Non-Orthogonal Reduction for Rendering Fluorescent Materials in Non-Spectral Engines

We propose a method to accurately handle fluorescence in a non-spectral (\eg, tristimulus) rendering engine, showcasing color-shifting and increased luminance effects. Core to our method is a principled reduction technique that encodes the re-radiation into a low-dimensional matrix working in the space of the renderer's Color Matching Functions (CMFs). Our process is independent of a specific CMF set and allows for the addition of a non-visible ultraviolet band during light transport. Our representation visually matches full spectral light transport for measured fluorescent materials even for challenging illuminants.

==> figures/patches/pure_rerad/CIBA12/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,9.334620076497108,3.159943238311074,3.8857504628277906,2.3777963167306733
B,8.81846494916558,4.2066118801115575,5.233512446094286,1.3675252748203457
C,9.637617217125024,4.767844311500428,6.177684598328804,0.9619074730437055
D50,11.096553835133468,3.8111762894274706,7.412740922182518,0.9396794093707691
D55,12.19248457926612,4.105293307987332,8.55857277282445,1.0541386586181767
D60,13.234136811724083,4.305856643213793,9.627434718103045,1.3520712017568068
D65,14.151469325255006,4.459346629462122,10.573352756726413,1.6593900216081412
D75,15.627061691494758,4.695581333695959,12.114708019996275,2.1710511873929437
E,19.596902802974608,2.5419323738236073,16.14009650754006,1.943342606880727
FL1,6.61942903633668,3.685279603314045,3.1270937422320078,2.874239014184723
FL2,7.0196968312817445,3.7422140890138103,3.2177915939831623,2.6672998382501114
FL3,7.714532059078017,4.031114431064595,3.352195469049835,2.509498695802332
FL4,8.14235574127981,4.184648457365956,3.350598993136359,2.3397814245380504
FL5,6.877577581825792,3.8205761300665655,3.272058157115689,2.7041231966767736
FL6,7.467449739296803,3.9435857864195527,3.2940404509005776,2.5945031682731274
FL7,7.097310164743685,3.9217457950745365,3.638943719481936,2.4679404256223783
FL8,5.106709349962732,2.7142512705086466,1.8965199282342033,4.3103478578422285
FL9,5.521641065626406,2.9315124280130993,1.9895567661213043,4.123208110394574
FL10,3.5174612139700283,2.3250221421518042,2.704588206163635,6.435824170830795
FL11,4.588866097941772,2.943823392836536,2.3213022758080024,5.710549906031232
FL12,6.882256878926755,3.7800661094245687,2.1031255072667325,3.8789636897303597
HP1,1.8458647869327376,1.001913914047458,4.817497141249801,7.520021987960909
HP2,3.0436259731008075,2.113583320850634,3.5964495087360717,7.153056578580716
HP3,8.968792634831638,4.303024295176315,3.8562880575384013,1.5547063757799346
HP4,9.889879540118738,5.200589148078718,6.104581492515973,0.7042155506565959
HP5,6.864759154293336,3.6342729529476285,3.002340969609487,2.2851983747283953
LED-B1,10.172003172755808,7.18410137567767,15.433226712208715,18.35735158855748
LED-B2,11.615854990657276,8.193438402121087,16.50560860777192,19.456932142817937
LED-B3,13.108284676351502,10.113870235576782,16.970787904450383,20.318643739577233
LED-B4,14.219037111317384,10.398415368779148,17.610155400035957,21.10458588345252
LED-B5,14.886123243410152,11.07640126516622,17.908945731360372,21.540720521153524
LED-BH1,6.7306095588734625,5.18669354958671,12.058755056234913,15.478821390050467
LED-RGB1,10.07727718591809,8.896875782242274,16.041225365939738,19.14103675494092
LED-V1,10.90038069396007,5.043088999240349,6.280612217617408,1.3113274458798008
LED-V2,9.513809588867003,5.333361407867237,5.63505956225564,0.7944654594867382


==> figures/patches/pure_rerad/CIBA12/mono_hullin_3.txt <==
3.000000000000000000e+02 2.354517066660350721e+01
3.010000000000000000e+02 2.359447328391311416e+01
3.020000000000000000e+02 2.363411595360910766e+01
3.030000000000000000e+02 2.366226994585641918e+01
3.040000000000000000e+02 2.367423361139118754e+01
3.050000000000000000e+02 2.366147995084223510e+01
3.060000000000000000e+02 2.360976790165945260e+01
3.070000000000000000e+02 2.353470317436519466e+01
3.080000000000000000e+02 2.343711983664947240e+01
3.090000000000000000e+02 2.332507204135596979e+01
3.100000000000000000e+02 2.322949606090210750e+01
3.110000000000000000e+02 2.327775539516729353e+01
3.120000000000000000e+02 2.333853117646404485e+01
3.130000000000000000e+02 2.341249824601557705e+01
3.140000000000000000e+02 2.349224838829469419e+01
3.150000000000000000e+02 2.357704172689929933e+01
3.160000000000000000e+02 2.366623812865659460e+01
3.170000000000000000e+02 2.375930791465719949e+01
3.180000000000000000e+02 2.385579386797717305e+01
3.190000000000000000e+02 2.395536176938501427e+01
3.200000000000000000e+02 2.405784477230013607e+01
3.210000000000000000e+02 2.435071674306434986e+01
3.220000000000000000e+02 2.462798314386741083e+01
3.230000000000000000e+02 2.489150746115590351e+01
3.240000000000000000e+02 2.514291554126464234e+01
3.250000000000000000e+02 2.538362786366854351e+01
3.260000000000000000e+02 2.561484127987183257e+01
3.270000000000000000e+02 2.583754370037813786e+01
3.280000000000000000e+02 2.605309036865930850e+01
3.290000000000000000e+02 2.626659892025374177e+01
3.300000000000000000e+02 2.647733480376827586e+01
3.310000000000000000e+02 2.705197406882267686e+01
3.320000000000000000e+02 2.758322991638238264e+01
3.330000000000000000e+02 2.807462537129143598e+01
3.340000000000000000e+02 2.852848853035343168e+01
3.350000000000000000e+02 2.894574958668817644e+01
3.360000000000000000e+02 2.932699919594285376e+01
3.370000000000000000e+02 2.967832043276317577e+01
3.380000000000000000e+02 3.000498586422212099e+01
3.390000000000000000e+02 3.031303008684743361e+01
3.400000000000000000e+02 3.060621000896138000e+01
3.410000000000000000e+02 3.080965223973842626e+01
3.420000000000000000e+02 3.100937644787401837e+01
3.430000000000000000e+02 3.120581549447850733e+01
3.440000000000000000e+02 3.140284192234368632e+01
3.450000000000000000e+02 3.160713158094547381e+01
3.460000000000000000e+02 3.181704645940582310e+01
3.470000000000000000e+02 3.203900723974954445e+01
3.480000000000000000e+02 3.227264764201407843e+01
3.490000000000000000e+02 3.251222953461748233e+01
3.500000000000000000e+02 3.275608052482171928e+01
3.510000000000000000e+02 3.284936506934599265e+01
3.520000000000000000e+02 3.294222628654833329e+01
3.530000000000000000e+02 3.303547802832728308e+01
3.540000000000000000e+02 3.312918237947806688e+01
3.550000000000000000e+02 3.322316486999073959e+01
3.560000000000000000e+02 3.331731329645075590e+01
3.570000000000000000e+02 3.341129118316694502e+01
3.580000000000000000e+02 3.350490234166649373e+01
3.590000000000000000e+02 3.359814491557413874e+01
3.600000000000000000e+02 3.369092298873904667e+01
3.610000000000000000e+02 3.367414019719514329e+01
3.620000000000000000e+02 3.365899440369343409e+01
3.630000000000000000e+02 3.364545573940428369e+01
3.640000000000000000e+02 3.363388567857107603e+01
3.650000000000000000e+02 3.362505098922611069e+01
3.660000000000000000e+02 3.361999242219456363e+01
3.670000000000000000e+02 3.361908440486514138e+01
3.680000000000000000e+02 3.362336767622318234e+01
3.690000000000000000e+02 3.363299783311687463e+01
3.700000000000000000e+02 3.364569221434315693e+01
3.710000000000000000e+02 3.374570966442387743e+01
3.720000000000000000e+02 3.386081441003361192e+01
3.730000000000000000e+02 3.398154141744028323e+01
3.740000000000000000e+02 3.410818199041192855e+01
3.750000000000000000e+02 3.424020058054042437e+01
3.760000000000000000e+02 3.437766009873702444e+01
3.770000000000000000e+02 3.452071867304798758e+01
3.780000000000000000e+02 3.466799711886207547e+01
3.790000000000000000e+02 3.481790771573960086e+01
3.800000000000000000e+02 3.497015406404721460e+01
3.810000000000000000e+02 3.492407318759882884e+01
3.820000000000000000e+02 3.487841369214476828e+01
3.830000000000000000e+02 3.483321938493963188e+01
3.840000000000000000e+02 3.478851330467688996e+01
3.850000000000000000e+02 3.474421107545362020e+01
3.860000000000000000e+02 3.470398962246865437e+01
3.870000000000000000e+02 3.467761687328912501e+01
3.880000000000000000e+02 3.466290504667761496e+01
3.890000000000000000e+02 3.465164286252204562e+01
3.900000000000000000e+02 3.290803721273202598e+01
3.910000000000000000e+02 3.267975452897743338e+01
3.920000000000000000e+02 3.242535725077238595e+01
3.930000000000000000e+02 3.214168432155240396e+01
3.940000000000000000e+02 3.182617137191093448e+01
3.950000000000000000e+02 3.147937621308122047e+01
3.960000000000000000e+02 3.109889652969386731e+01
3.970000000000000000e+02 3.068102972043087107e+01
3.980000000000000000e+02 3.021721972230514908e+01
3.990000000000000000e+02 2.970435543922617683e+01
4.000000000000000000e+02 2.914064609015347784e+01
4.010000000000000000e+02 2.836136589104224015e+01
4.020000000000000000e+02 2.752297528809913985e+01
4.030000000000000000e+02 2.662594982525489939e+01
4.040000000000000000e+02 2.567270386001624161e+01
4.050000000000000000e+02 2.467718373658925302e+01
4.060000000000000000e+02 2.373515757955099659e+01
4.070000000000000000e+02 2.286123096508898200e+01
4.080000000000000000e+02 2.205054820583072939e+01
4.090000000000000000e+02 2.129528194250258366e+01
4.100000000000000000e+02 2.058873276019206244e+01
4.110000000000000000e+02 1.964901504163824342e+01
4.120000000000000000e+02 1.872773532072679359e+01
4.130000000000000000e+02 1.782223477243499232e+01
4.140000000000000000e+02 1.691985586439333389e+01
4.150000000000000000e+02 1.601637661458097384e+01
4.160000000000000000e+02 1.510871983162834198e+01
4.170000000000000000e+02 1.419598324705802739e+01
4.180000000000000000e+02 1.324862613030010117e+01
4.190000000000000000e+02 1.226735697046383855e+01
4.200000000000000000e+02 1.126151588640532708e+01
4.210000000000000000e+02 9.876453912804119994e+00
4.220000000000000000e+02 8.481020153217018631e+00
4.230000000000000000e+02 7.107330608400826755e+00
4.240000000000000000e+02 5.815738475948728059e+00
4.250000000000000000e+02 4.728473848095375409e+00
4.260000000000000000e+02 4.003952482036366334e+00
4.270000000000000000e+02 4.231337435638913291e+00
4.280000000000000000e+02 4.300317742301506208e+00
4.290000000000000000e+02 4.985621918335398917e+00
4.300000000000000000e+02 7.574944303194877548e+00
4.310000000000000000e+02 8.111466353855862010e+00
4.320000000000000000e+02 8.737834996748061300e+00
4.330000000000000000e+02 9.491581750315718935e+00
4.340000000000000000e+02 1.041615640536557308e+01
4.350000000000000000e+02 1.157136181420105814e+01
4.360000000000000000e+02 1.307167283423160775e+01
4.370000000000000000e+02 1.600434693809485864e+01
4.380000000000000000e+02 2.210200409812483358e+01
4.390000000000000000e+02 2.608859132788011337e+01
4.400000000000000000e+02 2.921241320274631903e+01
4.410000000000000000e+02 2.859104333159134725e+01
4.420000000000000000e+02 2.791682837866957811e+01
4.430000000000000000e+02 2.720468995073372298e+01
4.440000000000000000e+02 2.649066110497034643e+01
4.450000000000000000e+02 2.582592503926412064e+01
4.460000000000000000e+02 2.514871875269869506e+01
4.470000000000000000e+02 2.449338947513079745e+01
4.480000000000000000e+02 2.398021900041435472e+01
4.490000000000000000e+02 2.357415566232500836e+01
4.500000000000000000e+02 2.324137060541115218e+01
4.510000000000000000e+02 2.266460675529444657e+01
4.520000000000000000e+02 2.213714135417318474e+01
4.530000000000000000e+02 2.165302841606285611e+01
4.540000000000000000e+02 2.104911503547890561e+01
4.550000000000000000e+02 2.130179594644660312e+01
4.560000000000000000e+02 2.122158072135457729e+01
4.570000000000000000e+02 2.113962743041105341e+01
4.580000000000000000e+02 2.105930462889404353e+01
4.590000000000000000e+02 2.098617478929880420e+01
4.600000000000000000e+02 2.091906444655928254e+01
4.610000000000000000e+02 2.079671640266690247e+01
4.620000000000000000e+02 2.080995953506632645e+01
4.630000000000000000e+02 2.074434464441649340e+01
4.640000000000000000e+02 2.066886327741539375e+01
4.650000000000000000e+02 2.052469241830391411e+01
4.660000000000000000e+02 2.069158812425099825e+01
4.670000000000000000e+02 2.096629180696318784e+01
4.680000000000000000e+02 2.137117264168179886e+01
4.690000000000000000e+02 2.193147174303804903e+01
4.700000000000000000e+02 2.253652741794503100e+01
4.710000000000000000e+02 2.275648062892102885e+01
4.720000000000000000e+02 2.299265406980132909e+01
4.730000000000000000e+02 2.328534665452535890e+01
4.740000000000000000e+02 2.357957464915732260e+01
4.750000000000000000e+02 2.388079730049760840e+01
4.760000000000000000e+02 2.424105939923325082e+01
4.770000000000000000e+02 2.556268525671572789e+01
4.780000000000000000e+02 2.517485713981362494e+01
4.790000000000000000e+02 2.491631449650128971e+01
4.800000000000000000e+02 2.481817899391812787e+01
4.810000000000000000e+02 2.516738250349128592e+01
4.820000000000000000e+02 2.565867083075247379e+01
4.830000000000000000e+02 2.612267658288186922e+01
4.840000000000000000e+02 2.659614546780877831e+01
4.850000000000000000e+02 2.700980470095306885e+01
4.860000000000000000e+02 2.734759639121698171e+01
4.870000000000000000e+02 2.762072715991897454e+01
4.880000000000000000e+02 2.784179065935579800e+01
4.890000000000000000e+02 2.802263699307271594e+01
4.900000000000000000e+02 2.817356181182999464e+01
4.910000000000000000e+02 2.681994284906446069e+01
4.920000000000000000e+02 2.536189211582580683e+01
4.930000000000000000e+02 2.377034757046926927e+01
4.940000000000000000e+02 2.200867230395786223e+01
4.950000000000000000e+02 2.015862141057037604e+01
4.960000000000000000e+02 1.827496524234312503e+01
4.970000000000000000e+02 1.639480572856596297e+01
4.980000000000000000e+02 1.458007267687520958e+01
4.990000000000000000e+02 1.288384490090140133e+01
5.000000000000000000e+02 1.147484881440011328e+01
5.010000000000000000e+02 1.151171594398364206e+01
5.020000000000000000e+02 1.171704802048159699e+01
5.030000000000000000e+02 1.202249026806141785e+01
5.040000000000000000e+02 1.238641681294513930e+01
5.050000000000000000e+02 1.273727996264662643e+01
5.060000000000000000e+02 1.307646403899914844e+01
5.070000000000000000e+02 1.341131431837433219e+01
5.080000000000000000e+02 1.375921188832799835e+01
5.090000000000000000e+02 1.382426000237777330e+01
5.100000000000000000e+02 1.417398273466612224e+01
5.110000000000000000e+02 1.339471076040483055e+01
5.120000000000000000e+02 1.258714406827508370e+01
5.130000000000000000e+02 1.205561452437815895e+01
5.140000000000000000e+02 1.112198842749307737e+01
5.150000000000000000e+02 1.012198819332046185e+01
5.160000000000000000e+02 9.082579867680491859e+00
5.170000000000000000e+02 8.153129593993252655e+00
5.180000000000000000e+02 7.407808184043159550e+00
5.190000000000000000e+02 6.802231170022577267e+00
5.200000000000000000e+02 6.441640877092840611e+00
5.210000000000000000e+02 5.453161296714324813e+00
5.220000000000000000e+02 4.614901671998757671e+00
5.230000000000000000e+02 3.965197713056010986e+00
5.240000000000000000e+02 3.509004031726423278e+00
5.250000000000000000e+02 3.220285496510484791e+00
5.260000000000000000e+02 3.066487803434093440e+00
5.270000000000000000e+02 3.037112031404944013e+00
5.280000000000000000e+02 3.014441794336436331e+00
5.290000000000000000e+02 2.988316728194571947e+00
5.300000000000000000e+02 2.959257428129305811e+00
5.310000000000000000e+02 2.982733709081491380e+00
5.320000000000000000e+02 3.005657985613046090e+00
5.330000000000000000e+02 3.022948564283271633e+00
5.340000000000000000e+02 3.036866908630198925e+00
5.350000000000000000e+02 3.049396945356184663e+00
5.360000000000000000e+02 3.222952789951565311e+00
5.370000000000000000e+02 3.671411000984052819e+00
5.380000000000000000e+02 4.286881452693454442e+00
5.390000000000000000e+02 4.989984264452117735e+00
5.400000000000000000e+02 5.735653183620891937e+00
5.410000000000000000e+02 5.576035374026880653e+00
5.420000000000000000e+02 5.474340917423705655e+00
5.430000000000000000e+02 5.459903370216478535e+00
5.440000000000000000e+02 5.451263112361791840e+00
5.450000000000000000e+02 5.446249247378665004e+00
5.460000000000000000e+02 5.452441178015802414e+00
5.470000000000000000e+02 5.492152963111612607e+00
5.480000000000000000e+02 5.570430941290578808e+00
5.490000000000000000e+02 5.687051915140364677e+00
5.500000000000000000e+02 5.839252660730371858e+00
5.510000000000000000e+02 5.436522027413082547e+00
5.520000000000000000e+02 5.088342981216034566e+00
5.530000000000000000e+02 4.848650490779110811e+00
5.540000000000000000e+02 4.731324758661856755e+00
5.550000000000000000e+02 4.730336414971746173e+00
5.560000000000000000e+02 4.771909648046213093e+00
5.570000000000000000e+02 4.842473232399828298e+00
5.580000000000000000e+02 4.937014577840875162e+00
5.590000000000000000e+02 5.055818639213542021e+00
5.600000000000000000e+02 5.201468994558780423e+00
5.610000000000000000e+02 5.356048184270886914e+00
5.620000000000000000e+02 5.664742578714401233e+00
5.630000000000000000e+02 5.931275360064683255e+00
5.640000000000000000e+02 6.086909531704474574e+00
5.650000000000000000e+02 6.221830182842150947e+00
5.660000000000000000e+02 6.353841374039590484e+00
5.670000000000000000e+02 6.487475800160808603e+00
5.680000000000000000e+02 6.621506522957560925e+00
5.690000000000000000e+02 6.754769449359343980e+00
5.700000000000000000e+02 6.886163216767370088e+00
5.710000000000000000e+02 7.014743385504806028e+00
5.720000000000000000e+02 7.143704719214732712e+00
5.730000000000000000e+02 7.274742782219393078e+00
5.740000000000000000e+02 7.395038902111009449e+00
5.750000000000000000e+02 7.504920546165137374e+00
5.760000000000000000e+02 7.605239256009916460e+00
5.770000000000000000e+02 7.699099724645710907e+00
5.780000000000000000e+02 7.790511582892313491e+00
5.790000000000000000e+02 7.824732368556632345e+00
5.800000000000000000e+02 7.879129432508492847e+00
5.810000000000000000e+02 8.039623009075109294e+00
5.820000000000000000e+02 8.186155621834855012e+00
5.830000000000000000e+02 8.319094731777598284e+00
5.840000000000000000e+02 8.437381149312887629e+00
5.850000000000000000e+02 8.541125106495483621e+00
5.860000000000000000e+02 8.628664373139656618e+00
5.870000000000000000e+02 8.698754255695588355e+00
5.880000000000000000e+02 8.758671200530756096e+00
5.890000000000000000e+02 8.812330042522368956e+00
5.900000000000000000e+02 8.860886218149142124e+00
5.910000000000000000e+02 8.930620890800240019e+00
5.920000000000000000e+02 8.990806375531388284e+00
5.930000000000000000e+02 9.033456465028821825e+00
5.940000000000000000e+02 9.056878691156351024e+00
5.950000000000000000e+02 9.055867217076290387e+00
5.960000000000000000e+02 9.040800452384146979e+00
5.970000000000000000e+02 9.018974677617670466e+00
5.980000000000000000e+02 8.993885326449426287e+00
5.990000000000000000e+02 8.969361944320683122e+00
6.000000000000000000e+02 8.948845208681978747e+00
6.010000000000000000e+02 8.958963414952533455e+00
6.020000000000000000e+02 8.960018954928676393e+00
6.030000000000000000e+02 8.953008110547841625e+00
6.040000000000000000e+02 8.938360387655361450e+00
6.050000000000000000e+02 8.914671238011267818e+00
6.060000000000000000e+02 8.874540682602892971e+00
6.070000000000000000e+02 8.821775343164622640e+00
6.080000000000000000e+02 8.753965139145920560e+00
6.090000000000000000e+02 8.671161195201211314e+00
6.100000000000000000e+02 8.574859428434610464e+00
6.110000000000000000e+02 8.501267604026359948e+00
6.120000000000000000e+02 8.420391188687732509e+00
6.130000000000000000e+02 8.333994023353486824e+00
6.140000000000000000e+02 8.241670249418156402e+00
6.150000000000000000e+02 8.144581000422144612e+00
6.160000000000000000e+02 8.042106128103265306e+00
6.170000000000000000e+02 7.935394153623370528e+00
6.180000000000000000e+02 7.821419364287910625e+00
6.190000000000000000e+02 7.697555010759496774e+00
6.200000000000000000e+02 7.569795271519719648e+00
6.210000000000000000e+02 7.420675882663253731e+00
6.220000000000000000e+02 7.252985435828795957e+00
6.230000000000000000e+02 7.076220512460136725e+00
6.240000000000000000e+02 6.896668088033963251e+00
6.250000000000000000e+02 6.713128096883187013e+00
6.260000000000000000e+02 6.525205658970437028e+00
6.270000000000000000e+02 6.335221375423810919e+00
6.280000000000000000e+02 6.146857790973069946e+00
6.290000000000000000e+02 5.963996392581100814e+00
6.300000000000000000e+02 5.790550318772177185e+00
6.310000000000000000e+02 5.608544087437957515e+00
6.320000000000000000e+02 5.431100645119300019e+00
6.330000000000000000e+02 5.259532221377576811e+00
6.340000000000000000e+02 5.094137138524775565e+00
6.350000000000000000e+02 4.933532937863394530e+00
6.360000000000000000e+02 4.776234991258151652e+00
6.370000000000000000e+02 4.622656252031536184e+00
6.380000000000000000e+02 4.472887901476108929e+00
6.390000000000000000e+02 4.326504925235337140e+00
6.400000000000000000e+02 4.182551127610412145e+00
6.410000000000000000e+02 4.031208551124163542e+00
6.420000000000000000e+02 3.881928924520476443e+00
6.430000000000000000e+02 3.719078850216222865e+00
6.440000000000000000e+02 3.558010947852271233e+00
6.450000000000000000e+02 3.403037094476403901e+00
6.460000000000000000e+02 3.256081903120407350e+00
6.470000000000000000e+02 3.120941283322017146e+00
6.480000000000000000e+02 3.001999192713641129e+00
6.490000000000000000e+02 2.904347782601075512e+00
6.500000000000000000e+02 2.833566393991074683e+00
6.510000000000000000e+02 2.661588665834280665e+00
6.520000000000000000e+02 2.504688310576697052e+00
6.530000000000000000e+02 2.360382659103809733e+00
6.540000000000000000e+02 2.226723959384675933e+00
6.550000000000000000e+02 2.102133549876477048e+00
6.560000000000000000e+02 1.985414068743800886e+00
6.570000000000000000e+02 1.875563749971999483e+00
6.580000000000000000e+02 1.771743070061058578e+00
6.590000000000000000e+02 1.673326775561297941e+00
6.600000000000000000e+02 1.579846177517522543e+00
6.610000000000000000e+02 1.487221341253872842e+00
6.620000000000000000e+02 1.404763976001211612e+00
6.630000000000000000e+02 1.328801559473291816e+00
6.640000000000000000e+02 1.257401863220310112e+00
6.650000000000000000e+02 1.189711362319101129e+00
6.660000000000000000e+02 1.125442084723905500e+00
6.670000000000000000e+02 1.064263934101801201e+00
6.680000000000000000e+02 1.006603166138996697e+00
6.690000000000000000e+02 9.516053305882918867e-01
6.700000000000000000e+02 9.003116768631821420e-01
6.710000000000000000e+02 8.453765641691523003e-01
6.720000000000000000e+02 7.932546685059707059e-01
6.730000000000000000e+02 7.433872319252786687e-01
6.740000000000000000e+02 6.928014266543428556e-01
6.750000000000000000e+02 6.440933160060546836e-01
6.760000000000000000e+02 5.980630788601960512e-01
6.770000000000000000e+02 5.549799714675970330e-01
6.780000000000000000e+02 5.150550535946728514e-01
6.790000000000000000e+02 4.784918345645435278e-01
6.800000000000000000e+02 4.454660940448084694e-01
6.810000000000000000e+02 4.156879465812037822e-01
6.820000000000000000e+02 3.877454438708264894e-01
6.830000000000000000e+02 3.614440912844082421e-01
6.840000000000000000e+02 3.366653606980466451e-01
6.850000000000000000e+02 3.132666444546149953e-01
6.860000000000000000e+02 2.911256744319541956e-01
6.870000000000000000e+02 2.702466102098372569e-01
6.880000000000000000e+02 2.506515759313135971e-01
6.890000000000000000e+02 2.323664937917387097e-01
6.900000000000000000e+02 2.154409884141263720e-01
6.910000000000000000e+02 2.003841040775825311e-01
6.920000000000000000e+02 1.864233430870024799e-01
6.930000000000000000e+02 1.734550069334254985e-01
6.940000000000000000e+02 1.613763328509205397e-01
6.950000000000000000e+02 1.501109931417940191e-01
6.960000000000000000e+02 1.396101606372939508e-01
6.970000000000000000e+02 1.298655847382248762e-01
6.980000000000000000e+02 1.208702750753614663e-01
6.990000000000000000e+02 1.126287334495734288e-01


==> figures/patches/pure_rerad/CIBA12/mono_hullin_4.txt <==
3.000000000000000000e+02 1.385829905736545165e+01
3.010000000000000000e+02 1.356022449938079966e+01
3.020000000000000000e+02 1.326025655915506540e+01
3.030000000000000000e+02 1.295715038914712558e+01
3.040000000000000000e+02 1.264894059134790005e+01
3.050000000000000000e+02 1.233540684948673416e+01
3.060000000000000000e+02 1.201446917039315565e+01
3.070000000000000000e+02 1.170706158133949693e+01
3.080000000000000000e+02 1.142331503263822512e+01
3.090000000000000000e+02 1.117409467289424363e+01
3.100000000000000000e+02 1.098206749141525052e+01
3.110000000000000000e+02 1.065397864114764026e+01
3.120000000000000000e+02 1.034628312626076507e+01
3.130000000000000000e+02 1.005991244254570027e+01
3.140000000000000000e+02 9.785155724317009529e+00
3.150000000000000000e+02 9.521766387593007863e+00
3.160000000000000000e+02 9.269576910189924135e+00
3.170000000000000000e+02 9.028516367679737087e+00
3.180000000000000000e+02 8.798570522478154743e+00
3.190000000000000000e+02 8.579837148018096826e+00
3.200000000000000000e+02 8.372562038791610206e+00
3.210000000000000000e+02 7.932205933693212252e+00
3.220000000000000000e+02 7.508094608995598662e+00
3.230000000000000000e+02 7.099113882704473966e+00
3.240000000000000000e+02 6.704364975552864259e+00
3.250000000000000000e+02 6.323159204077912321e+00
3.260000000000000000e+02 5.954978542750922976e+00
3.270000000000000000e+02 5.599468405836713458e+00
3.280000000000000000e+02 5.256373397375514678e+00
3.290000000000000000e+02 4.924072436592401125e+00
3.300000000000000000e+02 4.601442863239749492e+00
3.310000000000000000e+02 3.893486436084970581e+00
3.320000000000000000e+02 3.323129751122112285e+00
3.330000000000000000e+02 2.932257937668707903e+00
3.340000000000000000e+02 2.746608788911531374e+00
3.350000000000000000e+02 2.746017059016731654e+00
3.360000000000000000e+02 2.861240342681260262e+00
3.370000000000000000e+02 3.045005231498233655e+00
3.380000000000000000e+02 3.268421200744598742e+00
3.390000000000000000e+02 3.528613162732279651e+00
3.400000000000000000e+02 3.820271270650722251e+00
3.410000000000000000e+02 3.546114869749939391e+00
3.420000000000000000e+02 3.386639377565085596e+00
3.430000000000000000e+02 3.353279243948891875e+00
3.440000000000000000e+02 3.460978610961636281e+00
3.450000000000000000e+02 3.741536039633802879e+00
3.460000000000000000e+02 4.156118465599946354e+00
3.470000000000000000e+02 4.663813712776591736e+00
3.480000000000000000e+02 5.222922110614517166e+00
3.490000000000000000e+02 5.803960404207756163e+00
3.500000000000000000e+02 6.393341098164691871e+00
3.510000000000000000e+02 6.626554278245031959e+00
3.520000000000000000e+02 6.858693558680751146e+00
3.530000000000000000e+02 7.089824799493569252e+00
3.540000000000000000e+02 7.319941776725237936e+00
3.550000000000000000e+02 7.549024472617350767e+00
3.560000000000000000e+02 7.777173495061265207e+00
3.570000000000000000e+02 8.004494824132901698e+00
3.580000000000000000e+02 8.231038738836687685e+00
3.590000000000000000e+02 8.456839289157095152e+00
3.600000000000000000e+02 8.681923055218824459e+00
3.610000000000000000e+02 8.598555811249793734e+00
3.620000000000000000e+02 8.534982044171576021e+00
3.630000000000000000e+02 8.492453548087896209e+00
3.640000000000000000e+02 8.472668528369503349e+00
3.650000000000000000e+02 8.478010786624556872e+00
3.660000000000000000e+02 8.511105606476647267e+00
3.670000000000000000e+02 8.573017478964207072e+00
3.680000000000000000e+02 8.664692912185563145e+00
3.690000000000000000e+02 8.782934358554733478e+00
3.700000000000000000e+02 8.920128156986338652e+00
3.710000000000000000e+02 9.127445797334948097e+00
3.720000000000000000e+02 9.378249960833553445e+00
3.730000000000000000e+02 9.653371793892423725e+00
3.740000000000000000e+02 9.951036711097952292e+00
3.750000000000000000e+02 1.026850969559459514e+01
3.760000000000000000e+02 1.060389555254923621e+01
3.770000000000000000e+02 1.095536837425286159e+01
3.780000000000000000e+02 1.131848320844911626e+01
3.790000000000000000e+02 1.168884130666691767e+01
3.800000000000000000e+02 1.206467106486237384e+01
3.810000000000000000e+02 1.208251106073192993e+01
3.820000000000000000e+02 1.210244238615924495e+01
3.830000000000000000e+02 1.212447829196733906e+01
3.840000000000000000e+02 1.214860763048487868e+01
3.850000000000000000e+02 1.217473939031009067e+01
3.860000000000000000e+02 1.220600775358925105e+01
3.870000000000000000e+02 1.225391069960639179e+01
3.880000000000000000e+02 1.231440644111971849e+01
3.890000000000000000e+02 1.237859483146826989e+01
3.900000000000000000e+02 1.238896794963437742e+01
3.910000000000000000e+02 1.246569768988009308e+01
3.920000000000000000e+02 1.254246916713957738e+01
3.930000000000000000e+02 1.261873239525436219e+01
3.940000000000000000e+02 1.269463908812805286e+01
3.950000000000000000e+02 1.277322677701498144e+01
3.960000000000000000e+02 1.285438677606804703e+01
3.970000000000000000e+02 1.293677778759699137e+01
3.980000000000000000e+02 1.301389562776185471e+01
3.990000000000000000e+02 1.308426729084305151e+01
4.000000000000000000e+02 1.314680094564409529e+01
4.010000000000000000e+02 1.302082289993702702e+01
4.020000000000000000e+02 1.289050280319758812e+01
4.030000000000000000e+02 1.275587620277469902e+01
4.040000000000000000e+02 1.261668857787551623e+01
4.050000000000000000e+02 1.247347383435021939e+01
4.060000000000000000e+02 1.232707101923345938e+01
4.070000000000000000e+02 1.217842141381017740e+01
4.080000000000000000e+02 1.202557121819329744e+01
4.090000000000000000e+02 1.186823033429672236e+01
4.100000000000000000e+02 1.171021022920589338e+01
4.110000000000000000e+02 1.122646423536106752e+01
4.120000000000000000e+02 1.073461932330679147e+01
4.130000000000000000e+02 1.021372491541782601e+01
4.140000000000000000e+02 9.677015669414450016e+00
4.150000000000000000e+02 9.131503737476819538e+00
4.160000000000000000e+02 8.579502625202039212e+00
4.170000000000000000e+02 8.037954190567248247e+00
4.180000000000000000e+02 7.519950214452995496e+00
4.190000000000000000e+02 7.038539154706729306e+00
4.200000000000000000e+02 6.608175358056684878e+00
4.210000000000000000e+02 5.497082833021468495e+00
4.220000000000000000e+02 4.494122570243653136e+00
4.230000000000000000e+02 3.740268375449189886e+00
4.240000000000000000e+02 3.477412759489955096e+00
4.250000000000000000e+02 3.889176016200646568e+00
4.260000000000000000e+02 4.852889211285890347e+00
4.270000000000000000e+02 6.483842943736036979e+00
4.280000000000000000e+02 7.995677448966788781e+00
4.290000000000000000e+02 9.806241947004778581e+00
4.300000000000000000e+02 1.280156127062099003e+01
4.310000000000000000e+02 1.316464526702375970e+01
4.320000000000000000e+02 1.356775025733848139e+01
4.330000000000000000e+02 1.400841310469600387e+01
4.340000000000000000e+02 1.446513378718439746e+01
4.350000000000000000e+02 1.488593592790030584e+01
4.360000000000000000e+02 1.521156175879736239e+01
4.370000000000000000e+02 1.627955362317394972e+01
4.380000000000000000e+02 2.438465322253674117e+01
4.390000000000000000e+02 2.925070908313914231e+01
4.400000000000000000e+02 3.252037047394721725e+01
4.410000000000000000e+02 3.183909347147554314e+01
4.420000000000000000e+02 3.111327922157803627e+01
4.430000000000000000e+02 3.036120295017999382e+01
4.440000000000000000e+02 2.962361023470359456e+01
4.450000000000000000e+02 2.895983122674849852e+01
4.460000000000000000e+02 2.830307046659602221e+01
4.470000000000000000e+02 2.767480033417949770e+01
4.480000000000000000e+02 2.718203004738571238e+01
4.490000000000000000e+02 2.678923181943445542e+01
4.500000000000000000e+02 2.647168851387091593e+01
4.510000000000000000e+02 2.590149058022146988e+01
4.520000000000000000e+02 2.537177159124275505e+01
4.530000000000000000e+02 2.487398304397562399e+01
4.540000000000000000e+02 2.395154299780135432e+01
4.550000000000000000e+02 2.469479391222104780e+01
4.560000000000000000e+02 2.462567441780694466e+01
4.570000000000000000e+02 2.452597527176836678e+01
4.580000000000000000e+02 2.442210976776407350e+01
4.590000000000000000e+02 2.432247188085129252e+01
4.600000000000000000e+02 2.422536723935598246e+01
4.610000000000000000e+02 2.398760770596427250e+01
4.620000000000000000e+02 2.405310056916569295e+01
4.630000000000000000e+02 2.394936916094040669e+01
4.640000000000000000e+02 2.383780836255865410e+01
4.650000000000000000e+02 2.358926148552025026e+01
4.660000000000000000e+02 2.383136950264968945e+01
4.670000000000000000e+02 2.408393524175134814e+01
4.680000000000000000e+02 2.446550912049390902e+01
4.690000000000000000e+02 2.500060428170467475e+01
4.700000000000000000e+02 2.558265149171409192e+01
4.710000000000000000e+02 2.583134861691108952e+01
4.720000000000000000e+02 2.609802021183847742e+01
4.730000000000000000e+02 2.641247056445683228e+01
4.740000000000000000e+02 2.674073951916982850e+01
4.750000000000000000e+02 2.711011560132359932e+01
4.760000000000000000e+02 2.760056946192201011e+01
4.770000000000000000e+02 2.936765249214542095e+01
4.780000000000000000e+02 2.910580517319847615e+01
4.790000000000000000e+02 2.896861417423216878e+01
4.800000000000000000e+02 2.897131357636114757e+01
4.810000000000000000e+02 2.946374872194567729e+01
4.820000000000000000e+02 3.010596788536431845e+01
4.830000000000000000e+02 3.071430361671655618e+01
4.840000000000000000e+02 3.134100799590500941e+01
4.850000000000000000e+02 3.191239926842413510e+01
4.860000000000000000e+02 3.240823401076950461e+01
4.870000000000000000e+02 3.283673167583800989e+01
4.880000000000000000e+02 3.320659861726832673e+01
4.890000000000000000e+02 3.352761526878159515e+01
4.900000000000000000e+02 3.381191208910443891e+01
4.910000000000000000e+02 3.254362190688035383e+01
4.920000000000000000e+02 3.114498924536333035e+01
4.930000000000000000e+02 2.957751735611412514e+01
4.940000000000000000e+02 2.779149557072106447e+01
4.950000000000000000e+02 2.591704581009539865e+01
4.960000000000000000e+02 2.401921114669593393e+01
4.970000000000000000e+02 2.217032204156951281e+01
4.980000000000000000e+02 2.050524377250027541e+01
4.990000000000000000e+02 1.907462912892835760e+01
5.000000000000000000e+02 1.802092766016385639e+01
5.010000000000000000e+02 1.825008258301956587e+01
5.020000000000000000e+02 1.869676475823410300e+01
5.030000000000000000e+02 1.924909793550365578e+01
5.040000000000000000e+02 1.984757532373451738e+01
5.050000000000000000e+02 2.039740273768735790e+01
5.060000000000000000e+02 2.089749005028181017e+01
5.070000000000000000e+02 2.134909536169688593e+01
5.080000000000000000e+02 2.176774673120176828e+01
5.090000000000000000e+02 2.143947396474119316e+01
5.100000000000000000e+02 2.169627905015675040e+01
5.110000000000000000e+02 2.077239838598149646e+01
5.120000000000000000e+02 1.979676668562763453e+01
5.130000000000000000e+02 1.876755665210987445e+01
5.140000000000000000e+02 1.822011149300425714e+01
5.150000000000000000e+02 1.689973963287815195e+01
5.160000000000000000e+02 1.550964639256896582e+01
5.170000000000000000e+02 1.422686699146370515e+01
5.180000000000000000e+02 1.315027764403571808e+01
5.190000000000000000e+02 1.223445505183318005e+01
5.200000000000000000e+02 1.158618269792461852e+01
5.210000000000000000e+02 1.028809857855056897e+01
5.220000000000000000e+02 9.149451436539067117e+00
5.230000000000000000e+02 8.191128024997796686e+00
5.240000000000000000e+02 7.414119755604833273e+00
5.250000000000000000e+02 6.808078420830749877e+00
5.260000000000000000e+02 6.364723488203362756e+00
5.270000000000000000e+02 6.078387795061503951e+00
5.280000000000000000e+02 5.813758884211575939e+00
5.290000000000000000e+02 5.558699779229085536e+00
5.300000000000000000e+02 5.311547192796556516e+00
5.310000000000000000e+02 5.112546878541424533e+00
5.320000000000000000e+02 4.924919149854438238e+00
5.330000000000000000e+02 4.746261766624891187e+00
5.340000000000000000e+02 4.583135731782568278e+00
5.350000000000000000e+02 4.450009796399488238e+00
5.360000000000000000e+02 4.474613059966214834e+00
5.370000000000000000e+02 4.726184014699980729e+00
5.380000000000000000e+02 5.142157689226144690e+00
5.390000000000000000e+02 5.669045364522673935e+00
5.400000000000000000e+02 6.267440073131831824e+00
5.410000000000000000e+02 6.024522516930654881e+00
5.420000000000000000e+02 5.839943482256269469e+00
5.430000000000000000e+02 5.740880968060111833e+00
5.440000000000000000e+02 5.658735491302785192e+00
5.450000000000000000e+02 5.591804817142979722e+00
5.460000000000000000e+02 5.547462253317905656e+00
5.470000000000000000e+02 5.547721227501544838e+00
5.480000000000000000e+02 5.597641750421260554e+00
5.490000000000000000e+02 5.696411348412023123e+00
5.500000000000000000e+02 5.840245892299072317e+00
5.510000000000000000e+02 5.436522027413082547e+00
5.520000000000000000e+02 5.088342981216034566e+00
5.530000000000000000e+02 4.848650490779110811e+00
5.540000000000000000e+02 4.731324758661856755e+00
5.550000000000000000e+02 4.730336414971746173e+00
5.560000000000000000e+02 4.771909648046213093e+00
5.570000000000000000e+02 4.842473232399828298e+00
5.580000000000000000e+02 4.937014577840875162e+00
5.590000000000000000e+02 5.055818639213542021e+00
5.600000000000000000e+02 5.201468994558780423e+00
5.610000000000000000e+02 5.356048184270886914e+00
5.620000000000000000e+02 5.664742578714401233e+00
5.630000000000000000e+02 5.931275360064683255e+00
5.640000000000000000e+02 6.086909531704474574e+00
5.650000000000000000e+02 6.221830182842150947e+00
5.660000000000000000e+02 6.353841374039590484e+00
5.670000000000000000e+02 6.487475800160808603e+00
5.680000000000000000e+02 6.621506522957560925e+00
5.690000000000000000e+02 6.754769449359343980e+00
5.700000000000000000e+02 6.886163216767370088e+00
5.710000000000000000e+02 7.014743385504806028e+00
5.720000000000000000e+02 7.143704719214732712e+00
5.730000000000000000e+02 7.274742782219393078e+00
5.740000000000000000e+02 7.395038902111009449e+00
5.750000000000000000e+02 7.504920546165137374e+00
5.760000000000000000e+02 7.605239256009916460e+00
5.770000000000000000e+02 7.699099724645710907e+00
5.780000000000000000e+02 7.790511582892313491e+00
5.790000000000000000e+02 7.824732368556632345e+00
5.800000000000000000e+02 7.879129432508492847e+00
5.810000000000000000e+02 8.039623009075109294e+00
5.820000000000000000e+02 8.186155621834855012e+00
5.830000000000000000e+02 8.319094731777598284e+00
5.840000000000000000e+02 8.437381149312887629e+00
5.850000000000000000e+02 8.541125106495483621e+00
5.860000000000000000e+02 8.628664373139656618e+00
5.870000000000000000e+02 8.698754255695588355e+00
5.880000000000000000e+02 8.758671200530756096e+00
5.890000000000000000e+02 8.812330042522368956e+00
5.900000000000000000e+02 8.860886218149142124e+00
5.910000000000000000e+02 8.930620890800240019e+00
5.920000000000000000e+02 8.990806375531388284e+00
5.930000000000000000e+02 9.033456465028821825e+00
5.940000000000000000e+02 9.056878691156351024e+00
5.950000000000000000e+02 9.055867217076290387e+00
5.960000000000000000e+02 9.040800452384146979e+00
5.970000000000000000e+02 9.018974677617670466e+00
5.980000000000000000e+02 8.993885326449426287e+00
5.990000000000000000e+02 8.969361944320683122e+00
6.000000000000000000e+02 8.948845208681978747e+00
6.010000000000000000e+02 8.958963414952533455e+00
6.020000000000000000e+02 8.960018954928676393e+00
6.030000000000000000e+02 8.953008110547841625e+00
6.040000000000000000e+02 8.938360387655361450e+00
6.050000000000000000e+02 8.914671238011267818e+00
6.060000000000000000e+02 8.874540682602892971e+00
6.070000000000000000e+02 8.821775343164622640e+00
6.080000000000000000e+02 8.753965139145920560e+00
6.090000000000000000e+02 8.671161195201211314e+00
6.100000000000000000e+02 8.574859428434610464e+00
6.110000000000000000e+02 8.501267604026359948e+00
6.120000000000000000e+02 8.420391188687732509e+00
6.130000000000000000e+02 8.333994023353486824e+00
6.140000000000000000e+02 8.241670249418156402e+00
6.150000000000000000e+02 8.144581000422144612e+00
6.160000000000000000e+02 8.042106128103265306e+00
6.170000000000000000e+02 7.935394153623370528e+00
6.180000000000000000e+02 7.821419364287910625e+00
6.190000000000000000e+02 7.697555010759496774e+00
6.200000000000000000e+02 7.569795271519719648e+00
6.210000000000000000e+02 7.420675882663253731e+00
6.220000000000000000e+02 7.252985435828795957e+00
6.230000000000000000e+02 7.076220512460136725e+00
6.240000000000000000e+02 6.896668088033963251e+00
6.250000000000000000e+02 6.713128096883187013e+00
6.260000000000000000e+02 6.525205658970437028e+00
6.270000000000000000e+02 6.335221375423810919e+00
6.280000000000000000e+02 6.146857790973069946e+00
6.290000000000000000e+02 5.963996392581100814e+00
6.300000000000000000e+02 5.790550318772177185e+00
6.310000000000000000e+02 5.608544087437957515e+00
6.320000000000000000e+02 5.431100645119300019e+00
6.330000000000000000e+02 5.259532221377576811e+00
6.340000000000000000e+02 5.094137138524775565e+00
6.350000000000000000e+02 4.933532937863394530e+00
6.360000000000000000e+02 4.776234991258151652e+00
6.370000000000000000e+02 4.622656252031536184e+00
6.380000000000000000e+02 4.472887901476108929e+00
6.390000000000000000e+02 4.326504925235337140e+00
6.400000000000000000e+02 4.182551127610412145e+00
6.410000000000000000e+02 4.031208551124163542e+00
6.420000000000000000e+02 3.881928924520476443e+00
6.430000000000000000e+02 3.719078850216222865e+00
6.440000000000000000e+02 3.558010947852271233e+00
6.450000000000000000e+02 3.403037094476403901e+00
6.460000000000000000e+02 3.256081903120407350e+00
6.470000000000000000e+02 3.120941283322017146e+00
6.480000000000000000e+02 3.001999192713641129e+00
6.490000000000000000e+02 2.904347782601075512e+00
6.500000000000000000e+02 2.833566393991074683e+00
6.510000000000000000e+02 2.661588665834280665e+00
6.520000000000000000e+02 2.504688310576697052e+00
6.530000000000000000e+02 2.360382659103809733e+00
6.540000000000000000e+02 2.226723959384675933e+00
6.550000000000000000e+02 2.102133549876477048e+00
6.560000000000000000e+02 1.985414068743800886e+00
6.570000000000000000e+02 1.875563749971999483e+00
6.580000000000000000e+02 1.771743070061058578e+00
6.590000000000000000e+02 1.673326775561297941e+00
6.600000000000000000e+02 1.579846177517522543e+00
6.610000000000000000e+02 1.487221341253872842e+00
6.620000000000000000e+02 1.404763976001211612e+00
6.630000000000000000e+02 1.328801559473291816e+00
6.640000000000000000e+02 1.257401863220310112e+00
6.650000000000000000e+02 1.189711362319101129e+00
6.660000000000000000e+02 1.125442084723905500e+00
6.670000000000000000e+02 1.064263934101801201e+00
6.680000000000000000e+02 1.006603166138996697e+00
6.690000000000000000e+02 9.516053305882918867e-01
6.700000000000000000e+02 9.003116768631821420e-01
6.710000000000000000e+02 8.453765641691523003e-01
6.720000000000000000e+02 7.932546685059707059e-01
6.730000000000000000e+02 7.433872319252786687e-01
6.740000000000000000e+02 6.928014266543428556e-01
6.750000000000000000e+02 6.440933160060546836e-01
6.760000000000000000e+02 5.980630788601960512e-01
6.770000000000000000e+02 5.549799714675970330e-01
6.780000000000000000e+02 5.150550535946728514e-01
6.790000000000000000e+02 4.784918345645435278e-01
6.800000000000000000e+02 4.454660940448084694e-01
6.810000000000000000e+02 4.156879465812037822e-01
6.820000000000000000e+02 3.877454438708264894e-01
6.830000000000000000e+02 3.614440912844082421e-01
6.840000000000000000e+02 3.366653606980466451e-01
6.850000000000000000e+02 3.132666444546149953e-01
6.860000000000000000e+02 2.911256744319541956e-01
6.870000000000000000e+02 2.702466102098372569e-01
6.880000000000000000e+02 2.506515759313135971e-01
6.890000000000000000e+02 2.323664937917387097e-01
6.900000000000000000e+02 2.154409884141263720e-01
6.910000000000000000e+02 2.003841040775825311e-01
6.920000000000000000e+02 1.864233430870024799e-01
6.930000000000000000e+02 1.734550069334254985e-01
6.940000000000000000e+02 1.613763328509205397e-01
6.950000000000000000e+02 1.501109931417940191e-01
6.960000000000000000e+02 1.396101606372939508e-01
6.970000000000000000e+02 1.298655847382248762e-01
6.980000000000000000e+02 1.208702750753614663e-01
6.990000000000000000e+02 1.126287334495734288e-01


==> figures/patches/pure_rerad/CIBA12/mono_ours_3.txt <==
3.000000000000000000e+02 2.354517066660350721e+01
3.010000000000000000e+02 2.359447328391311416e+01
3.020000000000000000e+02 2.363411595360910766e+01
3.030000000000000000e+02 2.366226994585641918e+01
3.040000000000000000e+02 2.367423361139118754e+01
3.050000000000000000e+02 2.366147995084223510e+01
3.060000000000000000e+02 2.360976790165945260e+01
3.070000000000000000e+02 2.353470317436519466e+01
3.080000000000000000e+02 2.343711983664947240e+01
3.090000000000000000e+02 2.332507204135596979e+01
3.100000000000000000e+02 2.322949606090210750e+01
3.110000000000000000e+02 2.327775539516729353e+01
3.120000000000000000e+02 2.333853117646404485e+01
3.130000000000000000e+02 2.341249824601557705e+01
3.140000000000000000e+02 2.349224838829469419e+01
3.150000000000000000e+02 2.357704172689929933e+01
3.160000000000000000e+02 2.366623812865659460e+01
3.170000000000000000e+02 2.375930791465719949e+01
3.180000000000000000e+02 2.385579386797717305e+01
3.190000000000000000e+02 2.395536176938501427e+01
3.200000000000000000e+02 2.405784477230013607e+01
3.210000000000000000e+02 2.435071674306434986e+01
3.220000000000000000e+02 2.462798314386741083e+01
3.230000000000000000e+02 2.489150746115590351e+01
3.240000000000000000e+02 2.514291554126464234e+01
3.250000000000000000e+02 2.538362786366854351e+01
3.260000000000000000e+02 2.561484127987183257e+01
3.270000000000000000e+02 2.583754370037813786e+01
3.280000000000000000e+02 2.605309036865930850e+01
3.290000000000000000e+02 2.626659892025374177e+01
3.300000000000000000e+02 2.647733480376827586e+01
3.310000000000000000e+02 2.705197406882267686e+01
3.320000000000000000e+02 2.758322991638238264e+01
3.330000000000000000e+02 2.807462537129143598e+01
3.340000000000000000e+02 2.852848853035343168e+01
3.350000000000000000e+02 2.894574958668817644e+01
3.360000000000000000e+02 2.932699919594285376e+01
3.370000000000000000e+02 2.967832043276317577e+01
3.380000000000000000e+02 3.000498586422212099e+01
3.390000000000000000e+02 3.031303008684743361e+01
3.400000000000000000e+02 3.060621000896138000e+01
3.410000000000000000e+02 3.080965223973842626e+01
3.420000000000000000e+02 3.100937644787401837e+01
3.430000000000000000e+02 3.120581549447850733e+01
3.440000000000000000e+02 3.140284192234368632e+01
3.450000000000000000e+02 3.160713158094547381e+01
3.460000000000000000e+02 3.181704645940582310e+01
3.470000000000000000e+02 3.203900723974954445e+01
3.480000000000000000e+02 3.227264764201407843e+01
3.490000000000000000e+02 3.251222953461748233e+01
3.500000000000000000e+02 3.275608052482171928e+01
3.510000000000000000e+02 3.284936506934599265e+01
3.520000000000000000e+02 3.294222628654833329e+01
3.530000000000000000e+02 3.303547802832728308e+01
3.540000000000000000e+02 3.312918237947806688e+01
3.550000000000000000e+02 3.322316486999073959e+01
3.560000000000000000e+02 3.331731329645075590e+01
3.570000000000000000e+02 3.341129118316694502e+01
3.580000000000000000e+02 3.350490234166649373e+01
3.590000000000000000e+02 3.359814491557413874e+01
3.600000000000000000e+02 3.369092298873904667e+01
3.610000000000000000e+02 3.367414019719514329e+01
3.620000000000000000e+02 3.365899440369343409e+01
3.630000000000000000e+02 3.364545573940428369e+01
3.640000000000000000e+02 3.363388567857107603e+01
3.650000000000000000e+02 3.362505098922611069e+01
3.660000000000000000e+02 3.361999242219456363e+01
3.670000000000000000e+02 3.361908440486514138e+01
3.680000000000000000e+02 3.362336767622318234e+01
3.690000000000000000e+02 3.363299783311687463e+01
3.700000000000000000e+02 3.364569221434315693e+01
3.710000000000000000e+02 3.374570966442387743e+01
3.720000000000000000e+02 3.386081441003361192e+01
3.730000000000000000e+02 3.398154141744028323e+01
3.740000000000000000e+02 3.410818199041192855e+01
3.750000000000000000e+02 3.424020058054042437e+01
3.760000000000000000e+02 3.437766009873702444e+01
3.770000000000000000e+02 3.452071867304798758e+01
3.780000000000000000e+02 3.466799711886207547e+01
3.790000000000000000e+02 3.481790771573960086e+01
3.800000000000000000e+02 3.497015406404721460e+01
3.810000000000000000e+02 3.492407318759882884e+01
3.820000000000000000e+02 3.487841369214476828e+01
3.830000000000000000e+02 3.483321938493963188e+01
3.840000000000000000e+02 3.478851330467688996e+01
3.850000000000000000e+02 3.474421107545362020e+01
3.860000000000000000e+02 3.470398962246865437e+01
3.870000000000000000e+02 3.467761687328912501e+01
3.880000000000000000e+02 3.466290504667761496e+01
3.890000000000000000e+02 3.465164286252204562e+01
3.900000000000000000e+02 3.318066818807893981e+01
3.910000000000000000e+02 3.298883204492531718e+01
3.920000000000000000e+02 3.277635611646419989e+01
3.930000000000000000e+02 3.254081033233768494e+01
3.940000000000000000e+02 3.228040662444600883e+01
3.950000000000000000e+02 3.199650580626174090e+01
3.960000000000000000e+02 3.168743354841326720e+01
3.970000000000000000e+02 3.135008940841476388e+01
3.980000000000000000e+02 3.097638076292119891e+01
3.990000000000000000e+02 3.056342277715828715e+01
4.000000000000000000e+02 3.010930231715853012e+01
4.010000000000000000e+02 2.945273772872084450e+01
4.020000000000000000e+02 2.874747467615165775e+01
4.030000000000000000e+02 2.799306855852061204e+01
4.040000000000000000e+02 2.719032715346672902e+01
4.050000000000000000e+02 2.634032675257687117e+01
4.060000000000000000e+02 2.544667900966804197e+01
4.070000000000000000e+02 2.451668354015736995e+01
4.080000000000000000e+02 2.361799670340575830e+01
4.090000000000000000e+02 2.279098121440141256e+01
4.100000000000000000e+02 2.202629793031631422e+01
4.110000000000000000e+02 2.104649772888093295e+01
4.120000000000000000e+02 2.009346673226914959e+01
4.130000000000000000e+02 1.916336486775375647e+01
4.140000000000000000e+02 1.824189648050749568e+01
4.150000000000000000e+02 1.732267104011759429e+01
4.160000000000000000e+02 1.640082221543824303e+01
4.170000000000000000e+02 1.547584238718498639e+01
4.180000000000000000e+02 1.454845090620719361e+01
4.190000000000000000e+02 1.361941755445269031e+01
4.200000000000000000e+02 1.268919553909334219e+01
4.210000000000000000e+02 1.138436314333411659e+01
4.220000000000000000e+02 1.006022788503693910e+01
4.230000000000000000e+02 8.723189336927388737e+00
4.240000000000000000e+02 7.391941096971803127e+00
4.250000000000000000e+02 6.123575200739337809e+00
4.260000000000000000e+02 4.963325313988789844e+00
4.270000000000000000e+02 4.328434009644574587e+00
4.280000000000000000e+02 3.394917988391369601e+00
4.290000000000000000e+02 3.009920175880531623e+00
4.300000000000000000e+02 5.409890225229701421e+00
4.310000000000000000e+02 5.988760795922392965e+00
4.320000000000000000e+02 6.698622794839817374e+00
4.330000000000000000e+02 7.586085581181073678e+00
4.340000000000000000e+02 8.710942440437792200e+00
4.350000000000000000e+02 1.015678137410053061e+01
4.360000000000000000e+02 1.206310564221951331e+01
4.370000000000000000e+02 1.551204557335357492e+01
4.380000000000000000e+02 2.120454850335917030e+01
4.390000000000000000e+02 2.506770282660892235e+01
4.400000000000000000e+02 2.816050889015926728e+01
4.410000000000000000e+02 2.751271580522764992e+01
4.420000000000000000e+02 2.681124833048971112e+01
4.430000000000000000e+02 2.606749089469596825e+01
4.440000000000000000e+02 2.531471250694098174e+01
4.450000000000000000e+02 2.460146536317029131e+01
4.460000000000000000e+02 2.386712243130639877e+01
4.470000000000000000e+02 2.315580838726837598e+01
4.480000000000000000e+02 2.259838892421448264e+01
4.490000000000000000e+02 2.215954589000151387e+01
4.500000000000000000e+02 2.180100993921726626e+01
4.510000000000000000e+02 2.119137478220660498e+01
4.520000000000000000e+02 2.063853120080896986e+01
4.530000000000000000e+02 2.013395067009035344e+01
4.540000000000000000e+02 1.958634803476411079e+01
4.550000000000000000e+02 1.971036075159783962e+01
4.560000000000000000e+02 1.962940823501851284e+01
4.570000000000000000e+02 1.954975296355168979e+01
4.580000000000000000e+02 1.946808743204939773e+01
4.590000000000000000e+02 1.938973366126260700e+01
4.600000000000000000e+02 1.931432935229384995e+01
4.610000000000000000e+02 1.920288651111469491e+01
4.620000000000000000e+02 1.918065151687396863e+01
4.630000000000000000e+02 1.909831838273623461e+01
4.640000000000000000e+02 1.900615227453785039e+01
4.650000000000000000e+02 1.886515557958008671e+01
4.660000000000000000e+02 1.898747852243018031e+01
4.670000000000000000e+02 1.924262815999547627e+01
4.680000000000000000e+02 1.962590128185304650e+01
4.690000000000000000e+02 2.016040508748003646e+01
4.700000000000000000e+02 2.072901518370758822e+01
4.710000000000000000e+02 2.086878546185210936e+01
4.720000000000000000e+02 2.101001114596906305e+01
4.730000000000000000e+02 2.120239170865663070e+01
4.740000000000000000e+02 2.139367579874626557e+01
4.750000000000000000e+02 2.158600277885279795e+01
4.760000000000000000e+02 2.181939831013049158e+01
4.770000000000000000e+02 2.214198179281843792e+01
4.780000000000000000e+02 2.232945595972934782e+01
4.790000000000000000e+02 2.205891770968706567e+01
4.800000000000000000e+02 2.193458642191367147e+01
4.810000000000000000e+02 2.219048941527860919e+01
4.820000000000000000e+02 2.256448422657219410e+01
4.830000000000000000e+02 2.290089883642851021e+01
4.840000000000000000e+02 2.322662393875912912e+01
4.850000000000000000e+02 2.347547193945195332e+01
4.860000000000000000e+02 2.363264196150697316e+01
4.870000000000000000e+02 2.370811670744355482e+01
4.880000000000000000e+02 2.371327726370281397e+01
4.890000000000000000e+02 2.365769808621150005e+01
4.900000000000000000e+02 2.354994286724292607e+01
4.910000000000000000e+02 2.193776777518453613e+01
4.920000000000000000e+02 2.024551465327198940e+01
4.930000000000000000e+02 1.844860559827836965e+01
4.940000000000000000e+02 1.651546654049256091e+01
4.950000000000000000e+02 1.449445625640853841e+01
4.960000000000000000e+02 1.243733748487754731e+01
4.970000000000000000e+02 1.036114057345274908e+01
4.980000000000000000e+02 8.268025504738888642e+00
4.990000000000000000e+02 6.192652522859290798e+00
5.000000000000000000e+02 4.353305537981910334e+00
5.010000000000000000e+02 4.095802427262254852e+00
5.020000000000000000e+02 3.966905334274990480e+00
5.030000000000000000e+02 3.925869797406826844e+00
5.040000000000000000e+02 3.982501318497321918e+00
5.050000000000000000e+02 4.099893129667720792e+00
5.060000000000000000e+02 4.278051413843349415e+00
5.070000000000000000e+02 4.656516672860418815e+00
5.080000000000000000e+02 5.352053066566496042e+00
5.090000000000000000e+02 6.043501542623813449e+00
5.100000000000000000e+02 6.746079050669068877e+00
5.110000000000000000e+02 6.251678177054641239e+00
5.120000000000000000e+02 5.671984484506281454e+00
5.130000000000000000e+02 5.010323978611469720e+00
5.140000000000000000e+02 4.271663812171937025e+00
5.150000000000000000e+02 3.446703465994863880e+00
5.160000000000000000e+02 2.597269471415619257e+00
5.170000000000000000e+02 1.913911252217447068e+00
5.180000000000000000e+02 1.453850894827303675e+00
5.190000000000000000e+02 1.166292784570018615e+00
5.200000000000000000e+02 1.084599272836866524e+00
5.210000000000000000e+02 8.388852263808627141e-01
5.220000000000000000e+02 1.183302952371497296e+00
5.230000000000000000e+02 1.699442168898766203e+00
5.240000000000000000e+02 2.158249915904086880e+00
5.250000000000000000e+02 2.487459138924740909e+00
5.260000000000000000e+02 2.661330335043640805e+00
5.270000000000000000e+02 2.685367309856137474e+00
5.280000000000000000e+02 2.695061010981678162e+00
5.290000000000000000e+02 2.704436868457527066e+00
5.300000000000000000e+02 2.718344394075564718e+00
5.310000000000000000e+02 2.710288489085784569e+00
5.320000000000000000e+02 2.703422353185846561e+00
5.330000000000000000e+02 2.696888675544517167e+00
5.340000000000000000e+02 2.678137445353022450e+00
5.350000000000000000e+02 2.645200545492419675e+00
5.360000000000000000e+02 2.748565256902006038e+00
5.370000000000000000e+02 3.130764540908729021e+00
5.380000000000000000e+02 3.681211296707414871e+00
5.390000000000000000e+02 4.330909218479980005e+00
5.400000000000000000e+02 5.030020547144696152e+00
5.410000000000000000e+02 4.710890434627302170e+00
5.420000000000000000e+02 4.497776205443406283e+00
5.430000000000000000e+02 4.576189324944525794e+00
5.440000000000000000e+02 4.683538815490963181e+00
5.450000000000000000e+02 4.808884909313266398e+00
5.460000000000000000e+02 4.962711533351779281e+00
5.470000000000000000e+02 5.173902828499579165e+00
5.480000000000000000e+02 5.427227776634300227e+00
5.490000000000000000e+02 5.705008346213979564e+00
5.500000000000000000e+02 5.986974352980799274e+00
5.510000000000000000e+02 5.355401957915008282e+00
5.520000000000000000e+02 4.823507029821104020e+00
5.530000000000000000e+02 4.419673306470901508e+00
5.540000000000000000e+02 4.115966585188013838e+00
5.550000000000000000e+02 3.797955149398587693e+00
5.560000000000000000e+02 3.518053435177684651e+00
5.570000000000000000e+02 3.285968135371734711e+00
5.580000000000000000e+02 3.091460710122053257e+00
5.590000000000000000e+02 2.962402337922213302e+00
5.600000000000000000e+02 2.893166892810032031e+00
5.610000000000000000e+02 2.053646290957569231e+00
5.620000000000000000e+02 1.748810647431648491e+00
5.630000000000000000e+02 1.779526128847133570e+00
5.640000000000000000e+02 1.789353480759380499e+00
5.650000000000000000e+02 1.768029264115767329e+00
5.660000000000000000e+02 1.737582270135147544e+00
5.670000000000000000e+02 1.708736403167724127e+00
5.680000000000000000e+02 1.682228844481192809e+00
5.690000000000000000e+02 1.658697392301005102e+00
5.700000000000000000e+02 1.638653933245272087e+00
5.710000000000000000e+02 1.622410386005383787e+00
5.720000000000000000e+02 1.607206919494338582e+00
5.730000000000000000e+02 1.590577641340698012e+00
5.740000000000000000e+02 1.581396970980488259e+00
5.750000000000000000e+02 1.579700997561775289e+00
5.760000000000000000e+02 1.585862453721562204e+00
5.770000000000000000e+02 1.600993659527469193e+00
5.780000000000000000e+02 1.595759065010840416e+00
5.790000000000000000e+02 1.381425824821008730e+00
5.800000000000000000e+02 4.974871420342654726e-01
5.810000000000000000e+02 6.262688451265000511e-01
5.820000000000000000e+02 9.564807931912011618e-01
5.830000000000000000e+02 1.321965438490182443e+00
5.840000000000000000e+02 1.678699479231105185e+00
5.850000000000000000e+02 2.018236343551569778e+00
5.860000000000000000e+02 2.333486765980570699e+00
5.870000000000000000e+02 2.618915824374962842e+00
5.880000000000000000e+02 2.887514455383436207e+00
5.890000000000000000e+02 3.145083271253486412e+00
5.900000000000000000e+02 3.395519436566933891e+00
5.910000000000000000e+02 3.673517919078251204e+00
5.920000000000000000e+02 3.938510452698564812e+00
5.930000000000000000e+02 4.182484630854040653e+00
5.940000000000000000e+02 4.404699965055446143e+00
5.950000000000000000e+02 4.602493877917202880e+00
5.960000000000000000e+02 4.788216894197039331e+00
5.970000000000000000e+02 4.918283684620813112e+00
5.980000000000000000e+02 5.055466153835936893e+00
5.990000000000000000e+02 5.217951223248404879e+00
6.000000000000000000e+02 5.412753392649625184e+00
6.010000000000000000e+02 5.553430091052270257e+00
6.020000000000000000e+02 5.661437090928631122e+00
6.030000000000000000e+02 5.740909931303627367e+00
6.040000000000000000e+02 5.797738896406368525e+00
6.050000000000000000e+02 5.837178068256076102e+00
6.060000000000000000e+02 5.869469532968117242e+00
6.070000000000000000e+02 5.893698594439222838e+00
6.080000000000000000e+02 5.916659334406724646e+00
6.090000000000000000e+02 5.943262155022289939e+00
6.100000000000000000e+02 5.978370458024722112e+00
6.110000000000000000e+02 5.973658993179392418e+00
6.120000000000000000e+02 5.961907445571022812e+00
6.130000000000000000e+02 5.939125494326453314e+00
6.140000000000000000e+02 5.906559999255446058e+00
6.150000000000000000e+02 5.863086741917574507e+00
6.160000000000000000e+02 5.810416484452098906e+00
6.170000000000000000e+02 5.751119557730276277e+00
6.180000000000000000e+02 5.689462169276414905e+00
6.190000000000000000e+02 5.630459566394869775e+00
6.200000000000000000e+02 5.570327104893593173e+00
6.210000000000000000e+02 5.525578768335592805e+00
6.220000000000000000e+02 5.496703049004610264e+00
6.230000000000000000e+02 5.476326030718647431e+00
6.240000000000000000e+02 5.454823843003701711e+00
6.250000000000000000e+02 5.429920310758006963e+00
6.260000000000000000e+02 5.400517018705153660e+00
6.270000000000000000e+02 5.370905671099058587e+00
6.280000000000000000e+02 5.344981722353379539e+00
6.290000000000000000e+02 5.327047148143243760e+00
6.300000000000000000e+02 5.318903985234941345e+00
6.310000000000000000e+02 5.098526056343730239e+00
6.320000000000000000e+02 4.874613167619293641e+00
6.330000000000000000e+02 4.653908060596937624e+00
6.340000000000000000e+02 4.442706876826524542e+00
6.350000000000000000e+02 4.247520720674138772e+00
6.360000000000000000e+02 4.068591941612831775e+00
6.370000000000000000e+02 3.901179002878147450e+00
6.380000000000000000e+02 3.744069058784753157e+00
6.390000000000000000e+02 3.597422496009157644e+00
6.400000000000000000e+02 3.462024487061858391e+00
6.410000000000000000e+02 3.353139175830928131e+00
6.420000000000000000e+02 3.247870372791133331e+00
6.430000000000000000e+02 3.177037003424449946e+00
6.440000000000000000e+02 3.120369988909742265e+00
6.450000000000000000e+02 3.072119354726579044e+00
6.460000000000000000e+02 3.033571953738022575e+00
6.470000000000000000e+02 3.006179217864143549e+00
6.480000000000000000e+02 2.994053575336843132e+00
6.490000000000000000e+02 3.001220814111754898e+00
6.500000000000000000e+02 3.031282409868568450e+00
6.510000000000000000e+02 2.805845750855849641e+00
6.520000000000000000e+02 2.604342848910964570e+00
6.530000000000000000e+02 2.423525985450652787e+00
6.540000000000000000e+02 2.260611623210217580e+00
6.550000000000000000e+02 2.112967483329315943e+00
6.560000000000000000e+02 1.978432979994557250e+00
6.570000000000000000e+02 1.855169731664439547e+00
6.580000000000000000e+02 1.741390222936210153e+00
6.590000000000000000e+02 1.635651720939288234e+00
6.600000000000000000e+02 1.536807453310631955e+00
6.610000000000000000e+02 1.400078354980974771e+00
6.620000000000000000e+02 1.287018293754009779e+00
6.630000000000000000e+02 1.190042670544579684e+00
6.640000000000000000e+02 1.105040218746808689e+00
6.650000000000000000e+02 1.028748502301003898e+00
6.660000000000000000e+02 9.590482374014419609e-01
6.670000000000000000e+02 8.950004061574819980e-01
6.680000000000000000e+02 8.351914622012596157e-01
6.690000000000000000e+02 7.800031186087954538e-01
6.700000000000000000e+02 7.281341158703631411e-01
6.710000000000000000e+02 6.834062526176456487e-01
6.720000000000000000e+02 6.410459033767003101e-01
6.730000000000000000e+02 6.012044415718557078e-01
6.740000000000000000e+02 5.656796202989443634e-01
6.750000000000000000e+02 5.333331448669651476e-01
6.760000000000000000e+02 5.038924391729117103e-01
6.770000000000000000e+02 4.773905679709873895e-01
6.780000000000000000e+02 4.538877355570382632e-01
6.790000000000000000e+02 4.334025546412300089e-01
6.800000000000000000e+02 4.161594169623980544e-01
6.810000000000000000e+02 3.853130736857663385e-01
6.820000000000000000e+02 3.566393348675427344e-01
6.830000000000000000e+02 3.301945044882312885e-01
6.840000000000000000e+02 3.055254129479370584e-01
6.850000000000000000e+02 2.825989589713023276e-01
6.860000000000000000e+02 2.614704816620448402e-01
6.870000000000000000e+02 2.422237410837884686e-01
6.880000000000000000e+02 2.249237035134644402e-01
6.890000000000000000e+02 2.096134931501567877e-01
6.900000000000000000e+02 1.963516094115720645e-01
6.910000000000000000e+02 1.816243733205609445e-01
6.920000000000000000e+02 1.688447534689392071e-01
6.930000000000000000e+02 1.574715545872404365e-01
6.940000000000000000e+02 1.472801695475036976e-01
6.950000000000000000e+02 1.380932254662954328e-01
6.960000000000000000e+02 1.297730301869521874e-01
6.970000000000000000e+02 1.222289140556685749e-01
6.980000000000000000e+02 1.153861236741219598e-01
6.990000000000000000e+02 1.093402038041952073e-01


==> figures/patches/pure_rerad/CIBA12/mono_ours_4.txt <==
3.000000000000000000e+02 1.622463702589743306e+01
3.010000000000000000e+02 1.592260705374382290e+01
3.020000000000000000e+02 1.561862176494105370e+01
3.030000000000000000e+02 1.531131310025927839e+01
3.040000000000000000e+02 1.499847192641069604e+01
3.050000000000000000e+02 1.467904766251267645e+01
3.060000000000000000e+02 1.434969366465528573e+01
3.070000000000000000e+02 1.402931511095364492e+01
3.080000000000000000e+02 1.372526820532839587e+01
3.090000000000000000e+02 1.344641768498641454e+01
3.100000000000000000e+02 1.321492750630635449e+01
3.110000000000000000e+02 1.286892222527755969e+01
3.120000000000000000e+02 1.254117489608941227e+01
3.130000000000000000e+02 1.223261786891804626e+01
3.140000000000000000e+02 1.193413320978323000e+01
3.150000000000000000e+02 1.164538654872993462e+01
3.160000000000000000e+02 1.136611278323390550e+01
3.170000000000000000e+02 1.109613464395245153e+01
3.180000000000000000e+02 1.083532605026405626e+01
3.190000000000000000e+02 1.058366900292160473e+01
3.200000000000000000e+02 1.034129519332775615e+01
3.210000000000000000e+02 9.920717065754020680e+00
3.220000000000000000e+02 9.515890388182786097e+00
3.230000000000000000e+02 9.125737492610213053e+00
3.240000000000000000e+02 8.749371781142725624e+00
3.250000000000000000e+02 8.386089989815889822e+00
3.260000000000000000e+02 8.035326390874757863e+00
3.270000000000000000e+02 7.696636751600828497e+00
3.280000000000000000e+02 7.369697528748899273e+00
3.290000000000000000e+02 7.053434456978485478e+00
3.300000000000000000e+02 6.746414500608188369e+00
3.310000000000000000e+02 6.081264462359274425e+00
3.320000000000000000e+02 5.513541847754653169e+00
3.330000000000000000e+02 5.053970374102371821e+00
3.340000000000000000e+02 4.705832920509399386e+00
3.350000000000000000e+02 4.454265223603177226e+00
3.360000000000000000e+02 4.264403762097766837e+00
3.370000000000000000e+02 4.118261244321343106e+00
3.380000000000000000e+02 4.010741859593228931e+00
3.390000000000000000e+02 3.951853505482570750e+00
3.400000000000000000e+02 3.946996771613252797e+00
3.410000000000000000e+02 3.353288046956481416e+00
3.420000000000000000e+02 2.802967038923638743e+00
3.430000000000000000e+02 2.314348169943396094e+00
3.440000000000000000e+02 1.931464321234075188e+00
3.450000000000000000e+02 1.832706367149325999e+00
3.460000000000000000e+02 2.075906569156683368e+00
3.470000000000000000e+02 2.547520656870569944e+00
3.480000000000000000e+02 3.122268178321100596e+00
3.490000000000000000e+02 3.733750041212203108e+00
3.500000000000000000e+02 4.355663644704209858e+00
3.510000000000000000e+02 4.595003991115520492e+00
3.520000000000000000e+02 4.833281714406646223e+00
3.530000000000000000e+02 5.070315820599598844e+00
3.540000000000000000e+02 5.306111630580597982e+00
3.550000000000000000e+02 5.540729358359365975e+00
3.560000000000000000e+02 5.774342336204951742e+00
3.570000000000000000e+02 6.007176042585819609e+00
3.580000000000000000e+02 6.239335930501466621e+00
3.590000000000000000e+02 6.470853813122020348e+00
3.600000000000000000e+02 6.701773288721176058e+00
3.610000000000000000e+02 6.603642386143226517e+00
3.620000000000000000e+02 6.531039374966529643e+00
3.630000000000000000e+02 6.485967512466614515e+00
3.640000000000000000e+02 6.470734288768532849e+00
3.650000000000000000e+02 6.488112629073999216e+00
3.660000000000000000e+02 6.540723706407106874e+00
3.670000000000000000e+02 6.629080548379553406e+00
3.680000000000000000e+02 6.752453459876890385e+00
3.690000000000000000e+02 6.904714190938543439e+00
3.700000000000000000e+02 7.077042588478474450e+00
3.710000000000000000e+02 7.253002232880070288e+00
3.720000000000000000e+02 7.482122149772311381e+00
3.730000000000000000e+02 7.743444535592911571e+00
3.740000000000000000e+02 8.033928188889326805e+00
3.750000000000000000e+02 8.349758990610053999e+00
3.760000000000000000e+02 8.688128848564943496e+00
3.770000000000000000e+02 9.046337867924737708e+00
3.780000000000000000e+02 9.419052302452820769e+00
3.790000000000000000e+02 9.801041180222933136e+00
3.800000000000000000e+02 1.018992296221882654e+01
3.810000000000000000e+02 1.021162777582421910e+01
3.820000000000000000e+02 1.023583714015422963e+01
3.830000000000000000e+02 1.026255765136617271e+01
3.840000000000000000e+02 1.029176952264872291e+01
3.850000000000000000e+02 1.032337473236744785e+01
3.860000000000000000e+02 1.036040806665223357e+01
3.870000000000000000e+02 1.041418906428288693e+01
3.880000000000000000e+02 1.048046852473583535e+01
3.890000000000000000e+02 1.055044702386848599e+01
3.900000000000000000e+02 1.063535120118344679e+01
3.910000000000000000e+02 1.073525171653104415e+01
3.920000000000000000e+02 1.083883231702967187e+01
3.930000000000000000e+02 1.094612412990566241e+01
3.940000000000000000e+02 1.105790812697281389e+01
3.950000000000000000e+02 1.117774961049384430e+01
3.960000000000000000e+02 1.130626121956038865e+01
3.970000000000000000e+02 1.144302414074462426e+01
3.980000000000000000e+02 1.158274691283834734e+01
3.990000000000000000e+02 1.172504008519642404e+01
4.000000000000000000e+02 1.186989194024791416e+01
4.010000000000000000e+02 1.184317017066292088e+01
4.020000000000000000e+02 1.182649882357133464e+01
4.030000000000000000e+02 1.182090270775633023e+01
4.040000000000000000e+02 1.182678500354923479e+01
4.050000000000000000e+02 1.184533168949195669e+01
4.060000000000000000e+02 1.187740075746102519e+01
4.070000000000000000e+02 1.192313659200036291e+01
4.080000000000000000e+02 1.197880413876788630e+01
4.090000000000000000e+02 1.204251883330711337e+01
4.100000000000000000e+02 1.211597757125265851e+01
4.110000000000000000e+02 1.187014412044796252e+01
4.120000000000000000e+02 1.162215560911800161e+01
4.130000000000000000e+02 1.134828510916601907e+01
4.140000000000000000e+02 1.105824910486609802e+01
4.150000000000000000e+02 1.075385418200689358e+01
4.160000000000000000e+02 1.043070369809086984e+01
4.170000000000000000e+02 1.009422201919161033e+01
4.180000000000000000e+02 9.743306704984373567e+00
4.190000000000000000e+02 9.374604262740721339e+00
4.200000000000000000e+02 8.984151501612133828e+00
4.210000000000000000e+02 7.916512555866433765e+00
4.220000000000000000e+02 6.814685887319651414e+00
4.230000000000000000e+02 5.676714949485404560e+00
4.240000000000000000e+02 4.496994162761456693e+00
4.250000000000000000e+02 3.356702341303923642e+00
4.260000000000000000e+02 2.364238152180588415e+00
4.270000000000000000e+02 2.784619760081117779e+00
4.280000000000000000e+02 3.337611044405970784e+00
4.290000000000000000e+02 4.396555217463625098e+00
4.300000000000000000e+02 7.125215805185063367e+00
4.310000000000000000e+02 7.308914528621103024e+00
4.320000000000000000e+02 7.617281206805381011e+00
4.330000000000000000e+02 8.100431148330970998e+00
4.340000000000000000e+02 8.838092044978857587e+00
4.350000000000000000e+02 9.964966538084043535e+00
4.360000000000000000e+02 1.171451619562892610e+01
4.370000000000000000e+02 1.520954655576665537e+01
4.380000000000000000e+02 1.995759802410391615e+01
4.390000000000000000e+02 2.318089909992764319e+01
4.400000000000000000e+02 2.586689294563151975e+01
4.410000000000000000e+02 2.483357508130233171e+01
4.420000000000000000e+02 2.377442796918238344e+01
4.430000000000000000e+02 2.268792234740857694e+01
4.440000000000000000e+02 2.159498257989320535e+01
4.450000000000000000e+02 2.053252136808011485e+01
4.460000000000000000e+02 1.943740568498036225e+01
4.470000000000000000e+02 1.838700096911978576e+01
4.480000000000000000e+02 1.753910228107267955e+01
4.490000000000000000e+02 1.686929254727642657e+01
4.500000000000000000e+02 1.635346064294463986e+01
4.510000000000000000e+02 1.565925393978625202e+01
4.520000000000000000e+02 1.509958179828861091e+01
4.530000000000000000e+02 1.465920505645734195e+01
4.540000000000000000e+02 1.435492983294383151e+01
4.550000000000000000e+02 1.423777507948081933e+01
4.560000000000000000e+02 1.414040986444164183e+01
4.570000000000000000e+02 1.400737314766265662e+01
4.580000000000000000e+02 1.383463220883247047e+01
4.590000000000000000e+02 1.362294674480893164e+01
4.600000000000000000e+02 1.337084194886688771e+01
4.610000000000000000e+02 1.307489662206983461e+01
4.620000000000000000e+02 1.275811426394783155e+01
4.630000000000000000e+02 1.241792569521755851e+01
4.640000000000000000e+02 1.208665208125826140e+01
4.650000000000000000e+02 1.178871643684845694e+01
4.660000000000000000e+02 1.169503465239980677e+01
4.670000000000000000e+02 1.182731930426789368e+01
4.680000000000000000e+02 1.214615616874475812e+01
4.690000000000000000e+02 1.268936710418495473e+01
4.700000000000000000e+02 1.336819947660419494e+01
4.710000000000000000e+02 1.376070282565653535e+01
4.720000000000000000e+02 1.422688979212304972e+01
4.730000000000000000e+02 1.480176467615280878e+01
4.740000000000000000e+02 1.543032607902140718e+01
4.750000000000000000e+02 1.610050570798212277e+01
4.760000000000000000e+02 1.682437958760331753e+01
4.770000000000000000e+02 1.762614864001048787e+01
4.780000000000000000e+02 1.814895192412727098e+01
4.790000000000000000e+02 1.860770696497974086e+01
4.800000000000000000e+02 1.913649241464890594e+01
4.810000000000000000e+02 1.991271933783089310e+01
4.820000000000000000e+02 2.077389367144673926e+01
4.830000000000000000e+02 2.159429674481526717e+01
4.840000000000000000e+02 2.240482347734341673e+01
4.850000000000000000e+02 2.315324482571061182e+01
4.860000000000000000e+02 2.383054193399221887e+01
4.870000000000000000e+02 2.443769405253494043e+01
4.880000000000000000e+02 2.497457087495758898e+01
4.890000000000000000e+02 2.544037673624533724e+01
4.900000000000000000e+02 2.583340853887479938e+01
4.910000000000000000e+02 2.466567547773041014e+01
4.920000000000000000e+02 2.334084547874568116e+01
4.930000000000000000e+02 2.183349668411626254e+01
4.940000000000000000e+02 2.010948253142190367e+01
4.950000000000000000e+02 1.825339388027252596e+01
4.960000000000000000e+02 1.632539357096205634e+01
4.970000000000000000e+02 1.437045612358166302e+01
4.980000000000000000e+02 1.247429722315827405e+01
4.990000000000000000e+02 1.072981042748061320e+01
5.000000000000000000e+02 9.357115211770553387e+00
5.010000000000000000e+02 9.354114734133300857e+00
5.020000000000000000e+02 9.528205491988517295e+00
5.030000000000000000e+02 9.794959223748348265e+00
5.040000000000000000e+02 1.011374713885865795e+01
5.050000000000000000e+02 1.041047159641566289e+01
5.060000000000000000e+02 1.068241940159069969e+01
5.070000000000000000e+02 1.092073037279409142e+01
5.080000000000000000e+02 1.112772093534930740e+01
5.090000000000000000e+02 1.130733172090518934e+01
5.100000000000000000e+02 1.147416740791481082e+01
5.110000000000000000e+02 1.038743635679887589e+01
5.120000000000000000e+02 9.220375489295967952e+00
5.130000000000000000e+02 7.989386118461758279e+00
5.140000000000000000e+02 6.705281717462172608e+00
5.150000000000000000e+02 5.336559115454631907e+00
5.160000000000000000e+02 3.914418675973560635e+00
5.170000000000000000e+02 2.712464634768910532e+00
5.180000000000000000e+02 2.018806488311776448e+00
5.190000000000000000e+02 1.502439554668610011e+00
5.200000000000000000e+02 1.200230314066585535e+00
5.210000000000000000e+02 9.677244702042051561e-01
5.220000000000000000e+02 1.434804848168954594e+00
5.230000000000000000e+02 2.014108769028626345e+00
5.240000000000000000e+02 2.483911159273615610e+00
5.250000000000000000e+02 2.789252911111482547e+00
5.260000000000000000e+02 2.918569407476610422e+00
5.270000000000000000e+02 2.902863512446081984e+00
5.280000000000000000e+02 2.865258462140488405e+00
5.290000000000000000e+02 2.822661883303543284e+00
5.300000000000000000e+02 2.785246736900968134e+00
5.310000000000000000e+02 2.760633107367119532e+00
5.320000000000000000e+02 2.736205433624261385e+00
5.330000000000000000e+02 2.707766559716890953e+00
5.340000000000000000e+02 2.657518200846568313e+00
5.350000000000000000e+02 2.552818524491591745e+00
5.360000000000000000e+02 2.539957563820371522e+00
5.370000000000000000e+02 2.870358767409800116e+00
5.380000000000000000e+02 3.433638149644056892e+00
5.390000000000000000e+02 4.124783425801556547e+00
5.400000000000000000e+02 4.874788245224069172e+00
5.410000000000000000e+02 4.610755759606668391e+00
5.420000000000000000e+02 4.446885696484777384e+00
5.430000000000000000e+02 4.568715095833151274e+00
5.440000000000000000e+02 4.713838955657903007e+00
5.450000000000000000e+02 4.871184590147996651e+00
5.460000000000000000e+02 5.051159605352292026e+00
5.470000000000000000e+02 5.282723835939819423e+00
5.480000000000000000e+02 5.550685987034108315e+00
5.490000000000000000e+02 5.837337000070045079e+00
5.500000000000000000e+02 6.122326029200703346e+00
5.510000000000000000e+02 5.484383305076233839e+00
5.520000000000000000e+02 4.945231054153151895e+00
5.530000000000000000e+02 4.534800609291075979e+00
5.540000000000000000e+02 4.226047083654634662e+00
5.550000000000000000e+02 3.904855375758762737e+00
5.560000000000000000e+02 3.622536525598211377e+00
5.570000000000000000e+02 3.388823034397918210e+00
5.580000000000000000e+02 3.193614643518427609e+00
5.590000000000000000e+02 3.066031509923316190e+00
5.600000000000000000e+02 3.001199781922254672e+00
5.610000000000000000e+02 2.121384263435349027e+00
5.620000000000000000e+02 1.747008236296080597e+00
5.630000000000000000e+02 1.730389621683590784e+00
5.640000000000000000e+02 1.724638656231232581e+00
5.650000000000000000e+02 1.693470461076401312e+00
5.660000000000000000e+02 1.653738983769313720e+00
5.670000000000000000e+02 1.614543722790834801e+00
5.680000000000000000e+02 1.576678075878793717e+00
5.690000000000000000e+02 1.540878777916491194e+00
5.700000000000000000e+02 1.507801325100192713e+00
5.710000000000000000e+02 1.477921940586710114e+00
5.720000000000000000e+02 1.448324015365893613e+00
5.730000000000000000e+02 1.416510148760200094e+00
5.740000000000000000e+02 1.392388738420636374e+00
5.750000000000000000e+02 1.376094365377903861e+00
5.760000000000000000e+02 1.368096804660343668e+00
5.770000000000000000e+02 1.369551599177717849e+00
5.780000000000000000e+02 1.351498709628560668e+00
5.790000000000000000e+02 1.132690489184133398e+00
5.800000000000000000e+02 4.687821569241802377e-01
5.810000000000000000e+02 4.621387466233449759e-01
5.820000000000000000e+02 4.733581544377610251e-01
5.830000000000000000e+02 6.814461330854549859e-01
5.840000000000000000e+02 9.811376991982634355e-01
5.850000000000000000e+02 1.292838769132574894e+00
5.860000000000000000e+02 1.590191391961434997e+00
5.870000000000000000e+02 1.860112544630240228e+00
5.880000000000000000e+02 2.116049301830397411e+00
5.890000000000000000e+02 2.362779092801563063e+00
5.900000000000000000e+02 2.604038782872796887e+00
5.910000000000000000e+02 2.878014709566349083e+00
5.920000000000000000e+02 3.139616001181176230e+00
5.930000000000000000e+02 3.381169863424260402e+00
5.940000000000000000e+02 3.570431466504367712e+00
5.950000000000000000e+02 3.686728691841576477e+00
5.960000000000000000e+02 3.819299237363211752e+00
5.970000000000000000e+02 3.974924688275703222e+00
5.980000000000000000e+02 4.160028160727711644e+00
5.990000000000000000e+02 4.377489911390955335e+00
6.000000000000000000e+02 4.634611964263815054e+00
6.010000000000000000e+02 4.786104299335100620e+00
6.020000000000000000e+02 4.895427807435168255e+00
6.030000000000000000e+02 4.969583482989239798e+00
6.040000000000000000e+02 5.017629235510172592e+00
6.050000000000000000e+02 5.047990916763631652e+00
6.060000000000000000e+02 5.078270689861318132e+00
6.070000000000000000e+02 5.104669513438395256e+00
6.080000000000000000e+02 5.137142159925947915e+00
6.090000000000000000e+02 5.181608401001088104e+00
6.100000000000000000e+02 5.243257276449622140e+00
6.110000000000000000e+02 5.240576486393977440e+00
6.120000000000000000e+02 5.226337082395478895e+00
6.130000000000000000e+02 5.202347964002052016e+00
6.140000000000000000e+02 5.170286279768882665e+00
6.150000000000000000e+02 5.128417681482252632e+00
6.160000000000000000e+02 5.079524801833986913e+00
6.170000000000000000e+02 5.025153926411767280e+00
6.180000000000000000e+02 4.970965843789331373e+00
6.190000000000000000e+02 4.922223948029230023e+00
6.200000000000000000e+02 4.873117006676957352e+00
6.210000000000000000e+02 4.842864404373630194e+00
6.220000000000000000e+02 4.830485982240598553e+00
6.230000000000000000e+02 4.826863789708737862e+00
6.240000000000000000e+02 4.821486922368310779e+00
6.250000000000000000e+02 4.812551081415054277e+00
6.260000000000000000e+02 4.799378524878957997e+00
6.270000000000000000e+02 4.786482934493914598e+00
6.280000000000000000e+02 4.777730494066013911e+00
6.290000000000000000e+02 4.777365600222090336e+00
6.300000000000000000e+02 4.786954867181222539e+00
6.310000000000000000e+02 4.576032960060344656e+00
6.320000000000000000e+02 4.363658074440445844e+00
6.330000000000000000e+02 4.154502595602837189e+00
6.340000000000000000e+02 3.955182410880456079e+00
6.350000000000000000e+02 3.772516487884379099e+00
6.360000000000000000e+02 3.606685668551677271e+00
6.370000000000000000e+02 3.452610162747125067e+00
6.380000000000000000e+02 3.308926280741814718e+00
6.390000000000000000e+02 3.175714269441776594e+00
6.400000000000000000e+02 3.053703558128046058e+00
6.410000000000000000e+02 2.958664943064865493e+00
6.420000000000000000e+02 2.867098506368029653e+00
6.430000000000000000e+02 2.811483345710492632e+00
6.440000000000000000e+02 2.771245479113563892e+00
6.450000000000000000e+02 2.740566497223765552e+00
6.460000000000000000e+02 2.720813119426582549e+00
6.470000000000000000e+02 2.713190959282901105e+00
6.480000000000000000e+02 2.721617401569022210e+00
6.490000000000000000e+02 2.749865488145280867e+00
6.500000000000000000e+02 2.801202027374584347e+00
6.510000000000000000e+02 2.582879860536496874e+00
6.520000000000000000e+02 2.388933565394455005e+00
6.530000000000000000e+02 2.216020944086696254e+00
6.540000000000000000e+02 2.061261746536998452e+00
6.550000000000000000e+02 1.921913071049811128e+00
6.560000000000000000e+02 1.795720068201959174e+00
6.570000000000000000e+02 1.680776040421530171e+00
6.580000000000000000e+02 1.575221288317294466e+00
6.590000000000000000e+02 1.477554148470129558e+00
6.600000000000000000e+02 1.386581681378996400e+00
6.610000000000000000e+02 1.254453723866444159e+00
6.620000000000000000e+02 1.146955711567069214e+00
6.630000000000000000e+02 1.056075777842134578e+00
6.640000000000000000e+02 9.774529336444758298e-01
6.650000000000000000e+02 9.076127143074622650e-01
6.660000000000000000e+02 8.443023336018298242e-01
6.670000000000000000e+02 7.865260795195324617e-01
6.680000000000000000e+02 7.328010900831987140e-01
6.690000000000000000e+02 6.835295444963918055e-01
6.700000000000000000e+02 6.373759889074467333e-01
6.710000000000000000e+02 5.981523812040712151e-01
6.720000000000000000e+02 5.610160201367933031e-01
6.730000000000000000e+02 5.261304596400303568e-01
6.740000000000000000e+02 4.953348993730567473e-01
6.750000000000000000e+02 4.675488021112104708e-01
6.760000000000000000e+02 4.425363194329740013e-01
6.770000000000000000e+02 4.203576642061477298e-01
6.780000000000000000e+02 4.010924806006459509e-01
6.790000000000000000e+02 3.847670661319033680e-01
6.800000000000000000e+02 3.716191313735360824e-01
6.810000000000000000e+02 3.435264692553397503e-01
6.820000000000000000e+02 3.174728458329343361e-01
6.830000000000000000e+02 2.935424179863832528e-01
6.840000000000000000e+02 2.712682634666529480e-01
6.850000000000000000e+02 2.506324950626838133e-01
6.860000000000000000e+02 2.317046483495174558e-01
6.870000000000000000e+02 2.145651065962448367e-01
6.880000000000000000e+02 1.992749412491613414e-01
6.890000000000000000e+02 1.858779403439327904e-01
6.900000000000000000e+02 1.744396018421952577e-01
6.910000000000000000e+02 1.611883723489320186e-01
6.920000000000000000e+02 1.498230491048232471e-01
6.930000000000000000e+02 1.397887329563070324e-01
6.940000000000000000e+02 1.308671419381323975e-01
6.950000000000000000e+02 1.228873896012975114e-01
6.960000000000000000e+02 1.157164160090638494e-01
6.970000000000000000e+02 1.092636342502472380e-01
6.980000000000000000e+02 1.034535258849226397e-01
6.990000000000000000e+02 9.839342957859457950e-02


==> figures/patches/pure_rerad/CIPLAW10/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,10.855462107651446,4.947308631136696,6.421113610865167,1.5586205454677287
B,12.459929094304087,6.078125985370348,8.780744253805203,1.8166575308421713
C,12.686624026639105,6.400131276454984,9.716686802808535,2.1507884244563535
D50,14.465516024298736,4.868165280490514,10.651715067683634,2.1537256411673167
D55,15.21633007507779,5.032542386209746,11.691688283848805,2.5715971445920465
D60,15.916594982817431,5.106262611367974,12.60304812372349,2.8866622640955915
D65,16.533992549778024,5.143732868352012,13.365688690965964,3.1248296148342796
D75,17.5393501934269,5.196759781404889,14.52549017811453,3.4586988364378373
E,20.45449411542897,2.724528662347907,17.453617392692887,2.6176564931083277
FL1,10.07927328349663,6.076278037138527,6.720818666642549,1.4355346443941672
FL2,10.78266947185937,6.611599910590284,6.707053144635413,1.8204341231552785
FL3,10.881920249506967,6.83229145992796,6.650355618501737,2.4797977676512373
FL4,10.63364871305422,6.922478497016454,6.586139489834795,2.8929182712744623
FL5,10.415370468544324,6.250228383913352,6.8645983310144665,1.3942175769986598
FL6,11.038799960734897,6.814838868230172,6.680979644232657,1.9637676900905978
FL7,10.52341886584866,6.208638733950146,7.3275167238867285,1.3693717648115513
FL8,8.520707114062162,5.502793174106956,4.5484286238824,2.15257216982144
FL9,8.694610526287004,5.624516837985055,4.543907870799112,2.2328220718037906
FL10,5.512518148947624,4.08494603480495,1.4942153098206234,4.786240402749929
FL11,6.4794196674125235,4.528385206679667,2.0199189552927095,3.983538398727162
FL12,8.462295579920106,5.628195815626574,3.8266656593080226,2.087188030578829
HP1,2.4186643597336035,2.039936172482998,3.793718588308093,5.452887130347721
HP2,3.2682910409734958,2.671171155975264,1.7215538548952518,5.522245438446519
HP3,11.252033422901826,6.6505708561536645,6.8833845427118865,2.3489552339742548
HP4,13.697808959787451,6.893829139818457,9.733664510861773,3.0140265894067704
HP5,9.997637084527382,5.5985769473862055,6.031983718371847,1.6783734093526181
LED-B1,5.168717797301067,3.4092989702233742,9.645317080583917,13.096369220254378
LED-B2,6.217173827129634,3.970281389873839,10.782461668289109,14.423245156742627
LED-B3,8.86168026813047,5.905768981351368,13.049375335862736,17.17915931726451
LED-B4,10.983951298970817,6.82475005335364,14.667568825273788,18.713282485790575
LED-B5,12.716123519606125,8.360878822758044,15.786826837181973,19.97927947513378
LED-BH1,3.997890424864655,3.0504938675681688,8.339820025599225,12.257714466783005
LED-RGB1,4.760575735690379,4.162728977223541,8.960469503273965,12.590129854036054
LED-V1,13.59093392394105,6.556922884131917,9.41556812938348,3.0480605896855084
LED-V2,12.462563511434757,6.130511742595277,8.420336576754496,2.0598875241531487


==> figures/patches/pure_rerad/CIPLAW10/mono_hullin_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 3.183924323333042067e-02
3.080000000000000000e+02 7.639826697868873362e-01
3.090000000000000000e+02 2.469467015967203416e+00
3.100000000000000000e+02 4.448196078155628008e+00
3.110000000000000000e+02 5.598745112079422270e+00
3.120000000000000000e+02 6.850186734473595607e+00
3.130000000000000000e+02 8.025828306729277273e+00
3.140000000000000000e+02 9.125913427947972778e+00
3.150000000000000000e+02 1.014096419412286920e+01
3.160000000000000000e+02 1.066515564827939500e+01
3.170000000000000000e+02 1.106666487417903433e+01
3.180000000000000000e+02 1.128018771516578944e+01
3.190000000000000000e+02 1.138286262662209758e+01
3.200000000000000000e+02 1.146590967339504985e+01
3.210000000000000000e+02 1.260290997661067181e+01
3.220000000000000000e+02 1.360013879374241519e+01
3.230000000000000000e+02 1.448147857883392930e+01
3.240000000000000000e+02 1.533406737001966036e+01
3.250000000000000000e+02 1.613311691258314085e+01
3.260000000000000000e+02 1.683600364759681511e+01
3.270000000000000000e+02 1.742876422151075388e+01
3.280000000000000000e+02 1.793044580588236414e+01
3.290000000000000000e+02 1.835708660516906932e+01
3.300000000000000000e+02 1.872115225551879902e+01
3.310000000000000000e+02 1.980879794452008724e+01
3.320000000000000000e+02 2.073077840025807106e+01
3.330000000000000000e+02 2.151378591462079015e+01
3.340000000000000000e+02 2.218245427890891719e+01
3.350000000000000000e+02 2.263931775329274032e+01
3.360000000000000000e+02 2.300017824495759555e+01
3.370000000000000000e+02 2.334405835116693950e+01
3.380000000000000000e+02 2.369176381248706420e+01
3.390000000000000000e+02 2.404468089488071669e+01
3.400000000000000000e+02 2.438318304218366350e+01
3.410000000000000000e+02 2.500664723605449069e+01
3.420000000000000000e+02 2.551056627145399247e+01
3.430000000000000000e+02 2.589194847547476286e+01
3.440000000000000000e+02 2.619341895335993442e+01
3.450000000000000000e+02 2.643471390392232223e+01
3.460000000000000000e+02 2.659270554475341442e+01
3.470000000000000000e+02 2.675901814545610335e+01
3.480000000000000000e+02 2.696475652245578658e+01
3.490000000000000000e+02 2.719872002710184233e+01
3.500000000000000000e+02 2.745252393393204571e+01
3.510000000000000000e+02 2.767067764978203925e+01
3.520000000000000000e+02 2.788180078239079407e+01
3.530000000000000000e+02 2.808650130352704366e+01
3.540000000000000000e+02 2.828535553145315973e+01
3.550000000000000000e+02 2.847938927461630598e+01
3.560000000000000000e+02 2.866853378237403760e+01
3.570000000000000000e+02 2.885307507509413227e+01
3.580000000000000000e+02 2.903342915979150973e+01
3.590000000000000000e+02 2.921049872604600139e+01
3.600000000000000000e+02 2.938477452560225700e+01
3.610000000000000000e+02 2.942712911713347168e+01
3.620000000000000000e+02 2.947169771292002238e+01
3.630000000000000000e+02 2.951859269607439984e+01
3.640000000000000000e+02 2.956400257173040558e+01
3.650000000000000000e+02 2.960788425889241182e+01
3.660000000000000000e+02 2.965148571303563330e+01
3.670000000000000000e+02 2.969495352048776837e+01
3.680000000000000000e+02 2.973706100124975649e+01
3.690000000000000000e+02 2.977503572671621868e+01
3.700000000000000000e+02 2.980879529889970314e+01
3.710000000000000000e+02 2.991415867730216860e+01
3.720000000000000000e+02 3.002610871933088177e+01
3.730000000000000000e+02 3.014576792509690861e+01
3.740000000000000000e+02 3.027249808257294106e+01
3.750000000000000000e+02 3.040429079827449499e+01
3.760000000000000000e+02 3.053885676048925646e+01
3.770000000000000000e+02 3.067716851091664410e+01
3.780000000000000000e+02 3.081975856922502643e+01
3.790000000000000000e+02 3.096690370713271534e+01
3.800000000000000000e+02 3.111850156536047862e+01
3.810000000000000000e+02 3.117949623325684527e+01
3.820000000000000000e+02 3.124008000498059801e+01
3.830000000000000000e+02 3.130042773895597108e+01
3.840000000000000000e+02 3.136051265009522382e+01
3.850000000000000000e+02 3.142046755799334079e+01
3.860000000000000000e+02 3.148087992318483685e+01
3.870000000000000000e+02 3.154540118808253979e+01
3.880000000000000000e+02 3.161413100203980875e+01
3.890000000000000000e+02 3.168252888325170957e+01
3.900000000000000000e+02 3.104248954311425734e+01
3.910000000000000000e+02 3.087697178940515741e+01
3.920000000000000000e+02 3.070016158906483383e+01
3.930000000000000000e+02 3.051067990942819108e+01
3.940000000000000000e+02 3.030705524597490097e+01
3.950000000000000000e+02 3.008850915102414092e+01
3.960000000000000000e+02 2.985313921012797422e+01
3.970000000000000000e+02 2.959873983377120865e+01
3.980000000000000000e+02 2.932307710610012563e+01
3.990000000000000000e+02 2.902427633656695960e+01
4.000000000000000000e+02 2.870041564160943892e+01
4.010000000000000000e+02 2.817040570433706037e+01
4.020000000000000000e+02 2.759958180814096451e+01
4.030000000000000000e+02 2.698489444496154377e+01
4.040000000000000000e+02 2.632355662742057589e+01
4.050000000000000000e+02 2.561196572243543201e+01
4.060000000000000000e+02 2.484830973436537960e+01
4.070000000000000000e+02 2.403219031402762695e+01
4.080000000000000000e+02 2.316456128613044996e+01
4.090000000000000000e+02 2.224793437496646220e+01
4.100000000000000000e+02 2.128668318877225119e+01
4.110000000000000000e+02 2.016641730378226427e+01
4.120000000000000000e+02 1.899174202759542140e+01
4.130000000000000000e+02 1.781655495341325590e+01
4.140000000000000000e+02 1.663501941874434209e+01
4.150000000000000000e+02 1.542630431813086567e+01
4.160000000000000000e+02 1.415198503656626805e+01
4.170000000000000000e+02 1.275956088944903222e+01
4.180000000000000000e+02 1.121218782844060513e+01
4.190000000000000000e+02 9.437691547428405769e+00
4.200000000000000000e+02 7.354706245868242398e+00
4.210000000000000000e+02 6.656770001049201468e+00
4.220000000000000000e+02 6.280126538905102862e+00
4.230000000000000000e+02 6.220171420300490972e+00
4.240000000000000000e+02 6.206515002903933542e+00
4.250000000000000000e+02 5.689751742908762289e+00
4.260000000000000000e+02 4.489007014406619867e+00
4.270000000000000000e+02 4.096801840048461152e+00
4.280000000000000000e+02 7.092659388784745111e+00
4.290000000000000000e+02 1.274598764063102507e+01
4.300000000000000000e+02 1.537440650383014251e+01
4.310000000000000000e+02 1.551109678473104658e+01
4.320000000000000000e+02 1.562782850454106942e+01
4.330000000000000000e+02 1.572885170228264329e+01
4.340000000000000000e+02 1.582570888922908914e+01
4.350000000000000000e+02 1.592647379773558391e+01
4.360000000000000000e+02 1.603374284379170689e+01
4.370000000000000000e+02 1.613770450891021113e+01
4.380000000000000000e+02 1.620274221904417544e+01
4.390000000000000000e+02 1.623061107268638281e+01
4.400000000000000000e+02 1.623065969040132472e+01
4.410000000000000000e+02 1.621237143013136262e+01
4.420000000000000000e+02 1.616720302716693070e+01
4.430000000000000000e+02 1.649822847657481972e+01
4.440000000000000000e+02 1.768423672006493774e+01
4.450000000000000000e+02 1.986858425769909076e+01
4.460000000000000000e+02 2.282977990274972413e+01
4.470000000000000000e+02 2.587268041784724559e+01
4.480000000000000000e+02 2.811733289936501023e+01
4.490000000000000000e+02 2.969080580180865780e+01
4.500000000000000000e+02 3.077569768284869411e+01
4.510000000000000000e+02 2.931076450477592488e+01
4.520000000000000000e+02 2.729966815455104978e+01
4.530000000000000000e+02 2.407482611540673645e+01
4.540000000000000000e+02 1.987389598517639300e+01
4.550000000000000000e+02 1.617974698813059931e+01
4.560000000000000000e+02 1.527452708543832394e+01
4.570000000000000000e+02 1.543243537716099212e+01
4.580000000000000000e+02 1.537289547412318136e+01
4.590000000000000000e+02 1.531006893904924837e+01
4.600000000000000000e+02 1.524455944014835396e+01
4.610000000000000000e+02 1.517829642759478936e+01
4.620000000000000000e+02 1.511591805225046770e+01
4.630000000000000000e+02 1.505129855371567871e+01
4.640000000000000000e+02 1.497787785708903741e+01
4.650000000000000000e+02 1.488859897340708471e+01
4.660000000000000000e+02 1.477680257389405760e+01
4.670000000000000000e+02 1.481343790295496099e+01
4.680000000000000000e+02 1.533199369919650046e+01
4.690000000000000000e+02 1.663906335580918849e+01
4.700000000000000000e+02 1.805049357291995094e+01
4.710000000000000000e+02 1.836791831789866691e+01
4.720000000000000000e+02 1.873433285464667719e+01
4.730000000000000000e+02 2.001853338491130785e+01
4.740000000000000000e+02 2.017234207474644236e+01
4.750000000000000000e+02 2.027362509048395012e+01
4.760000000000000000e+02 2.033852038291847819e+01
4.770000000000000000e+02 2.041824064311714793e+01
4.780000000000000000e+02 2.052717975711896514e+01
4.790000000000000000e+02 2.068456678083975220e+01
4.800000000000000000e+02 2.090341898934969578e+01
4.810000000000000000e+02 2.030479177267021740e+01
4.820000000000000000e+02 1.969991914232343433e+01
4.830000000000000000e+02 1.908515808116217727e+01
4.840000000000000000e+02 1.845441744869292933e+01
4.850000000000000000e+02 1.780456887431387258e+01
4.860000000000000000e+02 1.713566421470193291e+01
4.870000000000000000e+02 1.647020609113740264e+01
4.880000000000000000e+02 1.581798273546181122e+01
4.890000000000000000e+02 1.524792079173016468e+01
4.900000000000000000e+02 1.483210450446285478e+01
4.910000000000000000e+02 1.318454430567253688e+01
4.920000000000000000e+02 1.156827461581815442e+01
4.930000000000000000e+02 1.000969013195002688e+01
4.940000000000000000e+02 8.554551952701720197e+00
4.950000000000000000e+02 7.281300563390955105e+00
4.960000000000000000e+02 6.167856876752147777e+00
4.970000000000000000e+02 5.279112292882436108e+00
4.980000000000000000e+02 4.632688164928817187e+00
4.990000000000000000e+02 4.253915253028345944e+00
5.000000000000000000e+02 4.076763813657483304e+00
5.010000000000000000e+02 3.878749916903650341e+00
5.020000000000000000e+02 3.711689479863075292e+00
5.030000000000000000e+02 3.559164660835864691e+00
5.040000000000000000e+02 3.471039833822051612e+00
5.050000000000000000e+02 3.453983078025073095e+00
5.060000000000000000e+02 3.475042516575056251e+00
5.070000000000000000e+02 3.524024425378369685e+00
5.080000000000000000e+02 3.614194244405974921e+00
5.090000000000000000e+02 3.744153292715108439e+00
5.100000000000000000e+02 3.912434450738549785e+00
5.110000000000000000e+02 3.841366213054805190e+00
5.120000000000000000e+02 3.857711346416474729e+00
5.130000000000000000e+02 3.834594266372540083e+00
5.140000000000000000e+02 3.679931347589430857e+00
5.150000000000000000e+02 3.491664036313774311e+00
5.160000000000000000e+02 3.427352882223440922e+00
5.170000000000000000e+02 3.754132393438883497e+00
5.180000000000000000e+02 4.435352732328648351e+00
5.190000000000000000e+02 5.365475357981413396e+00
5.200000000000000000e+02 6.332514116055165232e+00
5.210000000000000000e+02 5.843286604680317353e+00
5.220000000000000000e+02 5.406125734382704273e+00
5.230000000000000000e+02 5.039059992681172773e+00
5.240000000000000000e+02 4.742821828755633184e+00
5.250000000000000000e+02 4.209826749375450206e+00
5.260000000000000000e+02 3.611354375011603501e+00
5.270000000000000000e+02 3.016821435401662921e+00
5.280000000000000000e+02 2.480270473243407547e+00
5.290000000000000000e+02 2.028306780479295579e+00
5.300000000000000000e+02 1.684865915700301198e+00
5.310000000000000000e+02 1.297967761136165521e+00
5.320000000000000000e+02 1.163815128494594342e+00
5.330000000000000000e+02 1.379194681997223393e+00
5.340000000000000000e+02 1.796519227392614049e+00
5.350000000000000000e+02 2.294259188640776603e+00
5.360000000000000000e+02 2.826140918905706290e+00
5.370000000000000000e+02 3.328473669291777348e+00
5.380000000000000000e+02 3.758764740039872265e+00
5.390000000000000000e+02 4.140663367861256994e+00
5.400000000000000000e+02 4.454424951631941632e+00
5.410000000000000000e+02 3.938523894283012083e+00
5.420000000000000000e+02 3.348855106039415830e+00
5.430000000000000000e+02 3.038421142226181093e+00
5.440000000000000000e+02 3.200573232446240812e+00
5.450000000000000000e+02 3.824612508135273981e+00
5.460000000000000000e+02 4.728966758350880539e+00
5.470000000000000000e+02 5.754776526557751737e+00
5.480000000000000000e+02 6.790839152547043511e+00
5.490000000000000000e+02 7.795370201870917448e+00
5.500000000000000000e+02 8.747231304078397329e+00
5.510000000000000000e+02 7.620440574937326517e+00
5.520000000000000000e+02 6.440393442946926505e+00
5.530000000000000000e+02 5.208504974526594111e+00
5.540000000000000000e+02 3.947468934127778439e+00
5.550000000000000000e+02 2.725696849542799782e+00
5.560000000000000000e+02 1.807932393244494174e+00
5.570000000000000000e+02 1.787364358195607794e+00
5.580000000000000000e+02 2.365698216847726076e+00
5.590000000000000000e+02 3.029988933937346918e+00
5.600000000000000000e+02 3.581921486877443606e+00
5.610000000000000000e+02 4.169249970453881460e+00
5.620000000000000000e+02 4.546257125734950222e+00
5.630000000000000000e+02 4.789097487223716421e+00
5.640000000000000000e+02 4.866885328485780704e+00
5.650000000000000000e+02 4.918880716077705273e+00
5.660000000000000000e+02 4.971283806538645322e+00
5.670000000000000000e+02 5.023714804713492299e+00
5.680000000000000000e+02 5.075740615634006581e+00
5.690000000000000000e+02 5.126936657853748969e+00
5.700000000000000000e+02 5.176884893398209009e+00
5.710000000000000000e+02 5.225161225231813589e+00
5.720000000000000000e+02 5.271263112556288100e+00
5.730000000000000000e+02 5.314644335817664711e+00
5.740000000000000000e+02 5.354732036482348967e+00
5.750000000000000000e+02 5.390928721906854015e+00
5.760000000000000000e+02 5.423058133270401981e+00
5.770000000000000000e+02 5.452716893346440941e+00
5.780000000000000000e+02 5.481975459044732268e+00
5.790000000000000000e+02 5.512935578178640661e+00
5.800000000000000000e+02 5.547633771103432032e+00
5.810000000000000000e+02 5.581814998602640188e+00
5.820000000000000000e+02 5.609119714013199420e+00
5.830000000000000000e+02 5.637312470347653814e+00
5.840000000000000000e+02 5.669955082466945129e+00
5.850000000000000000e+02 5.707335809094059798e+00
5.860000000000000000e+02 5.746062279185554011e+00
5.870000000000000000e+02 5.784813753087788335e+00
5.880000000000000000e+02 5.813328485186000982e+00
5.890000000000000000e+02 5.795236982836445172e+00
5.900000000000000000e+02 5.659907915989332849e+00
5.910000000000000000e+02 5.581574458311563625e+00
5.920000000000000000e+02 5.462773774716834119e+00
5.930000000000000000e+02 5.316639248052190680e+00
5.940000000000000000e+02 4.972012276771335948e+00
5.950000000000000000e+02 4.507720118490800232e+00
5.960000000000000000e+02 4.107667588807544234e+00
5.970000000000000000e+02 3.779824340438847852e+00
5.980000000000000000e+02 3.543311646017046623e+00
5.990000000000000000e+02 3.418722810471978235e+00
6.000000000000000000e+02 3.427644705350965548e+00
6.010000000000000000e+02 3.421359533913378659e+00
6.020000000000000000e+02 3.429580582007424994e+00
6.030000000000000000e+02 3.473703960301338434e+00
6.040000000000000000e+02 3.572048457965490975e+00
6.050000000000000000e+02 3.711051394809864235e+00
6.060000000000000000e+02 3.845246535651414721e+00
6.070000000000000000e+02 3.949396168206046109e+00
6.080000000000000000e+02 4.022013962183788038e+00
6.090000000000000000e+02 4.045012965943453054e+00
6.100000000000000000e+02 4.006684483053915002e+00
6.110000000000000000e+02 3.866874731388923792e+00
6.120000000000000000e+02 3.713833946514168982e+00
6.130000000000000000e+02 3.575688899507927232e+00
6.140000000000000000e+02 3.453464533974621720e+00
6.150000000000000000e+02 3.344767957201205899e+00
6.160000000000000000e+02 3.244928259150925420e+00
6.170000000000000000e+02 3.147633446976973559e+00
6.180000000000000000e+02 3.049441321538380212e+00
6.190000000000000000e+02 2.949967518762648844e+00
6.200000000000000000e+02 2.847922313371681113e+00
6.210000000000000000e+02 2.717541620435077299e+00
6.220000000000000000e+02 2.619893519492106471e+00
6.230000000000000000e+02 2.561114836591487531e+00
6.240000000000000000e+02 2.532141742320689559e+00
6.250000000000000000e+02 2.524527151003015835e+00
6.260000000000000000e+02 2.538569596222416624e+00
6.270000000000000000e+02 2.574296775937584769e+00
6.280000000000000000e+02 2.635214694024415216e+00
6.290000000000000000e+02 2.727002488434766114e+00
6.300000000000000000e+02 2.856048467435960525e+00
6.310000000000000000e+02 2.556405579320034427e+00
6.320000000000000000e+02 2.270000726375519307e+00
6.330000000000000000e+02 2.025407977222432265e+00
6.340000000000000000e+02 1.857586844306771789e+00
6.350000000000000000e+02 1.798993910734851154e+00
6.360000000000000000e+02 1.856304079783018590e+00
6.370000000000000000e+02 1.988048696790263747e+00
6.380000000000000000e+02 2.153327943018751078e+00
6.390000000000000000e+02 2.317793491885084212e+00
6.400000000000000000e+02 2.379796941173673908e+00
6.410000000000000000e+02 2.289957716684939193e+00
6.420000000000000000e+02 2.190546597763067371e+00
6.430000000000000000e+02 2.061607127857159938e+00
6.440000000000000000e+02 1.924948273947333366e+00
6.450000000000000000e+02 1.785482173009445894e+00
6.460000000000000000e+02 1.645455623417570568e+00
6.470000000000000000e+02 1.506474298092314035e+00
6.480000000000000000e+02 1.370948467470190835e+00
6.490000000000000000e+02 1.240978358602404796e+00
6.500000000000000000e+02 1.118323692991701535e+00
6.510000000000000000e+02 1.116092941883082279e+00
6.520000000000000000e+02 1.105936346124262171e+00
6.530000000000000000e+02 1.088417493398861513e+00
6.540000000000000000e+02 1.065804668278233613e+00
6.550000000000000000e+02 1.039217489284502527e+00
6.560000000000000000e+02 1.009940989720859550e+00
6.570000000000000000e+02 9.792360334038346936e-01
6.580000000000000000e+02 9.469125854100814976e-01
6.590000000000000000e+02 9.134178451538590426e-01
6.600000000000000000e+02 8.812371901999176416e-01
6.610000000000000000e+02 8.313288788362364068e-01
6.620000000000000000e+02 7.837896016008316646e-01
6.630000000000000000e+02 7.385395762608556458e-01
6.640000000000000000e+02 6.954981501211372485e-01
6.650000000000000000e+02 6.545877577020541294e-01
6.660000000000000000e+02 6.157301280672522470e-01
6.670000000000000000e+02 5.788475705466871180e-01
6.680000000000000000e+02 5.438627211169140274e-01
6.690000000000000000e+02 5.106998183624466003e-01
6.700000000000000000e+02 4.792842927756956195e-01
6.710000000000000000e+02 4.495420708415437949e-01
6.720000000000000000e+02 4.212067770223414942e-01
6.730000000000000000e+02 3.912495330186525622e-01
6.740000000000000000e+02 3.578021075750475455e-01
6.750000000000000000e+02 3.243478077035991114e-01
6.760000000000000000e+02 2.919177699851245866e-01
6.770000000000000000e+02 2.609027662135479653e-01
6.780000000000000000e+02 2.315171243802071066e-01
6.790000000000000000e+02 2.041127970700815364e-01
6.800000000000000000e+02 1.791185331163333005e-01
6.810000000000000000e+02 1.668275387727205239e-01
6.820000000000000000e+02 1.556132035837654859e-01
6.830000000000000000e+02 1.437426525712796055e-01
6.840000000000000000e+02 1.326255187456645557e-01
6.850000000000000000e+02 1.221162141672459400e-01
6.860000000000000000e+02 1.118920455827706884e-01
6.870000000000000000e+02 1.018138329264015596e-01
6.880000000000000000e+02 9.191855755442428222e-02
6.890000000000000000e+02 8.250221194885778986e-02
6.900000000000000000e+02 7.428466602719094314e-02
6.910000000000000000e+02 7.025449487608505239e-02
6.920000000000000000e+02 6.688683791138444468e-02
6.930000000000000000e+02 6.391833624445289463e-02
6.940000000000000000e+02 6.129928781311255737e-02
6.950000000000000000e+02 5.896567727050346097e-02
6.960000000000000000e+02 5.689555209693870214e-02
6.970000000000000000e+02 5.510898965156909440e-02
6.980000000000000000e+02 5.353211419089948242e-02
6.990000000000000000e+02 5.223192992857035588e-02


==> figures/patches/pure_rerad/CIPLAW10/mono_hullin_4.txt <==
3.000000000000000000e+02 2.687247062263011088e+01
3.010000000000000000e+02 2.683324535375477637e+01
3.020000000000000000e+02 2.679398983107915200e+01
3.030000000000000000e+02 2.675470403453222801e+01
3.040000000000000000e+02 2.671538794306303544e+01
3.050000000000000000e+02 2.667604153430251657e+01
3.060000000000000000e+02 2.663666478420407202e+01
3.070000000000000000e+02 2.647298934622078903e+01
3.080000000000000000e+02 2.581297969127005842e+01
3.090000000000000000e+02 2.452106099304386433e+01
3.100000000000000000e+02 2.296486043669832711e+01
3.110000000000000000e+02 2.192972465068644183e+01
3.120000000000000000e+02 2.080629544180474610e+01
3.130000000000000000e+02 1.973224249300355027e+01
3.140000000000000000e+02 1.870443432977422660e+01
3.150000000000000000e+02 1.779562123450211075e+01
3.160000000000000000e+02 1.692023161643046691e+01
3.170000000000000000e+02 1.620804162426785666e+01
3.180000000000000000e+02 1.581526462639619801e+01
3.190000000000000000e+02 1.572927233891239496e+01
3.200000000000000000e+02 1.575966035376775842e+01
3.210000000000000000e+02 1.520896310794142359e+01
3.220000000000000000e+02 1.469535560975393906e+01
3.230000000000000000e+02 1.423764431722215917e+01
3.240000000000000000e+02 1.384993933202372496e+01
3.250000000000000000e+02 1.352389763793579647e+01
3.260000000000000000e+02 1.322982242074305148e+01
3.270000000000000000e+02 1.296190378694960366e+01
3.280000000000000000e+02 1.272112950711102641e+01
3.290000000000000000e+02 1.250527486917554221e+01
3.300000000000000000e+02 1.231196614518191623e+01
3.310000000000000000e+02 1.052754116493756342e+01
3.320000000000000000e+02 8.970795899517291616e+00
3.330000000000000000e+02 7.636184487325204273e+00
3.340000000000000000e+02 6.526042556025547725e+00
3.350000000000000000e+02 5.628475871082412318e+00
3.360000000000000000e+02 4.899052981430178200e+00
3.370000000000000000e+02 4.328891728483377221e+00
3.380000000000000000e+02 3.909756029911417574e+00
3.390000000000000000e+02 3.612661155756573095e+00
3.400000000000000000e+02 3.418376785510369498e+00
3.410000000000000000e+02 2.901019082368049951e+00
3.420000000000000000e+02 2.566372171877279396e+00
3.430000000000000000e+02 2.271943315208102554e+00
3.440000000000000000e+02 2.094761805795624543e+00
3.450000000000000000e+02 2.128999439602377031e+00
3.460000000000000000e+02 2.410032532772090619e+00
3.470000000000000000e+02 3.058262074334874736e+00
3.480000000000000000e+02 3.856446603938238571e+00
3.490000000000000000e+02 4.677100410847197409e+00
3.500000000000000000e+02 5.481833803101282321e+00
3.510000000000000000e+02 5.594936008885939671e+00
3.520000000000000000e+02 5.739422228236139567e+00
3.530000000000000000e+02 5.910726745986744746e+00
3.540000000000000000e+02 6.104855490861930356e+00
3.550000000000000000e+02 6.318473675712517057e+00
3.560000000000000000e+02 6.549535410186050122e+00
3.570000000000000000e+02 6.795944726004247372e+00
3.580000000000000000e+02 7.056202066970694631e+00
3.590000000000000000e+02 7.330331310053222360e+00
3.600000000000000000e+02 7.619355290079480980e+00
3.610000000000000000e+02 7.704960010860696151e+00
3.620000000000000000e+02 7.800793749006883715e+00
3.630000000000000000e+02 7.907264866274437587e+00
3.640000000000000000e+02 8.024351634988168058e+00
3.650000000000000000e+02 8.147260366343461513e+00
3.660000000000000000e+02 8.275680866877257458e+00
3.670000000000000000e+02 8.409336205734415870e+00
3.680000000000000000e+02 8.546227804614154877e+00
3.690000000000000000e+02 8.680564747692534056e+00
3.700000000000000000e+02 8.810498409478284998e+00
3.710000000000000000e+02 9.035442378371216776e+00
3.720000000000000000e+02 9.294889654357275433e+00
3.730000000000000000e+02 9.585185706464406152e+00
3.740000000000000000e+02 9.898822976696632026e+00
3.750000000000000000e+02 1.022838204792750361e+01
3.760000000000000000e+02 1.057117398448255763e+01
3.770000000000000000e+02 1.092577880959144743e+01
3.780000000000000000e+02 1.129023709267685582e+01
3.790000000000000000e+02 1.166273724632541686e+01
3.800000000000000000e+02 1.204113322663952346e+01
3.810000000000000000e+02 1.220385261148518730e+01
3.820000000000000000e+02 1.236614271447656677e+01
3.830000000000000000e+02 1.252810364083039119e+01
3.840000000000000000e+02 1.268971789506821501e+01
3.850000000000000000e+02 1.285106281401567863e+01
3.860000000000000000e+02 1.301291840760399054e+01
3.870000000000000000e+02 1.318009134773557101e+01
3.880000000000000000e+02 1.335208944556671540e+01
3.890000000000000000e+02 1.352407742200612262e+01
3.900000000000000000e+02 1.366304551794545574e+01
3.910000000000000000e+02 1.367331955549993872e+01
3.920000000000000000e+02 1.368861230609009461e+01
3.930000000000000000e+02 1.370877148011263280e+01
3.940000000000000000e+02 1.373369010292136672e+01
3.950000000000000000e+02 1.376374442235290374e+01
3.960000000000000000e+02 1.379818152531761477e+01
3.970000000000000000e+02 1.383634475398901209e+01
3.980000000000000000e+02 1.387760370025731049e+01
3.990000000000000000e+02 1.392162900246047741e+01
4.000000000000000000e+02 1.396792468641218576e+01
4.010000000000000000e+02 1.369805911454985825e+01
4.020000000000000000e+02 1.341626012890880837e+01
4.030000000000000000e+02 1.312090012263381844e+01
4.040000000000000000e+02 1.280918581313669513e+01
4.050000000000000000e+02 1.248188463951323435e+01
4.060000000000000000e+02 1.213895869862460408e+01
4.070000000000000000e+02 1.178002025532886066e+01
4.080000000000000000e+02 1.140482074468289930e+01
4.090000000000000000e+02 1.101300708320347965e+01
4.100000000000000000e+02 1.060452003007821453e+01
4.110000000000000000e+02 1.004692033664516693e+01
4.120000000000000000e+02 9.469229517395319817e+00
4.130000000000000000e+02 8.873272466905191891e+00
4.140000000000000000e+02 8.261986780397933217e+00
4.150000000000000000e+02 7.640950138672166325e+00
4.160000000000000000e+02 6.973788637563687054e+00
4.170000000000000000e+02 6.220317287063250156e+00
4.180000000000000000e+02 5.480460367282310230e+00
4.190000000000000000e+02 4.879233902550836000e+00
4.200000000000000000e+02 4.753100230672491655e+00
4.210000000000000000e+02 3.907782243562011093e+00
4.220000000000000000e+02 3.300541305896740329e+00
4.230000000000000000e+02 3.961890642868548973e+00
4.240000000000000000e+02 5.077750496454499718e+00
4.250000000000000000e+02 5.825163884011412385e+00
4.260000000000000000e+02 6.804912544808448871e+00
4.270000000000000000e+02 8.934436933307068784e+00
4.280000000000000000e+02 1.308487813598762450e+01
4.290000000000000000e+02 1.876917263074111375e+01
4.300000000000000000e+02 2.124254846766388738e+01
4.310000000000000000e+02 2.122110596291445361e+01
4.320000000000000000e+02 2.119538629795097151e+01
4.330000000000000000e+02 2.116526249235027990e+01
4.340000000000000000e+02 2.113551698273728263e+01
4.350000000000000000e+02 2.111069633894581443e+01
4.360000000000000000e+02 2.109199791829795601e+01
4.370000000000000000e+02 2.107354704577276650e+01
4.380000000000000000e+02 2.102993776719178243e+01
4.390000000000000000e+02 2.096479418910892178e+01
4.400000000000000000e+02 2.088594309785812442e+01
4.410000000000000000e+02 2.080121879110929228e+01
4.420000000000000000e+02 2.069849392042566549e+01
4.430000000000000000e+02 2.093388045823387600e+01
4.440000000000000000e+02 2.204568640390594680e+01
4.450000000000000000e+02 2.426991513136928447e+01
4.460000000000000000e+02 2.731460166286799662e+01
4.470000000000000000e+02 3.038413807312854331e+01
4.480000000000000000e+02 3.259623518859400804e+01
4.490000000000000000e+02 3.412480306501171157e+01
4.500000000000000000e+02 3.516847096764584535e+01
4.510000000000000000e+02 3.372470418072035159e+01
4.520000000000000000e+02 3.175885360907553689e+01
4.530000000000000000e+02 2.855349349420701444e+01
4.540000000000000000e+02 2.421959437328242259e+01
4.550000000000000000e+02 2.033538781112777016e+01
4.560000000000000000e+02 1.944147243018035809e+01
4.570000000000000000e+02 1.955562218662758056e+01
4.580000000000000000e+02 1.948889894007432133e+01
4.590000000000000000e+02 1.941757244114965886e+01
4.600000000000000000e+02 1.934027630557359601e+01
4.610000000000000000e+02 1.925263377795905839e+01
4.620000000000000000e+02 1.916626184976221126e+01
4.630000000000000000e+02 1.907906317204026436e+01
4.640000000000000000e+02 1.898894385916193528e+01
4.650000000000000000e+02 1.889383293593299484e+01
4.660000000000000000e+02 1.879205297357296800e+01
4.670000000000000000e+02 1.887493485611807031e+01
4.680000000000000000e+02 1.942567551123854130e+01
4.690000000000000000e+02 2.077549471048063623e+01
4.700000000000000000e+02 2.223877708929900265e+01
4.710000000000000000e+02 2.267488293608089123e+01
4.720000000000000000e+02 2.483727615067413907e+01
4.730000000000000000e+02 2.515514389233910109e+01
4.740000000000000000e+02 2.539253486389092984e+01
4.750000000000000000e+02 2.554282982103766386e+01
4.760000000000000000e+02 2.561668886091343822e+01
4.770000000000000000e+02 2.568234879613951094e+01
4.780000000000000000e+02 2.576955038202414272e+01
4.790000000000000000e+02 2.590826893996184666e+01
4.800000000000000000e+02 2.612143691041117677e+01
4.810000000000000000e+02 2.564483452558701515e+01
4.820000000000000000e+02 2.517038221392005681e+01
4.830000000000000000e+02 2.469312936061604802e+01
4.840000000000000000e+02 2.420688526448899225e+01
4.850000000000000000e+02 2.370984114052080116e+01
4.860000000000000000e+02 2.320095205587677967e+01
4.870000000000000000e+02 2.268118286014992435e+01
4.880000000000000000e+02 2.215215623049800797e+01
4.890000000000000000e+02 2.168805630510453142e+01
4.900000000000000000e+02 2.135705533195844907e+01
4.910000000000000000e+02 1.956804632529068400e+01
4.920000000000000000e+02 1.777219422061652665e+01
4.930000000000000000e+02 1.600546843903129357e+01
4.940000000000000000e+02 1.432839804982055476e+01
4.950000000000000000e+02 1.290518034492010635e+01
4.960000000000000000e+02 1.172261885451422714e+01
4.970000000000000000e+02 1.093976968340746581e+01
4.980000000000000000e+02 1.041532369434488281e+01
4.990000000000000000e+02 1.007990127476610454e+01
5.000000000000000000e+02 9.807585646368664811e+00
5.010000000000000000e+02 9.446530386437139271e+00
5.020000000000000000e+02 9.090105707702972992e+00
5.030000000000000000e+02 8.757357199893384347e+00
5.040000000000000000e+02 8.506755290509392609e+00
5.050000000000000000e+02 8.338226533062790935e+00
5.060000000000000000e+02 8.224919893957206796e+00
5.070000000000000000e+02 8.143080204496834895e+00
5.080000000000000000e+02 8.097166835335212198e+00
5.090000000000000000e+02 8.085018140100014961e+00
5.100000000000000000e+02 8.105773397178140272e+00
5.110000000000000000e+02 7.875245841365677180e+00
5.120000000000000000e+02 7.731393953252678308e+00
5.130000000000000000e+02 7.554380682593328622e+00
5.140000000000000000e+02 7.260174535559063891e+00
5.150000000000000000e+02 6.910845947635764652e+00
5.160000000000000000e+02 6.573925416841573721e+00
5.170000000000000000e+02 6.456534203957036588e+00
5.180000000000000000e+02 6.624362880783105645e+00
5.190000000000000000e+02 7.084361097890010228e+00
5.200000000000000000e+02 7.704892229643935053e+00
5.210000000000000000e+02 7.046487746987424750e+00
5.220000000000000000e+02 6.411352568567097343e+00
5.230000000000000000e+02 5.818406922521144331e+00
5.240000000000000000e+02 5.283030755521221700e+00
5.250000000000000000e+02 4.678078879340366925e+00
5.260000000000000000e+02 4.088597978672158462e+00
5.270000000000000000e+02 3.540385437988750272e+00
5.280000000000000000e+02 3.067671471660952776e+00
5.290000000000000000e+02 2.691685920623756889e+00
5.300000000000000000e+02 2.421101832666333831e+00
5.310000000000000000e+02 2.167090913241488170e+00
5.320000000000000000e+02 2.107503032731808723e+00
5.330000000000000000e+02 2.250039537353293984e+00
5.340000000000000000e+02 2.536523544547875098e+00
5.350000000000000000e+02 2.913877681659416297e+00
5.360000000000000000e+02 3.349202606577096120e+00
5.370000000000000000e+02 3.774799285106839708e+00
5.380000000000000000e+02 4.141893000974977035e+00
5.390000000000000000e+02 4.468865357052655973e+00
5.400000000000000000e+02 4.733304453828029779e+00
5.410000000000000000e+02 4.179023904442508375e+00
5.420000000000000000e+02 3.554652787980145945e+00
5.430000000000000000e+02 3.197358226261818981e+00
5.440000000000000000e+02 3.301171731166456347e+00
5.450000000000000000e+02 3.876895894138488785e+00
5.460000000000000000e+02 4.752994218280938377e+00
5.470000000000000000e+02 5.764656967710110713e+00
5.480000000000000000e+02 6.794332959203345901e+00
5.490000000000000000e+02 7.796255651622045590e+00
5.500000000000000000e+02 8.747302568955664270e+00
5.510000000000000000e+02 7.620440574937326517e+00
5.520000000000000000e+02 6.440393442946926505e+00
5.530000000000000000e+02 5.208504974526594111e+00
5.540000000000000000e+02 3.947468934127778439e+00
5.550000000000000000e+02 2.725696849542799782e+00
5.560000000000000000e+02 1.807932393244494174e+00
5.570000000000000000e+02 1.787364358195607794e+00
5.580000000000000000e+02 2.365698216847726076e+00
5.590000000000000000e+02 3.029988933937346918e+00
5.600000000000000000e+02 3.581921486877443606e+00
5.610000000000000000e+02 4.169249970453881460e+00
5.620000000000000000e+02 4.546257125734950222e+00
5.630000000000000000e+02 4.789097487223716421e+00
5.640000000000000000e+02 4.866885328485780704e+00
5.650000000000000000e+02 4.918880716077705273e+00
5.660000000000000000e+02 4.971283806538645322e+00
5.670000000000000000e+02 5.023714804713492299e+00
5.680000000000000000e+02 5.075740615634006581e+00
5.690000000000000000e+02 5.126936657853748969e+00
5.700000000000000000e+02 5.176884893398209009e+00
5.710000000000000000e+02 5.225161225231813589e+00
5.720000000000000000e+02 5.271263112556288100e+00
5.730000000000000000e+02 5.314644335817664711e+00
5.740000000000000000e+02 5.354732036482348967e+00
5.750000000000000000e+02 5.390928721906854015e+00
5.760000000000000000e+02 5.423058133270401981e+00
5.770000000000000000e+02 5.452716893346440941e+00
5.780000000000000000e+02 5.481975459044732268e+00
5.790000000000000000e+02 5.512935578178640661e+00
5.800000000000000000e+02 5.547633771103432032e+00
5.810000000000000000e+02 5.581814998602640188e+00
5.820000000000000000e+02 5.609119714013199420e+00
5.830000000000000000e+02 5.637312470347653814e+00
5.840000000000000000e+02 5.669955082466945129e+00
5.850000000000000000e+02 5.707335809094059798e+00
5.860000000000000000e+02 5.746062279185554011e+00
5.870000000000000000e+02 5.784813753087788335e+00
5.880000000000000000e+02 5.813328485186000982e+00
5.890000000000000000e+02 5.795236982836445172e+00
5.900000000000000000e+02 5.659907915989332849e+00
5.910000000000000000e+02 5.581574458311563625e+00
5.920000000000000000e+02 5.462773774716834119e+00
5.930000000000000000e+02 5.316639248052190680e+00
5.940000000000000000e+02 4.972012276771335948e+00
5.950000000000000000e+02 4.507720118490800232e+00
5.960000000000000000e+02 4.107667588807544234e+00
5.970000000000000000e+02 3.779824340438847852e+00
5.980000000000000000e+02 3.543311646017046623e+00
5.990000000000000000e+02 3.418722810471978235e+00
6.000000000000000000e+02 3.427644705350965548e+00
6.010000000000000000e+02 3.421359533913378659e+00
6.020000000000000000e+02 3.429580582007424994e+00
6.030000000000000000e+02 3.473703960301338434e+00
6.040000000000000000e+02 3.572048457965490975e+00
6.050000000000000000e+02 3.711051394809864235e+00
6.060000000000000000e+02 3.845246535651414721e+00
6.070000000000000000e+02 3.949396168206046109e+00
6.080000000000000000e+02 4.022013962183788038e+00
6.090000000000000000e+02 4.045012965943453054e+00
6.100000000000000000e+02 4.006684483053915002e+00
6.110000000000000000e+02 3.866874731388923792e+00
6.120000000000000000e+02 3.713833946514168982e+00
6.130000000000000000e+02 3.575688899507927232e+00
6.140000000000000000e+02 3.453464533974621720e+00
6.150000000000000000e+02 3.344767957201205899e+00
6.160000000000000000e+02 3.244928259150925420e+00
6.170000000000000000e+02 3.147633446976973559e+00
6.180000000000000000e+02 3.049441321538380212e+00
6.190000000000000000e+02 2.949967518762648844e+00
6.200000000000000000e+02 2.847922313371681113e+00
6.210000000000000000e+02 2.717541620435077299e+00
6.220000000000000000e+02 2.619893519492106471e+00
6.230000000000000000e+02 2.561114836591487531e+00
6.240000000000000000e+02 2.532141742320689559e+00
6.250000000000000000e+02 2.524527151003015835e+00
6.260000000000000000e+02 2.538569596222416624e+00
6.270000000000000000e+02 2.574296775937584769e+00
6.280000000000000000e+02 2.635214694024415216e+00
6.290000000000000000e+02 2.727002488434766114e+00
6.300000000000000000e+02 2.856048467435960525e+00
6.310000000000000000e+02 2.556405579320034427e+00
6.320000000000000000e+02 2.270000726375519307e+00
6.330000000000000000e+02 2.025407977222432265e+00
6.340000000000000000e+02 1.857586844306771789e+00
6.350000000000000000e+02 1.798993910734851154e+00
6.360000000000000000e+02 1.856304079783018590e+00
6.370000000000000000e+02 1.988048696790263747e+00
6.380000000000000000e+02 2.153327943018751078e+00
6.390000000000000000e+02 2.317793491885084212e+00
6.400000000000000000e+02 2.379796941173673908e+00
6.410000000000000000e+02 2.289957716684939193e+00
6.420000000000000000e+02 2.190546597763067371e+00
6.430000000000000000e+02 2.061607127857159938e+00
6.440000000000000000e+02 1.924948273947333366e+00
6.450000000000000000e+02 1.785482173009445894e+00
6.460000000000000000e+02 1.645455623417570568e+00
6.470000000000000000e+02 1.506474298092314035e+00
6.480000000000000000e+02 1.370948467470190835e+00
6.490000000000000000e+02 1.240978358602404796e+00
6.500000000000000000e+02 1.118323692991701535e+00
6.510000000000000000e+02 1.116092941883082279e+00
6.520000000000000000e+02 1.105936346124262171e+00
6.530000000000000000e+02 1.088417493398861513e+00
6.540000000000000000e+02 1.065804668278233613e+00
6.550000000000000000e+02 1.039217489284502527e+00
6.560000000000000000e+02 1.009940989720859550e+00
6.570000000000000000e+02 9.792360334038346936e-01
6.580000000000000000e+02 9.469125854100814976e-01
6.590000000000000000e+02 9.134178451538590426e-01
6.600000000000000000e+02 8.812371901999176416e-01
6.610000000000000000e+02 8.313288788362364068e-01
6.620000000000000000e+02 7.837896016008316646e-01
6.630000000000000000e+02 7.385395762608556458e-01
6.640000000000000000e+02 6.954981501211372485e-01
6.650000000000000000e+02 6.545877577020541294e-01
6.660000000000000000e+02 6.157301280672522470e-01
6.670000000000000000e+02 5.788475705466871180e-01
6.680000000000000000e+02 5.438627211169140274e-01
6.690000000000000000e+02 5.106998183624466003e-01
6.700000000000000000e+02 4.792842927756956195e-01
6.710000000000000000e+02 4.495420708415437949e-01
6.720000000000000000e+02 4.212067770223414942e-01
6.730000000000000000e+02 3.912495330186525622e-01
6.740000000000000000e+02 3.578021075750475455e-01
6.750000000000000000e+02 3.243478077035991114e-01
6.760000000000000000e+02 2.919177699851245866e-01
6.770000000000000000e+02 2.609027662135479653e-01
6.780000000000000000e+02 2.315171243802071066e-01
6.790000000000000000e+02 2.041127970700815364e-01
6.800000000000000000e+02 1.791185331163333005e-01
6.810000000000000000e+02 1.668275387727205239e-01
6.820000000000000000e+02 1.556132035837654859e-01
6.830000000000000000e+02 1.437426525712796055e-01
6.840000000000000000e+02 1.326255187456645557e-01
6.850000000000000000e+02 1.221162141672459400e-01
6.860000000000000000e+02 1.118920455827706884e-01
6.870000000000000000e+02 1.018138329264015596e-01
6.880000000000000000e+02 9.191855755442428222e-02
6.890000000000000000e+02 8.250221194885778986e-02
6.900000000000000000e+02 7.428466602719094314e-02
6.910000000000000000e+02 7.025449487608505239e-02
6.920000000000000000e+02 6.688683791138444468e-02
6.930000000000000000e+02 6.391833624445289463e-02
6.940000000000000000e+02 6.129928781311255737e-02
6.950000000000000000e+02 5.896567727050346097e-02
6.960000000000000000e+02 5.689555209693870214e-02
6.970000000000000000e+02 5.510898965156909440e-02
6.980000000000000000e+02 5.353211419089948242e-02
6.990000000000000000e+02 5.223192992857035588e-02


==> figures/patches/pure_rerad/CIPLAW10/mono_ours_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 3.183924323333042067e-02
3.080000000000000000e+02 7.639826697868873362e-01
3.090000000000000000e+02 2.469467015967203416e+00
3.100000000000000000e+02 4.448196078155628008e+00
3.110000000000000000e+02 5.598745112079422270e+00
3.120000000000000000e+02 6.850186734473595607e+00
3.130000000000000000e+02 8.025828306729277273e+00
3.140000000000000000e+02 9.125913427947972778e+00
3.150000000000000000e+02 1.014096419412286920e+01
3.160000000000000000e+02 1.066515564827939500e+01
3.170000000000000000e+02 1.106666487417903433e+01
3.180000000000000000e+02 1.128018771516578944e+01
3.190000000000000000e+02 1.138286262662209758e+01
3.200000000000000000e+02 1.146590967339504985e+01
3.210000000000000000e+02 1.260290997661067181e+01
3.220000000000000000e+02 1.360013879374241519e+01
3.230000000000000000e+02 1.448147857883392930e+01
3.240000000000000000e+02 1.533406737001966036e+01
3.250000000000000000e+02 1.613311691258314085e+01
3.260000000000000000e+02 1.683600364759681511e+01
3.270000000000000000e+02 1.742876422151075388e+01
3.280000000000000000e+02 1.793044580588236414e+01
3.290000000000000000e+02 1.835708660516906932e+01
3.300000000000000000e+02 1.872115225551879902e+01
3.310000000000000000e+02 1.980879794452008724e+01
3.320000000000000000e+02 2.073077840025807106e+01
3.330000000000000000e+02 2.151378591462079015e+01
3.340000000000000000e+02 2.218245427890891719e+01
3.350000000000000000e+02 2.263931775329274032e+01
3.360000000000000000e+02 2.300017824495759555e+01
3.370000000000000000e+02 2.334405835116693950e+01
3.380000000000000000e+02 2.369176381248706420e+01
3.390000000000000000e+02 2.404468089488071669e+01
3.400000000000000000e+02 2.438318304218366350e+01
3.410000000000000000e+02 2.500664723605449069e+01
3.420000000000000000e+02 2.551056627145399247e+01
3.430000000000000000e+02 2.589194847547476286e+01
3.440000000000000000e+02 2.619341895335993442e+01
3.450000000000000000e+02 2.643471390392232223e+01
3.460000000000000000e+02 2.659270554475341442e+01
3.470000000000000000e+02 2.675901814545610335e+01
3.480000000000000000e+02 2.696475652245578658e+01
3.490000000000000000e+02 2.719872002710184233e+01
3.500000000000000000e+02 2.745252393393204571e+01
3.510000000000000000e+02 2.767067764978203925e+01
3.520000000000000000e+02 2.788180078239079407e+01
3.530000000000000000e+02 2.808650130352704366e+01
3.540000000000000000e+02 2.828535553145315973e+01
3.550000000000000000e+02 2.847938927461630598e+01
3.560000000000000000e+02 2.866853378237403760e+01
3.570000000000000000e+02 2.885307507509413227e+01
3.580000000000000000e+02 2.903342915979150973e+01
3.590000000000000000e+02 2.921049872604600139e+01
3.600000000000000000e+02 2.938477452560225700e+01
3.610000000000000000e+02 2.942712911713347168e+01
3.620000000000000000e+02 2.947169771292002238e+01
3.630000000000000000e+02 2.951859269607439984e+01
3.640000000000000000e+02 2.956400257173040558e+01
3.650000000000000000e+02 2.960788425889241182e+01
3.660000000000000000e+02 2.965148571303563330e+01
3.670000000000000000e+02 2.969495352048776837e+01
3.680000000000000000e+02 2.973706100124975649e+01
3.690000000000000000e+02 2.977503572671621868e+01
3.700000000000000000e+02 2.980879529889970314e+01
3.710000000000000000e+02 2.991415867730216860e+01
3.720000000000000000e+02 3.002610871933088177e+01
3.730000000000000000e+02 3.014576792509690861e+01
3.740000000000000000e+02 3.027249808257294106e+01
3.750000000000000000e+02 3.040429079827449499e+01
3.760000000000000000e+02 3.053885676048925646e+01
3.770000000000000000e+02 3.067716851091664410e+01
3.780000000000000000e+02 3.081975856922502643e+01
3.790000000000000000e+02 3.096690370713271534e+01
3.800000000000000000e+02 3.111850156536047862e+01
3.810000000000000000e+02 3.117949623325684527e+01
3.820000000000000000e+02 3.124008000498059801e+01
3.830000000000000000e+02 3.130042773895597108e+01
3.840000000000000000e+02 3.136051265009522382e+01
3.850000000000000000e+02 3.142046755799334079e+01
3.860000000000000000e+02 3.148087992318483685e+01
3.870000000000000000e+02 3.154540118808253979e+01
3.880000000000000000e+02 3.161413100203980875e+01
3.890000000000000000e+02 3.168252888325170957e+01
3.900000000000000000e+02 3.107413173073365797e+01
3.910000000000000000e+02 3.091679040936886480e+01
3.920000000000000000e+02 3.075003138483977594e+01
3.930000000000000000e+02 3.057284164126691550e+01
3.940000000000000000e+02 3.038416808373875710e+01
3.950000000000000000e+02 3.018374153835430107e+01
3.960000000000000000e+02 2.997019154105852934e+01
3.970000000000000000e+02 2.974187304490820694e+01
3.980000000000000000e+02 2.949713691837423113e+01
3.990000000000000000e+02 2.923472095497540479e+01
4.000000000000000000e+02 2.895328895707985239e+01
4.010000000000000000e+02 2.847484851452004051e+01
4.020000000000000000e+02 2.796364843912060394e+01
4.030000000000000000e+02 2.741742727917597122e+01
4.040000000000000000e+02 2.683423444681444892e+01
4.050000000000000000e+02 2.621075821574083164e+01
4.060000000000000000e+02 2.554545515510819698e+01
4.070000000000000000e+02 2.483797770782598491e+01
4.080000000000000000e+02 2.408900557773295503e+01
4.090000000000000000e+02 2.330043550540090536e+01
4.100000000000000000e+02 2.247558206964244931e+01
4.110000000000000000e+02 2.150219088549152957e+01
4.120000000000000000e+02 2.047295698833017852e+01
4.130000000000000000e+02 1.938307109788573612e+01
4.140000000000000000e+02 1.822523987117758892e+01
4.150000000000000000e+02 1.698836341056037469e+01
4.160000000000000000e+02 1.567388971500897554e+01
4.170000000000000000e+02 1.426658987583031823e+01
4.180000000000000000e+02 1.272530012589214010e+01
4.190000000000000000e+02 1.097746403134072146e+01
4.200000000000000000e+02 8.934803778505099103e+00
4.210000000000000000e+02 8.214906319857879780e+00
4.220000000000000000e+02 7.777811186243788200e+00
4.230000000000000000e+02 7.384178894428322870e+00
4.240000000000000000e+02 6.903632059997466541e+00
4.250000000000000000e+02 6.098907343714815354e+00
4.260000000000000000e+02 4.504932603611549347e+00
4.270000000000000000e+02 2.415147643834084423e+00
4.280000000000000000e+02 4.669241963735331069e+00
4.290000000000000000e+02 1.062307988092293520e+01
4.300000000000000000e+02 1.338700872012998921e+01
4.310000000000000000e+02 1.355619298018377172e+01
4.320000000000000000e+02 1.370686899384281787e+01
4.330000000000000000e+02 1.384248206310385498e+01
4.340000000000000000e+02 1.397161174018186358e+01
4.350000000000000000e+02 1.410365868833950742e+01
4.360000000000000000e+02 1.424212657515857039e+01
4.370000000000000000e+02 1.437635052650692025e+01
4.380000000000000000e+02 1.448012753188993607e+01
4.390000000000000000e+02 1.455263731849702857e+01
4.400000000000000000e+02 1.459790262077181922e+01
4.410000000000000000e+02 1.462235312050718861e+01
4.420000000000000000e+02 1.464646133796544625e+01
4.430000000000000000e+02 1.515499156284506732e+01
4.440000000000000000e+02 1.644576352069924852e+01
4.450000000000000000e+02 1.862282794216953974e+01
4.460000000000000000e+02 2.152263994080282572e+01
4.470000000000000000e+02 2.451341283762237566e+01
4.480000000000000000e+02 2.674173522902204070e+01
4.490000000000000000e+02 2.830939087737323590e+01
4.500000000000000000e+02 2.938427502058122087e+01
4.510000000000000000e+02 2.779199478907595022e+01
4.520000000000000000e+02 2.563505930711942682e+01
4.530000000000000000e+02 2.229735564740488485e+01
4.540000000000000000e+02 1.808542233683860445e+01
4.550000000000000000e+02 1.442149838648376736e+01
4.560000000000000000e+02 1.335214081178812506e+01
4.570000000000000000e+02 1.335470251080224813e+01
4.580000000000000000e+02 1.326086906126496068e+01
4.590000000000000000e+02 1.316697825305650049e+01
4.600000000000000000e+02 1.307295336591368518e+01
4.610000000000000000e+02 1.298118025696298972e+01
4.620000000000000000e+02 1.289428459212290079e+01
4.630000000000000000e+02 1.280476995804614937e+01
4.640000000000000000e+02 1.270506457562817459e+01
4.650000000000000000e+02 1.258751411412745647e+01
4.660000000000000000e+02 1.244553574324727307e+01
4.670000000000000000e+02 1.244419547544885241e+01
4.680000000000000000e+02 1.295453114103186643e+01
4.690000000000000000e+02 1.425054802389911046e+01
4.700000000000000000e+02 1.566065768714424422e+01
4.710000000000000000e+02 1.594496864984457929e+01
4.720000000000000000e+02 1.626232547636485037e+01
4.730000000000000000e+02 1.658094805734029364e+01
4.740000000000000000e+02 1.731971573677281739e+01
4.750000000000000000e+02 1.740208044356756290e+01
4.760000000000000000e+02 1.745548489590347785e+01
4.770000000000000000e+02 1.752051690401347273e+01
4.780000000000000000e+02 1.760863539044130022e+01
4.790000000000000000e+02 1.773464839257638559e+01
4.800000000000000000e+02 1.792391047609756427e+01
4.810000000000000000e+02 1.723442112789107483e+01
4.820000000000000000e+02 1.655643989860762488e+01
4.830000000000000000e+02 1.588812294589797602e+01
4.840000000000000000e+02 1.522500462221670503e+01
4.850000000000000000e+02 1.456536468443612264e+01
4.860000000000000000e+02 1.390855901960817498e+01
4.870000000000000000e+02 1.325798968122414401e+01
4.880000000000000000e+02 1.261710485323629882e+01
4.890000000000000000e+02 1.205028814555343075e+01
4.900000000000000000e+02 1.162910875953857825e+01
4.910000000000000000e+02 1.002991420979381409e+01
4.920000000000000000e+02 8.459368212818663579e+00
4.930000000000000000e+02 6.954859091914117109e+00
4.940000000000000000e+02 5.587057630903315975e+00
4.950000000000000000e+02 4.407937756880940583e+00
4.960000000000000000e+02 3.378865137597014456e+00
4.970000000000000000e+02 2.352840921364779181e+00
4.980000000000000000e+02 1.433706829325702037e+00
4.990000000000000000e+02 9.601215865396952598e-01
5.000000000000000000e+02 1.318560386464572076e+00
5.010000000000000000e+02 1.618787547329434418e+00
5.020000000000000000e+02 1.956067063844964871e+00
5.030000000000000000e+02 2.172121064373276234e+00
5.040000000000000000e+02 2.288427244587759368e+00
5.050000000000000000e+02 2.402610769586317918e+00
5.060000000000000000e+02 2.477937109834129181e+00
5.070000000000000000e+02 2.465788297569369458e+00
5.080000000000000000e+02 2.403683486477921516e+00
5.090000000000000000e+02 2.394654047071460123e+00
5.100000000000000000e+02 2.440103366287631026e+00
5.110000000000000000e+02 2.320679675851209822e+00
5.120000000000000000e+02 2.274591101289516804e+00
5.130000000000000000e+02 2.145623955982178810e+00
5.140000000000000000e+02 1.725562382298227115e+00
5.150000000000000000e+02 1.107238982186388165e+00
5.160000000000000000e+02 7.128275994043410391e-01
5.170000000000000000e+02 1.638119325491502076e+00
5.180000000000000000e+02 2.842603973690597030e+00
5.190000000000000000e+02 4.106578685954804797e+00
5.200000000000000000e+02 5.264105001534577610e+00
5.210000000000000000e+02 4.976500744555194089e+00
5.220000000000000000e+02 4.788265230117698223e+00
5.230000000000000000e+02 4.712548215957699682e+00
5.240000000000000000e+02 4.725851989964939825e+00
5.250000000000000000e+02 4.347632716141453635e+00
5.260000000000000000e+02 3.833997545936815854e+00
5.270000000000000000e+02 3.300813531664835931e+00
5.280000000000000000e+02 2.813960771762793023e+00
5.290000000000000000e+02 2.386525523942917726e+00
5.300000000000000000e+02 2.026350161400153560e+00
5.310000000000000000e+02 1.566639428273711943e+00
5.320000000000000000e+02 1.147904894356784444e+00
5.330000000000000000e+02 9.323505321165179716e-01
5.340000000000000000e+02 1.017759480959417928e+00
5.350000000000000000e+02 1.316805820850887931e+00
5.360000000000000000e+02 1.698794694193546784e+00
5.370000000000000000e+02 2.071942169424588087e+00
5.380000000000000000e+02 2.375533230954253394e+00
5.390000000000000000e+02 2.625692802712415563e+00
5.400000000000000000e+02 2.804458402853162724e+00
5.410000000000000000e+02 2.087405834268211358e+00
5.420000000000000000e+02 1.146282241724189799e+00
5.430000000000000000e+02 9.325224739419573083e-01
5.440000000000000000e+02 1.927557686176777585e+00
5.450000000000000000e+02 3.188752333619231383e+00
5.460000000000000000e+02 4.480231577039288204e+00
5.470000000000000000e+02 5.751880468636887400e+00
5.480000000000000000e+02 6.946681565432561989e+00
5.490000000000000000e+02 8.062138145248427534e+00
5.500000000000000000e+02 9.092035160777859559e+00
5.510000000000000000e+02 7.999059651412423477e+00
5.520000000000000000e+02 6.863309779299652469e+00
5.530000000000000000e+02 5.638969922639748944e+00
5.540000000000000000e+02 4.350404860017628828e+00
5.550000000000000000e+02 3.024871158969837825e+00
5.560000000000000000e+02 1.760662996416664905e+00
5.570000000000000000e+02 1.069145171990905974e+00
5.580000000000000000e+02 1.299989777896201737e+00
5.590000000000000000e+02 1.877873982876104852e+00
5.600000000000000000e+02 2.372710579860607183e+00
5.610000000000000000e+02 2.959526614733528849e+00
5.620000000000000000e+02 3.320338704506347938e+00
5.630000000000000000e+02 3.529686265121060540e+00
5.640000000000000000e+02 3.552330988574447623e+00
5.650000000000000000e+02 3.543948636890223991e+00
5.660000000000000000e+02 3.534064878241164109e+00
5.670000000000000000e+02 3.522724938124638605e+00
5.680000000000000000e+02 3.510062117224295619e+00
5.690000000000000000e+02 3.496200819262163861e+00
5.700000000000000000e+02 3.481251898684936119e+00
5.710000000000000000e+02 3.465221450353219268e+00
5.720000000000000000e+02 3.447740311292260440e+00
5.730000000000000000e+02 3.428362174721470534e+00
5.740000000000000000e+02 3.406662166167016448e+00
5.750000000000000000e+02 3.382238196251426299e+00
5.760000000000000000e+02 3.355012645297265284e+00
5.770000000000000000e+02 3.326111195728955305e+00
5.780000000000000000e+02 3.296927568081613025e+00
5.790000000000000000e+02 3.265185785038686284e+00
5.800000000000000000e+02 3.203662334326255134e+00
5.810000000000000000e+02 3.139936037741943853e+00
5.820000000000000000e+02 3.071966355357866441e+00
5.830000000000000000e+02 3.020215085604431859e+00
5.840000000000000000e+02 2.990791863828124786e+00
5.850000000000000000e+02 2.983504482900180221e+00
5.860000000000000000e+02 2.992201608334962071e+00
5.870000000000000000e+02 3.012480344839228330e+00
5.880000000000000000e+02 3.029884748466530109e+00
5.890000000000000000e+02 3.003603997785720292e+00
5.900000000000000000e+02 2.860697319541056327e+00
5.910000000000000000e+02 2.794277405157276295e+00
5.920000000000000000e+02 2.702992204797611375e+00
5.930000000000000000e+02 2.606395993701329239e+00
5.940000000000000000e+02 2.371146073732836257e+00
5.950000000000000000e+02 2.163126427018015274e+00
5.960000000000000000e+02 2.178846775379500222e+00
5.970000000000000000e+02 2.403152952058095870e+00
5.980000000000000000e+02 2.783535949832367073e+00
5.990000000000000000e+02 3.276319585450291338e+00
6.000000000000000000e+02 3.844704010966362606e+00
6.010000000000000000e+02 3.726908332038956218e+00
6.020000000000000000e+02 3.568182753406150098e+00
6.030000000000000000e+02 3.385015914385395952e+00
6.040000000000000000e+02 3.203645710596210172e+00
6.050000000000000000e+02 3.072220819478313825e+00
6.060000000000000000e+02 3.007897707353702099e+00
6.070000000000000000e+02 2.987813769885656612e+00
6.080000000000000000e+02 2.982686424705881301e+00
6.090000000000000000e+02 2.969913154831445024e+00
6.100000000000000000e+02 2.966240303260036182e+00
6.110000000000000000e+02 2.984758520792270886e+00
6.120000000000000000e+02 3.023884179420655016e+00
6.130000000000000000e+02 3.069358021093503197e+00
6.140000000000000000e+02 3.112864692490221241e+00
6.150000000000000000e+02 3.149308929456847039e+00
6.160000000000000000e+02 3.178054963379850495e+00
6.170000000000000000e+02 3.205454447588249156e+00
6.180000000000000000e+02 3.237296668622857254e+00
6.190000000000000000e+02 3.277818699564168714e+00
6.200000000000000000e+02 3.336000115278173528e+00
6.210000000000000000e+02 3.503533870673012807e+00
6.220000000000000000e+02 3.698217247676203190e+00
6.230000000000000000e+02 3.881582040999221217e+00
6.240000000000000000e+02 4.044498198775091424e+00
6.250000000000000000e+02 4.185784184614621317e+00
6.260000000000000000e+02 4.320848720498475792e+00
6.270000000000000000e+02 4.451378413885993091e+00
6.280000000000000000e+02 4.585519028622779381e+00
6.290000000000000000e+02 4.732504562688491845e+00
6.300000000000000000e+02 4.900847038530386612e+00
6.310000000000000000e+02 4.466255059977489061e+00
6.320000000000000000e+02 4.008402666810275683e+00
6.330000000000000000e+02 3.539179558594721442e+00
6.340000000000000000e+02 3.072680876671335604e+00
6.350000000000000000e+02 2.626616812752138319e+00
6.360000000000000000e+02 2.232606419415409604e+00
6.370000000000000000e+02 1.927325814654087477e+00
6.380000000000000000e+02 1.713930715338648048e+00
6.390000000000000000e+02 1.589444674012057357e+00
6.400000000000000000e+02 1.527625522780614808e+00
6.410000000000000000e+02 1.472755652642856239e+00
6.420000000000000000e+02 1.418906238396684838e+00
6.430000000000000000e+02 1.366882134364063583e+00
6.440000000000000000e+02 1.319138349156169232e+00
6.450000000000000000e+02 1.276505969953383390e+00
6.460000000000000000e+02 1.239540131951039292e+00
6.470000000000000000e+02 1.209587014057338372e+00
6.480000000000000000e+02 1.187737134588904064e+00
6.490000000000000000e+02 1.174898403846158956e+00
6.500000000000000000e+02 1.172217510222174131e+00
6.510000000000000000e+02 1.065280105865074489e+00
6.520000000000000000e+02 9.779622029580105069e-01
6.530000000000000000e+02 9.048094198775373798e-01
6.540000000000000000e+02 8.415482851565915245e-01
6.550000000000000000e+02 7.858645969095467976e-01
6.560000000000000000e+02 7.360416400305388462e-01
6.570000000000000000e+02 6.908263838042725258e-01
6.580000000000000000e+02 6.495880459693489373e-01
6.590000000000000000e+02 6.116539963962412951e-01
6.600000000000000000e+02 5.763971045160339868e-01
6.610000000000000000e+02 5.441554104823310700e-01
6.620000000000000000e+02 5.134020387797250118e-01
6.630000000000000000e+02 4.840845495614177763e-01
6.640000000000000000e+02 4.561502550020342106e-01
6.650000000000000000e+02 4.295508813954605487e-01
6.660000000000000000e+02 4.042395898711114155e-01
6.670000000000000000e+02 3.801771923092120420e-01
6.680000000000000000e+02 3.573242161844150666e-01
6.690000000000000000e+02 3.356404220728849142e-01
6.700000000000000000e+02 3.150846667166684600e-01
6.710000000000000000e+02 2.956137594687854309e-01
6.720000000000000000e+02 2.771929096747183796e-01
6.730000000000000000e+02 2.600180587223894224e-01
6.740000000000000000e+02 2.445438872026700350e-01
6.750000000000000000e+02 2.308972321902248437e-01
6.760000000000000000e+02 2.192231220183946394e-01
6.770000000000000000e+02 2.096694887136595076e-01
6.780000000000000000e+02 2.023931922777337244e-01
6.790000000000000000e+02 1.974499532685666248e-01
6.800000000000000000e+02 1.947993296422783072e-01
6.810000000000000000e+02 1.819293314892156954e-01
6.820000000000000000e+02 1.694464353366524900e-01
6.830000000000000000e+02 1.591177947048299790e-01
6.840000000000000000e+02 1.493463369922867767e-01
6.850000000000000000e+02 1.402045635632988008e-01
6.860000000000000000e+02 1.320664056207549175e-01
6.870000000000000000e+02 1.253138197454682079e-01
6.880000000000000000e+02 1.203227503072671067e-01
6.890000000000000000e+02 1.174802248240282426e-01
6.900000000000000000e+02 1.171914601362308989e-01
6.910000000000000000e+02 1.039533017929893388e-01
6.920000000000000000e+02 9.264459700707260159e-02
6.930000000000000000e+02 8.294183526308027132e-02
6.940000000000000000e+02 7.438718368080739218e-02
6.950000000000000000e+02 6.677573078453515054e-02
6.960000000000000000e+02 5.994966966232537914e-02
6.970000000000000000e+02 5.380376283723306563e-02
6.980000000000000000e+02 4.834968352945975822e-02
6.990000000000000000e+02 4.350473450408937764e-02


==> figures/patches/pure_rerad/CIPLAW10/mono_ours_4.txt <==
3.000000000000000000e+02 2.813895478622729129e+01
3.010000000000000000e+02 2.809687342687814393e+01
3.020000000000000000e+02 2.805475116317513695e+01
3.030000000000000000e+02 2.801258785724332512e+01
3.040000000000000000e+02 2.797038337581050982e+01
3.050000000000000000e+02 2.792813759027131937e+01
3.060000000000000000e+02 2.788585037674545219e+01
3.070000000000000000e+02 2.770800502320187064e+01
3.080000000000000000e+02 2.704553762145048879e+01
3.090000000000000000e+02 2.579167122956291536e+01
3.100000000000000000e+02 2.428822761329634261e+01
3.110000000000000000e+02 2.328022328156804122e+01
3.120000000000000000e+02 2.219056353107347235e+01
3.130000000000000000e+02 2.115018932344993274e+01
3.140000000000000000e+02 2.015472769455252688e+01
3.150000000000000000e+02 1.927814086397246740e+01
3.160000000000000000e+02 1.839945425922424604e+01
3.170000000000000000e+02 1.767996632372884136e+01
3.180000000000000000e+02 1.727658891589578261e+01
3.190000000000000000e+02 1.718074085083357616e+01
3.200000000000000000e+02 1.720007364319531007e+01
3.210000000000000000e+02 1.670389228730607911e+01
3.220000000000000000e+02 1.622918108087887390e+01
3.230000000000000000e+02 1.579756341313551360e+01
3.240000000000000000e+02 1.542711228469866747e+01
3.250000000000000000e+02 1.510631460484587230e+01
3.260000000000000000e+02 1.480621431936728705e+01
3.270000000000000000e+02 1.452424243929131542e+01
3.280000000000000000e+02 1.426414250449774279e+01
3.290000000000000000e+02 1.402550706817674531e+01
3.300000000000000000e+02 1.380713666766918379e+01
3.310000000000000000e+02 1.207821078001407855e+01
3.320000000000000000e+02 1.057457628696435670e+01
3.330000000000000000e+02 9.286664854896450549e+00
3.340000000000000000e+02 8.209156868988609190e+00
3.350000000000000000e+02 7.334886314019957609e+00
3.360000000000000000e+02 6.613886437475361646e+00
3.370000000000000000e+02 6.024250140111996998e+00
3.380000000000000000e+02 5.552406180061006502e+00
3.390000000000000000e+02 5.171709841363242077e+00
3.400000000000000000e+02 4.860019861111604556e+00
3.410000000000000000e+02 4.068716489936037739e+00
3.420000000000000000e+02 3.373745149154329326e+00
3.430000000000000000e+02 2.651329416882861167e+00
3.440000000000000000e+02 1.907447349880237342e+00
3.450000000000000000e+02 1.192102624565305247e+00
3.460000000000000000e+02 7.759082122725117214e-01
3.470000000000000000e+02 1.470455448051287251e+00
3.480000000000000000e+02 2.397137010711848149e+00
3.490000000000000000e+02 3.296904496310464339e+00
3.500000000000000000e+02 4.150022950219169005e+00
3.510000000000000000e+02 4.171983647804676565e+00
3.520000000000000000e+02 4.241959786197446292e+00
3.530000000000000000e+02 4.354620333558314016e+00
3.540000000000000000e+02 4.504407000221543278e+00
3.550000000000000000e+02 4.685995430617542645e+00
3.560000000000000000e+02 4.895668409193098647e+00
3.570000000000000000e+02 5.129522611860579673e+00
3.580000000000000000e+02 5.384477276435733373e+00
3.590000000000000000e+02 5.659445288918567130e+00
3.600000000000000000e+02 5.954616520364002241e+00
3.610000000000000000e+02 6.039782510416828565e+00
3.620000000000000000e+02 6.137662560834857395e+00
3.630000000000000000e+02 6.248526672575802188e+00
3.640000000000000000e+02 6.372129452234260860e+00
3.650000000000000000e+02 6.502299604362081098e+00
3.660000000000000000e+02 6.638363916557629807e+00
3.670000000000000000e+02 6.779780210307541743e+00
3.680000000000000000e+02 6.924042456432788484e+00
3.690000000000000000e+02 7.064408808484073710e+00
3.700000000000000000e+02 7.198792130128333078e+00
3.710000000000000000e+02 7.405160978222556700e+00
3.720000000000000000e+02 7.656819724381561443e+00
3.730000000000000000e+02 7.947955062137983084e+00
3.740000000000000000e+02 8.268789082760179099e+00
3.750000000000000000e+02 8.610165650162803885e+00
3.760000000000000000e+02 8.968813446716325188e+00
3.770000000000000000e+02 9.342396494684438224e+00
3.780000000000000000e+02 9.727969124222644481e+00
3.790000000000000000e+02 1.012291288321263494e+01
3.800000000000000000e+02 1.052441584956093124e+01
3.810000000000000000e+02 1.069264186434714681e+01
3.820000000000000000e+02 1.086051395307588585e+01
3.830000000000000000e+02 1.102808012063445808e+01
3.840000000000000000e+02 1.119531391605959492e+01
3.850000000000000000e+02 1.136224889585581188e+01
3.860000000000000000e+02 1.152960246342016681e+01
3.870000000000000000e+02 1.170181680714868477e+01
3.880000000000000000e+02 1.187815019738372513e+01
3.890000000000000000e+02 1.205442875895441368e+01
3.900000000000000000e+02 1.224415581797820529e+01
3.910000000000000000e+02 1.228714459572692519e+01
3.920000000000000000e+02 1.233887046446478841e+01
3.930000000000000000e+02 1.239937137942296097e+01
3.940000000000000000e+02 1.246872898652399186e+01
3.950000000000000000e+02 1.254725847574011155e+01
3.960000000000000000e+02 1.263433884807167296e+01
3.970000000000000000e+02 1.272956829371185883e+01
3.980000000000000000e+02 1.283254367370929927e+01
3.990000000000000000e+02 1.294307385649579523e+01
4.000000000000000000e+02 1.306079155411857506e+01
4.010000000000000000e+02 1.285114326095312087e+01
4.020000000000000000e+02 1.263635144602942262e+01
4.030000000000000000e+02 1.241530394463788589e+01
4.040000000000000000e+02 1.218568967799415859e+01
4.050000000000000000e+02 1.194951160415218716e+01
4.060000000000000000e+02 1.170729711318770683e+01
4.070000000000000000e+02 1.145888968283890641e+01
4.080000000000000000e+02 1.120404857218776762e+01
4.090000000000000000e+02 1.094222256628180112e+01
4.100000000000000000e+02 1.067288216723543925e+01
4.110000000000000000e+02 1.025842892602916656e+01
4.120000000000000000e+02 9.828265307259233197e+00
4.130000000000000000e+02 9.380556853847616949e+00
4.140000000000000000e+02 8.912753990355179567e+00
4.150000000000000000e+02 8.421919998879598523e+00
4.160000000000000000e+02 7.868322434833697976e+00
4.170000000000000000e+02 7.203559369088573305e+00
4.180000000000000000e+02 6.468243034914566536e+00
4.190000000000000000e+02 5.697920143637559498e+00
4.200000000000000000e+02 5.079373182992344304e+00
4.210000000000000000e+02 3.851303178735427046e+00
4.220000000000000000e+02 2.568919104072816761e+00
4.230000000000000000e+02 2.579372594699415266e+00
4.240000000000000000e+02 3.251302177946106653e+00
4.250000000000000000e+02 3.266785064732998123e+00
4.260000000000000000e+02 3.190828665927988972e+00
4.270000000000000000e+02 4.703932605371535125e+00
4.280000000000000000e+02 8.511419718520800259e+00
4.290000000000000000e+02 1.388695725014907900e+01
4.300000000000000000e+02 1.596186673389478194e+01
4.310000000000000000e+02 1.553362860904896081e+01
4.320000000000000000e+02 1.510001102457946409e+01
4.330000000000000000e+02 1.465377797460136478e+01
4.340000000000000000e+02 1.419080625985378141e+01
4.350000000000000000e+02 1.370608067393007801e+01
4.360000000000000000e+02 1.319236419547730321e+01
4.370000000000000000e+02 1.265222692123082737e+01
4.380000000000000000e+02 1.208839217216061357e+01
4.390000000000000000e+02 1.153562406943401975e+01
4.400000000000000000e+02 1.103667428370180303e+01
4.410000000000000000e+02 1.062850932896708578e+01
4.420000000000000000e+02 1.038415813759033668e+01
4.430000000000000000e+02 1.092663226395179876e+01
4.440000000000000000e+02 1.196100185092371682e+01
4.450000000000000000e+02 1.343698465482161808e+01
4.460000000000000000e+02 1.541240793346315385e+01
4.470000000000000000e+02 1.752577318787311356e+01
4.480000000000000000e+02 1.912150340556935291e+01
4.490000000000000000e+02 2.024812700370524965e+01
4.500000000000000000e+02 2.105326226028173764e+01
4.510000000000000000e+02 1.926541948519412273e+01
4.520000000000000000e+02 1.707841673805402039e+01
4.530000000000000000e+02 1.413227520983367747e+01
4.540000000000000000e+02 1.062373946101155298e+01
4.550000000000000000e+02 7.762366264531308069e+00
4.560000000000000000e+02 6.631708815368090981e+00
4.570000000000000000e+02 6.411285654019943436e+00
4.580000000000000000e+02 6.228916785915748378e+00
4.590000000000000000e+02 5.997033514580091484e+00
4.600000000000000000e+02 5.714799118879681394e+00
4.610000000000000000e+02 5.388180715119061936e+00
4.620000000000000000e+02 5.043814839543444783e+00
4.630000000000000000e+02 4.703422786748085116e+00
4.640000000000000000e+02 4.388223785634450813e+00
4.650000000000000000e+02 4.118105563440961348e+00
4.660000000000000000e+02 3.907800650674821963e+00
4.670000000000000000e+02 3.852488417743230364e+00
4.680000000000000000e+02 4.290122580648620954e+00
4.690000000000000000e+02 5.601412008312579793e+00
4.700000000000000000e+02 7.227416822255304574e+00
4.710000000000000000e+02 7.777563897487778100e+00
4.720000000000000000e+02 8.452660974598956045e+00
4.730000000000000000e+02 9.404579901032168010e+00
4.740000000000000000e+02 1.017451247983284723e+01
4.750000000000000000e+02 1.097282670744204403e+01
4.760000000000000000e+02 1.179998021843326761e+01
4.770000000000000000e+02 1.265466084774829980e+01
4.780000000000000000e+02 1.352088992586733518e+01
4.790000000000000000e+02 1.438887413857819908e+01
4.800000000000000000e+02 1.525002352095516400e+01
4.810000000000000000e+02 1.509426496006938301e+01
4.820000000000000000e+02 1.491567006169316478e+01
4.830000000000000000e+02 1.472159653948274993e+01
4.840000000000000000e+02 1.451408565318324229e+01
4.850000000000000000e+02 1.429610966372982794e+01
4.860000000000000000e+02 1.406800881555981775e+01
4.870000000000000000e+02 1.382374262521982722e+01
4.880000000000000000e+02 1.355674437511087937e+01
4.890000000000000000e+02 1.332538654102474673e+01
4.900000000000000000e+02 1.319550249519125984e+01
4.910000000000000000e+02 1.177305226817454731e+01
4.920000000000000000e+02 1.030988057386355017e+01
4.930000000000000000e+02 8.839760323840678780e+00
4.940000000000000000e+02 7.416810798798005422e+00
4.950000000000000000e+02 6.144510535008706142e+00
4.960000000000000000e+02 5.019611298843398295e+00
4.970000000000000000e+02 4.147748949345859693e+00
4.980000000000000000e+02 3.577476921270934529e+00
4.990000000000000000e+02 3.375581395498134629e+00
5.000000000000000000e+02 3.435087421193255164e+00
5.010000000000000000e+02 3.391807222772805552e+00
5.020000000000000000e+02 3.385205994884362912e+00
5.030000000000000000e+02 3.347723391685793359e+00
5.040000000000000000e+02 3.326468903629669960e+00
5.050000000000000000e+02 3.363179165668422677e+00
5.060000000000000000e+02 3.410681457548884410e+00
5.070000000000000000e+02 3.459198855493179625e+00
5.080000000000000000e+02 3.532626908906845387e+00
5.090000000000000000e+02 3.625910023353543732e+00
5.100000000000000000e+02 3.733445475542793268e+00
5.110000000000000000e+02 3.576230706055602226e+00
5.120000000000000000e+02 3.492301112767836280e+00
5.130000000000000000e+02 3.317878282336431006e+00
5.140000000000000000e+02 2.852165799400252055e+00
5.150000000000000000e+02 2.146397159423764300e+00
5.160000000000000000e+02 1.174859818763480668e+00
5.170000000000000000e+02 9.393685640536570958e-01
5.180000000000000000e+02 2.019146175395166942e+00
5.190000000000000000e+02 3.301907268022571618e+00
5.200000000000000000e+02 4.496412452859035014e+00
5.210000000000000000e+02 4.235101820897172686e+00
5.220000000000000000e+02 4.082268480076466588e+00
5.230000000000000000e+02 4.054413513847697992e+00
5.240000000000000000e+02 4.126856557663312941e+00
5.250000000000000000e+02 3.804426279634870678e+00
5.260000000000000000e+02 3.344308664612727799e+00
5.270000000000000000e+02 2.866033976533131522e+00
5.280000000000000000e+02 2.436444979154838375e+00
5.290000000000000000e+02 2.067098945561080647e+00
5.300000000000000000e+02 1.763009552123173451e+00
5.310000000000000000e+02 1.390731993966884517e+00
5.320000000000000000e+02 1.098378692979482096e+00
5.330000000000000000e+02 1.034823901305704563e+00
5.340000000000000000e+02 1.203707921320015473e+00
5.350000000000000000e+02 1.509779237476538638e+00
5.360000000000000000e+02 1.869566270513153938e+00
5.370000000000000000e+02 2.213488958615123181e+00
5.380000000000000000e+02 2.487771982576361562e+00
5.390000000000000000e+02 2.710249216339458922e+00
5.400000000000000000e+02 2.863692065198804482e+00
5.410000000000000000e+02 2.123843846247317924e+00
5.420000000000000000e+02 1.159418383092849947e+00
5.430000000000000000e+02 9.307787199277501866e-01
5.440000000000000000e+02 1.939515968878491536e+00
5.450000000000000000e+02 3.214458512733080031e+00
5.460000000000000000e+02 4.517006001043894159e+00
5.470000000000000000e+02 5.797079123201587691e+00
5.480000000000000000e+02 6.997691190310068698e+00
5.490000000000000000e+02 8.116373042637968993e+00
5.500000000000000000e+02 9.146944664369819122e+00
5.510000000000000000e+02 8.053252582533051651e+00
5.520000000000000000e+02 6.916701052750065415e+00
5.530000000000000000e+02 5.691846468353830346e+00
5.540000000000000000e+02 4.402827133352215760e+00
5.550000000000000000e+02 3.076112628497369439e+00
5.560000000000000000e+02 1.805453962998176065e+00
5.570000000000000000e+02 1.081591078160988983e+00
5.580000000000000000e+02 1.265910359639085714e+00
5.590000000000000000e+02 1.828291099090638472e+00
5.600000000000000000e+02 2.317412534933305235e+00
5.610000000000000000e+02 2.900712438513774583e+00
5.620000000000000000e+02 3.258981490814614190e+00
5.630000000000000000e+02 3.465878829582945908e+00
5.640000000000000000e+02 3.486017602016925121e+00
5.650000000000000000e+02 3.474919076157406472e+00
5.660000000000000000e+02 3.462084356376917693e+00
5.670000000000000000e+02 3.447591518763033935e+00
5.680000000000000000e+02 3.431615718835509643e+00
5.690000000000000000e+02 3.414322064638419807e+00
5.700000000000000000e+02 3.395860860040470719e+00
5.710000000000000000e+02 3.376270929575552859e+00
5.720000000000000000e+02 3.355194760349011762e+00
5.730000000000000000e+02 3.332194774785123492e+00
5.740000000000000000e+02 3.306857718012390812e+00
5.750000000000000000e+02 3.278796090415434517e+00
5.760000000000000000e+02 3.247942717964070081e+00
5.770000000000000000e+02 3.215405047377420278e+00
5.780000000000000000e+02 3.182546613123453216e+00
5.790000000000000000e+02 3.150685282618144178e+00
5.800000000000000000e+02 3.120985787399316536e+00
5.810000000000000000e+02 3.080164304091085103e+00
5.820000000000000000e+02 3.000541009969235340e+00
5.830000000000000000e+02 2.928107235377530593e+00
5.840000000000000000e+02 2.878205893796580650e+00
5.850000000000000000e+02 2.851395155282340443e+00
5.860000000000000000e+02 2.841730848493304595e+00
5.870000000000000000e+02 2.844719281137052747e+00
5.880000000000000000e+02 2.844895456987255322e+00
5.890000000000000000e+02 2.799231382919258770e+00
5.900000000000000000e+02 2.629877226766552223e+00
5.910000000000000000e+02 2.538951932465500327e+00
5.920000000000000000e+02 2.419886084020080208e+00
5.930000000000000000e+02 2.294201058733466247e+00
5.940000000000000000e+02 2.016355437532084682e+00
5.950000000000000000e+02 1.771377853516948875e+00
5.960000000000000000e+02 1.796574120925450657e+00
5.970000000000000000e+02 2.069462423710354049e+00
5.980000000000000000e+02 2.507527241601390955e+00
5.990000000000000000e+02 3.051284359551412528e+00
6.000000000000000000e+02 3.660291658873917164e+00
6.010000000000000000e+02 3.519995446968417152e+00
6.020000000000000000e+02 3.334399942567946251e+00
6.030000000000000000e+02 3.119412756562273792e+00
6.040000000000000000e+02 2.902307906539762783e+00
6.050000000000000000e+02 2.738384888751428825e+00
6.060000000000000000e+02 2.646943374658438319e+00
6.070000000000000000e+02 2.593053903310005737e+00
6.080000000000000000e+02 2.561067627808853775e+00
6.090000000000000000e+02 2.548122183187554235e+00
6.100000000000000000e+02 2.555409007994360326e+00
6.110000000000000000e+02 2.604383164395959849e+00
6.120000000000000000e+02 2.678672503474632371e+00
6.130000000000000000e+02 2.756957125277189835e+00
6.140000000000000000e+02 2.829480449668916986e+00
6.150000000000000000e+02 2.891011918659286639e+00
6.160000000000000000e+02 2.941949191580193634e+00
6.170000000000000000e+02 2.990085391759573330e+00
6.180000000000000000e+02 3.042564876392877427e+00
6.190000000000000000e+02 3.104066974085260444e+00
6.200000000000000000e+02 3.184561608061924787e+00
6.210000000000000000e+02 3.387909923912046040e+00
6.220000000000000000e+02 3.615649797789999731e+00
6.230000000000000000e+02 3.825901596906073898e+00
6.240000000000000000e+02 4.010523699071662840e+00
6.250000000000000000e+02 4.169604270257648793e+00
6.260000000000000000e+02 4.320308464473607835e+00
6.270000000000000000e+02 4.464573128930750201e+00
6.280000000000000000e+02 4.611008959124023754e+00
6.290000000000000000e+02 4.769194970520485022e+00
6.300000000000000000e+02 4.947826079052568993e+00
6.310000000000000000e+02 4.501487894684273350e+00
6.320000000000000000e+02 4.028968617337574720e+00
6.330000000000000000e+02 3.541290814994125125e+00
6.340000000000000000e+02 3.051260109214604110e+00
6.350000000000000000e+02 2.574793306088276612e+00
6.360000000000000000e+02 2.142855391953152555e+00
6.370000000000000000e+02 1.795701201587624141e+00
6.380000000000000000e+02 1.540436676689444839e+00
6.390000000000000000e+02 1.381818974866299454e+00
6.400000000000000000e+02 1.308276977014644737e+00
6.410000000000000000e+02 1.262350457683645955e+00
6.420000000000000000e+02 1.218668989412337256e+00
6.430000000000000000e+02 1.180833836819825899e+00
6.440000000000000000e+02 1.148912629630299831e+00
6.450000000000000000e+02 1.123158388961825738e+00
6.460000000000000000e+02 1.103759468706888791e+00
6.470000000000000000e+02 1.091791914858228019e+00
6.480000000000000000e+02 1.087894060967369292e+00
6.490000000000000000e+02 1.092550543434791965e+00
6.500000000000000000e+02 1.106606655099221070e+00
6.510000000000000000e+02 9.920019355203277822e-01
6.520000000000000000e+02 8.993199765599130258e-01
6.530000000000000000e+02 8.227975728205682016e-01
6.540000000000000000e+02 7.576232242980733833e-01
6.550000000000000000e+02 7.012057999323093593e-01
6.560000000000000000e+02 6.515396601961269685e-01
6.570000000000000000e+02 6.071046078353459219e-01
6.580000000000000000e+02 5.672505550024855570e-01
6.590000000000000000e+02 5.311807661141748627e-01
6.600000000000000000e+02 4.978757614238463747e-01
6.610000000000000000e+02 4.701708277842903128e-01
6.620000000000000000e+02 4.437288884259037447e-01
6.630000000000000000e+02 4.185049593061471729e-01
6.640000000000000000e+02 3.944539143864225772e-01
6.650000000000000000e+02 3.715351804188063989e-01
6.660000000000000000e+02 3.497099979538563774e-01
6.670000000000000000e+02 3.289480683647942882e-01
6.680000000000000000e+02 3.092188353139829204e-01
6.690000000000000000e+02 2.904910248092583136e-01
6.700000000000000000e+02 2.727318716008990673e-01
6.710000000000000000e+02 2.559059776301713662e-01
6.720000000000000000e+02 2.400100850482798087e-01
6.730000000000000000e+02 2.256250900933726433e-01
6.740000000000000000e+02 2.134803615995110315e-01
6.750000000000000000e+02 2.033035687944057535e-01
6.760000000000000000e+02 1.951208628586730554e-01
6.770000000000000000e+02 1.890226582089190310e-01
6.780000000000000000e+02 1.851183046126985143e-01
6.790000000000000000e+02 1.833870607091336036e-01
6.800000000000000000e+02 1.837091524866573677e-01
6.810000000000000000e+02 1.715853137203314227e-01
6.820000000000000000e+02 1.597451744553518571e-01
6.830000000000000000e+02 1.502731407780141526e-01
6.840000000000000000e+02 1.413016133782203088e-01
6.850000000000000000e+02 1.329247994219889817e-01
6.860000000000000000e+02 1.255765761547335269e-01
6.870000000000000000e+02 1.196752031655468618e-01
6.880000000000000000e+02 1.156121755275141827e-01
6.890000000000000000e+02 1.137665509383497114e-01
6.900000000000000000e+02 1.145094843802347828e-01
6.910000000000000000e+02 1.009912426610044267e-01
6.920000000000000000e+02 8.945622633254103617e-02
6.930000000000000000e+02 7.958046202824731186e-02
6.940000000000000000e+02 7.087859300245601124e-02
6.950000000000000000e+02 6.313779142022843405e-02
6.960000000000000000e+02 5.619118198955513205e-02
6.970000000000000000e+02 4.992296248832323730e-02
6.980000000000000000e+02 4.435405914121550580e-02
6.990000000000000000e+02 3.939016740857971544e-02


==> figures/patches/pure_rerad/HERPICER/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,0.9112617935200379,0.6937574779894223,9.595086937760266,10.168096580817442
B,1.8652760935383452,1.2381468392139743,6.523263347212433,7.524981697804678
C,2.540054990490554,1.6684134869436593,5.9292999687504135,7.119193819798232
D50,2.4827682649055727,1.2820890328942907,5.731113378344004,6.985950748167423
D55,3.0765328331757003,1.534330945161157,5.364999474869001,6.729489869298205
D60,3.6952609651901382,1.784231063324815,5.123837323754456,6.552340764175607
D65,4.263107129575239,1.9797856717281956,4.967923745513818,6.426124428903052
D75,5.206569062431077,2.2168770341076116,4.821031499489207,6.2660633394677445
E,7.423087367630916,1.3521114949754887,5.020884248188043,6.709793773031342
FL1,1.6546505170657324,1.2672222498328494,5.798219489272436,6.784914172368995
FL2,1.2459939470476469,0.954890004440617,7.453642776853555,8.17609588039282
FL3,1.0288432719720624,0.7955561451295017,8.669359998068279,9.255675671192593
FL4,0.9108970622147772,0.7132844117632908,9.899976492185651,10.391670446777807
FL5,1.6161997857996788,1.2308344094969315,5.583087583865771,6.5544825302647
FL6,1.1309154660388754,0.8672850670256934,7.326000084876054,8.006120288004581
FL7,1.6859575350031608,1.2370962556867975,6.163387811223113,7.187081042738089
FL8,0.9761441655454286,0.7737260529430025,6.779632163183838,7.599272886867416
FL9,0.8179367564803742,0.6342059580086385,7.74774781704577,8.447212130998015
FL10,0.6520391340110492,0.7194875952264951,8.258824836006124,9.021851193049708
FL11,0.8636327309039757,0.947853992305127,9.437542104754426,10.085391526145344
FL12,1.010567252910087,1.1189713980955056,11.100342933213234,11.593727222486697
HP1,2.41112796425141,2.391351054150353,12.114706472887443,12.255054885190187
HP2,1.6331883563717156,1.6596673510786777,12.730943388925157,13.023645369270966
HP3,0.7403170730159098,0.5197671951132782,9.436714143125887,9.981255507864299
HP4,1.9830424282412196,1.4636538004559194,7.811282996900034,8.603581044613035
HP5,1.2663455544768494,0.941573587317403,7.710040435965077,8.456511761596126
LED-B1,0.5422246019546483,0.5115433506937381,10.827853635005027,11.095761000125112
LED-B2,0.5352453734237399,0.4791426286891705,10.254748708118143,10.569155403024174
LED-B3,0.5310611789576501,0.4179404653444717,8.786548705842096,9.287542032418916
LED-B4,0.938250897232976,0.7097798937059995,8.748483252347054,9.339004580057196
LED-B5,0.9342075785864681,0.6522613230799698,8.233851298072457,8.95490782786327
LED-BH1,1.1847694910289988,1.1371996750834583,11.632257639313433,11.961420174921576
LED-RGB1,1.2726466337816313,1.2512646639661935,10.567662540445282,10.842110370174776
LED-V1,1.49148821677691,1.0349027438356195,9.978887735899992,10.596006631683093
LED-V2,2.1094866262816123,1.5712121646615362,6.874938568795865,7.691050602364505


==> figures/patches/pure_rerad/HERPICER/mono_hullin_3.txt <==
3.000000000000000000e+02 2.824640952543642314e+01
3.010000000000000000e+02 2.842207354785917772e+01
3.020000000000000000e+02 2.859812143728692035e+01
3.030000000000000000e+02 2.877471982273977247e+01
3.040000000000000000e+02 2.895211326635251936e+01
3.050000000000000000e+02 2.912949966628645981e+01
3.060000000000000000e+02 2.930853545621098988e+01
3.070000000000000000e+02 2.948940907707277503e+01
3.080000000000000000e+02 2.967186031903185395e+01
3.090000000000000000e+02 2.984594727789313851e+01
3.100000000000000000e+02 2.996716047444254016e+01
3.110000000000000000e+02 2.992992979778946960e+01
3.120000000000000000e+02 2.988854309455637903e+01
3.130000000000000000e+02 2.984200602476161279e+01
3.140000000000000000e+02 2.978435583838679079e+01
3.150000000000000000e+02 2.972127460700757595e+01
3.160000000000000000e+02 2.965979722235808680e+01
3.170000000000000000e+02 2.959769711887339128e+01
3.180000000000000000e+02 2.953529896463106752e+01
3.190000000000000000e+02 2.947276782221188540e+01
3.200000000000000000e+02 2.941008496754839641e+01
3.210000000000000000e+02 2.928408652154925917e+01
3.220000000000000000e+02 2.914963600101721752e+01
3.230000000000000000e+02 2.900114931457658685e+01
3.240000000000000000e+02 2.885534321786242984e+01
3.250000000000000000e+02 2.871475580032930708e+01
3.260000000000000000e+02 2.857963872691743745e+01
3.270000000000000000e+02 2.845221342795627351e+01
3.280000000000000000e+02 2.833309078582760421e+01
3.290000000000000000e+02 2.822194546387290970e+01
3.300000000000000000e+02 2.811960318806607617e+01
3.310000000000000000e+02 2.823367353592520601e+01
3.320000000000000000e+02 2.835123762539022962e+01
3.330000000000000000e+02 2.847189836147937925e+01
3.340000000000000000e+02 2.859463589921424997e+01
3.350000000000000000e+02 2.871937015157742223e+01
3.360000000000000000e+02 2.884602195037443906e+01
3.370000000000000000e+02 2.897451306247393177e+01
3.380000000000000000e+02 2.910476620606574372e+01
3.390000000000000000e+02 2.923670506444564410e+01
3.400000000000000000e+02 2.937025429672682009e+01
3.410000000000000000e+02 2.966758939926505079e+01
3.420000000000000000e+02 2.996574953087034032e+01
3.430000000000000000e+02 3.026574950748395665e+01
3.440000000000000000e+02 3.056774380698331228e+01
3.450000000000000000e+02 3.087124075717080629e+01
3.460000000000000000e+02 3.117495385992360823e+01
3.470000000000000000e+02 3.148005865730245389e+01
3.480000000000000000e+02 3.178810158801045915e+01
3.490000000000000000e+02 3.209262644501665562e+01
3.500000000000000000e+02 3.238274135114750862e+01
3.510000000000000000e+02 3.222559484625671899e+01
3.520000000000000000e+02 3.205253029395689879e+01
3.530000000000000000e+02 3.188555921461754750e+01
3.540000000000000000e+02 3.172596072395266020e+01
3.550000000000000000e+02 3.157558831731107318e+01
3.560000000000000000e+02 3.143431191581538187e+01
3.570000000000000000e+02 3.130232181081471410e+01
3.580000000000000000e+02 3.118540819827966004e+01
3.590000000000000000e+02 3.108307855970929978e+01
3.600000000000000000e+02 3.099290850165357369e+01
3.610000000000000000e+02 3.087158478620430557e+01
3.620000000000000000e+02 3.075213814380937905e+01
3.630000000000000000e+02 3.063455596041557882e+01
3.640000000000000000e+02 3.051930228544871682e+01
3.650000000000000000e+02 3.041304395620555923e+01
3.660000000000000000e+02 3.030978060778681638e+01
3.670000000000000000e+02 3.020861535340471349e+01
3.680000000000000000e+02 3.010928678237820577e+01
3.690000000000000000e+02 3.001165026193324437e+01
3.700000000000000000e+02 2.991573580557094658e+01
3.710000000000000000e+02 2.988484175550190258e+01
3.720000000000000000e+02 2.985437749357831194e+01
3.730000000000000000e+02 2.982421819187728218e+01
3.740000000000000000e+02 2.979439558426935974e+01
3.750000000000000000e+02 2.976489468124913529e+01
3.760000000000000000e+02 2.973552581228242886e+01
3.770000000000000000e+02 2.970641473972551339e+01
3.780000000000000000e+02 2.967765932574468124e+01
3.790000000000000000e+02 2.964911613089806153e+01
3.800000000000000000e+02 2.962111535953469144e+01
3.810000000000000000e+02 2.961551929171577413e+01
3.820000000000000000e+02 2.961029619710194893e+01
3.830000000000000000e+02 2.960542463676885916e+01
3.840000000000000000e+02 2.960080631309377353e+01
3.850000000000000000e+02 2.959592626046567432e+01
3.860000000000000000e+02 2.959118583347591880e+01
3.870000000000000000e+02 2.958671101142953930e+01
3.880000000000000000e+02 2.958242585356616416e+01
3.890000000000000000e+02 2.957829711603893941e+01
3.900000000000000000e+02 2.523618958633046816e+01
3.910000000000000000e+02 2.458661823747709008e+01
3.920000000000000000e+02 2.383136378887448714e+01
3.930000000000000000e+02 2.296740030814171973e+01
3.940000000000000000e+02 2.198805825753900223e+01
3.950000000000000000e+02 2.091019230046197919e+01
3.960000000000000000e+02 1.975531096132633380e+01
3.970000000000000000e+02 1.867203404740485340e+01
3.980000000000000000e+02 1.773099826189832839e+01
3.990000000000000000e+02 1.691850618994750377e+01
4.000000000000000000e+02 1.623838896046245139e+01
4.010000000000000000e+02 1.527106471663947751e+01
4.020000000000000000e+02 1.436399774726172929e+01
4.030000000000000000e+02 1.352398773726287295e+01
4.040000000000000000e+02 1.275866514489078440e+01
4.050000000000000000e+02 1.207668173175627757e+01
4.060000000000000000e+02 1.148377537784244495e+01
4.070000000000000000e+02 1.097253095708346216e+01
4.080000000000000000e+02 1.054049153497831703e+01
4.090000000000000000e+02 1.017660232672635345e+01
4.100000000000000000e+02 9.877466060618431243e+00
4.110000000000000000e+02 9.644018801787510142e+00
4.120000000000000000e+02 9.440330338737764393e+00
4.130000000000000000e+02 9.263030062882073423e+00
4.140000000000000000e+02 9.113690972938213619e+00
4.150000000000000000e+02 8.992866212101679579e+00
4.160000000000000000e+02 8.906391420563121386e+00
4.170000000000000000e+02 8.857580245112021800e+00
4.180000000000000000e+02 8.841967852708991771e+00
4.190000000000000000e+02 8.847844094567793860e+00
4.200000000000000000e+02 8.858203985332096408e+00
4.210000000000000000e+02 9.100545602057522387e+00
4.220000000000000000e+02 9.291279123447917954e+00
4.230000000000000000e+02 9.488584404871916789e+00
4.240000000000000000e+02 9.728610109018353214e+00
4.250000000000000000e+02 1.003814688653259779e+01
4.260000000000000000e+02 1.043178316304196684e+01
4.270000000000000000e+02 1.089669152641975991e+01
4.280000000000000000e+02 1.141211642675086502e+01
4.290000000000000000e+02 1.199005355568252718e+01
4.300000000000000000e+02 1.256978620695567983e+01
4.310000000000000000e+02 1.298977864945916672e+01
4.320000000000000000e+02 1.334687989480252668e+01
4.330000000000000000e+02 1.361029335553098107e+01
4.340000000000000000e+02 1.382717569496779930e+01
4.350000000000000000e+02 1.404076434792403560e+01
4.360000000000000000e+02 1.428339461410005029e+01
4.370000000000000000e+02 1.453536040289275277e+01
4.380000000000000000e+02 1.477197955400473894e+01
4.390000000000000000e+02 1.496707767684867818e+01
4.400000000000000000e+02 1.508839674487137650e+01
4.410000000000000000e+02 1.534484068399874701e+01
4.420000000000000000e+02 1.550985980491041438e+01
4.430000000000000000e+02 1.561170024223005015e+01
4.440000000000000000e+02 1.567822944379939365e+01
4.450000000000000000e+02 1.573636730520986049e+01
4.460000000000000000e+02 1.580565541980829813e+01
4.470000000000000000e+02 1.587536916324750180e+01
4.480000000000000000e+02 1.592748662001175219e+01
4.490000000000000000e+02 1.594468611060773000e+01
4.500000000000000000e+02 1.591084864252086284e+01
4.510000000000000000e+02 1.554029069415774167e+01
4.520000000000000000e+02 1.511994278155500382e+01
4.530000000000000000e+02 1.464963540787597296e+01
4.540000000000000000e+02 1.413657001308093619e+01
4.550000000000000000e+02 1.359881928950162866e+01
4.560000000000000000e+02 1.309571322083993650e+01
4.570000000000000000e+02 1.263034610027302840e+01
4.580000000000000000e+02 1.220472687692323888e+01
4.590000000000000000e+02 1.181819405215911445e+01
4.600000000000000000e+02 1.147103755913226308e+01
4.610000000000000000e+02 1.099362372506421437e+01
4.620000000000000000e+02 1.054355298132400698e+01
4.630000000000000000e+02 1.009724573822976446e+01
4.640000000000000000e+02 9.630905141843275175e+00
4.650000000000000000e+02 9.118783836384924513e+00
4.660000000000000000e+02 8.522257473361936064e+00
4.670000000000000000e+02 7.861664236621189517e+00
4.680000000000000000e+02 7.158488739107506049e+00
4.690000000000000000e+02 6.423193403157005044e+00
4.700000000000000000e+02 5.683323766104101615e+00
4.710000000000000000e+02 4.897847326151898883e+00
4.720000000000000000e+02 4.170830735992167249e+00
4.730000000000000000e+02 3.577018385474516560e+00
4.740000000000000000e+02 3.222368365130892531e+00
4.750000000000000000e+02 3.205954068871784912e+00
4.760000000000000000e+02 3.540731350380785791e+00
4.770000000000000000e+02 4.138454255342983501e+00
4.780000000000000000e+02 4.895030374821314645e+00
4.790000000000000000e+02 5.734241745865118922e+00
4.800000000000000000e+02 6.608851274925962471e+00
4.810000000000000000e+02 7.377859839768289518e+00
4.820000000000000000e+02 8.141417394083221737e+00
4.830000000000000000e+02 8.896744226131616529e+00
4.840000000000000000e+02 9.643038021334248810e+00
4.850000000000000000e+02 1.038046448052063830e+01
4.860000000000000000e+02 1.110733370981136581e+01
4.870000000000000000e+02 1.181324998232611634e+01
4.880000000000000000e+02 1.248633179531120163e+01
4.890000000000000000e+02 1.311553401738514424e+01
4.900000000000000000e+02 1.369059793112754875e+01
4.910000000000000000e+02 1.374731911465935497e+01
4.920000000000000000e+02 1.375274012693244607e+01
4.930000000000000000e+02 1.371062480465791822e+01
4.940000000000000000e+02 1.362492280049761995e+01
4.950000000000000000e+02 1.349978599740859408e+01
4.960000000000000000e+02 1.333957158030655421e+01
4.970000000000000000e+02 1.314869327626063722e+01
4.980000000000000000e+02 1.293637172703098770e+01
4.990000000000000000e+02 1.272366391912005312e+01
5.000000000000000000e+02 1.250594258591001484e+01
5.010000000000000000e+02 1.239190373188581162e+01
5.020000000000000000e+02 1.227427939088941322e+01
5.030000000000000000e+02 1.214953798027420007e+01
5.040000000000000000e+02 1.200392617564215492e+01
5.050000000000000000e+02 1.183640720029851501e+01
5.060000000000000000e+02 1.164642154267467511e+01
5.070000000000000000e+02 1.143074378249964518e+01
5.080000000000000000e+02 1.118649170048652230e+01
5.090000000000000000e+02 1.091349487586148825e+01
5.100000000000000000e+02 1.061148652791177760e+01
5.110000000000000000e+02 1.030223794321563169e+01
5.120000000000000000e+02 9.972224374654544476e+00
5.130000000000000000e+02 9.627999905000750758e+00
5.140000000000000000e+02 9.275283729985090986e+00
5.150000000000000000e+02 8.919174776861188647e+00
5.160000000000000000e+02 8.563938549169515468e+00
5.170000000000000000e+02 8.212441168195180552e+00
5.180000000000000000e+02 7.867675401635261245e+00
5.190000000000000000e+02 7.532957089243003779e+00
5.200000000000000000e+02 7.211858299774637437e+00
5.210000000000000000e+02 6.992743220363827561e+00
5.220000000000000000e+02 6.790984101074796442e+00
5.230000000000000000e+02 6.604340713784446315e+00
5.240000000000000000e+02 6.430268721131665366e+00
5.250000000000000000e+02 6.268035402639725362e+00
5.260000000000000000e+02 6.117533090699900811e+00
5.270000000000000000e+02 5.981202562677624179e+00
5.280000000000000000e+02 5.863382732094744476e+00
5.290000000000000000e+02 5.770635720263241453e+00
5.300000000000000000e+02 5.701243373329935693e+00
5.310000000000000000e+02 5.417228167835809849e+00
5.320000000000000000e+02 5.142870793433992560e+00
5.330000000000000000e+02 4.873973144420141956e+00
5.340000000000000000e+02 4.606283900190188518e+00
5.350000000000000000e+02 4.335580518239313896e+00
5.360000000000000000e+02 4.059403072680880520e+00
5.370000000000000000e+02 3.781984735100825112e+00
5.380000000000000000e+02 3.509345111239292603e+00
5.390000000000000000e+02 3.247571853219725746e+00
5.400000000000000000e+02 3.002653244654799103e+00
5.410000000000000000e+02 2.857507178204707454e+00
5.420000000000000000e+02 2.730014667206934309e+00
5.430000000000000000e+02 2.619836714385555876e+00
5.440000000000000000e+02 2.526453156810613443e+00
5.450000000000000000e+02 2.449194484643756997e+00
5.460000000000000000e+02 2.386615992265089581e+00
5.470000000000000000e+02 2.334785729126029441e+00
5.480000000000000000e+02 2.289662262512750068e+00
5.490000000000000000e+02 2.247860660129402000e+00
5.500000000000000000e+02 2.206766367349771496e+00
5.510000000000000000e+02 1.957809985262559893e+00
5.520000000000000000e+02 1.746240962159584909e+00
5.530000000000000000e+02 1.592890647576021168e+00
5.540000000000000000e+02 1.516624135195543621e+00
5.550000000000000000e+02 1.524958727390250512e+00
5.560000000000000000e+02 1.608690830053763676e+00
5.570000000000000000e+02 1.750609096957843391e+00
5.580000000000000000e+02 1.934332823576481175e+00
5.590000000000000000e+02 2.147680499736293935e+00
5.600000000000000000e+02 2.382994144628283628e+00
5.610000000000000000e+02 2.505249982362124594e+00
5.620000000000000000e+02 2.633172973445145448e+00
5.630000000000000000e+02 2.764790231575469104e+00
5.640000000000000000e+02 2.897904409547779725e+00
5.650000000000000000e+02 3.030159042734972719e+00
5.660000000000000000e+02 3.159136899451814529e+00
5.670000000000000000e+02 3.282587646719225649e+00
5.680000000000000000e+02 3.398392071687803107e+00
5.690000000000000000e+02 3.504561759829549317e+00
5.700000000000000000e+02 3.599227654238236873e+00
5.710000000000000000e+02 3.591462325542167822e+00
5.720000000000000000e+02 3.592302470766545852e+00
5.730000000000000000e+02 3.596248888599768545e+00
5.740000000000000000e+02 3.596623288534208651e+00
5.750000000000000000e+02 3.585806229312766824e+00
5.760000000000000000e+02 3.557482952291788791e+00
5.770000000000000000e+02 3.512604578073241335e+00
5.780000000000000000e+02 3.453761558779825602e+00
5.790000000000000000e+02 3.383378075984351252e+00
5.800000000000000000e+02 3.303844903760083440e+00
5.810000000000000000e+02 3.822664381923362775e+00
5.820000000000000000e+02 4.402353856026424594e+00
5.830000000000000000e+02 5.020641450526585281e+00
5.840000000000000000e+02 5.655102045602880878e+00
5.850000000000000000e+02 6.282963656516383999e+00
5.860000000000000000e+02 6.883066017790986812e+00
5.870000000000000000e+02 7.441690594255875979e+00
5.880000000000000000e+02 7.946586656914503166e+00
5.890000000000000000e+02 8.385212170814453359e+00
5.900000000000000000e+02 8.744994229225277138e+00
5.910000000000000000e+02 9.439094752547873668e+00
5.920000000000000000e+02 1.024106269466133590e+01
5.930000000000000000e+02 1.112901070811144422e+01
5.940000000000000000e+02 1.208163891494827347e+01
5.950000000000000000e+02 1.307712862172255264e+01
5.960000000000000000e+02 1.409230940698721923e+01
5.970000000000000000e+02 1.510246538697917096e+01
5.980000000000000000e+02 1.607915423436476487e+01
5.990000000000000000e+02 1.698897596793698028e+01
6.000000000000000000e+02 1.779309078460546090e+01
6.010000000000000000e+02 1.846927018477257931e+01
6.020000000000000000e+02 1.929898966452625331e+01
6.030000000000000000e+02 2.026740315149354998e+01
6.040000000000000000e+02 2.136227049009488610e+01
6.050000000000000000e+02 2.257292755635282333e+01
6.060000000000000000e+02 2.388965229951858404e+01
6.070000000000000000e+02 2.530334407867010071e+01
6.080000000000000000e+02 2.679983696683246563e+01
6.090000000000000000e+02 2.835274697667918176e+01
6.100000000000000000e+02 2.991223609684597662e+01
6.110000000000000000e+02 3.022395566035449832e+01
6.120000000000000000e+02 3.069821523737276436e+01
6.130000000000000000e+02 3.132218493042655538e+01
6.140000000000000000e+02 3.199542466027024545e+01
6.150000000000000000e+02 3.266350616183905942e+01
6.160000000000000000e+02 3.330851952702271035e+01
6.170000000000000000e+02 3.393884553166375184e+01
6.180000000000000000e+02 3.460441813764570895e+01
6.190000000000000000e+02 3.534127414205346440e+01
6.200000000000000000e+02 3.609403665533770322e+01
6.210000000000000000e+02 3.585650147063534376e+01
6.220000000000000000e+02 3.566741854464420669e+01
6.230000000000000000e+02 3.551260001965478352e+01
6.240000000000000000e+02 3.537829269260855369e+01
6.250000000000000000e+02 3.525100911653257185e+01
6.260000000000000000e+02 3.511853320618070029e+01
6.270000000000000000e+02 3.497375255531181182e+01
6.280000000000000000e+02 3.480987768684213535e+01
6.290000000000000000e+02 3.461908724196512566e+01
6.300000000000000000e+02 3.439262688553965575e+01
6.310000000000000000e+02 3.397417932460918877e+01
6.320000000000000000e+02 3.358361611689564796e+01
6.330000000000000000e+02 3.321656562458473871e+01
6.340000000000000000e+02 3.286869396002958155e+01
6.350000000000000000e+02 3.253596748705446373e+01
6.360000000000000000e+02 3.221488824417316010e+01
6.370000000000000000e+02 3.190196614910404449e+01
6.380000000000000000e+02 3.159358689022814204e+01
6.390000000000000000e+02 3.128601457978854583e+01
6.400000000000000000e+02 3.096031197338583141e+01
6.410000000000000000e+02 3.057802035489969938e+01
6.420000000000000000e+02 3.020399163130704778e+01
6.430000000000000000e+02 2.984104896267677987e+01
6.440000000000000000e+02 2.948435442058986666e+01
6.450000000000000000e+02 2.912962871863312131e+01
6.460000000000000000e+02 2.877336075945553873e+01
6.470000000000000000e+02 2.841559118519338156e+01
6.480000000000000000e+02 2.805696398485209997e+01
6.490000000000000000e+02 2.769778406765112422e+01
6.500000000000000000e+02 2.733796108102080069e+01
6.510000000000000000e+02 2.703698104210988262e+01
6.520000000000000000e+02 2.674847700345897294e+01
6.530000000000000000e+02 2.647267223300847760e+01
6.540000000000000000e+02 2.620791278651409328e+01
6.550000000000000000e+02 2.593065048907554271e+01
6.560000000000000000e+02 2.564609808455337969e+01
6.570000000000000000e+02 2.535671703113617070e+01
6.580000000000000000e+02 2.506383056553639221e+01
6.590000000000000000e+02 2.477148510321264752e+01
6.600000000000000000e+02 2.448011852840350144e+01
6.610000000000000000e+02 2.418916928414795819e+01
6.620000000000000000e+02 2.389821077800216997e+01
6.630000000000000000e+02 2.360659241105127037e+01
6.640000000000000000e+02 2.331378826168966967e+01
6.650000000000000000e+02 2.301945195510763753e+01
6.660000000000000000e+02 2.272339002148912002e+01
6.670000000000000000e+02 2.242549014425032539e+01
6.680000000000000000e+02 2.212501063856254646e+01
6.690000000000000000e+02 2.181965952111278639e+01
6.700000000000000000e+02 2.151110244106261504e+01
6.710000000000000000e+02 2.119725874357041562e+01
6.720000000000000000e+02 2.085508851632030769e+01
6.730000000000000000e+02 2.048108130035013730e+01
6.740000000000000000e+02 2.007256405624927709e+01
6.750000000000000000e+02 1.962608136147898463e+01
6.760000000000000000e+02 1.913830957186164383e+01
6.770000000000000000e+02 1.860631532565727753e+01
6.780000000000000000e+02 1.802662359982105045e+01
6.790000000000000000e+02 1.739608066147010135e+01
6.800000000000000000e+02 1.671093997526234531e+01
6.810000000000000000e+02 1.599357445253684418e+01
6.820000000000000000e+02 1.528186256872523607e+01
6.830000000000000000e+02 1.457761702641397505e+01
6.840000000000000000e+02 1.388137334941325385e+01
6.850000000000000000e+02 1.319357175005693428e+01
6.860000000000000000e+02 1.251577854490352415e+01
6.870000000000000000e+02 1.185309003397749983e+01
6.880000000000000000e+02 1.121001321802453710e+01
6.890000000000000000e+02 1.058946936542096928e+01
6.900000000000000000e+02 9.997302503385487427e+00
6.910000000000000000e+02 9.431977015914755569e+00
6.920000000000000000e+02 8.895933082442770257e+00
6.930000000000000000e+02 8.387555912990931617e+00
6.940000000000000000e+02 7.904020602326132128e+00
6.950000000000000000e+02 7.442866953162923238e+00
6.960000000000000000e+02 7.001839608209219357e+00
6.970000000000000000e+02 6.580717773261457459e+00
6.980000000000000000e+02 6.179282877475431590e+00
6.990000000000000000e+02 5.797375290665936376e+00


==> figures/patches/pure_rerad/HERPICER/mono_hullin_4.txt <==
3.000000000000000000e+02 8.187797377751289574e+00
3.010000000000000000e+02 7.903112814537198716e+00
3.020000000000000000e+02 7.633093149898833474e+00
3.030000000000000000e+02 7.378732940567026333e+00
3.040000000000000000e+02 7.141824414418059597e+00
3.050000000000000000e+02 6.923529170071507366e+00
3.060000000000000000e+02 6.726721037358187161e+00
3.070000000000000000e+02 6.554798458611966083e+00
3.080000000000000000e+02 6.410566000756514171e+00
3.090000000000000000e+02 6.257539739290749914e+00
3.100000000000000000e+02 5.880917726642074683e+00
3.110000000000000000e+02 5.867661013803931347e+00
3.120000000000000000e+02 5.835537263122327900e+00
3.130000000000000000e+02 5.778797985019551220e+00
3.140000000000000000e+02 5.666364127483223712e+00
3.150000000000000000e+02 5.535213207690913961e+00
3.160000000000000000e+02 5.444651773704165088e+00
3.170000000000000000e+02 5.366179950950439981e+00
3.180000000000000000e+02 5.299970390088864391e+00
3.190000000000000000e+02 5.246164942348245930e+00
3.200000000000000000e+02 5.204427219213425992e+00
3.210000000000000000e+02 4.908650582231413928e+00
3.220000000000000000e+02 4.583223847124771488e+00
3.230000000000000000e+02 4.226324298782338396e+00
3.240000000000000000e+02 3.966675911607714156e+00
3.250000000000000000e+02 3.856921649055555346e+00
3.260000000000000000e+02 3.935624958522619732e+00
3.270000000000000000e+02 4.212603730963315307e+00
3.280000000000000000e+02 4.659563929485280198e+00
3.290000000000000000e+02 5.238187897879189592e+00
3.300000000000000000e+02 5.896375825304662754e+00
3.310000000000000000e+02 5.356394643176008330e+00
3.320000000000000000e+02 4.805454288365063498e+00
3.330000000000000000e+02 4.260224342486636395e+00
3.340000000000000000e+02 3.740294042463071733e+00
3.350000000000000000e+02 3.252696240771662861e+00
3.360000000000000000e+02 2.808627511393164244e+00
3.370000000000000000e+02 2.425783097780454867e+00
3.380000000000000000e+02 2.130504974006836250e+00
3.390000000000000000e+02 1.955636229052346575e+00
3.400000000000000000e+02 1.927263798910533010e+00
3.410000000000000000e+02 1.714495444099985333e+00
3.420000000000000000e+02 1.867020365872329890e+00
3.430000000000000000e+02 2.292578327301092678e+00
3.440000000000000000e+02 2.856939458290597145e+00
3.450000000000000000e+02 3.481956967645569279e+00
3.460000000000000000e+02 4.128313856857326769e+00
3.470000000000000000e+02 4.796226828972335987e+00
3.480000000000000000e+02 5.490966737726551194e+00
3.490000000000000000e+02 6.168961635739884208e+00
3.500000000000000000e+02 6.771612403573040062e+00
3.510000000000000000e+02 6.208495868599521295e+00
3.520000000000000000e+02 5.558655591623911540e+00
3.530000000000000000e+02 4.956826886875960625e+00
3.540000000000000000e+02 4.428571209107834861e+00
3.550000000000000000e+02 4.010280031897082154e+00
3.560000000000000000e+02 3.733864968198343348e+00
3.570000000000000000e+02 3.630413395811011412e+00
3.580000000000000000e+02 3.711256627868707358e+00
3.590000000000000000e+02 3.936661185817798003e+00
3.600000000000000000e+02 4.260784945991217931e+00
3.610000000000000000e+02 4.412065482744044864e+00
3.620000000000000000e+02 4.600956711036188196e+00
3.630000000000000000e+02 4.821604748244695315e+00
3.640000000000000000e+02 5.064406361992885408e+00
3.650000000000000000e+02 5.275447714957638645e+00
3.660000000000000000e+02 5.487343904719078402e+00
3.670000000000000000e+02 5.704879001863664811e+00
3.680000000000000000e+02 5.929729294271946394e+00
3.690000000000000000e+02 6.163393877244327079e+00
3.700000000000000000e+02 6.404465095066039559e+00
3.710000000000000000e+02 6.537387146237446878e+00
3.720000000000000000e+02 6.669934253862444429e+00
3.730000000000000000e+02 6.802711987615202460e+00
3.740000000000000000e+02 6.935358938020720565e+00
3.750000000000000000e+02 7.067436087176988124e+00
3.760000000000000000e+02 7.196769568457010990e+00
3.770000000000000000e+02 7.323514831932293134e+00
3.780000000000000000e+02 7.448345689571834960e+00
3.790000000000000000e+02 7.573732702778352532e+00
3.800000000000000000e+02 7.689230090263709627e+00
3.810000000000000000e+02 7.655271783692596976e+00
3.820000000000000000e+02 7.617699698833585664e+00
3.830000000000000000e+02 7.579781004281325174e+00
3.840000000000000000e+02 7.543017520549899047e+00
3.850000000000000000e+02 7.509590069145965607e+00
3.860000000000000000e+02 7.478880324450591033e+00
3.870000000000000000e+02 7.451858372132596386e+00
3.880000000000000000e+02 7.428772210679001731e+00
3.890000000000000000e+02 7.409115443567912962e+00
3.900000000000000000e+02 7.329042023790631077e+00
3.910000000000000000e+02 7.875941691441580517e+00
3.920000000000000000e+02 8.384797089885648091e+00
3.930000000000000000e+02 8.743224106926493988e+00
3.940000000000000000e+02 9.027472905500747657e+00
3.950000000000000000e+02 9.269542466349260934e+00
3.960000000000000000e+02 9.512700257323457365e+00
3.970000000000000000e+02 9.759743231529895979e+00
3.980000000000000000e+02 1.000882137316614262e+01
3.990000000000000000e+02 1.025896116171933059e+01
4.000000000000000000e+02 1.051003241617091177e+01
4.010000000000000000e+02 1.032430221766430023e+01
4.020000000000000000e+02 1.015310720520625409e+01
4.030000000000000000e+02 1.000419096194595880e+01
4.040000000000000000e+02 9.886539472682279950e+00
4.050000000000000000e+02 9.809980331400407039e+00
4.060000000000000000e+02 9.777083037183045278e+00
4.070000000000000000e+02 9.771498225880826283e+00
4.080000000000000000e+02 9.794457634756557951e+00
4.090000000000000000e+02 9.837076921424165121e+00
4.100000000000000000e+02 9.901531138645697894e+00
4.110000000000000000e+02 9.885733907316524238e+00
4.120000000000000000e+02 9.886526965931780708e+00
4.130000000000000000e+02 9.902431040515908833e+00
4.140000000000000000e+02 9.936453266070561341e+00
4.150000000000000000e+02 9.989706165633981172e+00
4.160000000000000000e+02 1.006731569670326110e+01
4.170000000000000000e+02 1.016992185856468645e+01
4.180000000000000000e+02 1.029073421523578702e+01
4.190000000000000000e+02 1.041703613764614289e+01
4.200000000000000000e+02 1.053219153623503423e+01
4.210000000000000000e+02 1.088379880688585999e+01
4.220000000000000000e+02 1.117398835902807086e+01
4.230000000000000000e+02 1.145500771979904364e+01
4.240000000000000000e+02 1.176090758694793514e+01
4.250000000000000000e+02 1.211729851077348741e+01
4.260000000000000000e+02 1.253903545553433752e+01
4.270000000000000000e+02 1.301559092553696750e+01
4.280000000000000000e+02 1.352785712477197677e+01
4.290000000000000000e+02 1.407408941972974858e+01
4.300000000000000000e+02 1.460746939204344130e+01
4.310000000000000000e+02 1.494787062499879049e+01
4.320000000000000000e+02 1.522866331935722606e+01
4.330000000000000000e+02 1.543122966799067441e+01
4.340000000000000000e+02 1.559570693985199519e+01
4.350000000000000000e+02 1.576058872232552766e+01
4.360000000000000000e+02 1.595419521360158122e+01
4.370000000000000000e+02 1.615754003188675014e+01
4.380000000000000000e+02 1.634566511959720714e+01
4.390000000000000000e+02 1.649227463962741425e+01
4.400000000000000000e+02 1.656621727264475297e+01
4.410000000000000000e+02 1.679994289118885931e+01
4.420000000000000000e+02 1.694425745674031347e+01
4.430000000000000000e+02 1.702610034764878222e+01
4.440000000000000000e+02 1.707235906464151043e+01
4.450000000000000000e+02 1.710927617584027161e+01
4.460000000000000000e+02 1.715582800096146343e+01
4.470000000000000000e+02 1.720128376821759275e+01
4.480000000000000000e+02 1.722776275108289568e+01
4.490000000000000000e+02 1.721806203283704662e+01
4.500000000000000000e+02 1.715613357372109604e+01
4.510000000000000000e+02 1.677210697140258588e+01
4.520000000000000000e+02 1.633780599918978282e+01
4.530000000000000000e+02 1.585523260471603280e+01
4.540000000000000000e+02 1.533311411914997713e+01
4.550000000000000000e+02 1.478975799940815250e+01
4.560000000000000000e+02 1.427961577224698964e+01
4.570000000000000000e+02 1.380595319994263726e+01
4.580000000000000000e+02 1.337057440643905259e+01
4.590000000000000000e+02 1.297310526148965693e+01
4.600000000000000000e+02 1.261388803882428000e+01
4.610000000000000000e+02 1.212577294954108531e+01
4.620000000000000000e+02 1.166378830353827034e+01
4.630000000000000000e+02 1.120519189001709215e+01
4.640000000000000000e+02 1.072717258944973295e+01
4.650000000000000000e+02 1.020533254755552122e+01
4.660000000000000000e+02 9.604848173522318788e+00
4.670000000000000000e+02 8.943616217427141635e+00
4.680000000000000000e+02 8.240550313525346837e+00
4.690000000000000000e+02 7.505766058133090723e+00
4.700000000000000000e+02 6.762523155672477415e+00
4.710000000000000000e+02 5.964408292767037878e+00
4.720000000000000000e+02 5.203515754544911331e+00
4.730000000000000000e+02 4.531307184331125448e+00
4.740000000000000000e+02 4.019090895298329968e+00
4.750000000000000000e+02 3.750371941836778689e+00
4.760000000000000000e+02 3.786859665686345355e+00
4.770000000000000000e+02 4.118158548468586311e+00
4.780000000000000000e+02 4.674546274952311009e+00
4.790000000000000000e+02 5.373451752253466829e+00
4.800000000000000000e+02 6.150858167539626109e+00
4.810000000000000000e+02 6.858883462187539415e+00
4.820000000000000000e+02 7.577387657399876630e+00
4.830000000000000000e+02 8.298781374492284257e+00
4.840000000000000000e+02 9.019122942772261453e+00
4.850000000000000000e+02 9.736481395946080752e+00
4.860000000000000000e+02 1.044788415319306552e+01
4.870000000000000000e+02 1.114261036890058065e+01
4.880000000000000000e+02 1.180871604254219953e+01
4.890000000000000000e+02 1.243516648251499745e+01
4.900000000000000000e+02 1.301176292751080510e+01
4.910000000000000000e+02 1.306616412877734312e+01
4.920000000000000000e+02 1.307356562240953934e+01
4.930000000000000000e+02 1.303716692076718964e+01
4.940000000000000000e+02 1.296039389357515148e+01
4.950000000000000000e+02 1.284690819300583620e+01
4.960000000000000000e+02 1.270060700727714753e+01
4.970000000000000000e+02 1.252547750916173008e+01
4.980000000000000000e+02 1.233052948810987104e+01
4.990000000000000000e+02 1.213700378130577917e+01
5.000000000000000000e+02 1.193969095973360162e+01
5.010000000000000000e+02 1.184851080256781941e+01
5.020000000000000000e+02 1.175437606548187297e+01
5.030000000000000000e+02 1.165352312561153703e+01
5.040000000000000000e+02 1.153175952780175706e+01
5.050000000000000000e+02 1.138793366103440086e+01
5.060000000000000000e+02 1.122141921282066690e+01
5.070000000000000000e+02 1.102898935371510980e+01
5.080000000000000000e+02 1.080771969972390067e+01
5.090000000000000000e+02 1.055737737507269003e+01
5.100000000000000000e+02 1.027758647079709853e+01
5.110000000000000000e+02 9.990483075400776514e+00
5.120000000000000000e+02 9.681855491126805546e+00
5.130000000000000000e+02 9.358131404422984190e+00
5.140000000000000000e+02 9.024952458924135001e+00
5.150000000000000000e+02 8.687377665763694523e+00
5.160000000000000000e+02 8.349663756944256221e+00
5.170000000000000000e+02 8.014697668888086213e+00
5.180000000000000000e+02 7.685500687664856834e+00
5.190000000000000000e+02 7.365417747478816501e+00
5.200000000000000000e+02 7.058050414868572986e+00
5.210000000000000000e+02 6.852017009060753061e+00
5.220000000000000000e+02 6.662528029003296659e+00
5.230000000000000000e+02 6.487406844972671394e+00
5.240000000000000000e+02 6.324165474940755871e+00
5.250000000000000000e+02 6.172142288281696310e+00
5.260000000000000000e+02 6.031282214789430718e+00
5.270000000000000000e+02 5.904034360386163804e+00
5.280000000000000000e+02 5.794744430563225635e+00
5.290000000000000000e+02 5.709993491416689437e+00
5.300000000000000000e+02 5.648011972595251784e+00
5.310000000000000000e+02 5.370175476950500126e+00
5.320000000000000000e+02 5.101534353742811945e+00
5.330000000000000000e+02 4.837930627378985271e+00
5.340000000000000000e+02 4.575148050954789269e+00
5.350000000000000000e+02 4.308994602351837955e+00
5.360000000000000000e+02 4.037030020159997790e+00
5.370000000000000000e+02 3.763477656126555715e+00
5.380000000000000000e+02 3.494341802595212432e+00
5.390000000000000000e+02 3.235695677923023261e+00
5.400000000000000000e+02 2.993513646801241990e+00
5.410000000000000000e+02 2.850662474119257439e+00
5.420000000000000000e+02 2.725049026398245200e+00
5.430000000000000000e+02 2.616367880815347657e+00
5.440000000000000000e+02 2.524138336327614418e+00
5.450000000000000000e+02 2.447735466461346654e+00
5.460000000000000000e+02 2.385763630119594136e+00
5.470000000000000000e+02 2.334341984039123297e+00
5.480000000000000000e+02 2.289472513769555295e+00
5.490000000000000000e+02 2.247806296337962362e+00
5.500000000000000000e+02 2.206762060360664357e+00
5.510000000000000000e+02 1.957809985262559893e+00
5.520000000000000000e+02 1.746240962159584909e+00
5.530000000000000000e+02 1.592890647576021168e+00
5.540000000000000000e+02 1.516624135195543621e+00
5.550000000000000000e+02 1.524958727390250512e+00
5.560000000000000000e+02 1.608690830053763676e+00
5.570000000000000000e+02 1.750609096957843391e+00
5.580000000000000000e+02 1.934332823576481175e+00
5.590000000000000000e+02 2.147680499736293935e+00
5.600000000000000000e+02 2.382994144628283628e+00
5.610000000000000000e+02 2.505249982362124594e+00
5.620000000000000000e+02 2.633172973445145448e+00
5.630000000000000000e+02 2.764790231575469104e+00
5.640000000000000000e+02 2.897904409547779725e+00
5.650000000000000000e+02 3.030159042734972719e+00
5.660000000000000000e+02 3.159136899451814529e+00
5.670000000000000000e+02 3.282587646719225649e+00
5.680000000000000000e+02 3.398392071687803107e+00
5.690000000000000000e+02 3.504561759829549317e+00
5.700000000000000000e+02 3.599227654238236873e+00
5.710000000000000000e+02 3.591462325542167822e+00
5.720000000000000000e+02 3.592302470766545852e+00
5.730000000000000000e+02 3.596248888599768545e+00
5.740000000000000000e+02 3.596623288534208651e+00
5.750000000000000000e+02 3.585806229312766824e+00
5.760000000000000000e+02 3.557482952291788791e+00
5.770000000000000000e+02 3.512604578073241335e+00
5.780000000000000000e+02 3.453761558779825602e+00
5.790000000000000000e+02 3.383378075984351252e+00
5.800000000000000000e+02 3.303844903760083440e+00
5.810000000000000000e+02 3.822664381923362775e+00
5.820000000000000000e+02 4.402353856026424594e+00
5.830000000000000000e+02 5.020641450526585281e+00
5.840000000000000000e+02 5.655102045602880878e+00
5.850000000000000000e+02 6.282963656516383999e+00
5.860000000000000000e+02 6.883066017790986812e+00
5.870000000000000000e+02 7.441690594255875979e+00
5.880000000000000000e+02 7.946586656914503166e+00
5.890000000000000000e+02 8.385212170814453359e+00
5.900000000000000000e+02 8.744994229225277138e+00
5.910000000000000000e+02 9.439094752547873668e+00
5.920000000000000000e+02 1.024106269466133590e+01
5.930000000000000000e+02 1.112901070811144422e+01
5.940000000000000000e+02 1.208163891494827347e+01
5.950000000000000000e+02 1.307712862172255264e+01
5.960000000000000000e+02 1.409230940698721923e+01
5.970000000000000000e+02 1.510246538697917096e+01
5.980000000000000000e+02 1.607915423436476487e+01
5.990000000000000000e+02 1.698897596793698028e+01
6.000000000000000000e+02 1.779309078460546090e+01
6.010000000000000000e+02 1.846927018477257931e+01
6.020000000000000000e+02 1.929898966452625331e+01
6.030000000000000000e+02 2.026740315149354998e+01
6.040000000000000000e+02 2.136227049009488610e+01
6.050000000000000000e+02 2.257292755635282333e+01
6.060000000000000000e+02 2.388965229951858404e+01
6.070000000000000000e+02 2.530334407867010071e+01
6.080000000000000000e+02 2.679983696683246563e+01
6.090000000000000000e+02 2.835274697667918176e+01
6.100000000000000000e+02 2.991223609684597662e+01
6.110000000000000000e+02 3.022395566035449832e+01
6.120000000000000000e+02 3.069821523737276436e+01
6.130000000000000000e+02 3.132218493042655538e+01
6.140000000000000000e+02 3.199542466027024545e+01
6.150000000000000000e+02 3.266350616183905942e+01
6.160000000000000000e+02 3.330851952702271035e+01
6.170000000000000000e+02 3.393884553166375184e+01
6.180000000000000000e+02 3.460441813764570895e+01
6.190000000000000000e+02 3.534127414205346440e+01
6.200000000000000000e+02 3.609403665533770322e+01
6.210000000000000000e+02 3.585650147063534376e+01
6.220000000000000000e+02 3.566741854464420669e+01
6.230000000000000000e+02 3.551260001965478352e+01
6.240000000000000000e+02 3.537829269260855369e+01
6.250000000000000000e+02 3.525100911653257185e+01
6.260000000000000000e+02 3.511853320618070029e+01
6.270000000000000000e+02 3.497375255531181182e+01
6.280000000000000000e+02 3.480987768684213535e+01
6.290000000000000000e+02 3.461908724196512566e+01
6.300000000000000000e+02 3.439262688553965575e+01
6.310000000000000000e+02 3.397417932460918877e+01
6.320000000000000000e+02 3.358361611689564796e+01
6.330000000000000000e+02 3.321656562458473871e+01
6.340000000000000000e+02 3.286869396002958155e+01
6.350000000000000000e+02 3.253596748705446373e+01
6.360000000000000000e+02 3.221488824417316010e+01
6.370000000000000000e+02 3.190196614910404449e+01
6.380000000000000000e+02 3.159358689022814204e+01
6.390000000000000000e+02 3.128601457978854583e+01
6.400000000000000000e+02 3.096031197338583141e+01
6.410000000000000000e+02 3.057802035489969938e+01
6.420000000000000000e+02 3.020399163130704778e+01
6.430000000000000000e+02 2.984104896267677987e+01
6.440000000000000000e+02 2.948435442058986666e+01
6.450000000000000000e+02 2.912962871863312131e+01
6.460000000000000000e+02 2.877336075945553873e+01
6.470000000000000000e+02 2.841559118519338156e+01
6.480000000000000000e+02 2.805696398485209997e+01
6.490000000000000000e+02 2.769778406765112422e+01
6.500000000000000000e+02 2.733796108102080069e+01
6.510000000000000000e+02 2.703698104210988262e+01
6.520000000000000000e+02 2.674847700345897294e+01
6.530000000000000000e+02 2.647267223300847760e+01
6.540000000000000000e+02 2.620791278651409328e+01
6.550000000000000000e+02 2.593065048907554271e+01
6.560000000000000000e+02 2.564609808455337969e+01
6.570000000000000000e+02 2.535671703113617070e+01
6.580000000000000000e+02 2.506383056553639221e+01
6.590000000000000000e+02 2.477148510321264752e+01
6.600000000000000000e+02 2.448011852840350144e+01
6.610000000000000000e+02 2.418916928414795819e+01
6.620000000000000000e+02 2.389821077800216997e+01
6.630000000000000000e+02 2.360659241105127037e+01
6.640000000000000000e+02 2.331378826168966967e+01
6.650000000000000000e+02 2.301945195510763753e+01
6.660000000000000000e+02 2.272339002148912002e+01
6.670000000000000000e+02 2.242549014425032539e+01
6.680000000000000000e+02 2.212501063856254646e+01
6.690000000000000000e+02 2.181965952111278639e+01
6.700000000000000000e+02 2.151110244106261504e+01
6.710000000000000000e+02 2.119725874357041562e+01
6.720000000000000000e+02 2.085508851632030769e+01
6.730000000000000000e+02 2.048108130035013730e+01
6.740000000000000000e+02 2.007256405624927709e+01
6.750000000000000000e+02 1.962608136147898463e+01
6.760000000000000000e+02 1.913830957186164383e+01
6.770000000000000000e+02 1.860631532565727753e+01
6.780000000000000000e+02 1.802662359982105045e+01
6.790000000000000000e+02 1.739608066147010135e+01
6.800000000000000000e+02 1.671093997526234531e+01
6.810000000000000000e+02 1.599357445253684418e+01
6.820000000000000000e+02 1.528186256872523607e+01
6.830000000000000000e+02 1.457761702641397505e+01
6.840000000000000000e+02 1.388137334941325385e+01
6.850000000000000000e+02 1.319357175005693428e+01
6.860000000000000000e+02 1.251577854490352415e+01
6.870000000000000000e+02 1.185309003397749983e+01
6.880000000000000000e+02 1.121001321802453710e+01
6.890000000000000000e+02 1.058946936542096928e+01
6.900000000000000000e+02 9.997302503385487427e+00
6.910000000000000000e+02 9.431977015914755569e+00
6.920000000000000000e+02 8.895933082442770257e+00
6.930000000000000000e+02 8.387555912990931617e+00
6.940000000000000000e+02 7.904020602326132128e+00
6.950000000000000000e+02 7.442866953162923238e+00
6.960000000000000000e+02 7.001839608209219357e+00
6.970000000000000000e+02 6.580717773261457459e+00
6.980000000000000000e+02 6.179282877475431590e+00
6.990000000000000000e+02 5.797375290665936376e+00


==> figures/patches/pure_rerad/HERPICER/mono_ours_3.txt <==
3.000000000000000000e+02 2.824640952543642314e+01
3.010000000000000000e+02 2.842207354785917772e+01
3.020000000000000000e+02 2.859812143728692035e+01
3.030000000000000000e+02 2.877471982273977247e+01
3.040000000000000000e+02 2.895211326635251936e+01
3.050000000000000000e+02 2.912949966628645981e+01
3.060000000000000000e+02 2.930853545621098988e+01
3.070000000000000000e+02 2.948940907707277503e+01
3.080000000000000000e+02 2.967186031903185395e+01
3.090000000000000000e+02 2.984594727789313851e+01
3.100000000000000000e+02 2.996716047444254016e+01
3.110000000000000000e+02 2.992992979778946960e+01
3.120000000000000000e+02 2.988854309455637903e+01
3.130000000000000000e+02 2.984200602476161279e+01
3.140000000000000000e+02 2.978435583838679079e+01
3.150000000000000000e+02 2.972127460700757595e+01
3.160000000000000000e+02 2.965979722235808680e+01
3.170000000000000000e+02 2.959769711887339128e+01
3.180000000000000000e+02 2.953529896463106752e+01
3.190000000000000000e+02 2.947276782221188540e+01
3.200000000000000000e+02 2.941008496754839641e+01
3.210000000000000000e+02 2.928408652154925917e+01
3.220000000000000000e+02 2.914963600101721752e+01
3.230000000000000000e+02 2.900114931457658685e+01
3.240000000000000000e+02 2.885534321786242984e+01
3.250000000000000000e+02 2.871475580032930708e+01
3.260000000000000000e+02 2.857963872691743745e+01
3.270000000000000000e+02 2.845221342795627351e+01
3.280000000000000000e+02 2.833309078582760421e+01
3.290000000000000000e+02 2.822194546387290970e+01
3.300000000000000000e+02 2.811960318806607617e+01
3.310000000000000000e+02 2.823367353592520601e+01
3.320000000000000000e+02 2.835123762539022962e+01
3.330000000000000000e+02 2.847189836147937925e+01
3.340000000000000000e+02 2.859463589921424997e+01
3.350000000000000000e+02 2.871937015157742223e+01
3.360000000000000000e+02 2.884602195037443906e+01
3.370000000000000000e+02 2.897451306247393177e+01
3.380000000000000000e+02 2.910476620606574372e+01
3.390000000000000000e+02 2.923670506444564410e+01
3.400000000000000000e+02 2.937025429672682009e+01
3.410000000000000000e+02 2.966758939926505079e+01
3.420000000000000000e+02 2.996574953087034032e+01
3.430000000000000000e+02 3.026574950748395665e+01
3.440000000000000000e+02 3.056774380698331228e+01
3.450000000000000000e+02 3.087124075717080629e+01
3.460000000000000000e+02 3.117495385992360823e+01
3.470000000000000000e+02 3.148005865730245389e+01
3.480000000000000000e+02 3.178810158801045915e+01
3.490000000000000000e+02 3.209262644501665562e+01
3.500000000000000000e+02 3.238274135114750862e+01
3.510000000000000000e+02 3.222559484625671899e+01
3.520000000000000000e+02 3.205253029395689879e+01
3.530000000000000000e+02 3.188555921461754750e+01
3.540000000000000000e+02 3.172596072395266020e+01
3.550000000000000000e+02 3.157558831731107318e+01
3.560000000000000000e+02 3.143431191581538187e+01
3.570000000000000000e+02 3.130232181081471410e+01
3.580000000000000000e+02 3.118540819827966004e+01
3.590000000000000000e+02 3.108307855970929978e+01
3.600000000000000000e+02 3.099290850165357369e+01
3.610000000000000000e+02 3.087158478620430557e+01
3.620000000000000000e+02 3.075213814380937905e+01
3.630000000000000000e+02 3.063455596041557882e+01
3.640000000000000000e+02 3.051930228544871682e+01
3.650000000000000000e+02 3.041304395620555923e+01
3.660000000000000000e+02 3.030978060778681638e+01
3.670000000000000000e+02 3.020861535340471349e+01
3.680000000000000000e+02 3.010928678237820577e+01
3.690000000000000000e+02 3.001165026193324437e+01
3.700000000000000000e+02 2.991573580557094658e+01
3.710000000000000000e+02 2.988484175550190258e+01
3.720000000000000000e+02 2.985437749357831194e+01
3.730000000000000000e+02 2.982421819187728218e+01
3.740000000000000000e+02 2.979439558426935974e+01
3.750000000000000000e+02 2.976489468124913529e+01
3.760000000000000000e+02 2.973552581228242886e+01
3.770000000000000000e+02 2.970641473972551339e+01
3.780000000000000000e+02 2.967765932574468124e+01
3.790000000000000000e+02 2.964911613089806153e+01
3.800000000000000000e+02 2.962111535953469144e+01
3.810000000000000000e+02 2.961551929171577413e+01
3.820000000000000000e+02 2.961029619710194893e+01
3.830000000000000000e+02 2.960542463676885916e+01
3.840000000000000000e+02 2.960080631309377353e+01
3.850000000000000000e+02 2.959592626046567432e+01
3.860000000000000000e+02 2.959118583347591880e+01
3.870000000000000000e+02 2.958671101142953930e+01
3.880000000000000000e+02 2.958242585356616416e+01
3.890000000000000000e+02 2.957829711603893941e+01
3.900000000000000000e+02 2.734552806716256157e+01
3.910000000000000000e+02 2.704625850366454287e+01
3.920000000000000000e+02 2.667989155641079080e+01
3.930000000000000000e+02 2.624218632961957454e+01
3.940000000000000000e+02 2.571645579526200365e+01
3.950000000000000000e+02 2.510124037278807307e+01
3.960000000000000000e+02 2.439522607306272306e+01
3.970000000000000000e+02 2.360142284267655199e+01
3.980000000000000000e+02 2.272869947925452649e+01
3.990000000000000000e+02 2.179196922011385240e+01
4.000000000000000000e+02 2.081221146959291346e+01
4.010000000000000000e+02 1.961398253667878677e+01
4.020000000000000000e+02 1.849474216900365064e+01
4.030000000000000000e+02 1.743514812789716828e+01
4.040000000000000000e+02 1.643827218396908307e+01
4.050000000000000000e+02 1.549728911843269508e+01
4.060000000000000000e+02 1.459654259903327578e+01
4.070000000000000000e+02 1.373483596703378673e+01
4.080000000000000000e+02 1.290770364807560178e+01
4.090000000000000000e+02 1.210715493798114650e+01
4.100000000000000000e+02 1.132766788177799810e+01
4.110000000000000000e+02 1.072556860543136459e+01
4.120000000000000000e+02 1.012588586301937710e+01
4.130000000000000000e+02 9.522717293958782747e+00
4.140000000000000000e+02 8.912205869710264849e+00
4.150000000000000000e+02 8.290280293700808656e+00
4.160000000000000000e+02 7.656704545079077384e+00
4.170000000000000000e+02 7.016456759945822519e+00
4.180000000000000000e+02 6.374883310301593831e+00
4.190000000000000000e+02 5.737128264893151197e+00
4.200000000000000000e+02 5.109283699729948225e+00
4.210000000000000000e+02 4.411804654461779052e+00
4.220000000000000000e+02 3.685888851830207091e+00
4.230000000000000000e+02 2.960567158566633328e+00
4.240000000000000000e+02 2.257246303090560957e+00
4.250000000000000000e+02 1.613709868974822603e+00
4.260000000000000000e+02 1.137276738959387412e+00
4.270000000000000000e+02 1.083025950045173325e+00
4.280000000000000000e+02 1.471374466374398615e+00
4.290000000000000000e+02 1.901186155045333503e+00
4.300000000000000000e+02 2.271601838016017449e+00
4.310000000000000000e+02 2.217570301734209437e+00
4.320000000000000000e+02 2.190825812473189416e+00
4.330000000000000000e+02 2.224391374463968063e+00
4.340000000000000000e+02 2.327076896361806035e+00
4.350000000000000000e+02 2.515890675812257449e+00
4.360000000000000000e+02 2.785790689751353799e+00
4.370000000000000000e+02 3.102484710509828769e+00
4.380000000000000000e+02 3.435986628007300592e+00
4.390000000000000000e+02 3.765173042236432455e+00
4.400000000000000000e+02 4.071890946042332260e+00
4.410000000000000000e+02 4.131817373437089103e+00
4.420000000000000000e+02 4.172395505739292076e+00
4.430000000000000000e+02 4.202179078164066439e+00
4.440000000000000000e+02 4.234243661092845556e+00
4.450000000000000000e+02 4.284081026274371595e+00
4.460000000000000000e+02 4.364518151530228707e+00
4.470000000000000000e+02 4.468939451974186738e+00
4.480000000000000000e+02 4.585599695491038297e+00
4.490000000000000000e+02 4.703659694239543221e+00
4.500000000000000000e+02 4.814295276289688452e+00
4.510000000000000000e+02 4.614655804830086971e+00
4.520000000000000000e+02 4.401850907996609941e+00
4.530000000000000000e+02 4.163877958596666318e+00
4.540000000000000000e+02 3.895305640354963739e+00
4.550000000000000000e+02 3.604113706322675803e+00
4.560000000000000000e+02 3.351683595504547419e+00
4.570000000000000000e+02 3.137876885412170136e+00
4.580000000000000000e+02 2.962544707443786063e+00
4.590000000000000000e+02 2.821895472710441499e+00
4.600000000000000000e+02 2.711955714089650638e+00
4.610000000000000000e+02 2.496133051918099977e+00
4.620000000000000000e+02 2.315953277456209491e+00
4.630000000000000000e+02 2.156489259575536721e+00
4.640000000000000000e+02 2.007143302290556264e+00
4.650000000000000000e+02 1.864620024395951425e+00
4.660000000000000000e+02 1.745084493889036192e+00
4.670000000000000000e+02 1.712466741710769069e+00
4.680000000000000000e+02 1.804351019302218750e+00
4.690000000000000000e+02 2.057988902804545717e+00
4.700000000000000000e+02 2.435643656920532418e+00
4.710000000000000000e+02 2.917389673221544744e+00
4.720000000000000000e+02 3.441698369842584704e+00
4.730000000000000000e+02 4.000621880468515634e+00
4.740000000000000000e+02 4.582265377364421965e+00
4.750000000000000000e+02 5.174795335466939150e+00
4.760000000000000000e+02 5.769583779742514018e+00
4.770000000000000000e+02 6.357888324411516301e+00
4.780000000000000000e+02 6.934206013277701253e+00
4.790000000000000000e+02 7.493246686170407678e+00
4.800000000000000000e+02 8.030727061979467507e+00
4.810000000000000000e+02 8.422168647444415512e+00
4.820000000000000000e+02 8.793804898606726539e+00
4.830000000000000000e+02 9.148473863507600612e+00
4.840000000000000000e+02 9.488903564841150384e+00
4.850000000000000000e+02 9.817681448565240387e+00
4.860000000000000000e+02 1.013527518835544328e+01
4.870000000000000000e+02 1.043426039783926385e+01
4.880000000000000000e+02 1.070554474869709161e+01
4.890000000000000000e+02 1.094033757921451766e+01
4.900000000000000000e+02 1.113008412418005655e+01
4.910000000000000000e+02 1.081432031000756311e+01
4.920000000000000000e+02 1.045610294555565467e+01
4.930000000000000000e+02 1.006088906470452926e+01
4.940000000000000000e+02 9.634416787489266554e+00
4.950000000000000000e+02 9.182790612840136646e+00
4.960000000000000000e+02 8.711875602407930685e+00
4.970000000000000000e+02 8.225292366137169964e+00
4.980000000000000000e+02 7.730629105506773513e+00
4.990000000000000000e+02 7.245167948507200251e+00
5.000000000000000000e+02 6.762961071718747164e+00
5.010000000000000000e+02 6.378205222515364703e+00
5.020000000000000000e+02 5.993283928609043798e+00
5.030000000000000000e+02 5.606783869708047874e+00
5.040000000000000000e+02 5.210054438376477748e+00
5.050000000000000000e+02 4.804713952349590755e+00
5.060000000000000000e+02 4.393126839533706196e+00
5.070000000000000000e+02 3.976514902548743180e+00
5.080000000000000000e+02 3.556254987703319159e+00
5.090000000000000000e+02 3.135355383178503708e+00
5.100000000000000000e+02 2.717378359870547211e+00
5.110000000000000000e+02 2.309483996217672974e+00
5.120000000000000000e+02 1.906381409537181604e+00
5.130000000000000000e+02 1.513349783097710288e+00
5.140000000000000000e+02 1.139810933300625662e+00
5.150000000000000000e+02 8.085526746068283366e-01
5.160000000000000000e+02 5.857566555717501622e-01
5.170000000000000000e+02 5.910259464071146995e-01
5.180000000000000000e+02 7.987055761611218108e-01
5.190000000000000000e+02 1.075654779315961429e+00
5.200000000000000000e+02 1.356025913522361348e+00
5.210000000000000000e+02 1.527466935389915736e+00
5.220000000000000000e+02 1.673697275372658000e+00
5.230000000000000000e+02 1.796780795964008748e+00
5.240000000000000000e+02 1.900661047587365315e+00
5.250000000000000000e+02 1.988743198874379559e+00
5.260000000000000000e+02 2.064475093770133274e+00
5.270000000000000000e+02 2.127753807247733775e+00
5.280000000000000000e+02 2.177146643426899786e+00
5.290000000000000000e+02 2.211116222723958469e+00
5.300000000000000000e+02 2.232754117780069159e+00
5.310000000000000000e+02 2.383364194767163102e+00
5.320000000000000000e+02 2.520362843714998302e+00
5.330000000000000000e+02 2.647568859410654785e+00
5.340000000000000000e+02 2.769021967297721432e+00
5.350000000000000000e+02 2.888921036351578042e+00
5.360000000000000000e+02 3.009934967302505981e+00
5.370000000000000000e+02 3.128200512144703627e+00
5.380000000000000000e+02 3.238133744254571678e+00
5.390000000000000000e+02 3.334085932755634918e+00
5.400000000000000000e+02 3.410376407342710081e+00
5.410000000000000000e+02 3.401146096836269450e+00
5.420000000000000000e+02 3.368774313197630210e+00
5.430000000000000000e+02 3.313227825324808418e+00
5.440000000000000000e+02 3.234576084243047323e+00
5.450000000000000000e+02 3.133006610132064385e+00
5.460000000000000000e+02 3.010004487048873134e+00
5.470000000000000000e+02 2.871773781301186101e+00
5.480000000000000000e+02 2.725694492307147776e+00
5.490000000000000000e+02 2.579095118214804749e+00
5.500000000000000000e+02 2.439213058357301289e+00
5.510000000000000000e+02 2.491980352466147242e+00
5.520000000000000000e+02 2.551727030522511264e+00
5.530000000000000000e+02 2.609958551055473919e+00
5.540000000000000000e+02 2.658058617328597162e+00
5.550000000000000000e+02 2.687425444955587661e+00
5.560000000000000000e+02 2.691950836338512953e+00
5.570000000000000000e+02 2.675167208657780016e+00
5.580000000000000000e+02 2.643100117645096780e+00
5.590000000000000000e+02 2.601810406881552407e+00
5.600000000000000000e+02 2.557343581636555285e+00
5.610000000000000000e+02 2.365343720778758208e+00
5.620000000000000000e+02 2.171732877541207696e+00
5.630000000000000000e+02 1.970689192884703456e+00
5.640000000000000000e+02 1.756442318903774780e+00
5.650000000000000000e+02 1.523282772435569532e+00
5.660000000000000000e+02 1.266766652808710703e+00
5.670000000000000000e+02 9.871731245791125486e-01
5.680000000000000000e+02 6.861841484245270184e-01
5.690000000000000000e+02 3.669879767627738931e-01
5.700000000000000000e+02 7.989299123007874426e-02
5.710000000000000000e+02 4.065073297382434947e-01
5.720000000000000000e+02 8.457721718209487705e-01
5.730000000000000000e+02 1.297246752332590791e+00
5.740000000000000000e+02 1.765856770937592524e+00
5.750000000000000000e+02 2.257789219776847212e+00
5.760000000000000000e+02 2.777803347470695794e+00
5.770000000000000000e+02 3.324149155757192275e+00
5.780000000000000000e+02 3.893889743771387746e+00
5.790000000000000000e+02 4.484597224402864235e+00
5.800000000000000000e+02 5.094286507193791280e+00
5.810000000000000000e+02 5.131739463353576447e+00
5.820000000000000000e+02 5.131195715039242877e+00
5.830000000000000000e+02 5.106165722086136505e+00
5.840000000000000000e+02 5.070048085676291727e+00
5.850000000000000000e+02 5.035794134047367088e+00
5.860000000000000000e+02 5.015619027285211473e+00
5.870000000000000000e+02 5.020404584444363216e+00
5.880000000000000000e+02 5.060538370367465788e+00
5.890000000000000000e+02 5.146829816629244547e+00
5.900000000000000000e+02 5.291498437080485395e+00
5.910000000000000000e+02 5.063116951648086506e+00
5.920000000000000000e+02 4.759960837237512621e+00
5.930000000000000000e+02 4.395083344199745667e+00
5.940000000000000000e+02 3.984308590415654105e+00
5.950000000000000000e+02 3.546275831609979612e+00
5.960000000000000000e+02 3.102702873548412121e+00
5.970000000000000000e+02 2.678285503791524302e+00
5.980000000000000000e+02 2.296390474236894796e+00
5.990000000000000000e+02 1.972078010528582670e+00
6.000000000000000000e+02 1.703882979212887561e+00
6.010000000000000000e+02 1.378422029851545494e+00
6.020000000000000000e+02 1.016443863349502541e+00
6.030000000000000000e+02 7.660733150753641363e-01
6.040000000000000000e+02 9.855879727001189972e-01
6.050000000000000000e+02 1.647062839620091701e+00
6.060000000000000000e+02 2.538458971347823834e+00
6.070000000000000000e+02 3.588435942462666173e+00
6.080000000000000000e+02 4.768599163869502888e+00
6.090000000000000000e+02 6.050577375480814091e+00
6.100000000000000000e+02 7.386000079824189157e+00
6.110000000000000000e+02 7.392622687242802471e+00
6.120000000000000000e+02 7.598923663381038196e+00
6.130000000000000000e+02 7.997656297770256550e+00
6.140000000000000000e+02 8.555276947337077331e+00
6.150000000000000000e+02 9.295369309422401471e+00
6.160000000000000000e+02 1.030395993448612835e+01
6.170000000000000000e+02 1.174655470075767205e+01
6.180000000000000000e+02 1.381077291661802597e+01
6.190000000000000000e+02 1.618512639721723545e+01
6.200000000000000000e+02 1.868179083160798370e+01
6.210000000000000000e+02 1.869384610499414023e+01
6.220000000000000000e+02 1.886295980726951171e+01
6.230000000000000000e+02 1.916680980771424814e+01
6.240000000000000000e+02 1.956824753359430957e+01
6.250000000000000000e+02 2.002747347972341885e+01
6.260000000000000000e+02 2.051665204480779892e+01
6.270000000000000000e+02 2.100688491002326330e+01
6.280000000000000000e+02 2.146612921655220774e+01
6.290000000000000000e+02 2.185914603269701573e+01
6.300000000000000000e+02 2.214832632025802539e+01
6.310000000000000000e+02 2.191332522954008866e+01
6.320000000000000000e+02 2.172273281942284839e+01
6.330000000000000000e+02 2.155773812897336938e+01
6.340000000000000000e+02 2.139954873421913106e+01
6.350000000000000000e+02 2.123054528950401121e+01
6.360000000000000000e+02 2.103486297508345970e+01
6.370000000000000000e+02 2.079591146792730783e+01
6.380000000000000000e+02 2.049687552246101419e+01
6.390000000000000000e+02 2.012130727515106443e+01
6.400000000000000000e+02 1.964433960258590162e+01
6.410000000000000000e+02 1.899379839045139207e+01
6.420000000000000000e+02 1.834168922606973950e+01
6.430000000000000000e+02 1.770780566049576166e+01
6.440000000000000000e+02 1.709177317899102988e+01
6.450000000000000000e+02 1.649303419488571620e+01
6.460000000000000000e+02 1.590841845945006483e+01
6.470000000000000000e+02 1.533131510102926676e+01
6.480000000000000000e+02 1.475468995318599319e+01
6.490000000000000000e+02 1.417224304001929447e+01
6.500000000000000000e+02 1.357850099300604718e+01
6.510000000000000000e+02 1.308547991661717447e+01
6.520000000000000000e+02 1.259867631286182998e+01
6.530000000000000000e+02 1.212069998065332754e+01
6.540000000000000000e+02 1.165140998674256245e+01
6.550000000000000000e+02 1.115389046540831508e+01
6.560000000000000000e+02 1.064345690498559449e+01
6.570000000000000000e+02 1.012937397969840170e+01
6.580000000000000000e+02 9.618081025675273565e+00
6.590000000000000000e+02 9.119483789998190204e+00
6.600000000000000000e+02 8.600072246090595840e+00
6.610000000000000000e+02 8.063566532474734316e+00
6.620000000000000000e+02 7.553810085853381651e+00
6.630000000000000000e+02 7.071899641720007068e+00
6.640000000000000000e+02 6.618671076073078474e+00
6.650000000000000000e+02 6.194292219234480257e+00
6.660000000000000000e+02 5.798321528563429084e+00
6.670000000000000000e+02 5.428299995188616833e+00
6.680000000000000000e+02 5.080650449898285181e+00
6.690000000000000000e+02 4.749917540201265886e+00
6.700000000000000000e+02 4.436098122521492826e+00
6.710000000000000000e+02 4.144981011277748095e+00
6.720000000000000000e+02 3.869596846209256036e+00
6.730000000000000000e+02 3.609557841801654732e+00
6.740000000000000000e+02 3.364957242100133694e+00
6.750000000000000000e+02 3.134889365002421435e+00
6.760000000000000000e+02 2.918675127681359616e+00
6.770000000000000000e+02 2.715809520984242553e+00
6.780000000000000000e+02 2.525110709458270097e+00
6.790000000000000000e+02 2.345866864518900030e+00
6.800000000000000000e+02 2.176822318568573777e+00
6.810000000000000000e+02 2.023589222858138026e+00
6.820000000000000000e+02 1.882351474578834560e+00
6.830000000000000000e+02 1.751693173621967414e+00
6.840000000000000000e+02 1.630382876954234339e+00
6.850000000000000000e+02 1.517244804565427874e+00
6.860000000000000000e+02 1.411563176148525445e+00
6.870000000000000000e+02 1.313099248974987310e+00
6.880000000000000000e+02 1.220777806555171319e+00
6.890000000000000000e+02 1.132606880011086892e+00
6.900000000000000000e+02 1.050429002572155213e+00
6.910000000000000000e+02 9.700896873640514340e-01
6.920000000000000000e+02 8.956141542961778557e-01
6.930000000000000000e+02 8.276296614473288571e-01
6.940000000000000000e+02 7.652857143057316680e-01
6.950000000000000000e+02 7.079629306330326166e-01
6.960000000000000000e+02 6.546527455202908463e-01
6.970000000000000000e+02 6.049577016323922640e-01
6.980000000000000000e+02 5.582773116822938864e-01
6.990000000000000000e+02 5.142396896239559423e-01


==> figures/patches/pure_rerad/HERPICER/mono_ours_4.txt <==
3.000000000000000000e+02 8.408304842115104094e+00
3.010000000000000000e+02 8.191335857190587433e+00
3.020000000000000000e+02 7.991947379950310903e+00
3.030000000000000000e+02 7.811029415315831947e+00
3.040000000000000000e+02 7.650555769778103254e+00
3.050000000000000000e+02 7.510404360713592631e+00
3.060000000000000000e+02 7.394541170405116937e+00
3.070000000000000000e+02 7.305828594332775872e+00
3.080000000000000000e+02 7.245725568201988764e+00
3.090000000000000000e+02 7.168826135084436224e+00
3.100000000000000000e+02 6.822804401164385801e+00
3.110000000000000000e+02 6.820481695555195678e+00
3.120000000000000000e+02 6.795508923524487876e+00
3.130000000000000000e+02 6.741263112897276422e+00
3.140000000000000000e+02 6.620813966578063869e+00
3.150000000000000000e+02 6.478726773182094334e+00
3.160000000000000000e+02 6.388138273840557879e+00
3.170000000000000000e+02 6.311485612595864936e+00
3.180000000000000000e+02 6.248362260605152763e+00
3.190000000000000000e+02 6.198386869652001252e+00
3.200000000000000000e+02 6.160642469317832770e+00
3.210000000000000000e+02 5.793284928513735998e+00
3.220000000000000000e+02 5.363899638932749347e+00
3.230000000000000000e+02 4.835126907531501317e+00
3.240000000000000000e+02 4.342079570797216626e+00
3.250000000000000000e+02 3.935954253067701636e+00
3.260000000000000000e+02 3.670188161283829853e+00
3.270000000000000000e+02 3.610342547851546513e+00
3.280000000000000000e+02 3.779876824051187079e+00
3.290000000000000000e+02 4.157790735723435382e+00
3.300000000000000000e+02 4.684566892752725309e+00
3.310000000000000000e+02 4.176939200963193599e+00
3.320000000000000000e+02 3.672988910397536166e+00
3.330000000000000000e+02 3.195037577116893956e+00
3.340000000000000000e+02 2.769053053111064866e+00
3.350000000000000000e+02 2.415742723799759073e+00
3.360000000000000000e+02 2.163549073893089147e+00
3.370000000000000000e+02 2.042704476155791760e+00
3.380000000000000000e+02 2.069264490738429441e+00
3.390000000000000000e+02 2.231785771000325713e+00
3.400000000000000000e+02 2.498650675979144253e+00
3.410000000000000000e+02 2.716935837359910622e+00
3.420000000000000000e+02 3.128659004313111947e+00
3.430000000000000000e+02 3.655843457194646984e+00
3.440000000000000000e+02 4.245527905848712535e+00
3.450000000000000000e+02 4.866886429689417426e+00
3.460000000000000000e+02 5.499465008209702965e+00
3.470000000000000000e+02 6.150828241704755506e+00
3.480000000000000000e+02 6.829530629946311215e+00
3.490000000000000000e+02 7.492004036605758088e+00
3.500000000000000000e+02 8.078131115035748877e+00
3.510000000000000000e+02 7.483719468030717081e+00
3.520000000000000000e+02 6.787152753525341531e+00
3.530000000000000000e+02 6.120188165013320969e+00
3.540000000000000000e+02 5.499273687299234936e+00
3.550000000000000000e+02 4.950127840315725614e+00
3.560000000000000000e+02 4.493454965958847858e+00
3.570000000000000000e+02 4.156962569437077981e+00
3.580000000000000000e+02 3.983668686553260230e+00
3.590000000000000000e+02 3.968987479854833911e+00
3.600000000000000000e+02 4.087296345736151082e+00
3.610000000000000000e+02 4.115744329422195591e+00
3.620000000000000000e+02 4.193101664414146335e+00
3.630000000000000000e+02 4.315316778515497553e+00
3.640000000000000000e+02 4.474421796491329317e+00
3.650000000000000000e+02 4.628252817868449220e+00
3.660000000000000000e+02 4.792792776456567871e+00
3.670000000000000000e+02 4.969838905603730872e+00
3.680000000000000000e+02 5.159708712813982245e+00
3.690000000000000000e+02 5.362936446268342650e+00
3.700000000000000000e+02 5.577706118306786642e+00
3.710000000000000000e+02 5.714307425145170427e+00
3.720000000000000000e+02 5.850767265591251487e+00
3.730000000000000000e+02 5.987586425261270939e+00
3.740000000000000000e+02 6.124436151816957441e+00
3.750000000000000000e+02 6.260913435906191538e+00
3.760000000000000000e+02 6.394996546144819050e+00
3.770000000000000000e+02 6.526823241775534079e+00
3.780000000000000000e+02 6.657022423273629919e+00
3.790000000000000000e+02 6.787824643139862779e+00
3.800000000000000000e+02 6.909737231171689587e+00
3.810000000000000000e+02 6.897639373904602245e+00
3.820000000000000000e+02 6.882872691475559357e+00
3.830000000000000000e+02 6.868454508372731304e+00
3.840000000000000000e+02 6.855739263199768452e+00
3.850000000000000000e+02 6.846629242539345128e+00
3.860000000000000000e+02 6.840555995372850084e+00
3.870000000000000000e+02 6.838383801249825034e+00
3.880000000000000000e+02 6.840287398666313301e+00
3.890000000000000000e+02 6.845784694142214022e+00
3.900000000000000000e+02 6.802725854431861841e+00
3.910000000000000000e+02 7.335463582772185021e+00
3.920000000000000000e+02 7.837458103770703843e+00
3.930000000000000000e+02 8.216607790432268743e+00
3.940000000000000000e+02 8.536564674279192744e+00
3.950000000000000000e+02 8.825764637243805666e+00
3.960000000000000000e+02 9.118107124701385402e+00
3.970000000000000000e+02 9.414017632962428550e+00
3.980000000000000000e+02 9.710210689276548734e+00
3.990000000000000000e+02 1.000394710526175679e+01
4.000000000000000000e+02 1.029301847498591371e+01
4.010000000000000000e+02 1.009407313472902956e+01
4.020000000000000000e+02 9.886775701132009431e+00
4.030000000000000000e+02 9.671295271846943820e+00
4.040000000000000000e+02 9.448398314240927576e+00
4.050000000000000000e+02 9.219584720939463907e+00
4.060000000000000000e+02 8.982694491867649234e+00
4.070000000000000000e+02 8.724765120333326962e+00
4.080000000000000000e+02 8.443938192892181505e+00
4.090000000000000000e+02 8.132197212034558476e+00
4.100000000000000000e+02 7.790132673498502136e+00
4.110000000000000000e+02 7.491496441296670916e+00
4.120000000000000000e+02 7.167519113877986570e+00
4.130000000000000000e+02 6.815105844680330094e+00
4.140000000000000000e+02 6.434247534409113456e+00
4.150000000000000000e+02 6.023424362001306598e+00
4.160000000000000000e+02 5.585478875144869626e+00
4.170000000000000000e+02 5.125916258589981567e+00
4.180000000000000000e+02 4.648471635191669726e+00
4.190000000000000000e+02 4.155122811873420474e+00
4.200000000000000000e+02 3.647461684935241699e+00
4.210000000000000000e+02 3.139765601168276188e+00
4.220000000000000000e+02 2.570809007194650331e+00
4.230000000000000000e+02 1.995509264931918825e+00
4.240000000000000000e+02 1.471172255034015830e+00
4.250000000000000000e+02 1.113949197557114301e+00
4.260000000000000000e+02 1.110554385951692424e+00
4.270000000000000000e+02 1.457631438276504987e+00
4.280000000000000000e+02 1.951913917725885295e+00
4.290000000000000000e+02 2.361348729430567062e+00
4.300000000000000000e+02 2.670185207769164126e+00
4.310000000000000000e+02 2.545113023171123423e+00
4.320000000000000000e+02 2.429604893859884207e+00
4.330000000000000000e+02 2.364539424587880578e+00
4.340000000000000000e+02 2.364100544916475588e+00
4.350000000000000000e+02 2.452431128631819224e+00
4.360000000000000000e+02 2.632012239353984207e+00
4.370000000000000000e+02 2.874279134658824564e+00
4.380000000000000000e+02 3.152100143259531695e+00
4.390000000000000000e+02 3.446063516990677478e+00
4.400000000000000000e+02 3.738324559095698163e+00
4.410000000000000000e+02 3.728145259976621162e+00
4.420000000000000000e+02 3.706872484095435016e+00
4.430000000000000000e+02 3.682812954678519546e+00
4.440000000000000000e+02 3.668273890351648969e+00
4.450000000000000000e+02 3.677529539138979509e+00
4.460000000000000000e+02 3.723113467076202276e+00
4.470000000000000000e+02 3.801186415116197370e+00
4.480000000000000000e+02 3.903074132195651469e+00
4.490000000000000000e+02 4.020491741983817313e+00
4.500000000000000000e+02 4.146691641681331753e+00
4.510000000000000000e+02 3.947601058703400501e+00
4.520000000000000000e+02 3.748954513709521486e+00
4.530000000000000000e+02 3.530032843593934988e+00
4.540000000000000000e+02 3.277556382707150551e+00
4.550000000000000000e+02 2.994180119819734198e+00
4.560000000000000000e+02 2.750883126104297194e+00
4.570000000000000000e+02 2.545943984428821860e+00
4.580000000000000000e+02 2.378655116539609260e+00
4.590000000000000000e+02 2.243230122148539785e+00
4.600000000000000000e+02 2.133830845123552145e+00
4.610000000000000000e+02 1.926669231173311569e+00
4.620000000000000000e+02 1.761306509530603526e+00
4.630000000000000000e+02 1.626615374671178005e+00
4.640000000000000000e+02 1.517348487979226279e+00
4.650000000000000000e+02 1.438035116640013822e+00
4.660000000000000000e+02 1.411851444151087431e+00
4.670000000000000000e+02 1.509564937674908291e+00
4.680000000000000000e+02 1.742619630569683720e+00
4.690000000000000000e+02 2.112872469292611299e+00
4.700000000000000000e+02 2.570634103883690624e+00
4.710000000000000000e+02 3.115715571745901080e+00
4.720000000000000000e+02 3.676149960520298077e+00
4.730000000000000000e+02 4.251081279723458728e+00
4.740000000000000000e+02 4.834288240602037767e+00
4.750000000000000000e+02 5.418147411556911486e+00
4.760000000000000000e+02 5.996988307685301223e+00
4.770000000000000000e+02 6.564506969075372567e+00
4.780000000000000000e+02 7.117015037366968500e+00
4.790000000000000000e+02 7.650717578442663758e+00
4.800000000000000000e+02 8.162526335364317376e+00
4.810000000000000000e+02 8.528355337923025914e+00
4.820000000000000000e+02 8.875408946808645894e+00
4.830000000000000000e+02 9.206467780809660439e+00
4.840000000000000000e+02 9.524166492348038915e+00
4.850000000000000000e+02 9.830988311528296109e+00
4.860000000000000000e+02 1.012743331263108715e+01
4.870000000000000000e+02 1.040662023251780610e+01
4.880000000000000000e+02 1.066005338174581496e+01
4.890000000000000000e+02 1.087944187116810824e+01
4.900000000000000000e+02 1.105662659891230071e+01
4.910000000000000000e+02 1.072956387061596573e+01
4.920000000000000000e+02 1.036234987194039547e+01
4.930000000000000000e+02 9.960096794475230553e+00
4.940000000000000000e+02 9.528201895864542692e+00
4.950000000000000000e+02 9.072444203293196452e+00
4.960000000000000000e+02 8.598373547444806420e+00
4.970000000000000000e+02 8.109276159292990727e+00
4.980000000000000000e+02 7.612513980579847406e+00
4.990000000000000000e+02 7.125393479709736688e+00
5.000000000000000000e+02 6.641672994286689224e+00
5.010000000000000000e+02 6.256409794894028487e+00
5.020000000000000000e+02 5.871102211408390836e+00
5.030000000000000000e+02 5.484325713092939480e+00
5.040000000000000000e+02 5.087226810308127511e+00
5.050000000000000000e+02 4.681416550331869431e+00
5.060000000000000000e+02 4.269320688371098349e+00
5.070000000000000000e+02 3.852400045690667518e+00
5.080000000000000000e+02 3.432224754323249361e+00
5.090000000000000000e+02 3.011944133758016395e+00
5.100000000000000000e+02 2.594824078748984686e+00
5.110000000000000000e+02 2.187824482296357509e+00
5.120000000000000000e+02 1.788453806485968300e+00
5.130000000000000000e+02 1.403250716724737668e+00
5.140000000000000000e+02 1.044492181545307208e+00
5.150000000000000000e+02 7.382318001070882207e-01
5.160000000000000000e+02 5.684011506584870643e-01
5.170000000000000000e+02 6.379877619621449059e-01
5.180000000000000000e+02 8.729085756691166154e-01
5.190000000000000000e+02 1.155688467389421215e+00
5.200000000000000000e+02 1.435248473562445115e+00
5.210000000000000000e+02 1.603864017382095053e+00
5.220000000000000000e+02 1.746393722144182314e+00
5.230000000000000000e+02 1.865353599571115017e+00
5.240000000000000000e+02 1.964897720293529160e+00
5.250000000000000000e+02 2.048542495065408975e+00
5.260000000000000000e+02 2.119788510245699253e+00
5.270000000000000000e+02 2.178559584566877927e+00
5.280000000000000000e+02 2.223437873179155755e+00
5.290000000000000000e+02 2.252881763817500715e+00
5.300000000000000000e+02 2.270007271766913970e+00
5.310000000000000000e+02 2.416957753745179183e+00
5.320000000000000000e+02 2.550354703062197803e+00
5.330000000000000000e+02 2.674055204583101641e+00
5.340000000000000000e+02 2.792125376338992382e+00
5.350000000000000000e+02 2.908783476626215503e+00
5.360000000000000000e+02 3.026712966596783794e+00
5.370000000000000000e+02 3.142060996060381584e+00
5.380000000000000000e+02 3.249252590833711096e+00
5.390000000000000000e+02 3.342646999879703262e+00
5.400000000000000000e+02 3.416570616658914261e+00
5.410000000000000000e+02 3.405163799363198240e+00
5.420000000000000000e+02 3.370826213946290562e+00
5.430000000000000000e+02 3.313529769125904245e+00
5.440000000000000000e+02 3.233349318676867146e+00
5.450000000000000000e+02 3.130478209745533480e+00
5.460000000000000000e+02 3.006407997101782303e+00
5.470000000000000000e+02 2.867349984523700712e+00
5.480000000000000000e+02 2.720691424159778382e+00
5.490000000000000000e+02 2.573767046104252110e+00
5.500000000000000000e+02 2.433818072218017825e+00
5.510000000000000000e+02 2.486609154190157600e+00
5.520000000000000000e+02 2.546386762525609360e+00
5.530000000000000000e+02 2.604617667028611638e+00
5.540000000000000000e+02 2.652682833317027367e+00
5.550000000000000000e+02 2.681978153841602985e+00
5.560000000000000000e+02 2.686394622913379937e+00
5.570000000000000000e+02 2.669468053763743409e+00
5.580000000000000000e+02 2.637228613109464881e+00
5.590000000000000000e+02 2.595741799046948461e+00
5.600000000000000000e+02 2.551057673210936017e+00
5.610000000000000000e+02 2.358826896112052207e+00
5.620000000000000000e+02 2.164964427032375127e+00
5.630000000000000000e+02 1.963645236193618526e+00
5.640000000000000000e+02 1.749095765719221429e+00
5.650000000000000000e+02 1.515603323867977137e+00
5.660000000000000000e+02 1.258722292342617788e+00
5.670000000000000000e+02 9.787363017598236237e-01
5.680000000000000000e+02 6.773403312432559886e-01
5.690000000000000000e+02 3.578110776972113771e-01
5.700000000000000000e+02 7.806647502156574547e-02
5.710000000000000000e+02 4.167201068314743684e-01
5.720000000000000000e+02 8.563019445773966121e-01
5.730000000000000000e+02 1.308185202053031793e+00
5.740000000000000000e+02 1.777264446179597002e+00
5.750000000000000000e+02 2.269716564835315253e+00
5.760000000000000000e+02 2.790296900572602379e+00
5.770000000000000000e+02 3.337253375214665141e+00
5.780000000000000000e+02 3.907649165967831628e+00
5.790000000000000000e+02 4.499058182264556116e+00
5.800000000000000000e+02 5.109498431424269960e+00
5.810000000000000000e+02 5.145148611605595335e+00
5.820000000000000000e+02 5.145261188729786106e+00
5.830000000000000000e+02 5.120918691041271842e+00
5.840000000000000000e+02 5.085499967076589023e+00
5.850000000000000000e+02 5.051937188767544384e+00
5.860000000000000000e+02 5.032431246574805783e+00
5.870000000000000000e+02 5.037864332147709234e+00
5.880000000000000000e+02 5.078633435050448952e+00
5.890000000000000000e+02 5.165563084061021826e+00
5.900000000000000000e+02 5.310890213994705178e+00
5.910000000000000000e+02 5.083178194768733782e+00
5.920000000000000000e+02 4.780711533957370030e+00
5.930000000000000000e+02 4.416511729390527385e+00
5.940000000000000000e+02 4.006347894829456635e+00
5.950000000000000000e+02 3.568768006155834449e+00
5.960000000000000000e+02 3.125345209545349778e+00
5.970000000000000000e+02 2.700574669300369823e+00
5.980000000000000000e+02 2.317611818563863668e+00
5.990000000000000000e+02 1.991486908428163893e+00
6.000000000000000000e+02 1.721256611431383865e+00
6.010000000000000000e+02 1.395110169831327296e+00
6.020000000000000000e+02 1.027781711021325650e+00
6.030000000000000000e+02 7.589399546645171357e-01
6.040000000000000000e+02 9.561892235878739488e-01
6.050000000000000000e+02 1.611232047956133506e+00
6.060000000000000000e+02 2.500529737888587345e+00
6.070000000000000000e+02 3.549033855099269275e+00
6.080000000000000000e+02 4.727798014298871365e+00
6.090000000000000000e+02 6.008382188042007854e+00
6.100000000000000000e+02 7.342443692155066870e+00
6.110000000000000000e+02 7.347752451898082349e+00
6.120000000000000000e+02 7.552840278834571208e+00
6.130000000000000000e+02 7.950442875058072012e+00
6.140000000000000000e+02 8.507554098092885653e+00
6.150000000000000000e+02 9.248316131665754725e+00
6.160000000000000000e+02 1.025933927557715108e+01
6.170000000000000000e+02 1.170659629318859274e+01
6.180000000000000000e+02 1.377763107918098662e+01
6.190000000000000000e+02 1.615863172686123050e+01
6.200000000000000000e+02 1.866134734948046869e+01
6.210000000000000000e+02 1.867585218376435563e+01
6.220000000000000000e+02 1.884776445645468712e+01
6.230000000000000000e+02 1.915449175361024459e+01
6.240000000000000000e+02 1.955571662722400106e+01
6.250000000000000000e+02 2.001448242349987083e+01
6.260000000000000000e+02 2.050303563077746460e+01
6.270000000000000000e+02 2.099248606237134496e+01
6.280000000000000000e+02 2.145072027035381268e+01
6.290000000000000000e+02 2.184236660538173780e+01
6.300000000000000000e+02 2.212965295519613917e+01
6.310000000000000000e+02 2.189168757903245677e+01
6.320000000000000000e+02 2.169752023311334455e+01
6.330000000000000000e+02 2.152824415637520516e+01
6.340000000000000000e+02 2.136498974402140050e+01
6.350000000000000000e+02 2.119008607795439758e+01
6.360000000000000000e+02 2.098763253824756347e+01
6.370000000000000000e+02 2.074098178188014430e+01
6.380000000000000000e+02 2.043323099585379055e+01
6.390000000000000000e+02 2.004937677111434269e+01
6.400000000000000000e+02 1.956949762229870515e+01
6.410000000000000000e+02 1.891618243771822350e+01
6.420000000000000000e+02 1.826171922764404343e+01
6.430000000000000000e+02 1.762594974561323724e+01
6.440000000000000000e+02 1.700851407902726109e+01
6.450000000000000000e+02 1.640886761047304532e+01
6.460000000000000000e+02 1.582383231902800347e+01
6.470000000000000000e+02 1.524672939818840689e+01
6.480000000000000000e+02 1.467044948358905998e+01
6.490000000000000000e+02 1.408862701710627263e+01
6.500000000000000000e+02 1.349573221958198310e+01
6.510000000000000000e+02 1.300382343179343003e+01
6.520000000000000000e+02 1.251829572964113169e+01
6.530000000000000000e+02 1.204174710526947933e+01
6.540000000000000000e+02 1.157402237781238519e+01
6.550000000000000000e+02 1.107817394250324483e+01
6.560000000000000000e+02 1.056951651582386553e+01
6.570000000000000000e+02 1.005730976603959093e+01
6.580000000000000000e+02 9.547985392180496689e+00
6.590000000000000000e+02 9.016469633115352877e+00
6.600000000000000000e+02 8.459072855056934515e+00
6.610000000000000000e+02 7.926583159983251470e+00
6.620000000000000000e+02 7.421065443783187554e+00
6.630000000000000000e+02 6.943584380089625085e+00
6.640000000000000000e+02 6.494943758402611067e+00
6.650000000000000000e+02 6.075275800427994533e+00
6.660000000000000000e+02 5.684101938507561513e+00
6.670000000000000000e+02 5.318917019864838558e+00
6.680000000000000000e+02 4.976101958016980298e+00
6.690000000000000000e+02 4.650165198469123240e+00
6.700000000000000000e+02 4.341076738801509904e+00
6.710000000000000000e+02 4.054607102504751204e+00
6.720000000000000000e+02 3.783770102634167021e+00
6.730000000000000000e+02 3.528167392709116612e+00
6.740000000000000000e+02 3.287883533281827031e+00
6.750000000000000000e+02 3.062004910821380044e+00
6.760000000000000000e+02 2.849845589047619754e+00
6.770000000000000000e+02 2.650892604169647893e+00
6.780000000000000000e+02 2.463957405817017055e+00
6.790000000000000000e+02 2.288323536706481587e+00
6.800000000000000000e+02 2.122732438840413405e+00
6.810000000000000000e+02 1.972797347459138040e+00
6.820000000000000000e+02 1.834708354486006554e+00
6.830000000000000000e+02 1.707056988572921430e+00
6.840000000000000000e+02 1.588618561166906362e+00
6.850000000000000000e+02 1.478223283726035397e+00
6.860000000000000000e+02 1.375157164829550416e+00
6.870000000000000000e+02 1.279169993252931237e+00
6.880000000000000000e+02 1.189175723222932080e+00
6.890000000000000000e+02 1.103175629308480010e+00
6.900000000000000000e+02 1.023009318848804750e+00
6.910000000000000000e+02 9.445250836439911257e-01
6.920000000000000000e+02 8.717650141828673371e-01
6.930000000000000000e+02 8.053738179380618423e-01
6.940000000000000000e+02 7.445157411950393822e-01
6.950000000000000000e+02 6.885841082190168327e-01
6.960000000000000000e+02 6.365799440284530819e-01
6.970000000000000000e+02 5.881099387629005193e-01
6.980000000000000000e+02 5.425766968190506301e-01
6.990000000000000000e+02 4.996116157343937769e-01


==> figures/patches/pure_rerad/HERPIORA/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,2.000754700440592,1.6173455667601981,10.193355568238315,10.833985235293378
B,2.1514579922496755,1.5988499738915347,6.265345894940634,7.42539824872779
C,2.4019496545722934,1.7012824121496777,5.418369812652787,6.859879606913212
D50,2.5870234750006738,1.545936076404787,5.362202537669487,6.881602524720246
D55,2.9240018991494425,1.6267521688313535,4.775060579610135,6.544967725485282
D60,3.2787756382246944,1.7004674712098016,4.260896051997806,6.290155570376954
D65,3.621696679311991,1.7656362895534874,3.8166867257188666,6.094166521832567
D75,4.22964691262048,1.8719574923791746,3.1060973439667716,5.8180017400516
E,6.580643067516856,1.5359962619653103,1.9630415388948086,6.4430980356554715
FL1,1.3457605760324212,1.0252501251747546,5.666208904017692,6.781296326104948
FL2,1.0695737352588202,0.7895316092480655,7.613002201459657,8.470361376907118
FL3,0.9176805236678118,0.6645733236667204,9.192165263982712,9.89225652615355
FL4,0.8568214708693017,0.6229685048304424,10.940681584461087,11.524275608904738
FL5,1.2968495232301078,0.9750996259518764,5.40747476188019,6.506510195348228
FL6,0.9394097520702306,0.6764358150231579,7.4845967572213405,8.289175608280773
FL7,1.6145051995192934,1.2468482063437873,5.783413802022631,6.949706161476693
FL8,1.348473769447037,1.1602446896880025,6.630383399139309,7.515641580610514
FL9,1.2498013263957404,1.0667775323775086,7.73686236429489,8.519440507031307
FL10,0.7881297435442793,0.7966465957793492,8.016881689511866,8.825055172667584
FL11,0.9701890019504069,0.9812293267467214,9.284379642575804,9.988412803152837
FL12,1.205464092556883,1.2008067637540198,11.530487795510712,12.069218682491284
HP1,1.2977535050786038,1.2821562802947164,18.149472914285333,18.321289623586896
HP2,1.9609792720844992,1.9325848838860487,12.510512137318187,12.822213952687246
HP3,0.8353895715857704,0.5989059184683244,10.215486459214755,10.851581902514718
HP4,1.48579012336933,0.9273637783390115,7.68981658168072,8.726119353869663
HP5,1.3804730057759715,1.075180234700627,7.907854219624752,8.77924394280496
LED-B1,0.5452366543407544,0.6191600248649611,12.333733765777163,12.62361554682074
LED-B2,0.40955524030522167,0.4854552430194752,11.349245227296924,11.68661021724728
LED-B3,0.23334993896170592,0.26145736763876365,9.035935848816417,9.565665029818307
LED-B4,0.6634133746851337,0.4615718207423519,8.680519992315352,9.292786271718004
LED-B5,0.6634230632710719,0.43275561139586577,8.107469153029939,8.821327209687473
LED-BH1,0.8963747866779302,0.9118446158672631,12.036771028998974,12.38575422011199
LED-RGB1,2.232509391733132,2.2617189610912583,10.427464104205388,10.713957646732585
LED-V1,3.0871550647814794,2.542199483972145,9.838773653833519,10.58787377793025
LED-V2,2.672440563052739,2.1639383473436955,6.401211332479536,7.409320351059806


==> figures/patches/pure_rerad/HERPIORA/mono_hullin_3.txt <==
3.000000000000000000e+02 3.097697292582152784e+01
3.010000000000000000e+02 3.102211293184431184e+01
3.020000000000000000e+02 3.107052357502037765e+01
3.030000000000000000e+02 3.112196914929057456e+01
3.040000000000000000e+02 3.117713303881516751e+01
3.050000000000000000e+02 3.124258695148168385e+01
3.060000000000000000e+02 3.132385233358185062e+01
3.070000000000000000e+02 3.144667664820973485e+01
3.080000000000000000e+02 3.159581140182783088e+01
3.090000000000000000e+02 3.173098092060843456e+01
3.100000000000000000e+02 3.153518112649158311e+01
3.110000000000000000e+02 3.141928739520048453e+01
3.120000000000000000e+02 3.129086289646194885e+01
3.130000000000000000e+02 3.113179443525110557e+01
3.140000000000000000e+02 3.091397837345812860e+01
3.150000000000000000e+02 3.068406915347927821e+01
3.160000000000000000e+02 3.045113821407776555e+01
3.170000000000000000e+02 3.021561834359272325e+01
3.180000000000000000e+02 2.997905810038685459e+01
3.190000000000000000e+02 2.975133142247413076e+01
3.200000000000000000e+02 2.953103119821158273e+01
3.210000000000000000e+02 2.950441349945928593e+01
3.220000000000000000e+02 2.947850696828973227e+01
3.230000000000000000e+02 2.945302928139573950e+01
3.240000000000000000e+02 2.942833324649355831e+01
3.250000000000000000e+02 2.940441413995674935e+01
3.260000000000000000e+02 2.938107128232902809e+01
3.270000000000000000e+02 2.935854878154960801e+01
3.280000000000000000e+02 2.933689578628569450e+01
3.290000000000000000e+02 2.931522941120031334e+01
3.300000000000000000e+02 2.928762627033945520e+01
3.310000000000000000e+02 2.937504981377681545e+01
3.320000000000000000e+02 2.945017878081415219e+01
3.330000000000000000e+02 2.952345063597328334e+01
3.340000000000000000e+02 2.959854413089390590e+01
3.350000000000000000e+02 2.968108887953124864e+01
3.360000000000000000e+02 2.977306297965801107e+01
3.370000000000000000e+02 2.986583686589489162e+01
3.380000000000000000e+02 2.995881406039557504e+01
3.390000000000000000e+02 3.005172690566315197e+01
3.400000000000000000e+02 3.014490848145717905e+01
3.410000000000000000e+02 3.044330541292304559e+01
3.420000000000000000e+02 3.074006697670708732e+01
3.430000000000000000e+02 3.103538900541616741e+01
3.440000000000000000e+02 3.133028009456236163e+01
3.450000000000000000e+02 3.162866425563410999e+01
3.460000000000000000e+02 3.192778537525862248e+01
3.470000000000000000e+02 3.222570964544619443e+01
3.480000000000000000e+02 3.252146326166946722e+01
3.490000000000000000e+02 3.281437990670521998e+01
3.500000000000000000e+02 3.310462816384331575e+01
3.510000000000000000e+02 3.319618441686343857e+01
3.520000000000000000e+02 3.328795488289543414e+01
3.530000000000000000e+02 3.338033706281740365e+01
3.540000000000000000e+02 3.347453369188323080e+01
3.550000000000000000e+02 3.356950638866262437e+01
3.560000000000000000e+02 3.366221761873594431e+01
3.570000000000000000e+02 3.375692287764039179e+01
3.580000000000000000e+02 3.385602242193751721e+01
3.590000000000000000e+02 3.395523662162101175e+01
3.600000000000000000e+02 3.404489876687480887e+01
3.610000000000000000e+02 3.411986056270403367e+01
3.620000000000000000e+02 3.418839544031702360e+01
3.630000000000000000e+02 3.425309431962147499e+01
3.640000000000000000e+02 3.431856213553356127e+01
3.650000000000000000e+02 3.438530334850187131e+01
3.660000000000000000e+02 3.445422174851018582e+01
3.670000000000000000e+02 3.452610220106776495e+01
3.680000000000000000e+02 3.459918897816977079e+01
3.690000000000000000e+02 3.467229104241675230e+01
3.700000000000000000e+02 3.474495988977437122e+01
3.710000000000000000e+02 3.493372195742758635e+01
3.720000000000000000e+02 3.511976050999449939e+01
3.730000000000000000e+02 3.530411612066200888e+01
3.740000000000000000e+02 3.548704787059567423e+01
3.750000000000000000e+02 3.566873241131840189e+01
3.760000000000000000e+02 3.584906992559435679e+01
3.770000000000000000e+02 3.602819551525683295e+01
3.780000000000000000e+02 3.620634024247833338e+01
3.790000000000000000e+02 3.638407223661581469e+01
3.800000000000000000e+02 3.656215411428236450e+01
3.810000000000000000e+02 3.670101102874500754e+01
3.820000000000000000e+02 3.684596490242297051e+01
3.830000000000000000e+02 3.699349543359880954e+01
3.840000000000000000e+02 3.714050144509731410e+01
3.850000000000000000e+02 3.728685096109806807e+01
3.860000000000000000e+02 3.743245742589622438e+01
3.870000000000000000e+02 3.757699892806819975e+01
3.880000000000000000e+02 3.771994596652706377e+01
3.890000000000000000e+02 3.786165104546908822e+01
3.900000000000000000e+02 3.467704717746207876e+01
3.910000000000000000e+02 3.422793551904862852e+01
3.920000000000000000e+02 3.368856643664109640e+01
3.930000000000000000e+02 3.305336275068749785e+01
3.940000000000000000e+02 3.231389444923117793e+01
3.950000000000000000e+02 3.138701031487814674e+01
3.960000000000000000e+02 3.020257932245715082e+01
3.970000000000000000e+02 2.877152762834215949e+01
3.980000000000000000e+02 2.729364907816592023e+01
3.990000000000000000e+02 2.580025610590197971e+01
4.000000000000000000e+02 2.429300129159883070e+01
4.010000000000000000e+02 2.274836366544320398e+01
4.020000000000000000e+02 2.120206372466753209e+01
4.030000000000000000e+02 1.964443268416231092e+01
4.040000000000000000e+02 1.807718158615941917e+01
4.050000000000000000e+02 1.650924633699954214e+01
4.060000000000000000e+02 1.494665132086822368e+01
4.070000000000000000e+02 1.339681153063922103e+01
4.080000000000000000e+02 1.186989947736802087e+01
4.090000000000000000e+02 1.037971433231727580e+01
4.100000000000000000e+02 8.945607004244276794e+00
4.110000000000000000e+02 7.566232631289834920e+00
4.120000000000000000e+02 6.201957074763210898e+00
4.130000000000000000e+02 4.855622854732931870e+00
4.140000000000000000e+02 3.532566974771223833e+00
4.150000000000000000e+02 2.248274950227544977e+00
4.160000000000000000e+02 1.090303353765379457e+00
4.170000000000000000e+02 8.550855379625447172e-01
4.180000000000000000e+02 1.851755027071238180e+00
4.190000000000000000e+02 2.978165632202685487e+00
4.200000000000000000e+02 4.057279322669315569e+00
4.210000000000000000e+02 5.349852449703181634e+00
4.220000000000000000e+02 6.583961570397044660e+00
4.230000000000000000e+02 7.672909518722795141e+00
4.240000000000000000e+02 8.699369423980437332e+00
4.250000000000000000e+02 9.713429091499101276e+00
4.260000000000000000e+02 1.073960628193443334e+01
4.270000000000000000e+02 1.176842765520580159e+01
4.280000000000000000e+02 1.277996484016823686e+01
4.290000000000000000e+02 1.375193742321847346e+01
4.300000000000000000e+02 1.466129525937508404e+01
4.310000000000000000e+02 1.509738369955515402e+01
4.320000000000000000e+02 1.545747104245876535e+01
4.330000000000000000e+02 1.576050597213794013e+01
4.340000000000000000e+02 1.602584195945219392e+01
4.350000000000000000e+02 1.627268250273697348e+01
4.360000000000000000e+02 1.648800560808984272e+01
4.370000000000000000e+02 1.666235049960539882e+01
4.380000000000000000e+02 1.678605060277238437e+01
4.390000000000000000e+02 1.678994639105301800e+01
4.400000000000000000e+02 1.671786245914869085e+01
4.410000000000000000e+02 1.693995985930135006e+01
4.420000000000000000e+02 1.705093776299535335e+01
4.430000000000000000e+02 1.708050095711987737e+01
4.440000000000000000e+02 1.705838148523926989e+01
4.450000000000000000e+02 1.701449882975765249e+01
4.460000000000000000e+02 1.697041510700512035e+01
4.470000000000000000e+02 1.691370441144666614e+01
4.480000000000000000e+02 1.682348915347580842e+01
4.490000000000000000e+02 1.667897647875688705e+01
4.500000000000000000e+02 1.645941326989353826e+01
4.510000000000000000e+02 1.633110209590891060e+01
4.520000000000000000e+02 1.613203940589609076e+01
4.530000000000000000e+02 1.588596136513380941e+01
4.540000000000000000e+02 1.561896331429181828e+01
4.550000000000000000e+02 1.536026870727200766e+01
4.560000000000000000e+02 1.512957987851734742e+01
4.570000000000000000e+02 1.492534681135919250e+01
4.580000000000000000e+02 1.475848833086154244e+01
4.590000000000000000e+02 1.463885707640184286e+01
4.600000000000000000e+02 1.457293086715116459e+01
4.610000000000000000e+02 1.430719155688666255e+01
4.620000000000000000e+02 1.407041329755363712e+01
4.630000000000000000e+02 1.383295841330328813e+01
4.640000000000000000e+02 1.356555262874162260e+01
4.650000000000000000e+02 1.323994023051213276e+01
4.660000000000000000e+02 1.283324303785678921e+01
4.670000000000000000e+02 1.232658352338499164e+01
4.680000000000000000e+02 1.172346631417022422e+01
4.690000000000000000e+02 1.103923669085113879e+01
4.700000000000000000e+02 1.029021518306781680e+01
4.710000000000000000e+02 9.449131868644384369e+00
4.720000000000000000e+02 8.553083696311603035e+00
4.730000000000000000e+02 7.616346618398508461e+00
4.740000000000000000e+02 6.653070780673346896e+00
4.750000000000000000e+02 5.677611825108352939e+00
4.760000000000000000e+02 4.705682544391389222e+00
4.770000000000000000e+02 3.757537366054461092e+00
4.780000000000000000e+02 2.861850160666388643e+00
4.790000000000000000e+02 2.071808679084369498e+00
4.800000000000000000e+02 1.512240547984379235e+00
4.810000000000000000e+02 1.489594563791895476e+00
4.820000000000000000e+02 2.231354628016995800e+00
4.830000000000000000e+02 3.216196616600581315e+00
4.840000000000000000e+02 4.258512969036418738e+00
4.850000000000000000e+02 5.311751546141791458e+00
4.860000000000000000e+02 6.359052203881204512e+00
4.870000000000000000e+02 7.381252795155935686e+00
4.880000000000000000e+02 8.360806210571350761e+00
4.890000000000000000e+02 9.282965079528587182e+00
4.900000000000000000e+02 1.013486925926421200e+01
4.910000000000000000e+02 1.087261788064085621e+01
4.920000000000000000e+02 1.153804865892635334e+01
4.930000000000000000e+02 1.213726011073565481e+01
4.940000000000000000e+02 1.267623785763427691e+01
4.950000000000000000e+02 1.316088296485279230e+01
4.960000000000000000e+02 1.359710980618665133e+01
4.970000000000000000e+02 1.399088985714201883e+01
4.980000000000000000e+02 1.434759632356557901e+01
4.990000000000000000e+02 1.467187793760270509e+01
5.000000000000000000e+02 1.496770653161937048e+01
5.010000000000000000e+02 1.508893130290181794e+01
5.020000000000000000e+02 1.518521773838307709e+01
5.030000000000000000e+02 1.525585138980364341e+01
5.040000000000000000e+02 1.530025033358327669e+01
5.050000000000000000e+02 1.531798327050711706e+01
5.060000000000000000e+02 1.530767182727219655e+01
5.070000000000000000e+02 1.526425269226560211e+01
5.080000000000000000e+02 1.518364777432883272e+01
5.090000000000000000e+02 1.506382942773281286e+01
5.100000000000000000e+02 1.490450507846204786e+01
5.110000000000000000e+02 1.456783357204677820e+01
5.120000000000000000e+02 1.420807168751922411e+01
5.130000000000000000e+02 1.383360110303026858e+01
5.140000000000000000e+02 1.344957015656498456e+01
5.150000000000000000e+02 1.306127173753471737e+01
5.160000000000000000e+02 1.267293584671988071e+01
5.170000000000000000e+02 1.228782780771430083e+01
5.180000000000000000e+02 1.190770461184579077e+01
5.190000000000000000e+02 1.153712594457187279e+01
5.200000000000000000e+02 1.117943127079345977e+01
5.210000000000000000e+02 1.096743613882351198e+01
5.220000000000000000e+02 1.077420966935940072e+01
5.230000000000000000e+02 1.059766762635282333e+01
5.240000000000000000e+02 1.043331810565780238e+01
5.250000000000000000e+02 1.027708411553046197e+01
5.260000000000000000e+02 1.012538225822419946e+01
5.270000000000000000e+02 9.979376686220644999e+00
5.280000000000000000e+02 9.841415051458064056e+00
5.290000000000000000e+02 9.713904323656013418e+00
5.300000000000000000e+02 9.599291216267481275e+00
5.310000000000000000e+02 9.260140323564948872e+00
5.320000000000000000e+02 8.929278759843299440e+00
5.330000000000000000e+02 8.602041657450282486e+00
5.340000000000000000e+02 8.273514816380613368e+00
5.350000000000000000e+02 7.938574329915039307e+00
5.360000000000000000e+02 7.593987420864630522e+00
5.370000000000000000e+02 7.244749732316153157e+00
5.380000000000000000e+02 6.898162555063858115e+00
5.390000000000000000e+02 6.561776334681524325e+00
5.400000000000000000e+02 6.243322051313961119e+00
5.410000000000000000e+02 6.002366533938773507e+00
5.420000000000000000e+02 5.778236454952007328e+00
5.430000000000000000e+02 5.572035621421780327e+00
5.440000000000000000e+02 5.384820482177567591e+00
5.450000000000000000e+02 5.217611298570208334e+00
5.460000000000000000e+02 5.070239589646069689e+00
5.470000000000000000e+02 4.937915911586122419e+00
5.480000000000000000e+02 4.814632559514174126e+00
5.490000000000000000e+02 4.694344826163765028e+00
5.500000000000000000e+02 4.571005024290600183e+00
5.510000000000000000e+02 4.095557789648895053e+00
5.520000000000000000e+02 3.605654471825677998e+00
5.530000000000000000e+02 3.110280945549233067e+00
5.540000000000000000e+02 2.619050124073833086e+00
5.550000000000000000e+02 2.142610954385796518e+00
5.560000000000000000e+02 1.692156026274231229e+00
5.570000000000000000e+02 1.278567881187209876e+00
5.580000000000000000e+02 9.273767798277073870e-01
5.590000000000000000e+02 7.070276575358317439e-01
5.600000000000000000e+02 7.214844888543493484e-01
5.610000000000000000e+02 8.074498045842014582e-01
5.620000000000000000e+02 9.865459763875108479e-01
5.630000000000000000e+02 1.230919058712947933e+00
5.640000000000000000e+02 1.512589313850887907e+00
5.650000000000000000e+02 1.810893292376582142e+00
5.660000000000000000e+02 2.110571443341477949e+00
5.670000000000000000e+02 2.399785469643110680e+00
5.680000000000000000e+02 2.668582808596051237e+00
5.690000000000000000e+02 2.908189294167594419e+00
5.700000000000000000e+02 3.110665075257910139e+00
5.710000000000000000e+02 3.567347480375639091e+00
5.720000000000000000e+02 4.074295865455352939e+00
5.730000000000000000e+02 4.612605297083216094e+00
5.740000000000000000e+02 5.162035231047481076e+00
5.750000000000000000e+02 5.701470681602076596e+00
5.760000000000000000e+02 6.211411263527988780e+00
5.770000000000000000e+02 6.680412008370875121e+00
5.780000000000000000e+02 7.099194274439390107e+00
5.790000000000000000e+02 7.458958723690635395e+00
5.800000000000000000e+02 7.751724940234102412e+00
5.810000000000000000e+02 8.809346630251301491e+00
5.820000000000000000e+02 1.002527997197756804e+01
5.830000000000000000e+02 1.135807664878202239e+01
5.840000000000000000e+02 1.276858513285272068e+01
5.850000000000000000e+02 1.421860155323513730e+01
5.860000000000000000e+02 1.567157385506069289e+01
5.870000000000000000e+02 1.709774410491173313e+01
5.880000000000000000e+02 1.846524057911109651e+01
5.890000000000000000e+02 1.973618388050611472e+01
5.900000000000000000e+02 2.086579917519921779e+01
5.910000000000000000e+02 2.169499178861765287e+01
5.920000000000000000e+02 2.268964600469938375e+01
5.930000000000000000e+02 2.383001879359379416e+01
5.940000000000000000e+02 2.509859857617735202e+01
5.950000000000000000e+02 2.647871767590730840e+01
5.960000000000000000e+02 2.795301147701444577e+01
5.970000000000000000e+02 2.950171106888852179e+01
5.980000000000000000e+02 3.109705411883370374e+01
5.990000000000000000e+02 3.269615239827912490e+01
6.000000000000000000e+02 3.423099744411062773e+01
6.010000000000000000e+02 3.476025673500954127e+01
6.020000000000000000e+02 3.543859389028519757e+01
6.030000000000000000e+02 3.625921780316886611e+01
6.040000000000000000e+02 3.721988508541327434e+01
6.050000000000000000e+02 3.832289228250116508e+01
6.060000000000000000e+02 3.957599173033648299e+01
6.070000000000000000e+02 4.087452645988056332e+01
6.080000000000000000e+02 4.191142765285615468e+01
6.090000000000000000e+02 4.265437393692077706e+01
6.100000000000000000e+02 4.317442767685717797e+01
6.110000000000000000e+02 4.301055916397691448e+01
6.120000000000000000e+02 4.288923582328830975e+01
6.130000000000000000e+02 4.280675178909582002e+01
6.140000000000000000e+02 4.275951636288706936e+01
6.150000000000000000e+02 4.274352677877446638e+01
6.160000000000000000e+02 4.275369622788275592e+01
6.170000000000000000e+02 4.278470302043691476e+01
6.180000000000000000e+02 4.278004982149101210e+01
6.190000000000000000e+02 4.261968806303109858e+01
6.200000000000000000e+02 4.232997191870865805e+01
6.210000000000000000e+02 4.196643769398828994e+01
6.220000000000000000e+02 4.159697729585603554e+01
6.230000000000000000e+02 4.121636454223025225e+01
6.240000000000000000e+02 4.081760912834029398e+01
6.250000000000000000e+02 4.039660685697138121e+01
6.260000000000000000e+02 3.995303118092763839e+01
6.270000000000000000e+02 3.949047015588065790e+01
6.280000000000000000e+02 3.901116254126516480e+01
6.290000000000000000e+02 3.851746430818116806e+01
6.300000000000000000e+02 3.801835397838024022e+01
6.310000000000000000e+02 3.758567928534908731e+01
6.320000000000000000e+02 3.713979961981670641e+01
6.330000000000000000e+02 3.666251514891594354e+01
6.340000000000000000e+02 3.618914686913849010e+01
6.350000000000000000e+02 3.572237386414360572e+01
6.360000000000000000e+02 3.526135905609173449e+01
6.370000000000000000e+02 3.480676529502834882e+01
6.380000000000000000e+02 3.435711339992283797e+01
6.390000000000000000e+02 3.391317658140198432e+01
6.400000000000000000e+02 3.347422988382556497e+01
6.410000000000000000e+02 3.304298856282260033e+01
6.420000000000000000e+02 3.261609023386594686e+01
6.430000000000000000e+02 3.218969446052881267e+01
6.440000000000000000e+02 3.176034932163409152e+01
6.450000000000000000e+02 3.132341770297247763e+01
6.460000000000000000e+02 3.087547741533329315e+01
6.470000000000000000e+02 3.041838249979682018e+01
6.480000000000000000e+02 2.995480840011455470e+01
6.490000000000000000e+02 2.948890972617364881e+01
6.500000000000000000e+02 2.902335165408975826e+01
6.510000000000000000e+02 2.860191637012604815e+01
6.520000000000000000e+02 2.818816828685558917e+01
6.530000000000000000e+02 2.778179808185007005e+01
6.540000000000000000e+02 2.738193505233218161e+01
6.550000000000000000e+02 2.698930982263092204e+01
6.560000000000000000e+02 2.660381559002466645e+01
6.570000000000000000e+02 2.622498420188969348e+01
6.580000000000000000e+02 2.585155436835364640e+01
6.590000000000000000e+02 2.548228419435846703e+01
6.600000000000000000e+02 2.511682253825547662e+01
6.610000000000000000e+02 2.475475474114414354e+01
6.620000000000000000e+02 2.439505029497438926e+01
6.630000000000000000e+02 2.403683207513235232e+01
6.640000000000000000e+02 2.367935914810049880e+01
6.650000000000000000e+02 2.332205676856597165e+01
6.660000000000000000e+02 2.296445468526239253e+01
6.670000000000000000e+02 2.260619957397990731e+01
6.680000000000000000e+02 2.224704586354082991e+01
6.690000000000000000e+02 2.188505721391656067e+01
6.700000000000000000e+02 2.152015323210766695e+01
6.710000000000000000e+02 2.116221121368795721e+01
6.720000000000000000e+02 2.080236085049617500e+01
6.730000000000000000e+02 2.044000048938756819e+01
6.740000000000000000e+02 2.007738275537619543e+01
6.750000000000000000e+02 1.971479072840855196e+01
6.760000000000000000e+02 1.933383005337610783e+01
6.770000000000000000e+02 1.891758857374436431e+01
6.780000000000000000e+02 1.846279496541228582e+01
6.790000000000000000e+02 1.796623897568961681e+01
6.800000000000000000e+02 1.742475738605017099e+01
6.810000000000000000e+02 1.683493413903276803e+01
6.820000000000000000e+02 1.619187389366691932e+01
6.830000000000000000e+02 1.549034102270651303e+01
6.840000000000000000e+02 1.476354864659969301e+01
6.850000000000000000e+02 1.404247419709418487e+01
6.860000000000000000e+02 1.332964047591253376e+01
6.870000000000000000e+02 1.263093713448531119e+01
6.880000000000000000e+02 1.195227428423727112e+01
6.890000000000000000e+02 1.129875978398933611e+01
6.900000000000000000e+02 1.067488832821815237e+01
6.910000000000000000e+02 1.008597464278255806e+01
6.920000000000000000e+02 9.526690360210965380e+00
6.930000000000000000e+02 8.994870681746004237e+00
6.940000000000000000e+02 8.487712720679500222e+00
6.950000000000000000e+02 8.002671663078325892e+00
6.960000000000000000e+02 7.538215089538479852e+00
6.970000000000000000e+02 7.094333639949444326e+00
6.980000000000000000e+02 6.670855425295701302e+00
6.990000000000000000e+02 6.267893707051899632e+00


==> figures/patches/pure_rerad/HERPIORA/mono_hullin_4.txt <==
3.000000000000000000e+02 1.043340208874334785e+01
3.010000000000000000e+02 1.021378545541863225e+01
3.020000000000000000e+02 9.986546108899803542e+00
3.030000000000000000e+02 9.753116734599139193e+00
3.040000000000000000e+02 9.511207896674473972e+00
3.050000000000000000e+02 9.241212440416111562e+00
3.060000000000000000e+02 8.926167792587403227e+00
3.070000000000000000e+02 8.482608215803184137e+00
3.080000000000000000e+02 7.989127894898996551e+00
3.090000000000000000e+02 7.552000297610066859e+00
3.100000000000000000e+02 7.663587262655470411e+00
3.110000000000000000e+02 7.658580378634249008e+00
3.120000000000000000e+02 7.696242110984268692e+00
3.130000000000000000e+02 7.793707465019488190e+00
3.140000000000000000e+02 7.986082038079514334e+00
3.150000000000000000e+02 8.211388584749249375e+00
3.160000000000000000e+02 8.458757519630303534e+00
3.170000000000000000e+02 8.729336808726319674e+00
3.180000000000000000e+02 9.020540960845277567e+00
3.190000000000000000e+02 9.290639366213184758e+00
3.200000000000000000e+02 9.537473033855205173e+00
3.210000000000000000e+02 9.411410867106502209e+00
3.220000000000000000e+02 9.278673887703027034e+00
3.230000000000000000e+02 9.144268089798405441e+00
3.240000000000000000e+02 9.007052030930911002e+00
3.250000000000000000e+02 8.867193229415828881e+00
3.260000000000000000e+02 8.725460217653079553e+00
3.270000000000000000e+02 8.580925707237744504e+00
3.280000000000000000e+02 8.433362267369076903e+00
3.290000000000000000e+02 8.286313083044504424e+00
3.300000000000000000e+02 8.152913411684899359e+00
3.310000000000000000e+02 8.007223710334416822e+00
3.320000000000000000e+02 7.900184725285620324e+00
3.330000000000000000e+02 7.804250824524741503e+00
3.340000000000000000e+02 7.698438688556960230e+00
3.350000000000000000e+02 7.547112528628104222e+00
3.360000000000000000e+02 7.318835037252356734e+00
3.370000000000000000e+02 7.072905372598395246e+00
3.380000000000000000e+02 6.825540791000817009e+00
3.390000000000000000e+02 6.578003037458617364e+00
3.400000000000000000e+02 6.329095682192072303e+00
3.410000000000000000e+02 5.720036330882893871e+00
3.420000000000000000e+02 5.116490311038262462e+00
3.430000000000000000e+02 4.517456411772403868e+00
3.440000000000000000e+02 3.918990376215016447e+00
3.450000000000000000e+02 3.303677579578120582e+00
3.460000000000000000e+02 2.663557183399815287e+00
3.470000000000000000e+02 2.010825031481390024e+00
3.480000000000000000e+02 1.360188302097542712e+00
3.490000000000000000e+02 7.188957146707022350e-01
3.500000000000000000e+02 1.137355330448375224e-01
3.510000000000000000e+02 2.193048660151423745e-01
3.520000000000000000e+02 4.898703531964565538e-01
3.530000000000000000e+02 7.705178245455758246e-01
3.540000000000000000e+02 1.060633818979423104e+00
3.550000000000000000e+02 1.358037044648981340e+00
3.560000000000000000e+02 1.655445405943998693e+00
3.570000000000000000e+02 1.965334224794864637e+00
3.580000000000000000e+02 2.296890939636691886e+00
3.590000000000000000e+02 2.633569181201842913e+00
3.600000000000000000e+02 2.942028944425144843e+00
3.610000000000000000e+02 3.127021114488153675e+00
3.620000000000000000e+02 3.304870482030916712e+00
3.630000000000000000e+02 3.482855185810003196e+00
3.640000000000000000e+02 3.672265610567334360e+00
3.650000000000000000e+02 3.872487967906169448e+00
3.660000000000000000e+02 4.083999787002249526e+00
3.670000000000000000e+02 4.306863558553864380e+00
3.680000000000000000e+02 4.535233181873711494e+00
3.690000000000000000e+02 4.765784413842171219e+00
3.700000000000000000e+02 4.997223967257975019e+00
3.710000000000000000e+02 5.406738201058084670e+00
3.720000000000000000e+02 5.811788330137312109e+00
3.730000000000000000e+02 6.214325160973459994e+00
3.740000000000000000e+02 6.614795903515151565e+00
3.750000000000000000e+02 7.013537356798281053e+00
3.760000000000000000e+02 7.410275686391315730e+00
3.770000000000000000e+02 7.805613979182223439e+00
3.780000000000000000e+02 8.201030595842237148e+00
3.790000000000000000e+02 8.597238491775900826e+00
3.800000000000000000e+02 8.995604270264083269e+00
3.810000000000000000e+02 9.344707622520582291e+00
3.820000000000000000e+02 9.710259781476908714e+00
3.830000000000000000e+02 1.008332601265131778e+01
3.840000000000000000e+02 1.045593142200861614e+01
3.850000000000000000e+02 1.082761943156828011e+01
3.860000000000000000e+02 1.119816070817525144e+01
3.870000000000000000e+02 1.156689684423296960e+01
3.880000000000000000e+02 1.193267440462142126e+01
3.890000000000000000e+02 1.229598373828255120e+01
3.900000000000000000e+02 1.186458844345489538e+01
3.910000000000000000e+02 1.200627199768908682e+01
3.920000000000000000e+02 1.211628970418085949e+01
3.930000000000000000e+02 1.218906106463227168e+01
3.940000000000000000e+02 1.221847691934335778e+01
3.950000000000000000e+02 1.218780029048442692e+01
3.960000000000000000e+02 1.208427923502644319e+01
3.970000000000000000e+02 1.190710809812759052e+01
3.980000000000000000e+02 1.165724225863638353e+01
3.990000000000000000e+02 1.133444097879951862e+01
4.000000000000000000e+02 1.093539184521551455e+01
4.010000000000000000e+02 1.043492118039408645e+01
4.020000000000000000e+02 9.865684109244371669e+00
4.030000000000000000e+02 9.218464225213516272e+00
4.040000000000000000e+02 8.496768880221459597e+00
4.050000000000000000e+02 7.712133646201559500e+00
4.060000000000000000e+02 6.876834759580807699e+00
4.070000000000000000e+02 6.009104001436311293e+00
4.080000000000000000e+02 5.137968117471344520e+00
4.090000000000000000e+02 4.311475317191717949e+00
4.100000000000000000e+02 3.611909866182918094e+00
4.110000000000000000e+02 2.723710880381708499e+00
4.120000000000000000e+02 1.981024162716461312e+00
4.130000000000000000e+02 1.647512871863489714e+00
4.140000000000000000e+02 1.973998053438189793e+00
4.150000000000000000e+02 2.746614747993939787e+00
4.160000000000000000e+02 3.699012004896051309e+00
4.170000000000000000e+02 4.718919126874857817e+00
4.180000000000000000e+02 5.759679533111697225e+00
4.190000000000000000e+02 6.771663293407453210e+00
4.200000000000000000e+02 7.725339706116570504e+00
4.210000000000000000e+02 8.897436112400745500e+00
4.220000000000000000e+02 1.001955860417650435e+01
4.230000000000000000e+02 1.100070416759809966e+01
4.240000000000000000e+02 1.192278893992769895e+01
4.250000000000000000e+02 1.283393235635544194e+01
4.260000000000000000e+02 1.375638183455868813e+01
4.270000000000000000e+02 1.468045013008502231e+01
4.280000000000000000e+02 1.558681658992227526e+01
4.290000000000000000e+02 1.645436215766802945e+01
4.300000000000000000e+02 1.726194923785675783e+01
4.310000000000000000e+02 1.758339007198205906e+01
4.320000000000000000e+02 1.782931811618189144e+01
4.330000000000000000e+02 1.801934338244927503e+01
4.340000000000000000e+02 1.817314642147533021e+01
4.350000000000000000e+02 1.830994725931154221e+01
4.360000000000000000e+02 1.841644951541737640e+01
4.370000000000000000e+02 1.848826800863468378e+01
4.380000000000000000e+02 1.852086730614362864e+01
4.390000000000000000e+02 1.844576434673414767e+01
4.400000000000000000e+02 1.831001555475962661e+01
4.410000000000000000e+02 1.849106162160478917e+01
4.420000000000000000e+02 1.857018611885699144e+01
4.430000000000000000e+02 1.857433777923480278e+01
4.440000000000000000e+02 1.853075700882449439e+01
4.450000000000000000e+02 1.846702175575444471e+01
4.460000000000000000e+02 1.840309916264420664e+01
4.470000000000000000e+02 1.832758678339438418e+01
4.480000000000000000e+02 1.822121255199530765e+01
4.490000000000000000e+02 1.806472505589209376e+01
4.500000000000000000e+02 1.783887489718501840e+01
4.510000000000000000e+02 1.772300272655515840e+01
4.520000000000000000e+02 1.754396836437701523e+01
4.530000000000000000e+02 1.732318472984663771e+01
4.540000000000000000e+02 1.708329615152824488e+01
4.550000000000000000e+02 1.684931016999378173e+01
4.560000000000000000e+02 1.663665510049108676e+01
4.570000000000000000e+02 1.644070024171482913e+01
4.580000000000000000e+02 1.627408190776592178e+01
4.590000000000000000e+02 1.614798703084572296e+01
4.600000000000000000e+02 1.606988298821005046e+01
4.610000000000000000e+02 1.578329572616950749e+01
4.620000000000000000e+02 1.552386597990252426e+01
4.630000000000000000e+02 1.526329435515126320e+01
4.640000000000000000e+02 1.497337217409223697e+01
4.650000000000000000e+02 1.462666885442770948e+01
4.660000000000000000e+02 1.420074258775245291e+01
4.670000000000000000e+02 1.367612580899673702e+01
4.680000000000000000e+02 1.305587507273451564e+01
4.690000000000000000e+02 1.235512568718969284e+01
4.700000000000000000e+02 1.159026658381192298e+01
4.710000000000000000e+02 1.073467913689739817e+01
4.720000000000000000e+02 9.824346261538840608e+00
4.730000000000000000e+02 8.873155832310587243e+00
4.740000000000000000e+02 7.894672714217611187e+00
4.750000000000000000e+02 6.902182479367615642e+00
4.760000000000000000e+02 5.909250338565402494e+00
4.770000000000000000e+02 4.931467634004741640e+00
4.780000000000000000e+02 3.986420250601789839e+00
4.790000000000000000e+02 3.097064014602571191e+00
4.800000000000000000e+02 2.302085526388320869e+00
4.810000000000000000e+02 1.512613737951244097e+00
4.820000000000000000e+02 1.496333003201322898e+00
4.830000000000000000e+02 2.217104390181615869e+00
4.840000000000000000e+02 3.182479052253975649e+00
4.850000000000000000e+02 4.210708503352915244e+00
4.860000000000000000e+02 5.251245604994092098e+00
4.870000000000000000e+02 6.275200037177207868e+00
4.880000000000000000e+02 7.261702547959011156e+00
4.890000000000000000e+02 8.194824178685259142e+00
4.900000000000000000e+02 9.061363926110230338e+00
4.910000000000000000e+02 9.816413884371165466e+00
4.920000000000000000e+02 1.050254121850502820e+01
4.930000000000000000e+02 1.112527285592097748e+01
4.940000000000000000e+02 1.169011672048335093e+01
4.950000000000000000e+02 1.220254721470256065e+01
4.960000000000000000e+02 1.266808258051661262e+01
4.970000000000000000e+02 1.309232170402012763e+01
4.980000000000000000e+02 1.348031036225535217e+01
4.990000000000000000e+02 1.383641714586257976e+01
5.000000000000000000e+02 1.416437692011374239e+01
5.010000000000000000e+02 1.431754376919197291e+01
5.020000000000000000e+02 1.444582222664969784e+01
5.030000000000000000e+02 1.454841972413309215e+01
5.040000000000000000e+02 1.462467128288030871e+01
5.050000000000000000e+02 1.467405853550246952e+01
5.060000000000000000e+02 1.469513828653869503e+01
5.070000000000000000e+02 1.468285688961731239e+01
5.080000000000000000e+02 1.463310404016550770e+01
5.090000000000000000e+02 1.454376590901309463e+01
5.100000000000000000e+02 1.441443024084328073e+01
5.110000000000000000e+02 1.410695242324324283e+01
5.120000000000000000e+02 1.377556363556765717e+01
5.130000000000000000e+02 1.342847609501518669e+01
5.140000000000000000e+02 1.307072548846524107e+01
5.150000000000000000e+02 1.270754018229014015e+01
5.160000000000000000e+02 1.234312485010232763e+01
5.170000000000000000e+02 1.198075645595231720e+01
5.180000000000000000e+02 1.162221091791585437e+01
5.190000000000000000e+02 1.127207451630184210e+01
5.200000000000000000e+02 1.093371553091802717e+01
5.210000000000000000e+02 1.074007886286049818e+01
5.220000000000000000e+02 1.056421678028015343e+01
5.230000000000000000e+02 1.040411495071854198e+01
5.240000000000000000e+02 1.025533934798503743e+01
5.250000000000000000e+02 1.011386398145332421e+01
5.260000000000000000e+02 9.976144020059821926e+00
5.270000000000000000e+02 9.843361218093662046e+00
5.280000000000000000e+02 9.717877838105312804e+00
5.290000000000000000e+02 9.602117296997791485e+00
5.300000000000000000e+02 9.498544117269915432e+00
5.310000000000000000e+02 9.169652692815835948e+00
5.320000000000000000e+02 8.848414853994919227e+00
5.330000000000000000e+02 8.530196503593161950e+00
5.340000000000000000e+02 8.210108595078558835e+00
5.350000000000000000e+02 7.883047466633369638e+00
5.360000000000000000e+02 7.545793311127926728e+00
5.370000000000000000e+02 7.203341241370181613e+00
5.380000000000000000e+02 6.862991737367096334e+00
5.390000000000000000e+02 6.532297189960099004e+00
5.400000000000000000e+02 6.218992873952351452e+00
5.410000000000000000e+02 5.982631672902116726e+00
5.420000000000000000e+02 5.762574711739455680e+00
5.430000000000000000e+02 5.559942370917920762e+00
5.440000000000000000e+02 5.375806933190265369e+00
5.450000000000000000e+02 5.211203611778262967e+00
5.460000000000000000e+02 5.065978067461691658e+00
5.470000000000000000e+02 4.935353954894588391e+00
5.480000000000000000e+02 4.813333710252810427e+00
5.490000000000000000e+02 4.693880493622723193e+00
5.500000000000000000e+02 4.570953854897927826e+00
5.510000000000000000e+02 4.095557789648895053e+00
5.520000000000000000e+02 3.605654471825677998e+00
5.530000000000000000e+02 3.110280945549233067e+00
5.540000000000000000e+02 2.619050124073833086e+00
5.550000000000000000e+02 2.142610954385796518e+00
5.560000000000000000e+02 1.692156026274231229e+00
5.570000000000000000e+02 1.278567881187209876e+00
5.580000000000000000e+02 9.273767798277073870e-01
5.590000000000000000e+02 7.070276575358317439e-01
5.600000000000000000e+02 7.214844888543493484e-01
5.610000000000000000e+02 8.074498045842014582e-01
5.620000000000000000e+02 9.865459763875108479e-01
5.630000000000000000e+02 1.230919058712947933e+00
5.640000000000000000e+02 1.512589313850887907e+00
5.650000000000000000e+02 1.810893292376582142e+00
5.660000000000000000e+02 2.110571443341477949e+00
5.670000000000000000e+02 2.399785469643110680e+00
5.680000000000000000e+02 2.668582808596051237e+00
5.690000000000000000e+02 2.908189294167594419e+00
5.700000000000000000e+02 3.110665075257910139e+00
5.710000000000000000e+02 3.567347480375639091e+00
5.720000000000000000e+02 4.074295865455352939e+00
5.730000000000000000e+02 4.612605297083216094e+00
5.740000000000000000e+02 5.162035231047481076e+00
5.750000000000000000e+02 5.701470681602076596e+00
5.760000000000000000e+02 6.211411263527988780e+00
5.770000000000000000e+02 6.680412008370875121e+00
5.780000000000000000e+02 7.099194274439390107e+00
5.790000000000000000e+02 7.458958723690635395e+00
5.800000000000000000e+02 7.751724940234102412e+00
5.810000000000000000e+02 8.809346630251301491e+00
5.820000000000000000e+02 1.002527997197756804e+01
5.830000000000000000e+02 1.135807664878202239e+01
5.840000000000000000e+02 1.276858513285272068e+01
5.850000000000000000e+02 1.421860155323513730e+01
5.860000000000000000e+02 1.567157385506069289e+01
5.870000000000000000e+02 1.709774410491173313e+01
5.880000000000000000e+02 1.846524057911109651e+01
5.890000000000000000e+02 1.973618388050611472e+01
5.900000000000000000e+02 2.086579917519921779e+01
5.910000000000000000e+02 2.169499178861765287e+01
5.920000000000000000e+02 2.268964600469938375e+01
5.930000000000000000e+02 2.383001879359379416e+01
5.940000000000000000e+02 2.509859857617735202e+01
5.950000000000000000e+02 2.647871767590730840e+01
5.960000000000000000e+02 2.795301147701444577e+01
5.970000000000000000e+02 2.950171106888852179e+01
5.980000000000000000e+02 3.109705411883370374e+01
5.990000000000000000e+02 3.269615239827912490e+01
6.000000000000000000e+02 3.423099744411062773e+01
6.010000000000000000e+02 3.476025673500954127e+01
6.020000000000000000e+02 3.543859389028519757e+01
6.030000000000000000e+02 3.625921780316886611e+01
6.040000000000000000e+02 3.721988508541327434e+01
6.050000000000000000e+02 3.832289228250116508e+01
6.060000000000000000e+02 3.957599173033648299e+01
6.070000000000000000e+02 4.087452645988056332e+01
6.080000000000000000e+02 4.191142765285615468e+01
6.090000000000000000e+02 4.265437393692077706e+01
6.100000000000000000e+02 4.317442767685717797e+01
6.110000000000000000e+02 4.301055916397691448e+01
6.120000000000000000e+02 4.288923582328830975e+01
6.130000000000000000e+02 4.280675178909582002e+01
6.140000000000000000e+02 4.275951636288706936e+01
6.150000000000000000e+02 4.274352677877446638e+01
6.160000000000000000e+02 4.275369622788275592e+01
6.170000000000000000e+02 4.278470302043691476e+01
6.180000000000000000e+02 4.278004982149101210e+01
6.190000000000000000e+02 4.261968806303109858e+01
6.200000000000000000e+02 4.232997191870865805e+01
6.210000000000000000e+02 4.196643769398828994e+01
6.220000000000000000e+02 4.159697729585603554e+01
6.230000000000000000e+02 4.121636454223025225e+01
6.240000000000000000e+02 4.081760912834029398e+01
6.250000000000000000e+02 4.039660685697138121e+01
6.260000000000000000e+02 3.995303118092763839e+01
6.270000000000000000e+02 3.949047015588065790e+01
6.280000000000000000e+02 3.901116254126516480e+01
6.290000000000000000e+02 3.851746430818116806e+01
6.300000000000000000e+02 3.801835397838024022e+01
6.310000000000000000e+02 3.758567928534908731e+01
6.320000000000000000e+02 3.713979961981670641e+01
6.330000000000000000e+02 3.666251514891594354e+01
6.340000000000000000e+02 3.618914686913849010e+01
6.350000000000000000e+02 3.572237386414360572e+01
6.360000000000000000e+02 3.526135905609173449e+01
6.370000000000000000e+02 3.480676529502834882e+01
6.380000000000000000e+02 3.435711339992283797e+01
6.390000000000000000e+02 3.391317658140198432e+01
6.400000000000000000e+02 3.347422988382556497e+01
6.410000000000000000e+02 3.304298856282260033e+01
6.420000000000000000e+02 3.261609023386594686e+01
6.430000000000000000e+02 3.218969446052881267e+01
6.440000000000000000e+02 3.176034932163409152e+01
6.450000000000000000e+02 3.132341770297247763e+01
6.460000000000000000e+02 3.087547741533329315e+01
6.470000000000000000e+02 3.041838249979682018e+01
6.480000000000000000e+02 2.995480840011455470e+01
6.490000000000000000e+02 2.948890972617364881e+01
6.500000000000000000e+02 2.902335165408975826e+01
6.510000000000000000e+02 2.860191637012604815e+01
6.520000000000000000e+02 2.818816828685558917e+01
6.530000000000000000e+02 2.778179808185007005e+01
6.540000000000000000e+02 2.738193505233218161e+01
6.550000000000000000e+02 2.698930982263092204e+01
6.560000000000000000e+02 2.660381559002466645e+01
6.570000000000000000e+02 2.622498420188969348e+01
6.580000000000000000e+02 2.585155436835364640e+01
6.590000000000000000e+02 2.548228419435846703e+01
6.600000000000000000e+02 2.511682253825547662e+01
6.610000000000000000e+02 2.475475474114414354e+01
6.620000000000000000e+02 2.439505029497438926e+01
6.630000000000000000e+02 2.403683207513235232e+01
6.640000000000000000e+02 2.367935914810049880e+01
6.650000000000000000e+02 2.332205676856597165e+01
6.660000000000000000e+02 2.296445468526239253e+01
6.670000000000000000e+02 2.260619957397990731e+01
6.680000000000000000e+02 2.224704586354082991e+01
6.690000000000000000e+02 2.188505721391656067e+01
6.700000000000000000e+02 2.152015323210766695e+01
6.710000000000000000e+02 2.116221121368795721e+01
6.720000000000000000e+02 2.080236085049617500e+01
6.730000000000000000e+02 2.044000048938756819e+01
6.740000000000000000e+02 2.007738275537619543e+01
6.750000000000000000e+02 1.971479072840855196e+01
6.760000000000000000e+02 1.933383005337610783e+01
6.770000000000000000e+02 1.891758857374436431e+01
6.780000000000000000e+02 1.846279496541228582e+01
6.790000000000000000e+02 1.796623897568961681e+01
6.800000000000000000e+02 1.742475738605017099e+01
6.810000000000000000e+02 1.683493413903276803e+01
6.820000000000000000e+02 1.619187389366691932e+01
6.830000000000000000e+02 1.549034102270651303e+01
6.840000000000000000e+02 1.476354864659969301e+01
6.850000000000000000e+02 1.404247419709418487e+01
6.860000000000000000e+02 1.332964047591253376e+01
6.870000000000000000e+02 1.263093713448531119e+01
6.880000000000000000e+02 1.195227428423727112e+01
6.890000000000000000e+02 1.129875978398933611e+01
6.900000000000000000e+02 1.067488832821815237e+01
6.910000000000000000e+02 1.008597464278255806e+01
6.920000000000000000e+02 9.526690360210965380e+00
6.930000000000000000e+02 8.994870681746004237e+00
6.940000000000000000e+02 8.487712720679500222e+00
6.950000000000000000e+02 8.002671663078325892e+00
6.960000000000000000e+02 7.538215089538479852e+00
6.970000000000000000e+02 7.094333639949444326e+00
6.980000000000000000e+02 6.670855425295701302e+00
6.990000000000000000e+02 6.267893707051899632e+00


==> figures/patches/pure_rerad/HERPIORA/mono_ours_3.txt <==
3.000000000000000000e+02 3.097697292582152784e+01
3.010000000000000000e+02 3.102211293184431184e+01
3.020000000000000000e+02 3.107052357502037765e+01
3.030000000000000000e+02 3.112196914929057456e+01
3.040000000000000000e+02 3.117713303881516751e+01
3.050000000000000000e+02 3.124258695148168385e+01
3.060000000000000000e+02 3.132385233358185062e+01
3.070000000000000000e+02 3.144667664820973485e+01
3.080000000000000000e+02 3.159581140182783088e+01
3.090000000000000000e+02 3.173098092060843456e+01
3.100000000000000000e+02 3.153518112649158311e+01
3.110000000000000000e+02 3.141928739520048453e+01
3.120000000000000000e+02 3.129086289646194885e+01
3.130000000000000000e+02 3.113179443525110557e+01
3.140000000000000000e+02 3.091397837345812860e+01
3.150000000000000000e+02 3.068406915347927821e+01
3.160000000000000000e+02 3.045113821407776555e+01
3.170000000000000000e+02 3.021561834359272325e+01
3.180000000000000000e+02 2.997905810038685459e+01
3.190000000000000000e+02 2.975133142247413076e+01
3.200000000000000000e+02 2.953103119821158273e+01
3.210000000000000000e+02 2.950441349945928593e+01
3.220000000000000000e+02 2.947850696828973227e+01
3.230000000000000000e+02 2.945302928139573950e+01
3.240000000000000000e+02 2.942833324649355831e+01
3.250000000000000000e+02 2.940441413995674935e+01
3.260000000000000000e+02 2.938107128232902809e+01
3.270000000000000000e+02 2.935854878154960801e+01
3.280000000000000000e+02 2.933689578628569450e+01
3.290000000000000000e+02 2.931522941120031334e+01
3.300000000000000000e+02 2.928762627033945520e+01
3.310000000000000000e+02 2.937504981377681545e+01
3.320000000000000000e+02 2.945017878081415219e+01
3.330000000000000000e+02 2.952345063597328334e+01
3.340000000000000000e+02 2.959854413089390590e+01
3.350000000000000000e+02 2.968108887953124864e+01
3.360000000000000000e+02 2.977306297965801107e+01
3.370000000000000000e+02 2.986583686589489162e+01
3.380000000000000000e+02 2.995881406039557504e+01
3.390000000000000000e+02 3.005172690566315197e+01
3.400000000000000000e+02 3.014490848145717905e+01
3.410000000000000000e+02 3.044330541292304559e+01
3.420000000000000000e+02 3.074006697670708732e+01
3.430000000000000000e+02 3.103538900541616741e+01
3.440000000000000000e+02 3.133028009456236163e+01
3.450000000000000000e+02 3.162866425563410999e+01
3.460000000000000000e+02 3.192778537525862248e+01
3.470000000000000000e+02 3.222570964544619443e+01
3.480000000000000000e+02 3.252146326166946722e+01
3.490000000000000000e+02 3.281437990670521998e+01
3.500000000000000000e+02 3.310462816384331575e+01
3.510000000000000000e+02 3.319618441686343857e+01
3.520000000000000000e+02 3.328795488289543414e+01
3.530000000000000000e+02 3.338033706281740365e+01
3.540000000000000000e+02 3.347453369188323080e+01
3.550000000000000000e+02 3.356950638866262437e+01
3.560000000000000000e+02 3.366221761873594431e+01
3.570000000000000000e+02 3.375692287764039179e+01
3.580000000000000000e+02 3.385602242193751721e+01
3.590000000000000000e+02 3.395523662162101175e+01
3.600000000000000000e+02 3.404489876687480887e+01
3.610000000000000000e+02 3.411986056270403367e+01
3.620000000000000000e+02 3.418839544031702360e+01
3.630000000000000000e+02 3.425309431962147499e+01
3.640000000000000000e+02 3.431856213553356127e+01
3.650000000000000000e+02 3.438530334850187131e+01
3.660000000000000000e+02 3.445422174851018582e+01
3.670000000000000000e+02 3.452610220106776495e+01
3.680000000000000000e+02 3.459918897816977079e+01
3.690000000000000000e+02 3.467229104241675230e+01
3.700000000000000000e+02 3.474495988977437122e+01
3.710000000000000000e+02 3.493372195742758635e+01
3.720000000000000000e+02 3.511976050999449939e+01
3.730000000000000000e+02 3.530411612066200888e+01
3.740000000000000000e+02 3.548704787059567423e+01
3.750000000000000000e+02 3.566873241131840189e+01
3.760000000000000000e+02 3.584906992559435679e+01
3.770000000000000000e+02 3.602819551525683295e+01
3.780000000000000000e+02 3.620634024247833338e+01
3.790000000000000000e+02 3.638407223661581469e+01
3.800000000000000000e+02 3.656215411428236450e+01
3.810000000000000000e+02 3.670101102874500754e+01
3.820000000000000000e+02 3.684596490242297051e+01
3.830000000000000000e+02 3.699349543359880954e+01
3.840000000000000000e+02 3.714050144509731410e+01
3.850000000000000000e+02 3.728685096109806807e+01
3.860000000000000000e+02 3.743245742589622438e+01
3.870000000000000000e+02 3.757699892806819975e+01
3.880000000000000000e+02 3.771994596652706377e+01
3.890000000000000000e+02 3.786165104546908822e+01
3.900000000000000000e+02 3.617900891861582835e+01
3.910000000000000000e+02 3.597779470074770103e+01
3.920000000000000000e+02 3.571563293161295860e+01
3.930000000000000000e+02 3.538523915285747279e+01
3.940000000000000000e+02 3.497957884319687594e+01
3.950000000000000000e+02 3.448407614970744817e+01
3.960000000000000000e+02 3.388622248962511918e+01
3.970000000000000000e+02 3.318405309529561720e+01
3.980000000000000000e+02 3.236298442904413974e+01
3.990000000000000000e+02 3.136547596343881139e+01
4.000000000000000000e+02 3.016188306648081507e+01
4.010000000000000000e+02 2.878682789441664980e+01
4.020000000000000000e+02 2.741966654067558196e+01
4.030000000000000000e+02 2.605437278332607676e+01
4.040000000000000000e+02 2.469177247761316707e+01
4.050000000000000000e+02 2.333983975424709811e+01
4.060000000000000000e+02 2.200290872617489413e+01
4.070000000000000000e+02 2.068545660762772087e+01
4.080000000000000000e+02 1.939303036844080808e+01
4.090000000000000000e+02 1.813210825214865807e+01
4.100000000000000000e+02 1.691021154090989143e+01
4.110000000000000000e+02 1.585882956536321231e+01
4.120000000000000000e+02 1.483043903906814620e+01
4.130000000000000000e+02 1.382560199226783126e+01
4.140000000000000000e+02 1.284483682919330860e+01
4.150000000000000000e+02 1.188859183872144420e+01
4.160000000000000000e+02 1.095897934581040012e+01
4.170000000000000000e+02 1.005657694151842385e+01
4.180000000000000000e+02 9.170855344660122199e+00
4.190000000000000000e+02 8.326132707002555478e+00
4.200000000000000000e+02 7.535198810475848497e+00
4.210000000000000000e+02 6.559160251868203062e+00
4.220000000000000000e+02 5.605859844393719982e+00
4.230000000000000000e+02 4.756739346594427431e+00
4.240000000000000000e+02 3.961163727584331884e+00
4.250000000000000000e+02 3.182787233524431603e+00
4.260000000000000000e+02 2.410139801188832198e+00
4.270000000000000000e+02 1.665385631805157862e+00
4.280000000000000000e+02 1.023298793181032007e+00
4.290000000000000000e+02 7.581471710441277656e-01
4.300000000000000000e+02 1.103917778851962517e+00
4.310000000000000000e+02 1.316836490816196470e+00
4.320000000000000000e+02 1.519729387561936429e+00
4.330000000000000000e+02 1.710583083382096969e+00
4.340000000000000000e+02 1.896329531591475881e+00
4.350000000000000000e+02 2.087741229404051602e+00
4.360000000000000000e+02 2.273450482581527154e+00
4.370000000000000000e+02 2.436587514165270640e+00
4.380000000000000000e+02 2.556238504445197623e+00
4.390000000000000000e+02 2.617399698092138127e+00
4.400000000000000000e+02 2.700834500163075802e+00
4.410000000000000000e+02 2.987695992057070704e+00
4.420000000000000000e+02 3.182721287280424249e+00
4.430000000000000000e+02 3.309452192379182645e+00
4.440000000000000000e+02 3.393508336451738217e+00
4.450000000000000000e+02 3.461193925613951894e+00
4.460000000000000000e+02 3.531799984640904722e+00
4.470000000000000000e+02 3.597187328684657626e+00
4.480000000000000000e+02 3.643677661511234955e+00
4.490000000000000000e+02 3.659703656477973244e+00
4.500000000000000000e+02 3.636975733200416006e+00
4.510000000000000000e+02 3.477865942568059143e+00
4.520000000000000000e+02 3.306481692935208549e+00
4.530000000000000000e+02 3.144478978041523654e+00
4.540000000000000000e+02 3.016537094677083530e+00
4.550000000000000000e+02 2.947974225657166158e+00
4.560000000000000000e+02 2.949084983037019381e+00
4.570000000000000000e+02 2.995687454086296775e+00
4.580000000000000000e+02 3.082018595543395190e+00
4.590000000000000000e+02 3.214004490690345772e+00
4.600000000000000000e+02 3.396072277104795756e+00
4.610000000000000000e+02 3.376492506606032507e+00
4.620000000000000000e+02 3.387171595394727674e+00
4.630000000000000000e+02 3.407476205981808004e+00
4.640000000000000000e+02 3.416868768325620920e+00
4.650000000000000000e+02 3.395517400526796958e+00
4.660000000000000000e+02 3.327122336106048017e+00
4.670000000000000000e+02 3.191565276243210736e+00
4.680000000000000000e+02 2.992961977627738523e+00
4.690000000000000000e+02 2.747867922232577698e+00
4.700000000000000000e+02 2.467607945847268613e+00
4.710000000000000000e+02 2.126483516401747043e+00
4.720000000000000000e+02 1.758484927949735432e+00
4.730000000000000000e+02 1.380447341121697535e+00
4.740000000000000000e+02 1.019605352316275582e+00
4.750000000000000000e+02 7.354169556627688786e-01
4.760000000000000000e+02 6.513885060821447137e-01
4.770000000000000000e+02 8.216748000208826674e-01
4.780000000000000000e+02 1.119082087700641770e+00
4.790000000000000000e+02 1.448002080256248325e+00
4.800000000000000000e+02 1.771291095903787305e+00
4.810000000000000000e+02 2.380620765260792027e+00
4.820000000000000000e+02 2.978034993916865325e+00
4.830000000000000000e+02 3.559363465645890567e+00
4.840000000000000000e+02 4.124296258406850768e+00
4.850000000000000000e+02 4.674548066600356044e+00
4.860000000000000000e+02 5.209772474243135498e+00
4.870000000000000000e+02 5.719579610627568478e+00
4.880000000000000000e+02 6.191737113086998257e+00
4.890000000000000000e+02 6.614696788936213601e+00
4.900000000000000000e+02 6.977412500904391912e+00
4.910000000000000000e+02 7.237760841759246055e+00
4.920000000000000000e+02 7.436486619780649399e+00
4.930000000000000000e+02 7.580482985319852318e+00
4.940000000000000000e+02 7.676692585200125762e+00
4.950000000000000000e+02 7.732182988749380925e+00
4.960000000000000000e+02 7.753410985501907327e+00
4.970000000000000000e+02 7.743802703616971428e+00
4.980000000000000000e+02 7.705575116373482025e+00
4.990000000000000000e+02 7.640453040681049579e+00
5.000000000000000000e+02 7.549720038894146334e+00
5.010000000000000000e+02 7.283856787693085089e+00
5.020000000000000000e+02 6.995894919357585451e+00
5.030000000000000000e+02 6.687814981606792664e+00
5.040000000000000000e+02 6.361847610008461551e+00
5.050000000000000000e+02 6.020477581949458923e+00
5.060000000000000000e+02 5.665885747014522522e+00
5.070000000000000000e+02 5.298466259435337555e+00
5.080000000000000000e+02 4.919026379246655978e+00
5.090000000000000000e+02 4.529310412241859929e+00
5.100000000000000000e+02 4.131895130815932404e+00
5.110000000000000000e+02 3.589012447767966130e+00
5.120000000000000000e+02 3.051192409580490317e+00
5.130000000000000000e+02 2.521146589109540592e+00
5.140000000000000000e+02 1.999206990301816589e+00
5.150000000000000000e+02 1.486268381828850904e+00
5.160000000000000000e+02 9.840985103252674060e-01
5.170000000000000000e+02 5.004434661840109211e-01
5.180000000000000000e+02 4.936297566170665119e-02
5.190000000000000000e+02 3.853040845215384147e-01
5.200000000000000000e+02 7.678832080350207479e-01
5.210000000000000000e+02 9.927708578510050508e-01
5.220000000000000000e+02 1.177551811185475694e+00
5.230000000000000000e+02 1.328865823278583935e+00
5.240000000000000000e+02 1.455149419725434434e+00
5.250000000000000000e+02 1.564469728537454696e+00
5.260000000000000000e+02 1.663298412556937667e+00
5.270000000000000000e+02 1.751990569198311976e+00
5.280000000000000000e+02 1.829629691806322622e+00
5.290000000000000000e+02 1.895548029591980654e+00
5.300000000000000000e+02 1.949383438993856243e+00
5.310000000000000000e+02 2.066617474334936144e+00
5.320000000000000000e+02 2.174339159235009866e+00
5.330000000000000000e+02 2.274941066238042264e+00
5.340000000000000000e+02 2.371572527875148051e+00
5.350000000000000000e+02 2.467851882603198987e+00
5.360000000000000000e+02 2.565956898384834872e+00
5.370000000000000000e+02 2.661229729649318809e+00
5.380000000000000000e+02 2.747124810802716421e+00
5.390000000000000000e+02 2.817018063065261479e+00
5.400000000000000000e+02 2.864311201086495284e+00
5.410000000000000000e+02 2.832882812004913653e+00
5.420000000000000000e+02 2.775063867573805521e+00
5.430000000000000000e+02 2.690680855184978792e+00
5.440000000000000000e+02 2.579654820704731844e+00
5.450000000000000000e+02 2.442086525778856654e+00
5.460000000000000000e+02 2.279663074911776555e+00
5.470000000000000000e+02 2.099556799634449078e+00
5.480000000000000000e+02 1.910696513519964501e+00
5.490000000000000000e+02 1.722607916740801937e+00
5.500000000000000000e+02 1.545526205825460409e+00
5.510000000000000000e+02 1.577307166554267726e+00
5.520000000000000000e+02 1.628264132040936563e+00
5.530000000000000000e+02 1.688494757625536025e+00
5.540000000000000000e+02 1.745650520850331011e+00
5.550000000000000000e+02 1.786103896738541197e+00
5.560000000000000000e+02 1.798792314321193242e+00
5.570000000000000000e+02 1.784756265732833080e+00
5.580000000000000000e+02 1.748561498846846751e+00
5.590000000000000000e+02 1.695014543303374532e+00
5.600000000000000000e+02 1.628966371031616012e+00
5.610000000000000000e+02 1.425345729972873787e+00
5.620000000000000000e+02 1.249433373638251910e+00
5.630000000000000000e+02 1.099956914097805827e+00
5.640000000000000000e+02 9.800367845383982646e-01
5.650000000000000000e+02 9.003214564115153973e-01
5.660000000000000000e+02 8.826422232929168610e-01
5.670000000000000000e+02 9.531905915067850898e-01
5.680000000000000000e+02 1.120168815130534234e+00
5.690000000000000000e+02 1.373542932617796808e+00
5.700000000000000000e+02 1.699907385747986499e+00
5.710000000000000000e+02 1.985970029645750534e+00
5.720000000000000000e+02 2.278250135078611294e+00
5.730000000000000000e+02 2.581638095832770041e+00
5.740000000000000000e+02 2.900509515666649829e+00
5.750000000000000000e+02 3.238116911287606925e+00
5.760000000000000000e+02 3.596295547238407053e+00
5.770000000000000000e+02 3.972824737985456878e+00
5.780000000000000000e+02 4.367320925389488906e+00
5.790000000000000000e+02 4.783187201809013800e+00
5.800000000000000000e+02 5.228739939169869011e+00
5.810000000000000000e+02 4.951611941485743351e+00
5.820000000000000000e+02 4.640388544890679867e+00
5.830000000000000000e+02 4.327254234973788805e+00
5.840000000000000000e+02 4.051123887700730286e+00
5.850000000000000000e+02 3.852469133471751128e+00
5.860000000000000000e+02 3.761845639019857135e+00
5.870000000000000000e+02 3.782783195880019544e+00
5.880000000000000000e+02 3.882838561365440810e+00
5.890000000000000000e+02 3.999562822711255627e+00
5.900000000000000000e+02 4.054099789175704238e+00
5.910000000000000000e+02 3.828453284953483138e+00
5.920000000000000000e+02 3.715046374914639848e+00
5.930000000000000000e+02 3.725274188439820389e+00
5.940000000000000000e+02 3.874484877717109033e+00
5.950000000000000000e+02 4.171661729533582275e+00
5.960000000000000000e+02 4.611973835720920789e+00
5.970000000000000000e+02 5.172177170108493094e+00
5.980000000000000000e+02 5.813713318217045511e+00
5.990000000000000000e+02 6.480958341161112024e+00
6.000000000000000000e+02 7.093931487204600650e+00
6.010000000000000000e+02 6.610561444153421284e+00
6.020000000000000000e+02 6.286752452582720530e+00
6.030000000000000000e+02 6.138111509510917330e+00
6.040000000000000000e+02 6.185341614457637860e+00
6.050000000000000000e+02 6.451037374065034413e+00
6.060000000000000000e+02 6.956331856010874226e+00
6.070000000000000000e+02 7.714399503299459226e+00
6.080000000000000000e+02 8.882980394576772909e+00
6.090000000000000000e+02 1.089423223584658906e+01
6.100000000000000000e+02 1.407359659815227637e+01
6.110000000000000000e+02 1.490682844644664762e+01
6.120000000000000000e+02 1.590998291919269825e+01
6.130000000000000000e+02 1.698211015897857479e+01
6.140000000000000000e+02 1.806861367604885871e+01
6.150000000000000000e+02 1.915222059163493640e+01
6.160000000000000000e+02 1.938831225575059491e+01
6.170000000000000000e+02 1.921872582866794588e+01
6.180000000000000000e+02 1.801007400722873442e+01
6.190000000000000000e+02 1.496764897335207678e+01
6.200000000000000000e+02 9.872987058342390654e+00
6.210000000000000000e+02 2.322080121891823001e+00
6.220000000000000000e+02 1.324738520457368340e-01
6.230000000000000000e+02 1.266691195710490103e-01
6.240000000000000000e+02 1.357032388914309884e-01
6.250000000000000000e+02 1.622958683249791922e-01
6.260000000000000000e+02 1.985926692468601706e-01
6.270000000000000000e+02 2.435832368513623503e-01
6.280000000000000000e+02 3.102515287243503006e-01
6.290000000000000000e+02 4.100911242293422410e-01
6.300000000000000000e+02 5.158044143188912356e-01
6.310000000000000000e+02 2.636461241529741151e-01
6.320000000000000000e+02 1.157786105170056645e-01
6.330000000000000000e+02 1.214424764365460152e-01
6.340000000000000000e+02 1.231860028761917608e-01
6.350000000000000000e+02 1.133264790900141011e-01
6.360000000000000000e+02 9.865665018165900579e-02
6.370000000000000000e+02 8.258197183423472698e-02
6.380000000000000000e+02 7.267443331004511120e-02
6.390000000000000000e+02 6.725105398613896723e-02
6.400000000000000000e+02 6.485981726214512522e-02
6.410000000000000000e+02 6.255036266157869285e-02
6.420000000000000000e+02 6.028983371242621625e-02
6.430000000000000000e+02 5.804553112671270027e-02
6.440000000000000000e+02 5.580705471360295628e-02
6.450000000000000000e+02 5.479500144964059155e-02
6.460000000000000000e+02 5.973341311297281075e-02
6.470000000000000000e+02 7.841656715119831034e-02
6.480000000000000000e+02 1.145738710292022455e-01
6.490000000000000000e+02 1.621604008807721875e-01
6.500000000000000000e+02 2.185301948470249889e-01
6.510000000000000000e+02 1.690715231340807756e-01
6.520000000000000000e+02 1.251828499199762190e-01
6.530000000000000000e+02 8.936000295774280955e-02
6.540000000000000000e+02 6.401844854864788270e-02
6.550000000000000000e+02 4.684388159622151354e-02
6.560000000000000000e+02 3.640230233724572884e-02
6.570000000000000000e+02 3.052347945774658983e-02
6.580000000000000000e+02 2.749491000274421892e-02
6.590000000000000000e+02 2.571960812238308774e-02
6.600000000000000000e+02 2.428793047160768270e-02
6.610000000000000000e+02 2.292017614894365646e-02
6.620000000000000000e+02 2.161642733211389597e-02
6.630000000000000000e+02 2.037434440118962228e-02
6.640000000000000000e+02 1.919147700315463126e-02
6.650000000000000000e+02 1.806588089742832900e-02
6.660000000000000000e+02 1.700318572932778619e-02
6.670000000000000000e+02 1.600699770807166925e-02
6.680000000000000000e+02 1.508583264280339946e-02
6.690000000000000000e+02 1.503816152293998773e-02
6.700000000000000000e+02 1.732503572191348984e-02
6.710000000000000000e+02 1.364419105144439558e-02
6.720000000000000000e+02 1.177254474816973734e-02
6.730000000000000000e+02 1.095847928010993191e-02
6.740000000000000000e+02 1.021947108320877401e-02
6.750000000000000000e+02 9.542411119083530138e-03
6.760000000000000000e+02 8.920030059851619120e-03
6.770000000000000000e+02 8.335052934228828758e-03
6.780000000000000000e+02 7.784113558547269690e-03
6.790000000000000000e+02 7.265680043889794631e-03
6.800000000000000000e+02 6.778383245397671605e-03
6.810000000000000000e+02 6.320652677425465937e-03
6.820000000000000000e+02 5.939417756655026616e-03
6.830000000000000000e+02 5.628120267093222884e-03
6.840000000000000000e+02 5.477726253743227421e-03
6.850000000000000000e+02 5.857359204048478117e-03
6.860000000000000000e+02 6.710316546557023622e-03
6.870000000000000000e+02 7.840246500490179182e-03
6.880000000000000000e+02 9.253633197080921718e-03
6.890000000000000000e+02 1.097562535754498421e-02
6.900000000000000000e+02 1.281342490036358611e-02
6.910000000000000000e+02 1.177540405451751003e-02
6.920000000000000000e+02 1.132811071473846000e-02
6.930000000000000000e+02 1.070146869030894239e-02
6.940000000000000000e+02 1.005877417682239650e-02
6.950000000000000000e+02 9.549614738944283907e-03
6.960000000000000000e+02 8.969678422094989195e-03
6.970000000000000000e+02 8.263162281492972272e-03
6.980000000000000000e+02 7.801296518749130555e-03
6.990000000000000000e+02 7.500738513427211186e-03


==> figures/patches/pure_rerad/HERPIORA/mono_ours_4.txt <==
3.000000000000000000e+02 9.136411268026256138e+00
3.010000000000000000e+02 8.920272665049827410e+00
3.020000000000000000e+02 8.696350362402114342e+00
3.030000000000000000e+02 8.466125078106164992e+00
3.040000000000000000e+02 8.227245015755414670e+00
3.050000000000000000e+02 7.959628696436376494e+00
3.060000000000000000e+02 7.645983888475636370e+00
3.070000000000000000e+02 7.201880439260924582e+00
3.080000000000000000e+02 6.712533708880011218e+00
3.090000000000000000e+02 6.295164562182254286e+00
3.100000000000000000e+02 6.436839974256894692e+00
3.110000000000000000e+02 6.425655760163563102e+00
3.120000000000000000e+02 6.460638647172839200e+00
3.130000000000000000e+02 6.556913513123355131e+00
3.140000000000000000e+02 6.747647873614355696e+00
3.150000000000000000e+02 6.972934914784452154e+00
3.160000000000000000e+02 7.222230558684485935e+00
3.170000000000000000e+02 7.496656719844607686e+00
3.180000000000000000e+02 7.793471653175659597e+00
3.190000000000000000e+02 8.069897651085611301e+00
3.200000000000000000e+02 8.323013820981493893e+00
3.210000000000000000e+02 8.200251556497553551e+00
3.220000000000000000e+02 8.070729651848010278e+00
3.230000000000000000e+02 7.939589054530659773e+00
3.240000000000000000e+02 7.805693660750658402e+00
3.250000000000000000e+02 7.669253359967617811e+00
3.260000000000000000e+02 7.531100177451053312e+00
3.270000000000000000e+02 7.390365333881465659e+00
3.280000000000000000e+02 7.246932909226558195e+00
3.290000000000000000e+02 7.104480310837025137e+00
3.300000000000000000e+02 6.976369491005426582e+00
3.310000000000000000e+02 6.831025032121904594e+00
3.320000000000000000e+02 6.728762242852334374e+00
3.330000000000000000e+02 6.641128410236486701e+00
3.340000000000000000e+02 6.545717315604763442e+00
3.350000000000000000e+02 6.404666641980494290e+00
3.360000000000000000e+02 6.184025159001071081e+00
3.370000000000000000e+02 5.945240463458544511e+00
3.380000000000000000e+02 5.705407191597760885e+00
3.390000000000000000e+02 5.465901351534963482e+00
3.400000000000000000e+02 5.225545006724786390e+00
3.410000000000000000e+02 4.623746657310282338e+00
3.420000000000000000e+02 4.028739812645997453e+00
3.430000000000000000e+02 3.440098916489214176e+00
3.440000000000000000e+02 2.854658920232223895e+00
3.450000000000000000e+02 2.254865414044532557e+00
3.460000000000000000e+02 1.632102098249779365e+00
3.470000000000000000e+02 1.005913444783946620e+00
3.480000000000000000e+02 4.460114488595600113e-01
3.490000000000000000e+02 4.680234812630730268e-01
3.500000000000000000e+02 1.020968660835691599e+00
3.510000000000000000e+02 1.293746354596662096e+00
3.520000000000000000e+02 1.568806141867905568e+00
3.530000000000000000e+02 1.847308140220315753e+00
3.540000000000000000e+02 2.133490791269059716e+00
3.550000000000000000e+02 2.426450008064049424e+00
3.560000000000000000e+02 2.719826134103052517e+00
3.570000000000000000e+02 3.024210640615526913e+00
3.580000000000000000e+02 3.348104498852382260e+00
3.590000000000000000e+02 3.677029587937812316e+00
3.600000000000000000e+02 3.980680243883406799e+00
3.610000000000000000e+02 4.172670578994437385e+00
3.620000000000000000e+02 4.355505549704036916e+00
3.630000000000000000e+02 4.536186722320413089e+00
3.640000000000000000e+02 4.725843569003334466e+00
3.650000000000000000e+02 4.924555073556572182e+00
3.660000000000000000e+02 5.133381641385601490e+00
3.670000000000000000e+02 5.352887506980704480e+00
3.680000000000000000e+02 5.577551818831450348e+00
3.690000000000000000e+02 5.804189806241770277e+00
3.700000000000000000e+02 6.031570332780732180e+00
3.710000000000000000e+02 6.437899884107741499e+00
3.720000000000000000e+02 6.839571136291399789e+00
3.730000000000000000e+02 7.238599740917079473e+00
3.740000000000000000e+02 7.635467533874190416e+00
3.750000000000000000e+02 8.030534946962809784e+00
3.760000000000000000e+02 8.423542251441263673e+00
3.770000000000000000e+02 8.815105227016442058e+00
3.780000000000000000e+02 9.206704277811637027e+00
3.790000000000000000e+02 9.599046108882120620e+00
3.800000000000000000e+02 9.993493175558542774e+00
3.810000000000000000e+02 1.033873115084016625e+01
3.820000000000000000e+02 1.070030435454481754e+01
3.830000000000000000e+02 1.106927560445554093e+01
3.840000000000000000e+02 1.143771628063059609e+01
3.850000000000000000e+02 1.180518954975006984e+01
3.860000000000000000e+02 1.217147921661407928e+01
3.870000000000000000e+02 1.253593593854888333e+01
3.880000000000000000e+02 1.289741548050813513e+01
3.890000000000000000e+02 1.325641937840199525e+01
3.900000000000000000e+02 1.323595636848131463e+01
3.910000000000000000e+02 1.345981319532595677e+01
3.920000000000000000e+02 1.366819849266147457e+01
3.930000000000000000e+02 1.385802824197689276e+01
3.940000000000000000e+02 1.402579838147991431e+01
3.950000000000000000e+02 1.415739932307834614e+01
3.960000000000000000e+02 1.424249754765082621e+01
3.970000000000000000e+02 1.428236338914670434e+01
3.980000000000000000e+02 1.427952613587304853e+01
3.990000000000000000e+02 1.423469863796078982e+01
4.000000000000000000e+02 1.414471274201057938e+01
4.010000000000000000e+02 1.398152183965230755e+01
4.020000000000000000e+02 1.377736209144326907e+01
4.030000000000000000e+02 1.351994382622413404e+01
4.040000000000000000e+02 1.320820988629688308e+01
4.050000000000000000e+02 1.284791234013079197e+01
4.060000000000000000e+02 1.244253764359671521e+01
4.070000000000000000e+02 1.199633775039018069e+01
4.080000000000000000e+02 1.151546197166403829e+01
4.090000000000000000e+02 1.100792188362545154e+01
4.100000000000000000e+02 1.048361842470945327e+01
4.110000000000000000e+02 9.984398095830639974e+00
4.120000000000000000e+02 9.465709932068085308e+00
4.130000000000000000e+02 8.932244295631468489e+00
4.140000000000000000e+02 8.388506523666920955e+00
4.150000000000000000e+02 7.838755938978880344e+00
4.160000000000000000e+02 7.288243328177756553e+00
4.170000000000000000e+02 6.739263353442226823e+00
4.180000000000000000e+02 6.181593195609857538e+00
4.190000000000000000e+02 5.637150637578154821e+00
4.200000000000000000e+02 5.118062584729999642e+00
4.210000000000000000e+02 4.387237470627324498e+00
4.220000000000000000e+02 3.663904482718861821e+00
4.230000000000000000e+02 3.026344745573244399e+00
4.240000000000000000e+02 2.432739309104916536e+00
4.250000000000000000e+02 1.857882330658919168e+00
4.260000000000000000e+02 1.309026271843338751e+00
4.270000000000000000e+02 8.632935733254730737e-01
4.280000000000000000e+02 7.521257793370355049e-01
4.290000000000000000e+02 1.067644192475366127e+00
4.300000000000000000e+02 1.541188785087183044e+00
4.310000000000000000e+02 1.667288049154812768e+00
4.320000000000000000e+02 1.769196346905146378e+00
4.330000000000000000e+02 1.855141993589776828e+00
4.340000000000000000e+02 1.934865432512097305e+00
4.350000000000000000e+02 2.019168903682283300e+00
4.360000000000000000e+02 2.097167982247173157e+00
4.370000000000000000e+02 2.153221115416785292e+00
4.380000000000000000e+02 2.163204792795301312e+00
4.390000000000000000e+02 2.123284040646966631e+00
4.400000000000000000e+02 2.138595221659467249e+00
4.410000000000000000e+02 2.364733777233444911e+00
4.420000000000000000e+02 2.514877667268659689e+00
4.430000000000000000e+02 2.608195863132076742e+00
4.440000000000000000e+02 2.666429546421781982e+00
4.450000000000000000e+02 2.712184887295569613e+00
4.460000000000000000e+02 2.762264271588550812e+00
4.470000000000000000e+02 2.810863215479403099e+00
4.480000000000000000e+02 2.848166161612208924e+00
4.490000000000000000e+02 2.866949857438388261e+00
4.500000000000000000e+02 2.863958672007943296e+00
4.510000000000000000e+02 2.665118268052488748e+00
4.520000000000000000e+02 2.470581345543084950e+00
4.530000000000000000e+02 2.299222943800585117e+00
4.540000000000000000e+02 2.174291004816451878e+00
4.550000000000000000e+02 2.119938957839174964e+00
4.560000000000000000e+02 2.142362007077460717e+00
4.570000000000000000e+02 2.203473710721973067e+00
4.580000000000000000e+02 2.295638156429300469e+00
4.590000000000000000e+02 2.426810785711457363e+00
4.600000000000000000e+02 2.602527705200001762e+00
4.610000000000000000e+02 2.574320725228923745e+00
4.620000000000000000e+02 2.574286134698853257e+00
4.630000000000000000e+02 2.584657395355802301e+00
4.640000000000000000e+02 2.587581835788017148e+00
4.650000000000000000e+02 2.565720083486452197e+00
4.660000000000000000e+02 2.504670850387558101e+00
4.670000000000000000e+02 2.384406927667917842e+00
4.680000000000000000e+02 2.209796240991305005e+00
4.690000000000000000e+02 1.998160909265304541e+00
4.700000000000000000e+02 1.757469589898449813e+00
4.710000000000000000e+02 1.466926170375269844e+00
4.720000000000000000e+02 1.163086648183100369e+00
4.730000000000000000e+02 8.741135042540838507e-01
4.740000000000000000e+02 6.607741635397992308e-01
4.750000000000000000e+02 6.301976908458385429e-01
4.760000000000000000e+02 8.048832401521167634e-01
4.770000000000000000e+02 1.081042877213183262e+00
4.780000000000000000e+02 1.385789886235434309e+00
4.790000000000000000e+02 1.688695504359344124e+00
4.800000000000000000e+02 1.975814722488576036e+00
4.810000000000000000e+02 2.549729612793947275e+00
4.820000000000000000e+02 3.109011003762084169e+00
4.830000000000000000e+02 3.652599519928951821e+00
4.840000000000000000e+02 4.180952514933081510e+00
4.850000000000000000e+02 4.695895298868121515e+00
4.860000000000000000e+02 5.197214993436147346e+00
4.870000000000000000e+02 5.675384813392542860e+00
4.880000000000000000e+02 6.119052688547737873e+00
4.890000000000000000e+02 6.517361468329635699e+00
4.900000000000000000e+02 6.859784000726310005e+00
4.910000000000000000e+02 7.104225093165663196e+00
4.920000000000000000e+02 7.291034908918275548e+00
4.930000000000000000e+02 7.426434340591940853e+00
4.940000000000000000e+02 7.516759781786207739e+00
4.950000000000000000e+02 7.568538665195355897e+00
4.960000000000000000e+02 7.587731259700791320e+00
4.970000000000000000e+02 7.577257179198173098e+00
4.980000000000000000e+02 7.538894433843826626e+00
4.990000000000000000e+02 7.474013378478917780e+00
5.000000000000000000e+02 7.383619236202627611e+00
5.010000000000000000e+02 7.117971489731242052e+00
5.020000000000000000e+02 6.830146577327574242e+00
5.030000000000000000e+02 6.522161862549944011e+00
5.040000000000000000e+02 6.196289041711608547e+00
5.050000000000000000e+02 5.855058570617496017e+00
5.060000000000000000e+02 5.500770174187339379e+00
5.070000000000000000e+02 5.134176730227542507e+00
5.080000000000000000e+02 4.756394851481781316e+00
5.090000000000000000e+02 4.369368981902556293e+00
5.100000000000000000e+02 3.975790413890668340e+00
5.110000000000000000e+02 3.437931269860263317e+00
5.120000000000000000e+02 2.905941218813686167e+00
5.130000000000000000e+02 2.382206589880885073e+00
5.140000000000000000e+02 1.866805272460702270e+00
5.150000000000000000e+02 1.360436179924155553e+00
5.160000000000000000e+02 8.647469311432558481e-01
5.170000000000000000e+02 3.868810067966296784e-01
5.180000000000000000e+02 7.061499836794507545e-02
5.190000000000000000e+02 4.859724328458133180e-01
5.200000000000000000e+02 8.626457719902168586e-01
5.210000000000000000e+02 1.080666470633000698e+00
5.220000000000000000e+02 1.258653621362313180e+00
5.230000000000000000e+02 1.403282478468571126e+00
5.240000000000000000e+02 1.523026829499106727e+00
5.250000000000000000e+02 1.625984711950787309e+00
5.260000000000000000e+02 1.718676002561766891e+00
5.270000000000000000e+02 1.801471152322853708e+00
5.280000000000000000e+02 1.873457622942036105e+00
5.290000000000000000e+02 1.933969235271500997e+00
5.300000000000000000e+02 1.982645047608977196e+00
5.310000000000000000e+02 2.097627985395567052e+00
5.320000000000000000e+02 2.202711045034507986e+00
5.330000000000000000e+02 2.300470596995325412e+00
5.340000000000000000e+02 2.394172844205781914e+00
5.350000000000000000e+02 2.487514047178686294e+00
5.360000000000000000e+02 2.582725322977907023e+00
5.370000000000000000e+02 2.675186094807656456e+00
5.380000000000000000e+02 2.758383693558362548e+00
5.390000000000000000e+02 2.825722259560538685e+00
5.400000000000000000e+02 2.870626280615097059e+00
5.410000000000000000e+02 2.836981930346823777e+00
5.420000000000000000e+02 2.777159232381883225e+00
5.430000000000000000e+02 2.690989441629703549e+00
5.440000000000000000e+02 2.578400674952879612e+00
5.450000000000000000e+02 2.439503743215624798e+00
5.460000000000000000e+02 2.275999885435831427e+00
5.470000000000000000e+02 2.095080208322934734e+00
5.480000000000000000e+02 1.905696506198916174e+00
5.490000000000000000e+02 1.717400153673622976e+00
5.500000000000000000e+02 1.540449509736703249e+00
5.510000000000000000e+02 1.571953638961154365e+00
5.520000000000000000e+02 1.622687818831023865e+00
5.530000000000000000e+02 1.682718362870144757e+00
5.540000000000000000e+02 1.739685053652283653e+00
5.550000000000000000e+02 1.779943899483269920e+00
5.560000000000000000e+02 1.792418395009454990e+00
5.570000000000000000e+02 1.778144809068664012e+00
5.580000000000000000e+02 1.741690736919542015e+00
5.590000000000000000e+02 1.687866880319883078e+00
5.600000000000000000e+02 1.621528843359551608e+00
5.610000000000000000e+02 1.417641477051412080e+00
5.620000000000000000e+02 1.241556843642274588e+00
5.630000000000000000e+02 1.092143656070750035e+00
5.640000000000000000e+02 9.727739978566697365e-01
5.650000000000000000e+02 8.944734245034168252e-01
5.660000000000000000e+02 8.793788472894847885e-01
5.670000000000000000e+02 9.533446580164062212e-01
5.680000000000000000e+02 1.123671736478310201e+00
5.690000000000000000e+02 1.379783870778830801e+00
5.700000000000000000e+02 1.708272118515695714e+00
5.710000000000000000e+02 1.994807620140258475e+00
5.720000000000000000e+02 2.287350340566278284e+00
5.730000000000000000e+02 2.590924083107922549e+00
5.740000000000000000e+02 2.910002122919942202e+00
5.750000000000000000e+02 3.247916082160139162e+00
5.760000000000000000e+02 3.606560043860169262e+00
5.770000000000000000e+02 3.983741443280120365e+00
5.780000000000000000e+02 4.379093866198356721e+00
5.790000000000000000e+02 4.796148773019632827e+00
5.800000000000000000e+02 5.242976143669897837e+00
5.810000000000000000e+02 4.965976414636371850e+00
5.820000000000000000e+02 4.654348365296926637e+00
5.830000000000000000e+02 4.340045743559645786e+00
5.840000000000000000e+02 4.061710764465718881e+00
5.850000000000000000e+02 3.859623552655049750e+00
5.860000000000000000e+02 3.764439732433907615e+00
5.870000000000000000e+02 3.780190563604597376e+00
5.880000000000000000e+02 3.875093848474935321e+00
5.890000000000000000e+02 3.987180498318933175e+00
5.900000000000000000e+02 4.037801977917204965e+00
5.910000000000000000e+02 3.809340398635705505e+00
5.920000000000000000e+02 3.691795008368006670e+00
5.930000000000000000e+02 3.696774138336920590e+00
5.940000000000000000e+02 3.840130594584022727e+00
5.950000000000000000e+02 4.131443082033710468e+00
5.960000000000000000e+02 4.566285308542316734e+00
5.970000000000000000e+02 5.121501984473793456e+00
5.980000000000000000e+02 5.758412783412801161e+00
5.990000000000000000e+02 6.421222222817100977e+00
6.000000000000000000e+02 7.029842078078304191e+00
6.010000000000000000e+02 6.541924371555387197e+00
6.020000000000000000e+02 6.213945314036734224e+00
6.030000000000000000e+02 6.062023240535759250e+00
6.040000000000000000e+02 6.107320377761273456e+00
6.050000000000000000e+02 6.372604473350626186e+00
6.060000000000000000e+02 6.878776278037037173e+00
6.070000000000000000e+02 7.641062312449822258e+00
6.080000000000000000e+02 8.824740635348327089e+00
6.090000000000000000e+02 1.086286490798152649e+01
6.100000000000000000e+02 1.407435663230816481e+01
6.110000000000000000e+02 1.491582145620811417e+01
6.120000000000000000e+02 1.591869184912998669e+01
6.130000000000000000e+02 1.698456423649554736e+01
6.140000000000000000e+02 1.806045450258594798e+01
6.150000000000000000e+02 1.913043608749532964e+01
6.160000000000000000e+02 1.920950021572785715e+01
6.170000000000000000e+02 1.893405107332620219e+01
6.180000000000000000e+02 1.758366352397287358e+01
6.190000000000000000e+02 1.436312840825129911e+01
6.200000000000000000e+02 9.014766714105581613e+00
6.210000000000000000e+02 1.064081563563025412e+00
6.220000000000000000e+02 1.308610798486611604e-01
6.230000000000000000e+02 1.250556282461482427e-01
6.240000000000000000e+02 1.342170100501353935e-01
6.250000000000000000e+02 1.610401227314734451e-01
6.260000000000000000e+02 1.975542306811826909e-01
6.270000000000000000e+02 2.427250363034189340e-01
6.280000000000000000e+02 3.095543109353903199e-01
6.290000000000000000e+02 4.095287503885366442e-01
6.300000000000000000e+02 5.153299076327411132e-01
6.310000000000000000e+02 2.629863266170497926e-01
6.320000000000000000e+02 1.146682143832333245e-01
6.330000000000000000e+02 1.204294325418494294e-01
6.340000000000000000e+02 1.222426662422797239e-01
6.350000000000000000e+02 1.123863332369083035e-01
6.360000000000000000e+02 9.768340002131893629e-02
6.370000000000000000e+02 8.155037741779236349e-02
6.380000000000000000e+02 7.162715843923450620e-02
6.390000000000000000e+02 6.623003153430220835e-02
6.400000000000000000e+02 6.387743844736736010e-02
6.410000000000000000e+02 6.160523833212390443e-02
6.420000000000000000e+02 5.938099433840229868e-02
6.430000000000000000e+02 5.717244334545829726e-02
6.440000000000000000e+02 5.496954045491338897e-02
6.450000000000000000e+02 5.399825376905112440e-02
6.460000000000000000e+02 5.903100984405880436e-02
6.470000000000000000e+02 7.788603424520966489e-02
6.480000000000000000e+02 1.142023075812862859e-01
6.490000000000000000e+02 1.618878662591365925e-01
6.500000000000000000e+02 2.183184115896334154e-01
6.510000000000000000e+02 1.688466563805619824e-01
6.520000000000000000e+02 1.249352941407439882e-01
6.530000000000000000e+02 8.907731778435808156e-02
6.540000000000000000e+02 6.369250128329417837e-02
6.550000000000000000e+02 4.647130014767877904e-02
6.560000000000000000e+02 3.599559839054004839e-02
6.570000000000000000e+02 3.010730121078097551e-02
6.580000000000000000e+02 2.709287349188893579e-02
6.590000000000000000e+02 2.533951361722865461e-02
6.600000000000000000e+02 2.392933307483089897e-02
6.610000000000000000e+02 2.258204662073320240e-02
6.620000000000000000e+02 2.129777642203157725e-02
6.630000000000000000e+02 2.007422010754129210e-02
6.640000000000000000e+02 1.890896439638032472e-02
6.650000000000000000e+02 1.780009977114634101e-02
6.660000000000000000e+02 1.675329252249278117e-02
6.670000000000000000e+02 1.577219287194808056e-02
6.680000000000000000e+02 1.486539929217527492e-02
6.690000000000000000e+02 1.483690594473606461e-02
6.700000000000000000e+02 1.716125453333154638e-02
6.710000000000000000e+02 1.347049590085586113e-02
6.720000000000000000e+02 1.160231232786202923e-02
6.730000000000000000e+02 1.079879764235153194e-02
6.740000000000000000e+02 1.006993401197259393e-02
6.750000000000000000e+02 9.402523966408105754e-03
6.760000000000000000e+02 8.789264625013672519e-03
6.770000000000000000e+02 8.212887572090446509e-03
6.780000000000000000e+02 7.670046568700983683e-03
6.790000000000000000e+02 7.159230308313136240e-03
6.800000000000000000e+02 6.679090448565730073e-03
6.810000000000000000e+02 6.228080201075201182e-03
6.820000000000000000e+02 5.853259052837203776e-03
6.830000000000000000e+02 5.548395380575927779e-03
6.840000000000000000e+02 5.405351747903673967e-03
6.850000000000000000e+02 5.796237198520883850e-03
6.860000000000000000e+02 6.661720902961233010e-03
6.870000000000000000e+02 7.802207763013727093e-03
6.880000000000000000e+02 9.223914223021798670e-03
6.890000000000000000e+02 1.095226047129695644e-02
6.900000000000000000e+02 1.279464297751394322e-02
6.910000000000000000e+02 1.175783385224857432e-02
6.920000000000000000e+02 1.131210000237533632e-02
6.930000000000000000e+02 1.068670339356861052e-02
6.940000000000000000e+02 1.004511000632232927e-02
6.950000000000000000e+02 9.537044285588108447e-03
6.960000000000000000e+02 8.958044941537452246e-03
6.970000000000000000e+02 8.252276312806739941e-03
6.980000000000000000e+02 7.791259010703287247e-03
6.990000000000000000e+02 7.491581986718479254e-03


==> figures/patches/pure_rerad/IXCRLALE/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,7.2540956811230926,6.157954974296552,8.23074761437919,10.089096950464954
B,6.427785618385319,5.01787138474984,4.33424628125894,6.8179355471866945
C,5.849135651032684,4.3176866650466215,3.4687634456409144,6.2455897318647535
D50,7.5936411838439914,4.948651394848075,2.802688289978842,6.064001941254123
D55,7.790769693461571,4.688704971254064,2.0433735201481578,5.693905499145692
D60,8.074500125068736,4.4887283534407505,1.3570015871043548,5.409971271379156
D65,8.381039040584449,4.334583382427879,0.7580612858718709,5.19026375230512
D75,8.953774498557829,4.118484190089745,0.2020893401296463,4.879965852576649
E,13.856462335554543,3.4021375788839987,3.687120543006483,5.011043240209333
FL1,2.9638983161319574,2.225066919119504,5.997385676433016,8.213343766248277
FL2,1.527509711436809,0.829821427484337,10.167029758279297,12.141023924022265
FL3,0.5113088891144296,0.38360031810552797,13.092995914398271,15.05465305360743
FL4,0.4175404701894633,0.8525045925655468,15.28687367540047,16.960663255856844
FL5,2.6874828329698923,1.9322354252757221,6.106518866868418,8.317564725988
FL6,0.7346147017755221,0.25647985312814914,10.989628220397982,12.968709047343717
FL7,3.9044011496789595,3.0614632198511673,5.254099455467594,7.554660916943779
FL8,4.46201240724314,3.951671132495653,5.935260615016759,7.8634955902175205
FL9,3.769374573255045,3.283569859361876,8.059196987238803,9.878340692417746
FL10,0.642846587439991,0.8739935066606063,11.047672070071908,12.801877736166535
FL11,0.5209114352934288,0.7755744151701048,12.794213192605051,14.5464541031523
FL12,0.9826191708661238,0.7178696657086562,14.109751387526662,15.673954256729484
HP1,7.715544668430123,7.506132970124998,20.902543777373495,21.399201134690138
HP2,3.256721512002339,3.1369279337278666,14.624841926408727,15.530002614697864
HP3,3.9794361338563715,3.2214729860217766,10.28658405325477,12.112509480252124
HP4,3.711129743718904,2.324347167803325,8.408119575704534,10.79948536426373
HP5,4.915301507445726,4.135646479824019,7.2108290642717865,9.21347432953916
LED-B1,3.3630222956123377,3.6559927319036154,12.857054083099637,13.696847749071143
LED-B2,2.633555198434481,2.9688058820139758,12.267246621676438,13.241357959866846
LED-B3,1.5698177685717911,1.943868248343932,10.515723839537252,11.782021002133698
LED-B4,0.885251425499739,0.3931130913627454,11.326053511373742,12.634098698749808
LED-B5,0.43842487763803945,0.1831220949601787,9.662474757530722,11.071216230097642
LED-BH1,2.947874669036835,3.104786125774931,12.727867541816694,13.742688620896352
LED-RGB1,10.607404953169418,10.718073266074052,4.982607223857627,5.8257454855076976
LED-V1,9.332532030719658,7.887443756986774,6.92533656018696,9.079250377601104
LED-V2,8.256155827368914,6.929477697864132,3.720987300002579,6.049699318012092


==> figures/patches/pure_rerad/IXCRLALE/mono_hullin_3.txt <==
3.000000000000000000e+02 3.886002505951523034e+01
3.010000000000000000e+02 3.890777095060159496e+01
3.020000000000000000e+02 3.895578085473949415e+01
3.030000000000000000e+02 3.900329181665767209e+01
3.040000000000000000e+02 3.904992210876176273e+01
3.050000000000000000e+02 3.909472497324840390e+01
3.060000000000000000e+02 3.913688493540667679e+01
3.070000000000000000e+02 3.917950709091195449e+01
3.080000000000000000e+02 3.922268561866297176e+01
3.090000000000000000e+02 3.926648650363340920e+01
3.100000000000000000e+02 3.931088704168853809e+01
3.110000000000000000e+02 3.933235334396797356e+01
3.120000000000000000e+02 3.935362891813842623e+01
3.130000000000000000e+02 3.937481591140173975e+01
3.140000000000000000e+02 3.939585548136021487e+01
3.150000000000000000e+02 3.941684578796303384e+01
3.160000000000000000e+02 3.943760272883013585e+01
3.170000000000000000e+02 3.945819474202422583e+01
3.180000000000000000e+02 3.947858783012882355e+01
3.190000000000000000e+02 3.949750465662420140e+01
3.200000000000000000e+02 3.949595072241439908e+01
3.210000000000000000e+02 3.944282507241229041e+01
3.220000000000000000e+02 3.936314790748501480e+01
3.230000000000000000e+02 3.923384748577233694e+01
3.240000000000000000e+02 3.909120228194559132e+01
3.250000000000000000e+02 3.894743259377746369e+01
3.260000000000000000e+02 3.880322611586580450e+01
3.270000000000000000e+02 3.865882363623989448e+01
3.280000000000000000e+02 3.851544303403507286e+01
3.290000000000000000e+02 3.837910248492607934e+01
3.300000000000000000e+02 3.825003230394941767e+01
3.310000000000000000e+02 3.808352172399457913e+01
3.320000000000000000e+02 3.791631962042543336e+01
3.330000000000000000e+02 3.774842491975143588e+01
3.340000000000000000e+02 3.757983750418987512e+01
3.350000000000000000e+02 3.741055836463323914e+01
3.360000000000000000e+02 3.724058978232484662e+01
3.370000000000000000e+02 3.706993551061627556e+01
3.380000000000000000e+02 3.689860101133069747e+01
3.390000000000000000e+02 3.672659370566658055e+01
3.400000000000000000e+02 3.655380151977173142e+01
3.410000000000000000e+02 3.652251106343929621e+01
3.420000000000000000e+02 3.649124816061081589e+01
3.430000000000000000e+02 3.646001340588627926e+01
3.440000000000000000e+02 3.642880737913041855e+01
3.450000000000000000e+02 3.639763066470037245e+01
3.460000000000000000e+02 3.636648386075655282e+01
3.470000000000000000e+02 3.633536757968755637e+01
3.480000000000000000e+02 3.630428244853575848e+01
3.490000000000000000e+02 3.627322910942227452e+01
3.500000000000000000e+02 3.624209101832347812e+01
3.510000000000000000e+02 3.641240438221879572e+01
3.520000000000000000e+02 3.657893204538910936e+01
3.530000000000000000e+02 3.674092526836599859e+01
3.540000000000000000e+02 3.689282238546706338e+01
3.550000000000000000e+02 3.702053478447796664e+01
3.560000000000000000e+02 3.707983471069254477e+01
3.570000000000000000e+02 3.710440750064617532e+01
3.580000000000000000e+02 3.711392227983566983e+01
3.590000000000000000e+02 3.712111340679851423e+01
3.600000000000000000e+02 3.712744780411110668e+01
3.610000000000000000e+02 3.750072259663557617e+01
3.620000000000000000e+02 3.786719100424179629e+01
3.630000000000000000e+02 3.822739318115439744e+01
3.640000000000000000e+02 3.858116674788394107e+01
3.650000000000000000e+02 3.892851743462753689e+01
3.660000000000000000e+02 3.926723287883676505e+01
3.670000000000000000e+02 3.955419816024199520e+01
3.680000000000000000e+02 3.980747519035521975e+01
3.690000000000000000e+02 4.004946168816147889e+01
3.700000000000000000e+02 4.028568204498981942e+01
3.710000000000000000e+02 4.053602264314982762e+01
3.720000000000000000e+02 4.078143330400536115e+01
3.730000000000000000e+02 4.100799757393851053e+01
3.740000000000000000e+02 4.121186857192650876e+01
3.750000000000000000e+02 4.139989464345190839e+01
3.760000000000000000e+02 4.157203655957118116e+01
3.770000000000000000e+02 4.172977795619560482e+01
3.780000000000000000e+02 4.188476293566220221e+01
3.790000000000000000e+02 4.203799529747978880e+01
3.800000000000000000e+02 4.219100832129604584e+01
3.810000000000000000e+02 4.224476956190112986e+01
3.820000000000000000e+02 4.229855714602327055e+01
3.830000000000000000e+02 4.235236104935641777e+01
3.840000000000000000e+02 4.240619457640789847e+01
3.850000000000000000e+02 4.246006168970132677e+01
3.860000000000000000e+02 4.251395808312982894e+01
3.870000000000000000e+02 4.256787284005820027e+01
3.880000000000000000e+02 4.262181509160428305e+01
3.890000000000000000e+02 4.267560083908881552e+01
3.900000000000000000e+02 3.870495581524901496e+01
3.910000000000000000e+02 3.802170854876435158e+01
3.920000000000000000e+02 3.720587352703009998e+01
3.930000000000000000e+02 3.624051275341696510e+01
3.940000000000000000e+02 3.510858111520444425e+01
3.950000000000000000e+02 3.379521834588368279e+01
3.960000000000000000e+02 3.240406726366910561e+01
3.970000000000000000e+02 3.099982098164384325e+01
3.980000000000000000e+02 2.957563861143874817e+01
3.990000000000000000e+02 2.811845245073291366e+01
4.000000000000000000e+02 2.662496177911157602e+01
4.010000000000000000e+02 2.513895975154058249e+01
4.020000000000000000e+02 2.362073218092440996e+01
4.030000000000000000e+02 2.206886335444946923e+01
4.040000000000000000e+02 2.047450630270621019e+01
4.050000000000000000e+02 1.883770484355924779e+01
4.060000000000000000e+02 1.716708536273654673e+01
4.070000000000000000e+02 1.547534963843442668e+01
4.080000000000000000e+02 1.377340198443439867e+01
4.090000000000000000e+02 1.207321958384062732e+01
4.100000000000000000e+02 1.038844365255037161e+01
4.110000000000000000e+02 8.766188453406966730e+00
4.120000000000000000e+02 7.153915369315900108e+00
4.130000000000000000e+02 5.552767780334874281e+00
4.140000000000000000e+02 3.964281809824497849e+00
4.150000000000000000e+02 2.392660317168711082e+00
4.160000000000000000e+02 8.709210565151973560e-01
4.170000000000000000e+02 7.972524653022861063e-01
4.180000000000000000e+02 2.213193941229711026e+00
4.190000000000000000e+02 3.567545847073049892e+00
4.200000000000000000e+02 4.793657022165093373e+00
4.210000000000000000e+02 5.934706406763716302e+00
4.220000000000000000e+02 6.967423693993685774e+00
4.230000000000000000e+02 7.910560651884118499e+00
4.240000000000000000e+02 8.791070160502448161e+00
4.250000000000000000e+02 9.640958619010234543e+00
4.260000000000000000e+02 1.048341592442369041e+01
4.270000000000000000e+02 1.130929550326455946e+01
4.280000000000000000e+02 1.210165224867304445e+01
4.290000000000000000e+02 1.284344127529241142e+01
4.300000000000000000e+02 1.351790470880282058e+01
4.310000000000000000e+02 1.390569983209385718e+01
4.320000000000000000e+02 1.423343561477435415e+01
4.330000000000000000e+02 1.452138244855245652e+01
4.340000000000000000e+02 1.478967765249522515e+01
4.350000000000000000e+02 1.506244783108871133e+01
4.360000000000000000e+02 1.535662310018603804e+01
4.370000000000000000e+02 1.564581376888450492e+01
4.380000000000000000e+02 1.590066176338349457e+01
4.390000000000000000e+02 1.609126205982352786e+01
4.400000000000000000e+02 1.618805093644629522e+01
4.410000000000000000e+02 1.605899224166305572e+01
4.420000000000000000e+02 1.583586734656446815e+01
4.430000000000000000e+02 1.554282796323298754e+01
4.440000000000000000e+02 1.520588684660675050e+01
4.450000000000000000e+02 1.485359975370544738e+01
4.460000000000000000e+02 1.450347987031237729e+01
4.470000000000000000e+02 1.414342293107033477e+01
4.480000000000000000e+02 1.375182734663036399e+01
4.490000000000000000e+02 1.330767357840560372e+01
4.500000000000000000e+02 1.279034966309563437e+01
4.510000000000000000e+02 1.263802412370062989e+01
4.520000000000000000e+02 1.241704207891474709e+01
4.530000000000000000e+02 1.215533259919985909e+01
4.540000000000000000e+02 1.188588726270465656e+01
4.550000000000000000e+02 1.163858878975107025e+01
4.560000000000000000e+02 1.143742472216665362e+01
4.570000000000000000e+02 1.128963253407164835e+01
4.580000000000000000e+02 1.119682838486572507e+01
4.590000000000000000e+02 1.117163801711489413e+01
4.600000000000000000e+02 1.120552011816345228e+01
4.610000000000000000e+02 1.076051359002330976e+01
4.620000000000000000e+02 1.033912688805624391e+01
4.630000000000000000e+02 9.915169981620401529e+00
4.640000000000000000e+02 9.462758031851507212e+00
4.650000000000000000e+02 8.955490818372044970e+00
4.660000000000000000e+02 8.370981721639093820e+00
4.670000000000000000e+02 7.705301631133553819e+00
4.680000000000000000e+02 6.957190320022301755e+00
4.690000000000000000e+02 6.127852858223766574e+00
4.700000000000000000e+02 5.222459205727393083e+00
4.710000000000000000e+02 4.292463504940966068e+00
4.720000000000000000e+02 3.287652336962425537e+00
4.730000000000000000e+02 2.229138515898560158e+00
4.740000000000000000e+02 1.189324588227888224e+00
4.750000000000000000e+02 7.719161196398472979e-01
4.760000000000000000e+02 1.697406764691732795e+00
4.770000000000000000e+02 2.916291210752739893e+00
4.780000000000000000e+02 4.186014982851002486e+00
4.790000000000000000e+02 5.458787458610991017e+00
4.800000000000000000e+02 6.709561395450014842e+00
4.810000000000000000e+02 7.881751585946052963e+00
4.820000000000000000e+02 9.017549089758787773e+00
4.830000000000000000e+02 1.012255902048290679e+01
4.840000000000000000e+02 1.120241387216087503e+01
4.850000000000000000e+02 1.226277427343736370e+01
4.860000000000000000e+02 1.330554621018045935e+01
4.870000000000000000e+02 1.431889692786866597e+01
4.880000000000000000e+02 1.528926933339004357e+01
4.890000000000000000e+02 1.620473591215763420e+01
4.900000000000000000e+02 1.705465719068618569e+01
4.910000000000000000e+02 1.778804626398327571e+01
4.920000000000000000e+02 1.845599677367622959e+01
4.930000000000000000e+02 1.906661738063866807e+01
4.940000000000000000e+02 1.962718625616411927e+01
4.950000000000000000e+02 2.014433027795693576e+01
4.960000000000000000e+02 2.062455302353074771e+01
4.970000000000000000e+02 2.107531336581043746e+01
4.980000000000000000e+02 2.150363243560819271e+01
4.990000000000000000e+02 2.191598092606206549e+01
5.000000000000000000e+02 2.231768109455733295e+01
5.010000000000000000e+02 2.265901513168096315e+01
5.020000000000000000e+02 2.298972363569805566e+01
5.030000000000000000e+02 2.330841024736685441e+01
5.040000000000000000e+02 2.361328954188617502e+01
5.050000000000000000e+02 2.390275369441834385e+01
5.060000000000000000e+02 2.417345987407322738e+01
5.070000000000000000e+02 2.441552528053998117e+01
5.080000000000000000e+02 2.461985576734507219e+01
5.090000000000000000e+02 2.478019027835331300e+01
5.100000000000000000e+02 2.489295258120944609e+01
5.110000000000000000e+02 2.462547968779438889e+01
5.120000000000000000e+02 2.429908699980695275e+01
5.130000000000000000e+02 2.392697580970202864e+01
5.140000000000000000e+02 2.352157441966538798e+01
5.150000000000000000e+02 2.309467248953253460e+01
5.160000000000000000e+02 2.265679846870796155e+01
5.170000000000000000e+02 2.221482935650288582e+01
5.180000000000000000e+02 2.177559909327048970e+01
5.190000000000000000e+02 2.134715670846300029e+01
5.200000000000000000e+02 2.093846513657630481e+01
5.210000000000000000e+02 1.993371785910034788e+01
5.220000000000000000e+02 1.887534183946501543e+01
5.230000000000000000e+02 1.777361093014353344e+01
5.240000000000000000e+02 1.664151979271457549e+01
5.250000000000000000e+02 1.549527450993855382e+01
5.260000000000000000e+02 1.435541125629649173e+01
5.270000000000000000e+02 1.324880020525549718e+01
5.280000000000000000e+02 1.220538364130736753e+01
5.290000000000000000e+02 1.125351658675477218e+01
5.300000000000000000e+02 1.041263967198453777e+01
5.310000000000000000e+02 9.344528820295469274e+00
5.320000000000000000e+02 8.343585895383334616e+00
5.330000000000000000e+02 7.508706385409768203e+00
5.340000000000000000e+02 6.993303996958585955e+00
5.350000000000000000e+02 6.981067134172319832e+00
5.360000000000000000e+02 7.596350155904981527e+00
5.370000000000000000e+02 8.827304512967243610e+00
5.380000000000000000e+02 1.057787687884305150e+01
5.390000000000000000e+02 1.274383545409499519e+01
5.400000000000000000e+02 1.523164843292202519e+01
5.410000000000000000e+02 1.600861724478285453e+01
5.420000000000000000e+02 1.715340060607658401e+01
5.430000000000000000e+02 1.863122001382958715e+01
5.440000000000000000e+02 2.044645120071936972e+01
5.450000000000000000e+02 2.264038697460854976e+01
5.460000000000000000e+02 2.525579921142699291e+01
5.470000000000000000e+02 2.831694947129443207e+01
5.480000000000000000e+02 3.177604172165973750e+01
5.490000000000000000e+02 3.546962268043966304e+01
5.500000000000000000e+02 3.913295411941791002e+01
5.510000000000000000e+02 3.924738470769875676e+01
5.520000000000000000e+02 3.865893858845876707e+01
5.530000000000000000e+02 3.747500747231055840e+01
5.540000000000000000e+02 3.638576270945286950e+01
5.550000000000000000e+02 3.485765759594665525e+01
5.560000000000000000e+02 3.330346425912931352e+01
5.570000000000000000e+02 3.320543493578793459e+01
5.580000000000000000e+02 3.338336712898978220e+01
5.590000000000000000e+02 3.352262410646260804e+01
5.600000000000000000e+02 3.360844916366733059e+01
5.610000000000000000e+02 3.368914081350522594e+01
5.620000000000000000e+02 3.377064376604775475e+01
5.630000000000000000e+02 3.385231739656475725e+01
5.640000000000000000e+02 3.393186974039661408e+01
5.650000000000000000e+02 3.401180136786560126e+01
5.660000000000000000e+02 3.409126013321801452e+01
5.670000000000000000e+02 3.416647121104638529e+01
5.680000000000000000e+02 3.424559073527546360e+01
5.690000000000000000e+02 3.436200936530619998e+01
5.700000000000000000e+02 3.451863807221401714e+01
5.710000000000000000e+02 3.459009849563337724e+01
5.720000000000000000e+02 3.464702352859064405e+01
5.730000000000000000e+02 3.474616060987997201e+01
5.740000000000000000e+02 3.492823261961154913e+01
5.750000000000000000e+02 3.522111660793417087e+01
5.760000000000000000e+02 3.553899767864137260e+01
5.770000000000000000e+02 3.586854106619237115e+01
5.780000000000000000e+02 3.621225180112311648e+01
5.790000000000000000e+02 3.657597623161065314e+01
5.800000000000000000e+02 3.697791975298458311e+01
5.810000000000000000e+02 3.649904367633420321e+01
5.820000000000000000e+02 3.603248974836034790e+01
5.830000000000000000e+02 3.558615117172256959e+01
5.840000000000000000e+02 3.522581866751522739e+01
5.850000000000000000e+02 3.498850446226531830e+01
5.860000000000000000e+02 3.488597205712798655e+01
5.870000000000000000e+02 3.483786915925336558e+01
5.880000000000000000e+02 3.480061826333734842e+01
5.890000000000000000e+02 3.476497318867338748e+01
5.900000000000000000e+02 3.472835847818478783e+01
5.910000000000000000e+02 3.470949714429312394e+01
5.920000000000000000e+02 3.471139645754701775e+01
5.930000000000000000e+02 3.472590674647477726e+01
5.940000000000000000e+02 3.474209343959978469e+01
5.950000000000000000e+02 3.475312496930109063e+01
5.960000000000000000e+02 3.477425790599034627e+01
5.970000000000000000e+02 3.480940602893942781e+01
5.980000000000000000e+02 3.484136026862687885e+01
5.990000000000000000e+02 3.490414978787926970e+01
6.000000000000000000e+02 3.502967698048964706e+01
6.010000000000000000e+02 3.508948109026689366e+01
6.020000000000000000e+02 3.522372612568141648e+01
6.030000000000000000e+02 3.534948190080395136e+01
6.040000000000000000e+02 3.544306456021564600e+01
6.050000000000000000e+02 3.550093274382168573e+01
6.060000000000000000e+02 3.552584466236838523e+01
6.070000000000000000e+02 3.551905862462041341e+01
6.080000000000000000e+02 3.551555529465967709e+01
6.090000000000000000e+02 3.551392703435676879e+01
6.100000000000000000e+02 3.552983226934641436e+01
6.110000000000000000e+02 3.490956064199328779e+01
6.120000000000000000e+02 3.432422767381707018e+01
6.130000000000000000e+02 3.371549466520234972e+01
6.140000000000000000e+02 3.312638462711489495e+01
6.150000000000000000e+02 3.260712438062757457e+01
6.160000000000000000e+02 3.208690084594540792e+01
6.170000000000000000e+02 3.158755461419312383e+01
6.180000000000000000e+02 3.111401050619645403e+01
6.190000000000000000e+02 3.070635931647506567e+01
6.200000000000000000e+02 3.038431961007351134e+01
6.210000000000000000e+02 3.012102480373551572e+01
6.220000000000000000e+02 2.988809384009596215e+01
6.230000000000000000e+02 2.964550563296625896e+01
6.240000000000000000e+02 2.938597793491602772e+01
6.250000000000000000e+02 2.910723304276644186e+01
6.260000000000000000e+02 2.882027462583895172e+01
6.270000000000000000e+02 2.852961606078428503e+01
6.280000000000000000e+02 2.822902466680488942e+01
6.290000000000000000e+02 2.794427018841201971e+01
6.300000000000000000e+02 2.765990671441135618e+01
6.310000000000000000e+02 2.720895124723322311e+01
6.320000000000000000e+02 2.689621381933735478e+01
6.330000000000000000e+02 2.659708737391621014e+01
6.340000000000000000e+02 2.628475855825061558e+01
6.350000000000000000e+02 2.595867906164011174e+01
6.360000000000000000e+02 2.561970452237914486e+01
6.370000000000000000e+02 2.527631884430512343e+01
6.380000000000000000e+02 2.493724415958572038e+01
6.390000000000000000e+02 2.460950126961519757e+01
6.400000000000000000e+02 2.429545919252641895e+01
6.410000000000000000e+02 2.398340412092213469e+01
6.420000000000000000e+02 2.367101885552789753e+01
6.430000000000000000e+02 2.335481554293966511e+01
6.440000000000000000e+02 2.303175035132363746e+01
6.450000000000000000e+02 2.269887988778820898e+01
6.460000000000000000e+02 2.235411238796706002e+01
6.470000000000000000e+02 2.199858336613545262e+01
6.480000000000000000e+02 2.163416466215908329e+01
6.490000000000000000e+02 2.126268531408294393e+01
6.500000000000000000e+02 2.088746202051924072e+01
6.510000000000000000e+02 2.050781341000613978e+01
6.520000000000000000e+02 2.013416973645918517e+01
6.530000000000000000e+02 1.975711194269385373e+01
6.540000000000000000e+02 1.936387287012728464e+01
6.550000000000000000e+02 1.893771063121849352e+01
6.560000000000000000e+02 1.847934003243776857e+01
6.570000000000000000e+02 1.799002907332601353e+01
6.580000000000000000e+02 1.746563896002126626e+01
6.590000000000000000e+02 1.691140983261531971e+01
6.600000000000000000e+02 1.632034050767927624e+01
6.610000000000000000e+02 1.568924905144459281e+01
6.620000000000000000e+02 1.505093661882565215e+01
6.630000000000000000e+02 1.442251704738815477e+01
6.640000000000000000e+02 1.380501288581885966e+01
6.650000000000000000e+02 1.319938933340688081e+01
6.660000000000000000e+02 1.260650013123102831e+01
6.670000000000000000e+02 1.202706107218677367e+01
6.680000000000000000e+02 1.146169395988410855e+01
6.690000000000000000e+02 1.091095473774251623e+01
6.700000000000000000e+02 1.037532607832314646e+01
6.710000000000000000e+02 9.856180203403345885e+00
6.720000000000000000e+02 9.354875316425252052e+00
6.730000000000000000e+02 8.869554125954136836e+00
6.740000000000000000e+02 8.399133704839847780e+00
6.750000000000000000e+02 7.944053189135123816e+00
6.760000000000000000e+02 7.505132274059446829e+00
6.770000000000000000e+02 7.084600617572777814e+00
6.780000000000000000e+02 6.681374401722986356e+00
6.790000000000000000e+02 6.297014102027911342e+00
6.800000000000000000e+02 5.930223298320274949e+00
6.810000000000000000e+02 5.575468511785415693e+00
6.820000000000000000e+02 5.237619600387822594e+00
6.830000000000000000e+02 4.913141148452850437e+00
6.840000000000000000e+02 4.601390037884959483e+00
6.850000000000000000e+02 4.302788143639150853e+00
6.860000000000000000e+02 4.017374503229643956e+00
6.870000000000000000e+02 3.746912986238139620e+00
6.880000000000000000e+02 3.492616181523764407e+00
6.890000000000000000e+02 3.255592775323220778e+00
6.900000000000000000e+02 3.036437051379290430e+00
6.910000000000000000e+02 2.833042623375459534e+00
6.920000000000000000e+02 2.645036491016702129e+00
6.930000000000000000e+02 2.469909175006529622e+00
6.940000000000000000e+02 2.306355829080088959e+00
6.950000000000000000e+02 2.153150836833411574e+00
6.960000000000000000e+02 2.009134994143704667e+00
6.970000000000000000e+02 1.873829214096505158e+00
6.980000000000000000e+02 1.747142600648434962e+00
6.990000000000000000e+02 1.628682969943467507e+00


==> figures/patches/pure_rerad/IXCRLALE/mono_hullin_4.txt <==
3.000000000000000000e+02 9.081823445142616080e+00
3.010000000000000000e+02 8.795090542997204608e+00
3.020000000000000000e+02 8.511531766349575534e+00
3.030000000000000000e+02 8.231784697077463520e+00
3.040000000000000000e+02 7.956299127601305976e+00
3.050000000000000000e+02 7.685327678900838677e+00
3.060000000000000000e+02 7.418437367737571009e+00
3.070000000000000000e+02 7.155981341870451651e+00
3.080000000000000000e+02 6.900817524246416035e+00
3.090000000000000000e+02 6.653411591633436650e+00
3.100000000000000000e+02 6.414847513482154540e+00
3.110000000000000000e+02 6.207515581032120977e+00
3.120000000000000000e+02 6.000364478711362359e+00
3.130000000000000000e+02 5.793399658038996591e+00
3.140000000000000000e+02 5.586628839324554896e+00
3.150000000000000000e+02 5.380049326794320130e+00
3.160000000000000000e+02 5.173694277906894179e+00
3.170000000000000000e+02 4.967564580123382534e+00
3.180000000000000000e+02 4.761683990800456456e+00
3.190000000000000000e+02 4.556728284277396845e+00
3.200000000000000000e+02 4.362880079407744027e+00
3.210000000000000000e+02 4.236937958376309155e+00
3.220000000000000000e+02 4.138375099302780136e+00
3.230000000000000000e+02 4.108729372936533508e+00
3.240000000000000000e+02 4.139873279433828657e+00
3.250000000000000000e+02 4.223366107750540444e+00
3.260000000000000000e+02 4.357699495297841175e+00
3.270000000000000000e+02 4.540383509245728533e+00
3.280000000000000000e+02 4.765008593725808872e+00
3.290000000000000000e+02 5.007956676025004938e+00
3.300000000000000000e+02 5.260684198783670773e+00
3.310000000000000000e+02 5.208611361469386303e+00
3.320000000000000000e+02 5.158597510955461374e+00
3.330000000000000000e+02 5.110911907212244643e+00
3.340000000000000000e+02 5.065846493341029877e+00
3.350000000000000000e+02 5.023717160331051979e+00
3.360000000000000000e+02 4.984864983145342876e+00
3.370000000000000000e+02 4.949656512971135847e+00
3.380000000000000000e+02 4.918484413230777008e+00
3.390000000000000000e+02 4.891767244263017567e+00
3.400000000000000000e+02 4.870270018336343654e+00
3.410000000000000000e+02 4.718593041352540318e+00
3.420000000000000000e+02 4.569128514429002585e+00
3.430000000000000000e+02 4.422133596130699118e+00
3.440000000000000000e+02 4.277897022501643498e+00
3.450000000000000000e+02 4.136743301796584227e+00
3.460000000000000000e+02 3.999036961339690333e+00
3.470000000000000000e+02 3.865186754180298667e+00
3.480000000000000000e+02 3.735649787738679617e+00
3.490000000000000000e+02 3.610935281179985079e+00
3.500000000000000000e+02 3.491867000988180259e+00
3.510000000000000000e+02 2.963895836061890776e+00
3.520000000000000000e+02 2.488253362914258471e+00
3.530000000000000000e+02 2.083672296303066496e+00
3.540000000000000000e+02 1.781392654005680809e+00
3.550000000000000000e+02 1.597991000894166902e+00
3.560000000000000000e+02 1.465205839706157809e+00
3.570000000000000000e+02 1.332660348639883141e+00
3.580000000000000000e+02 1.178831523710006213e+00
3.590000000000000000e+02 1.039879459287740948e+00
3.600000000000000000e+02 9.289340079127222927e-01
3.610000000000000000e+02 8.355016289276405717e-01
3.620000000000000000e+02 1.168791453073540154e+00
3.630000000000000000e+02 1.684672085158034793e+00
3.640000000000000000e+02 2.254530885295308540e+00
3.650000000000000000e+02 2.840832062842517658e+00
3.660000000000000000e+02 3.427045412433177507e+00
3.670000000000000000e+02 3.947354045699295266e+00
3.680000000000000000e+02 4.445476714571852561e+00
3.690000000000000000e+02 4.954874409781503175e+00
3.700000000000000000e+02 5.478474916482451107e+00
3.710000000000000000e+02 5.926601022777506778e+00
3.720000000000000000e+02 6.409515138618824714e+00
3.730000000000000000e+02 6.895719846723875612e+00
3.740000000000000000e+02 7.366040305088556117e+00
3.750000000000000000e+02 7.820585497424278110e+00
3.760000000000000000e+02 8.254050995214830877e+00
3.770000000000000000e+02 8.666971299701431874e+00
3.780000000000000000e+02 9.076438486248521897e+00
3.790000000000000000e+02 9.483700389926356777e+00
3.800000000000000000e+02 9.890676770778886961e+00
3.810000000000000000e+02 1.008970679100642087e+01
3.820000000000000000e+02 1.029330394591226572e+01
3.830000000000000000e+02 1.050106829049889079e+01
3.840000000000000000e+02 1.071279867530366658e+01
3.850000000000000000e+02 1.092824423191623495e+01
3.860000000000000000e+02 1.114712287287360404e+01
3.870000000000000000e+02 1.136914219178355800e+01
3.880000000000000000e+02 1.159412591578213991e+01
3.890000000000000000e+02 1.182144849277068666e+01
3.900000000000000000e+02 1.131132451078777024e+01
3.910000000000000000e+02 1.143895800893060688e+01
3.920000000000000000e+02 1.153608193583344210e+01
3.930000000000000000e+02 1.159729190559287559e+01
3.940000000000000000e+02 1.161678450028128573e+01
3.950000000000000000e+02 1.158806210184110341e+01
3.960000000000000000e+02 1.149838187550065527e+01
3.970000000000000000e+02 1.134339243446552281e+01
3.980000000000000000e+02 1.111832758625554440e+01
3.990000000000000000e+02 1.081729764763607982e+01
4.000000000000000000e+02 1.043499462435921821e+01
4.010000000000000000e+02 1.000833181135050864e+01
4.020000000000000000e+02 9.492303906629198096e+00
4.030000000000000000e+02 8.882276618850603711e+00
4.040000000000000000e+02 8.168243402451025759e+00
4.050000000000000000e+02 7.349758727607101250e+00
4.060000000000000000e+02 6.436070325956323224e+00
4.070000000000000000e+02 5.442398997391610926e+00
4.080000000000000000e+02 4.387160864053833542e+00
4.090000000000000000e+02 3.301407729491749876e+00
4.100000000000000000e+02 2.257556064167196563e+00
4.110000000000000000e+02 1.225203105086816402e+00
4.120000000000000000e+02 8.583338726294613696e-01
4.130000000000000000e+02 1.739293449607196118e+00
4.140000000000000000e+02 2.912541791505928845e+00
4.150000000000000000e+02 4.132995187196979892e+00
4.160000000000000000e+02 5.347394289333518458e+00
4.170000000000000000e+02 6.518396974390625154e+00
4.180000000000000000e+02 7.616224388984668359e+00
4.190000000000000000e+02 8.619260286322674602e+00
4.200000000000000000e+02 9.511694824039542695e+00
4.210000000000000000e+02 1.036422882666657230e+01
4.220000000000000000e+02 1.113835812768412659e+01
4.230000000000000000e+02 1.185071017164614737e+01
4.240000000000000000e+02 1.252180496467488169e+01
4.250000000000000000e+02 1.317708957280612125e+01
4.260000000000000000e+02 1.383512556135794824e+01
4.270000000000000000e+02 1.448789566180201405e+01
4.280000000000000000e+02 1.512013534855651642e+01
4.290000000000000000e+02 1.571591892946821645e+01
4.300000000000000000e+02 1.625922497401535338e+01
4.310000000000000000e+02 1.653186752533834181e+01
4.320000000000000000e+02 1.675610684004067608e+01
4.330000000000000000e+02 1.694882820760291509e+01
4.340000000000000000e+02 1.712742251278971395e+01
4.350000000000000000e+02 1.731353064354219029e+01
4.360000000000000000e+02 1.752264120144446125e+01
4.370000000000000000e+02 1.773047037614705701e+01
4.380000000000000000e+02 1.791003480546713078e+01
4.390000000000000000e+02 1.803349463854996770e+01
4.400000000000000000e+02 1.807307250058293491e+01
4.410000000000000000e+02 1.789989062985793922e+01
4.420000000000000000e+02 1.764115157960851832e+01
4.430000000000000000e+02 1.731848112344345125e+01
4.440000000000000000e+02 1.695552110360360842e+01
4.450000000000000000e+02 1.657851016684412926e+01
4.460000000000000000e+02 1.620353904691465630e+01
4.470000000000000000e+02 1.581942133642552051e+01
4.480000000000000000e+02 1.540604791451769628e+01
4.490000000000000000e+02 1.494374337736328506e+01
4.500000000000000000e+02 1.441309962799951094e+01
4.510000000000000000e+02 1.425992058681315733e+01
4.520000000000000000e+02 1.404268019996362504e+01
4.530000000000000000e+02 1.378738460902400931e+01
4.540000000000000000e+02 1.352475791849286324e+01
4.550000000000000000e+02 1.328253365971861122e+01
4.560000000000000000e+02 1.308289843162576283e+01
4.570000000000000000e+02 1.293250713322431622e+01
4.580000000000000000e+02 1.283290986275067169e+01
4.590000000000000000e+02 1.279620594853190241e+01
4.600000000000000000e+02 1.281429289712972341e+01
4.610000000000000000e+02 1.235363866418020784e+01
4.620000000000000000e+02 1.191466098517055272e+01
4.630000000000000000e+02 1.147298889295068314e+01
4.640000000000000000e+02 1.100448125989131753e+01
4.650000000000000000e+02 1.048439010041555086e+01
4.660000000000000000e+02 9.891612123941214918e+00
4.670000000000000000e+02 9.222129417176539334e+00
4.680000000000000000e+02 8.474304523994630856e+00
4.690000000000000000e+02 7.648407004680655596e+00
4.700000000000000000e+02 6.747346859801903740e+00
4.710000000000000000e+02 5.832740310594321187e+00
4.720000000000000000e+02 4.842257555330006902e+00
4.730000000000000000e+02 3.785330159455158494e+00
4.740000000000000000e+02 2.674869551439471138e+00
4.750000000000000000e+02 1.539712073047273533e+00
4.760000000000000000e+02 6.017303004391779675e-01
4.770000000000000000e+02 1.193246109500334162e+00
4.780000000000000000e+02 2.391155521078335511e+00
4.790000000000000000e+02 3.639653349895819012e+00
4.800000000000000000e+02 4.883456939294774202e+00
4.810000000000000000e+02 6.060005831430847145e+00
4.820000000000000000e+02 7.208179971878692527e+00
4.830000000000000000e+02 8.330103768629426142e+00
4.840000000000000000e+02 9.428597576657756107e+00
4.850000000000000000e+02 1.050730642633894263e+01
4.860000000000000000e+02 1.156698148022345940e+01
4.870000000000000000e+02 1.259576142164821810e+01
4.880000000000000000e+02 1.358068671993015109e+01
4.890000000000000000e+02 1.451073931602313571e+01
4.900000000000000000e+02 1.537633250878978330e+01
4.910000000000000000e+02 1.612715120955743231e+01
4.920000000000000000e+02 1.681467865934566674e+01
4.930000000000000000e+02 1.744702246574627225e+01
4.940000000000000000e+02 1.803137903403884934e+01
4.950000000000000000e+02 1.857423490512734077e+01
4.960000000000000000e+02 1.908189069315776010e+01
4.970000000000000000e+02 1.956149564288379494e+01
4.980000000000000000e+02 2.001975169516882858e+01
4.990000000000000000e+02 2.046284509105803551e+01
5.000000000000000000e+02 2.089584647138988771e+01
5.010000000000000000e+02 2.126867920348092511e+01
5.020000000000000000e+02 2.163131996317893524e+01
5.030000000000000000e+02 2.198249692352256801e+01
5.040000000000000000e+02 2.232054295611083816e+01
5.050000000000000000e+02 2.264397064574477625e+01
5.060000000000000000e+02 2.294965686912413005e+01
5.070000000000000000e+02 2.322829096169085616e+01
5.080000000000000000e+02 2.347126609577201251e+01
5.090000000000000000e+02 2.367259581129952295e+01
5.100000000000000000e+02 2.382876973646121499e+01
5.110000000000000000e+02 2.360605026912109494e+01
5.120000000000000000e+02 2.332609633763001966e+01
5.130000000000000000e+02 2.300139639105283607e+01
5.140000000000000000e+02 2.264377897959120034e+01
5.150000000000000000e+02 2.226453522490431425e+01
5.160000000000000000e+02 2.187382424324441033e+01
5.170000000000000000e+02 2.147832819067155086e+01
5.180000000000000000e+02 2.108468119130594332e+01
5.190000000000000000e+02 2.070070522777831812e+01
5.200000000000000000e+02 2.033512225423157105e+01
5.210000000000000000e+02 1.937141428185655556e+01
5.220000000000000000e+02 1.835365551571983644e+01
5.230000000000000000e+02 1.729227493021924644e+01
5.240000000000000000e+02 1.620047105485990002e+01
5.250000000000000000e+02 1.509469617016961251e+01
5.260000000000000000e+02 1.399574048774459278e+01
5.270000000000000000e+02 1.293063949340721486e+01
5.280000000000000000e+02 1.192933242423237594e+01
5.290000000000000000e+02 1.101980712519450556e+01
5.300000000000000000e+02 1.022052660127122969e+01
5.310000000000000000e+02 9.187020681272134226e+00
5.320000000000000000e+02 8.224882882949954066e+00
5.330000000000000000e+02 7.434072143487651552e+00
5.340000000000000000e+02 6.966774393597492399e+00
5.350000000000000000e+02 6.999923378586952794e+00
5.360000000000000000e+02 7.647755372360194315e+00
5.370000000000000000e+02 8.894308616724721617e+00
5.380000000000000000e+02 1.064740514415335682e+01
5.390000000000000000e+02 1.280848815041235689e+01
5.400000000000000000e+02 1.528805146772041645e+01
5.410000000000000000e+02 1.605481561010652314e+01
5.420000000000000000e+02 1.719010974689651761e+01
5.430000000000000000e+02 1.865944256806629653e+01
5.440000000000000000e+02 2.046731309759414330e+01
5.450000000000000000e+02 2.265505263162728511e+01
5.460000000000000000e+02 2.526543527826828139e+01
5.470000000000000000e+02 2.832268580862715979e+01
5.480000000000000000e+02 3.177893957955400239e+01
5.490000000000000000e+02 3.547066432362645827e+01
5.500000000000000000e+02 3.913307051979798956e+01
5.510000000000000000e+02 3.924738470769875676e+01
5.520000000000000000e+02 3.865893858845876707e+01
5.530000000000000000e+02 3.747500747231055840e+01
5.540000000000000000e+02 3.638576270945286950e+01
5.550000000000000000e+02 3.485765759594665525e+01
5.560000000000000000e+02 3.330346425912931352e+01
5.570000000000000000e+02 3.320543493578793459e+01
5.580000000000000000e+02 3.338336712898978220e+01
5.590000000000000000e+02 3.352262410646260804e+01
5.600000000000000000e+02 3.360844916366733059e+01
5.610000000000000000e+02 3.368914081350522594e+01
5.620000000000000000e+02 3.377064376604775475e+01
5.630000000000000000e+02 3.385231739656475725e+01
5.640000000000000000e+02 3.393186974039661408e+01
5.650000000000000000e+02 3.401180136786560126e+01
5.660000000000000000e+02 3.409126013321801452e+01
5.670000000000000000e+02 3.416647121104638529e+01
5.680000000000000000e+02 3.424559073527546360e+01
5.690000000000000000e+02 3.436200936530619998e+01
5.700000000000000000e+02 3.451863807221401714e+01
5.710000000000000000e+02 3.459009849563337724e+01
5.720000000000000000e+02 3.464702352859064405e+01
5.730000000000000000e+02 3.474616060987997201e+01
5.740000000000000000e+02 3.492823261961154913e+01
5.750000000000000000e+02 3.522111660793417087e+01
5.760000000000000000e+02 3.553899767864137260e+01
5.770000000000000000e+02 3.586854106619237115e+01
5.780000000000000000e+02 3.621225180112311648e+01
5.790000000000000000e+02 3.657597623161065314e+01
5.800000000000000000e+02 3.697791975298458311e+01
5.810000000000000000e+02 3.649904367633420321e+01
5.820000000000000000e+02 3.603248974836034790e+01
5.830000000000000000e+02 3.558615117172256959e+01
5.840000000000000000e+02 3.522581866751522739e+01
5.850000000000000000e+02 3.498850446226531830e+01
5.860000000000000000e+02 3.488597205712798655e+01
5.870000000000000000e+02 3.483786915925336558e+01
5.880000000000000000e+02 3.480061826333734842e+01
5.890000000000000000e+02 3.476497318867338748e+01
5.900000000000000000e+02 3.472835847818478783e+01
5.910000000000000000e+02 3.470949714429312394e+01
5.920000000000000000e+02 3.471139645754701775e+01
5.930000000000000000e+02 3.472590674647477726e+01
5.940000000000000000e+02 3.474209343959978469e+01
5.950000000000000000e+02 3.475312496930109063e+01
5.960000000000000000e+02 3.477425790599034627e+01
5.970000000000000000e+02 3.480940602893942781e+01
5.980000000000000000e+02 3.484136026862687885e+01
5.990000000000000000e+02 3.490414978787926970e+01
6.000000000000000000e+02 3.502967698048964706e+01
6.010000000000000000e+02 3.508948109026689366e+01
6.020000000000000000e+02 3.522372612568141648e+01
6.030000000000000000e+02 3.534948190080395136e+01
6.040000000000000000e+02 3.544306456021564600e+01
6.050000000000000000e+02 3.550093274382168573e+01
6.060000000000000000e+02 3.552584466236838523e+01
6.070000000000000000e+02 3.551905862462041341e+01
6.080000000000000000e+02 3.551555529465967709e+01
6.090000000000000000e+02 3.551392703435676879e+01
6.100000000000000000e+02 3.552983226934641436e+01
6.110000000000000000e+02 3.490956064199328779e+01
6.120000000000000000e+02 3.432422767381707018e+01
6.130000000000000000e+02 3.371549466520234972e+01
6.140000000000000000e+02 3.312638462711489495e+01
6.150000000000000000e+02 3.260712438062757457e+01
6.160000000000000000e+02 3.208690084594540792e+01
6.170000000000000000e+02 3.158755461419312383e+01
6.180000000000000000e+02 3.111401050619645403e+01
6.190000000000000000e+02 3.070635931647506567e+01
6.200000000000000000e+02 3.038431961007351134e+01
6.210000000000000000e+02 3.012102480373551572e+01
6.220000000000000000e+02 2.988809384009596215e+01
6.230000000000000000e+02 2.964550563296625896e+01
6.240000000000000000e+02 2.938597793491602772e+01
6.250000000000000000e+02 2.910723304276644186e+01
6.260000000000000000e+02 2.882027462583895172e+01
6.270000000000000000e+02 2.852961606078428503e+01
6.280000000000000000e+02 2.822902466680488942e+01
6.290000000000000000e+02 2.794427018841201971e+01
6.300000000000000000e+02 2.765990671441135618e+01
6.310000000000000000e+02 2.720895124723322311e+01
6.320000000000000000e+02 2.689621381933735478e+01
6.330000000000000000e+02 2.659708737391621014e+01
6.340000000000000000e+02 2.628475855825061558e+01
6.350000000000000000e+02 2.595867906164011174e+01
6.360000000000000000e+02 2.561970452237914486e+01
6.370000000000000000e+02 2.527631884430512343e+01
6.380000000000000000e+02 2.493724415958572038e+01
6.390000000000000000e+02 2.460950126961519757e+01
6.400000000000000000e+02 2.429545919252641895e+01
6.410000000000000000e+02 2.398340412092213469e+01
6.420000000000000000e+02 2.367101885552789753e+01
6.430000000000000000e+02 2.335481554293966511e+01
6.440000000000000000e+02 2.303175035132363746e+01
6.450000000000000000e+02 2.269887988778820898e+01
6.460000000000000000e+02 2.235411238796706002e+01
6.470000000000000000e+02 2.199858336613545262e+01
6.480000000000000000e+02 2.163416466215908329e+01
6.490000000000000000e+02 2.126268531408294393e+01
6.500000000000000000e+02 2.088746202051924072e+01
6.510000000000000000e+02 2.050781341000613978e+01
6.520000000000000000e+02 2.013416973645918517e+01
6.530000000000000000e+02 1.975711194269385373e+01
6.540000000000000000e+02 1.936387287012728464e+01
6.550000000000000000e+02 1.893771063121849352e+01
6.560000000000000000e+02 1.847934003243776857e+01
6.570000000000000000e+02 1.799002907332601353e+01
6.580000000000000000e+02 1.746563896002126626e+01
6.590000000000000000e+02 1.691140983261531971e+01
6.600000000000000000e+02 1.632034050767927624e+01
6.610000000000000000e+02 1.568924905144459281e+01
6.620000000000000000e+02 1.505093661882565215e+01
6.630000000000000000e+02 1.442251704738815477e+01
6.640000000000000000e+02 1.380501288581885966e+01
6.650000000000000000e+02 1.319938933340688081e+01
6.660000000000000000e+02 1.260650013123102831e+01
6.670000000000000000e+02 1.202706107218677367e+01
6.680000000000000000e+02 1.146169395988410855e+01
6.690000000000000000e+02 1.091095473774251623e+01
6.700000000000000000e+02 1.037532607832314646e+01
6.710000000000000000e+02 9.856180203403345885e+00
6.720000000000000000e+02 9.354875316425252052e+00
6.730000000000000000e+02 8.869554125954136836e+00
6.740000000000000000e+02 8.399133704839847780e+00
6.750000000000000000e+02 7.944053189135123816e+00
6.760000000000000000e+02 7.505132274059446829e+00
6.770000000000000000e+02 7.084600617572777814e+00
6.780000000000000000e+02 6.681374401722986356e+00
6.790000000000000000e+02 6.297014102027911342e+00
6.800000000000000000e+02 5.930223298320274949e+00
6.810000000000000000e+02 5.575468511785415693e+00
6.820000000000000000e+02 5.237619600387822594e+00
6.830000000000000000e+02 4.913141148452850437e+00
6.840000000000000000e+02 4.601390037884959483e+00
6.850000000000000000e+02 4.302788143639150853e+00
6.860000000000000000e+02 4.017374503229643956e+00
6.870000000000000000e+02 3.746912986238139620e+00
6.880000000000000000e+02 3.492616181523764407e+00
6.890000000000000000e+02 3.255592775323220778e+00
6.900000000000000000e+02 3.036437051379290430e+00
6.910000000000000000e+02 2.833042623375459534e+00
6.920000000000000000e+02 2.645036491016702129e+00
6.930000000000000000e+02 2.469909175006529622e+00
6.940000000000000000e+02 2.306355829080088959e+00
6.950000000000000000e+02 2.153150836833411574e+00
6.960000000000000000e+02 2.009134994143704667e+00
6.970000000000000000e+02 1.873829214096505158e+00
6.980000000000000000e+02 1.747142600648434962e+00
6.990000000000000000e+02 1.628682969943467507e+00


==> figures/patches/pure_rerad/IXCRLALE/mono_ours_3.txt <==
3.000000000000000000e+02 3.886002505951523034e+01
3.010000000000000000e+02 3.890777095060159496e+01
3.020000000000000000e+02 3.895578085473949415e+01
3.030000000000000000e+02 3.900329181665767209e+01
3.040000000000000000e+02 3.904992210876176273e+01
3.050000000000000000e+02 3.909472497324840390e+01
3.060000000000000000e+02 3.913688493540667679e+01
3.070000000000000000e+02 3.917950709091195449e+01
3.080000000000000000e+02 3.922268561866297176e+01
3.090000000000000000e+02 3.926648650363340920e+01
3.100000000000000000e+02 3.931088704168853809e+01
3.110000000000000000e+02 3.933235334396797356e+01
3.120000000000000000e+02 3.935362891813842623e+01
3.130000000000000000e+02 3.937481591140173975e+01
3.140000000000000000e+02 3.939585548136021487e+01
3.150000000000000000e+02 3.941684578796303384e+01
3.160000000000000000e+02 3.943760272883013585e+01
3.170000000000000000e+02 3.945819474202422583e+01
3.180000000000000000e+02 3.947858783012882355e+01
3.190000000000000000e+02 3.949750465662420140e+01
3.200000000000000000e+02 3.949595072241439908e+01
3.210000000000000000e+02 3.944282507241229041e+01
3.220000000000000000e+02 3.936314790748501480e+01
3.230000000000000000e+02 3.923384748577233694e+01
3.240000000000000000e+02 3.909120228194559132e+01
3.250000000000000000e+02 3.894743259377746369e+01
3.260000000000000000e+02 3.880322611586580450e+01
3.270000000000000000e+02 3.865882363623989448e+01
3.280000000000000000e+02 3.851544303403507286e+01
3.290000000000000000e+02 3.837910248492607934e+01
3.300000000000000000e+02 3.825003230394941767e+01
3.310000000000000000e+02 3.808352172399457913e+01
3.320000000000000000e+02 3.791631962042543336e+01
3.330000000000000000e+02 3.774842491975143588e+01
3.340000000000000000e+02 3.757983750418987512e+01
3.350000000000000000e+02 3.741055836463323914e+01
3.360000000000000000e+02 3.724058978232484662e+01
3.370000000000000000e+02 3.706993551061627556e+01
3.380000000000000000e+02 3.689860101133069747e+01
3.390000000000000000e+02 3.672659370566658055e+01
3.400000000000000000e+02 3.655380151977173142e+01
3.410000000000000000e+02 3.652251106343929621e+01
3.420000000000000000e+02 3.649124816061081589e+01
3.430000000000000000e+02 3.646001340588627926e+01
3.440000000000000000e+02 3.642880737913041855e+01
3.450000000000000000e+02 3.639763066470037245e+01
3.460000000000000000e+02 3.636648386075655282e+01
3.470000000000000000e+02 3.633536757968755637e+01
3.480000000000000000e+02 3.630428244853575848e+01
3.490000000000000000e+02 3.627322910942227452e+01
3.500000000000000000e+02 3.624209101832347812e+01
3.510000000000000000e+02 3.641240438221879572e+01
3.520000000000000000e+02 3.657893204538910936e+01
3.530000000000000000e+02 3.674092526836599859e+01
3.540000000000000000e+02 3.689282238546706338e+01
3.550000000000000000e+02 3.702053478447796664e+01
3.560000000000000000e+02 3.707983471069254477e+01
3.570000000000000000e+02 3.710440750064617532e+01
3.580000000000000000e+02 3.711392227983566983e+01
3.590000000000000000e+02 3.712111340679851423e+01
3.600000000000000000e+02 3.712744780411110668e+01
3.610000000000000000e+02 3.750072259663557617e+01
3.620000000000000000e+02 3.786719100424179629e+01
3.630000000000000000e+02 3.822739318115439744e+01
3.640000000000000000e+02 3.858116674788394107e+01
3.650000000000000000e+02 3.892851743462753689e+01
3.660000000000000000e+02 3.926723287883676505e+01
3.670000000000000000e+02 3.955419816024199520e+01
3.680000000000000000e+02 3.980747519035521975e+01
3.690000000000000000e+02 4.004946168816147889e+01
3.700000000000000000e+02 4.028568204498981942e+01
3.710000000000000000e+02 4.053602264314982762e+01
3.720000000000000000e+02 4.078143330400536115e+01
3.730000000000000000e+02 4.100799757393851053e+01
3.740000000000000000e+02 4.121186857192650876e+01
3.750000000000000000e+02 4.139989464345190839e+01
3.760000000000000000e+02 4.157203655957118116e+01
3.770000000000000000e+02 4.172977795619560482e+01
3.780000000000000000e+02 4.188476293566220221e+01
3.790000000000000000e+02 4.203799529747978880e+01
3.800000000000000000e+02 4.219100832129604584e+01
3.810000000000000000e+02 4.224476956190112986e+01
3.820000000000000000e+02 4.229855714602327055e+01
3.830000000000000000e+02 4.235236104935641777e+01
3.840000000000000000e+02 4.240619457640789847e+01
3.850000000000000000e+02 4.246006168970132677e+01
3.860000000000000000e+02 4.251395808312982894e+01
3.870000000000000000e+02 4.256787284005820027e+01
3.880000000000000000e+02 4.262181509160428305e+01
3.890000000000000000e+02 4.267560083908881552e+01
3.900000000000000000e+02 4.004313420382624855e+01
3.910000000000000000e+02 3.960286454473251894e+01
3.920000000000000000e+02 3.906863205270591521e+01
3.930000000000000000e+02 3.842715574587170124e+01
3.940000000000000000e+02 3.766466704457867820e+01
3.950000000000000000e+02 3.676710440582382233e+01
3.960000000000000000e+02 3.571472349739656238e+01
3.970000000000000000e+02 3.449680457304224745e+01
3.980000000000000000e+02 3.315826342464497145e+01
3.990000000000000000e+02 3.181710797461655815e+01
4.000000000000000000e+02 3.047024745641807897e+01
4.010000000000000000e+02 2.915065547669829016e+01
4.020000000000000000e+02 2.781039107468413718e+01
4.030000000000000000e+02 2.644791254365908983e+01
4.040000000000000000e+02 2.505429999823196496e+01
4.050000000000000000e+02 2.362944133142831049e+01
4.060000000000000000e+02 2.218192614136910024e+01
4.070000000000000000e+02 2.072417794870241536e+01
4.080000000000000000e+02 1.926591913916567123e+01
4.090000000000000000e+02 1.781691316817626003e+01
4.100000000000000000e+02 1.638678586905786361e+01
4.110000000000000000e+02 1.506024111415917055e+01
4.120000000000000000e+02 1.375418112859310860e+01
4.130000000000000000e+02 1.246972205843279013e+01
4.140000000000000000e+02 1.120784134285688616e+01
4.150000000000000000e+02 9.969392992156862476e+00
4.160000000000000000e+02 8.757362975044726383e+00
4.170000000000000000e+02 7.584392884154921077e+00
4.180000000000000000e+02 6.467699013553520615e+00
4.190000000000000000e+02 5.427526477975598063e+00
4.200000000000000000e+02 4.487756203528785903e+00
4.210000000000000000e+02 3.586150234099581890e+00
4.220000000000000000e+02 2.761738439974363413e+00
4.230000000000000000e+02 2.016185331269400027e+00
4.240000000000000000e+02 1.395575476764052025e+00
4.250000000000000000e+02 1.066884614231556228e+00
4.260000000000000000e+02 1.301608712211115959e+00
4.270000000000000000e+02 1.910759670776998709e+00
4.280000000000000000e+02 2.630350289723643264e+00
4.290000000000000000e+02 3.357947796964159792e+00
4.300000000000000000e+02 4.046881515715003985e+00
4.310000000000000000e+02 4.475188238531258023e+00
4.320000000000000000e+02 4.845184930547544511e+00
4.330000000000000000e+02 5.174771418083031982e+00
4.340000000000000000e+02 5.483047458640525562e+00
4.350000000000000000e+02 5.790966442488838517e+00
4.360000000000000000e+02 6.114740761786241485e+00
4.370000000000000000e+02 6.432830694216914225e+00
4.380000000000000000e+02 6.716589123164653508e+00
4.390000000000000000e+02 6.936762438488569771e+00
4.400000000000000000e+02 7.064604101583193518e+00
4.410000000000000000e+02 6.966424271389310974e+00
4.420000000000000000e+02 6.776818945071512168e+00
4.430000000000000000e+02 6.520836066438145728e+00
4.440000000000000000e+02 6.225251265980127791e+00
4.450000000000000000e+02 5.919648821385262494e+00
4.460000000000000000e+02 5.621643572731779948e+00
4.470000000000000000e+02 5.320689615904151459e+00
4.480000000000000000e+02 4.997677774512014004e+00
4.490000000000000000e+02 4.636349733972950027e+00
4.500000000000000000e+02 4.224921689660193991e+00
4.510000000000000000e+02 4.038425170721604118e+00
4.520000000000000000e+02 3.793792605151898201e+00
4.530000000000000000e+02 3.517748783952710401e+00
4.540000000000000000e+02 3.246787055885234974e+00
4.550000000000000000e+02 3.015184684473393162e+00
4.560000000000000000e+02 2.852423076721252393e+00
4.570000000000000000e+02 2.770354300919287027e+00
4.580000000000000000e+02 2.771068951070115638e+00
4.590000000000000000e+02 2.849275779278706011e+00
4.600000000000000000e+02 2.994022143652103285e+00
4.610000000000000000e+02 2.659793899472804757e+00
4.620000000000000000e+02 2.362728074024730507e+00
4.630000000000000000e+02 2.082618115221864574e+00
4.640000000000000000e+02 1.805934820891970105e+00
4.650000000000000000e+02 1.532665997782818756e+00
4.660000000000000000e+02 1.300611867340738526e+00
4.670000000000000000e+02 1.222564460419261145e+00
4.680000000000000000e+02 1.411735942953814771e+00
4.690000000000000000e+02 1.860811465775638718e+00
4.700000000000000000e+02 2.491781491799948345e+00
4.710000000000000000e+02 3.102714539406455696e+00
4.720000000000000000e+02 3.820142369135952620e+00
4.730000000000000000e+02 4.613320919589750879e+00
4.740000000000000000e+02 5.458417586230394747e+00
4.750000000000000000e+02 6.336019977140506576e+00
4.760000000000000000e+02 7.229480213863190841e+00
4.770000000000000000e+02 8.123503523706334661e+00
4.780000000000000000e+02 9.005027687509741696e+00
4.790000000000000000e+02 9.863296776063821270e+00
4.800000000000000000e+02 1.068956776380076334e+01
4.810000000000000000e+02 1.144088203952617100e+01
4.820000000000000000e+02 1.216011229642597513e+01
4.830000000000000000e+02 1.285345633907397733e+01
4.840000000000000000e+02 1.352600865166313326e+01
4.850000000000000000e+02 1.418226798745079442e+01
4.860000000000000000e+02 1.482327725868036339e+01
4.870000000000000000e+02 1.543817374215142202e+01
4.880000000000000000e+02 1.601428786457899989e+01
4.890000000000000000e+02 1.654012973610283765e+01
4.900000000000000000e+02 1.700519567318547942e+01
4.910000000000000000e+02 1.735875772265576700e+01
4.920000000000000000e+02 1.765001433147527621e+01
4.930000000000000000e+02 1.788653598559119828e+01
4.940000000000000000e+02 1.807554254762617063e+01
4.950000000000000000e+02 1.822404219717351381e+01
4.960000000000000000e+02 1.833866169301456139e+01
4.970000000000000000e+02 1.842469493162835903e+01
4.980000000000000000e+02 1.848647586505072837e+01
4.990000000000000000e+02 1.852779319841139483e+01
5.000000000000000000e+02 1.855152808380348262e+01
5.010000000000000000e+02 1.849736297124585960e+01
5.020000000000000000e+02 1.842369336096102472e+01
5.030000000000000000e+02 1.833169435597526942e+01
5.040000000000000000e+02 1.822271622133187208e+01
5.050000000000000000e+02 1.809863681847400230e+01
5.060000000000000000e+02 1.796078397791078629e+01
5.070000000000000000e+02 1.780727422628174139e+01
5.080000000000000000e+02 1.763714862671744399e+01
5.090000000000000000e+02 1.745135007464665833e+01
5.100000000000000000e+02 1.725247054736125207e+01
5.110000000000000000e+02 1.668714208630174056e+01
5.120000000000000000e+02 1.609134411197977599e+01
5.130000000000000000e+02 1.547352730757621053e+01
5.140000000000000000e+02 1.484178989524054160e+01
5.150000000000000000e+02 1.420398385731811430e+01
5.160000000000000000e+02 1.356856630639962091e+01
5.170000000000000000e+02 1.294682069099599531e+01
5.180000000000000000e+02 1.235142809553932786e+01
5.190000000000000000e+02 1.179586849407807669e+01
5.200000000000000000e+02 1.129398436078253987e+01
5.210000000000000000e+02 1.021310316178555588e+01
5.220000000000000000e+02 9.111271272113395270e+00
5.230000000000000000e+02 8.004959880786254089e+00
5.240000000000000000e+02 6.921692572536549903e+00
5.250000000000000000e+02 5.907703530538128689e+00
5.260000000000000000e+02 5.040700273263544418e+00
5.270000000000000000e+02 4.439543446749528499e+00
5.280000000000000000e+02 4.227035412834574402e+00
5.290000000000000000e+02 4.431093321821100162e+00
5.300000000000000000e+02 4.935389279399245765e+00
5.310000000000000000e+02 5.235094311406483847e+00
5.320000000000000000e+02 5.923198778067720660e+00
5.330000000000000000e+02 6.950856956198730785e+00
5.340000000000000000e+02 8.259533061301702617e+00
5.350000000000000000e+02 9.805576665659911484e+00
5.360000000000000000e+02 1.156231144107153419e+01
5.370000000000000000e+02 1.351213703319013959e+01
5.380000000000000000e+02 1.564865745315869816e+01
5.390000000000000000e+02 1.796882635576963594e+01
5.400000000000000000e+02 2.045870260919408068e+01
5.410000000000000000e+02 2.103335470709241406e+01
5.420000000000000000e+02 2.190628199250271280e+01
5.430000000000000000e+02 2.306879206055613452e+01
5.440000000000000000e+02 2.454132205059229932e+01
5.450000000000000000e+02 2.637480085085594084e+01
5.460000000000000000e+02 2.862411195405449860e+01
5.470000000000000000e+02 3.132729011113080730e+01
5.480000000000000000e+02 3.444985862236195828e+01
5.490000000000000000e+02 3.783667742263373412e+01
5.500000000000000000e+02 4.122189477042350347e+01
5.510000000000000000e+02 4.116357713054295431e+01
5.520000000000000000e+02 4.040936627784702040e+01
5.530000000000000000e+02 3.906790700659018967e+01
5.540000000000000000e+02 3.781453354838803449e+01
5.550000000000000000e+02 3.612935513507758856e+01
5.560000000000000000e+02 3.438903912342929203e+01
5.570000000000000000e+02 3.395463478607827312e+01
5.580000000000000000e+02 3.373564394096887753e+01
5.590000000000000000e+02 3.347088253621187448e+01
5.600000000000000000e+02 3.314794094355247012e+01
5.610000000000000000e+02 3.281559736981614606e+01
5.620000000000000000e+02 3.247588821151473581e+01
5.630000000000000000e+02 3.212286459557441987e+01
5.640000000000000000e+02 3.174875814269154262e+01
5.650000000000000000e+02 3.135066243373271178e+01
5.660000000000000000e+02 3.092344904527556437e+01
5.670000000000000000e+02 3.046415713087117538e+01
5.680000000000000000e+02 2.998371948726229874e+01
5.690000000000000000e+02 2.952076705792045175e+01
5.700000000000000000e+02 2.908363349574645795e+01
5.710000000000000000e+02 2.853733838405528545e+01
5.720000000000000000e+02 2.795588934501792266e+01
5.730000000000000000e+02 2.739927740360226593e+01
5.740000000000000000e+02 2.691412653275149580e+01
5.750000000000000000e+02 2.653411768115766023e+01
5.760000000000000000e+02 2.614519971878109672e+01
5.770000000000000000e+02 2.571523205894765596e+01
5.780000000000000000e+02 2.522034119269840602e+01
5.790000000000000000e+02 2.463053944067513257e+01
5.800000000000000000e+02 2.390462616024226605e+01
5.810000000000000000e+02 2.161827862662307354e+01
5.820000000000000000e+02 1.888884695508686207e+01
5.830000000000000000e+02 1.548544013766012917e+01
5.840000000000000000e+02 1.089564984677907766e+01
5.850000000000000000e+02 6.307575704697108598e+00
5.860000000000000000e+02 4.926831848093148558e+00
5.870000000000000000e+02 4.530708865074757341e+00
5.880000000000000000e+02 6.085195339443999485e-02
5.890000000000000000e+02 2.138101368878721556e-02
5.900000000000000000e+02 1.383244744891193312e-02
5.910000000000000000e+02 5.083250501293179457e-02
5.920000000000000000e+02 1.549059793002602048e-01
5.930000000000000000e+02 2.840030319675028725e-01
5.940000000000000000e+02 4.195972565917858721e-01
5.950000000000000000e+02 5.442444347814388017e-01
5.960000000000000000e+02 6.922537758178392009e-01
5.970000000000000000e+02 8.706426870465994172e-01
5.980000000000000000e+02 1.048810737251141489e+00
5.990000000000000000e+02 1.301472838430409507e+00
6.000000000000000000e+02 1.667164648394345416e+00
6.010000000000000000e+02 1.936889651617145436e+00
6.020000000000000000e+02 2.347889147902187723e+00
6.030000000000000000e+02 2.741783376334747224e+00
6.040000000000000000e+02 3.082049767854185163e+00
6.050000000000000000e+02 3.369064791293139294e+00
6.060000000000000000e+02 3.613177005145521203e+00
6.070000000000000000e+02 3.817971386569800174e+00
6.080000000000000000e+02 4.044926600997379218e+00
6.090000000000000000e+02 4.288629304036664536e+00
6.100000000000000000e+02 4.572651916158509522e+00
6.110000000000000000e+02 3.930815079193964667e+00
6.120000000000000000e+02 3.352890124499382729e+00
6.130000000000000000e+02 2.741886231706675225e+00
6.140000000000000000e+02 2.165544184801409422e+00
6.150000000000000000e+02 1.704998487216023761e+00
6.160000000000000000e+02 1.253346321862592427e+00
6.170000000000000000e+02 8.456877147162719099e-01
6.180000000000000000e+02 4.880134225988549401e-01
6.190000000000000000e+02 2.378653652492586090e-01
6.200000000000000000e+02 1.211417180993624720e-01
6.210000000000000000e+02 8.944866156468310459e-02
6.220000000000000000e+02 1.068188114121661342e-01
6.230000000000000000e+02 1.187731371355310872e-01
6.240000000000000000e+02 1.199061973198402437e-01
6.250000000000000000e+02 1.118817258223851613e-01
6.260000000000000000e+02 1.121855638801260019e-01
6.270000000000000000e+02 1.233424961680314180e-01
6.280000000000000000e+02 1.329522031928997705e-01
6.290000000000000000e+02 1.704751558149026902e-01
6.300000000000000000e+02 2.109662091122831429e-01
6.310000000000000000e+02 5.097646554912570183e-02
6.320000000000000000e+02 6.116140295699940693e-02
6.330000000000000000e+02 8.626803034163300909e-02
6.340000000000000000e+02 9.474676058364804587e-02
6.350000000000000000e+02 8.686495336955514512e-02
6.360000000000000000e+02 6.438285337767500616e-02
6.370000000000000000e+02 3.696122480736390575e-02
6.380000000000000000e+02 1.367724933414905808e-02
6.390000000000000000e+02 1.140988327367730912e-03
6.400000000000000000e+02 7.239961200541668827e-04
6.410000000000000000e+02 2.618230440936700166e-04
6.420000000000000000e+02 1.325692926115818533e-04
6.430000000000000000e+02 4.092802797827589027e-05
6.440000000000000000e+02 3.291376413783270147e-07
6.450000000000000000e+02 0.000000000000000000e+00
6.460000000000000000e+02 0.000000000000000000e+00
6.470000000000000000e+02 0.000000000000000000e+00
6.480000000000000000e+02 0.000000000000000000e+00
6.490000000000000000e+02 0.000000000000000000e+00
6.500000000000000000e+02 1.312188156332387947e-03
6.510000000000000000e+02 1.945584552729463313e-03
6.520000000000000000e+02 1.003835699284718642e-02
6.530000000000000000e+02 1.675657249315177372e-02
6.540000000000000000e+02 1.946256156233258997e-02
6.550000000000000000e+02 1.731580877491316339e-02
6.560000000000000000e+02 1.242572905376759795e-02
6.570000000000000000e+02 7.604863258120523120e-03
6.580000000000000000e+02 1.319060538096325681e-03
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 1.006429555849567420e-03
6.720000000000000000e+02 4.197053057675204091e-03
6.730000000000000000e+02 7.440795467871810787e-03
6.740000000000000000e+02 9.364558714004437429e-03
6.750000000000000000e+02 1.025038569153438779e-02
6.760000000000000000e+02 1.083207374621281138e-02
6.770000000000000000e+02 1.333718992307013872e-02
6.780000000000000000e+02 1.633824592630097119e-02
6.790000000000000000e+02 2.154645162490068447e-02
6.800000000000000000e+02 2.747452428920672124e-02
6.810000000000000000e+02 2.776152230082444203e-02
6.820000000000000000e+02 2.913998346733724307e-02
6.830000000000000000e+02 2.840953778083764314e-02
6.840000000000000000e+02 2.568881775498269016e-02
6.850000000000000000e+02 2.232070142009613678e-02
6.860000000000000000e+02 1.862438543679367092e-02
6.870000000000000000e+02 1.533131664461517656e-02
6.880000000000000000e+02 1.252790538465806125e-02
6.890000000000000000e+02 1.071394741512097550e-02
6.900000000000000000e+02 1.019615473616809591e-02
6.910000000000000000e+02 8.569157823748100103e-03
6.920000000000000000e+02 7.576801096407333701e-03
6.930000000000000000e+02 6.295729558083659055e-03
6.940000000000000000e+02 5.059857742660287504e-03
6.950000000000000000e+02 4.026586434103325736e-03
6.960000000000000000e+02 3.016394959989999753e-03
6.970000000000000000e+02 1.980000874620014423e-03
6.980000000000000000e+02 1.243329221331255889e-03
6.990000000000000000e+02 7.454252034555264870e-04


==> figures/patches/pure_rerad/IXCRLALE/mono_ours_4.txt <==
3.000000000000000000e+02 8.382425534124701372e+00
3.010000000000000000e+02 8.100218716736954150e+00
3.020000000000000000e+02 7.821527304383948831e+00
3.030000000000000000e+02 7.546982358474143560e+00
3.040000000000000000e+02 7.277014927382888132e+00
3.050000000000000000e+02 7.011957363060994375e+00
3.060000000000000000e+02 6.751526195684195208e+00
3.070000000000000000e+02 6.496517036278138590e+00
3.080000000000000000e+02 6.249808820518218511e+00
3.090000000000000000e+02 6.012113663739654612e+00
3.100000000000000000e+02 5.784706245002062985e+00
3.110000000000000000e+02 5.580318922467233378e+00
3.120000000000000000e+02 5.376062936152948168e+00
3.130000000000000000e+02 5.171970094403690155e+00
3.140000000000000000e+02 4.968030662754866711e+00
3.150000000000000000e+02 4.764266221174878524e+00
3.160000000000000000e+02 4.560658953050369391e+00
3.170000000000000000e+02 4.357224695862923269e+00
3.180000000000000000e+02 4.153973088958787585e+00
3.190000000000000000e+02 3.951331127815443711e+00
3.200000000000000000e+02 3.755443859120020544e+00
3.210000000000000000e+02 3.623410208676942190e+00
3.220000000000000000e+02 3.514574518721270913e+00
3.230000000000000000e+02 3.470485437341927160e+00
3.240000000000000000e+02 3.493462233486918755e+00
3.250000000000000000e+02 3.577663012757577476e+00
3.260000000000000000e+02 3.720856169683828263e+00
3.270000000000000000e+02 3.918932423871548387e+00
3.280000000000000000e+02 4.163397964819472108e+00
3.290000000000000000e+02 4.427978125723428526e+00
3.300000000000000000e+02 4.702634071475395139e+00
3.310000000000000000e+02 4.647049604510010923e+00
3.320000000000000000e+02 4.593678719649006759e+00
3.330000000000000000e+02 4.542837716963792793e+00
3.340000000000000000e+02 4.494870998726253397e+00
3.350000000000000000e+02 4.450152416597802585e+00
3.360000000000000000e+02 4.409086421762116181e+00
3.370000000000000000e+02 4.372108032509957276e+00
3.380000000000000000e+02 4.339682894394833568e+00
3.390000000000000000e+02 4.312306162604991222e+00
3.400000000000000000e+02 4.290830789615293739e+00
3.410000000000000000e+02 4.144032752984709411e+00
3.420000000000000000e+02 3.999905812117322768e+00
3.430000000000000000e+02 3.858788267495496527e+00
3.440000000000000000e+02 3.721063268254381828e+00
3.450000000000000000e+02 3.587164623039894806e+00
3.460000000000000000e+02 3.457582505639146930e+00
3.470000000000000000e+02 3.332868745225231688e+00
3.480000000000000000e+02 3.213641314885878675e+00
3.490000000000000000e+02 3.100587245656838409e+00
3.500000000000000000e+02 2.994726496505796032e+00
3.510000000000000000e+02 2.463467693040618745e+00
3.520000000000000000e+02 1.992251693271044344e+00
3.530000000000000000e+02 1.611779296000529937e+00
3.540000000000000000e+02 1.372221661975368656e+00
3.550000000000000000e+02 1.290503830621175130e+00
3.560000000000000000e+02 1.235644228622510665e+00
3.570000000000000000e+02 1.163977698807617811e+00
3.580000000000000000e+02 1.061852591875567020e+00
3.590000000000000000e+02 9.863216501566643979e-01
3.600000000000000000e+02 9.525461900336500420e-01
3.610000000000000000e+02 1.194374667154153302e+00
3.620000000000000000e+02 1.661526791630477451e+00
3.630000000000000000e+02 2.209492068716464974e+00
3.640000000000000000e+02 2.785423690342670788e+00
3.650000000000000000e+02 3.370551538867854635e+00
3.660000000000000000e+02 3.953057280055788603e+00
3.670000000000000000e+02 4.465878113740822108e+00
3.680000000000000000e+02 4.952671279080715472e+00
3.690000000000000000e+02 5.448842690735680172e+00
3.700000000000000000e+02 5.958539802926139828e+00
3.710000000000000000e+02 6.420343985214280735e+00
3.720000000000000000e+02 6.911180265646998500e+00
3.730000000000000000e+02 7.400817016869834397e+00
3.740000000000000000e+02 7.871765444860038485e+00
3.750000000000000000e+02 8.325393678859457580e+00
3.760000000000000000e+02 8.756948814409296844e+00
3.770000000000000000e+02 9.167359153591375431e+00
3.780000000000000000e+02 9.574110050793681381e+00
3.790000000000000000e+02 9.978525104306759985e+00
3.800000000000000000e+02 1.038258196897636054e+01
3.810000000000000000e+02 1.057889725316623242e+01
3.820000000000000000e+02 1.077958981064759136e+01
3.830000000000000000e+02 1.098428534767194975e+01
3.840000000000000000e+02 1.119281101312189719e+01
3.850000000000000000e+02 1.140494007923362396e+01
3.860000000000000000e+02 1.162040992864512390e+01
3.870000000000000000e+02 1.183894445342892077e+01
3.880000000000000000e+02 1.206038620567923836e+01
3.890000000000000000e+02 1.228410243615366504e+01
3.900000000000000000e+02 1.209216838093252377e+01
3.910000000000000000e+02 1.228347495674220013e+01
3.920000000000000000e+02 1.245716488987859805e+01
3.930000000000000000e+02 1.260990209552164920e+01
3.940000000000000000e+02 1.273811167136776135e+01
3.950000000000000000e+02 1.283761314119990260e+01
3.960000000000000000e+02 1.289780873482166790e+01
3.970000000000000000e+02 1.291665346839276829e+01
3.980000000000000000e+02 1.289146680420907387e+01
3.990000000000000000e+02 1.281805405828468736e+01
4.000000000000000000e+02 1.269231559068761861e+01
4.010000000000000000e+02 1.255126010784165658e+01
4.020000000000000000e+02 1.235062770826354139e+01
4.030000000000000000e+02 1.208540265865872243e+01
4.040000000000000000e+02 1.174403026760051816e+01
4.050000000000000000e+02 1.132376492187138872e+01
4.060000000000000000e+02 1.083052300866795647e+01
4.070000000000000000e+02 1.027421980819443625e+01
4.080000000000000000e+02 9.663428450841886175e+00
4.090000000000000000e+02 9.007887040132565915e+00
4.100000000000000000e+02 8.318445439464012381e+00
4.110000000000000000e+02 7.650016415553620774e+00
4.120000000000000000e+02 6.954959501997931781e+00
4.130000000000000000e+02 6.238916333915353718e+00
4.140000000000000000e+02 5.507510369882733237e+00
4.150000000000000000e+02 4.766530538391224425e+00
4.160000000000000000e+02 4.024073584080197108e+00
4.170000000000000000e+02 3.297450884485043421e+00
4.180000000000000000e+02 2.612246066223285368e+00
4.190000000000000000e+02 2.006598672022849694e+00
4.200000000000000000e+02 1.541399643868980762e+00
4.210000000000000000e+02 1.216489643580801916e+00
4.220000000000000000e+02 1.160124144315834993e+00
4.230000000000000000e+02 1.353654498907087778e+00
4.240000000000000000e+02 1.703711181508820172e+00
4.250000000000000000e+02 2.139079501222164392e+00
4.260000000000000000e+02 2.640429034081769988e+00
4.270000000000000000e+02 3.177739651221039185e+00
4.280000000000000000e+02 3.723192880457227627e+00
4.290000000000000000e+02 4.253809375832346085e+00
4.300000000000000000e+02 4.749049853674073951e+00
4.310000000000000000e+02 4.995653867282747740e+00
4.320000000000000000e+02 5.198782015432088066e+00
4.330000000000000000e+02 5.373212002233119122e+00
4.340000000000000000e+02 5.534679642953413747e+00
4.350000000000000000e+02 5.700848181282720972e+00
4.360000000000000000e+02 5.886086796132451227e+00
4.370000000000000000e+02 6.072378663632338025e+00
4.380000000000000000e+02 6.235285438899668797e+00
4.390000000000000000e+02 6.349097105567904187e+00
4.400000000000000000e+02 6.388134808064821257e+00
4.410000000000000000e+02 6.218620246023684572e+00
4.420000000000000000e+02 5.973120934890371103e+00
4.430000000000000000e+02 5.672704995979643172e+00
4.440000000000000000e+02 5.340671727399777247e+00
4.450000000000000000e+02 5.003713235389357195e+00
4.460000000000000000e+02 4.677550126057925084e+00
4.470000000000000000e+02 4.354520418846044905e+00
4.480000000000000000e+02 4.019992130241851314e+00
4.490000000000000000e+02 3.663852520170547411e+00
4.500000000000000000e+02 3.283997981894683171e+00
4.510000000000000000e+02 3.060683185630900027e+00
4.520000000000000000e+02 2.788483758335971174e+00
4.530000000000000000e+02 2.489619367350885515e+00
4.540000000000000000e+02 2.199033700150262227e+00
4.550000000000000000e+02 1.951202707980456141e+00
4.560000000000000000e+02 1.779198276951077462e+00
4.570000000000000000e+02 1.701566300352037153e+00
4.580000000000000000e+02 1.722113271242401655e+00
4.590000000000000000e+02 1.821493989338577979e+00
4.600000000000000000e+02 1.982642761010529275e+00
4.610000000000000000e+02 1.677366949699698573e+00
4.620000000000000000e+02 1.432705206952171961e+00
4.630000000000000000e+02 1.250334362214217787e+00
4.640000000000000000e+02 1.152191125351737178e+00
4.650000000000000000e+02 1.180070477943383267e+00
4.660000000000000000e+02 1.372243720921607402e+00
4.670000000000000000e+02 1.728080242433425617e+00
4.680000000000000000e+02 2.214001258718555132e+00
4.690000000000000000e+02 2.803361025105707505e+00
4.700000000000000000e+02 3.479002602279793077e+00
4.710000000000000000e+02 4.094106229237862493e+00
4.720000000000000000e+02 4.780785160686933821e+00
4.730000000000000000e+02 5.521389699466591416e+00
4.740000000000000000e+02 6.299962705920024497e+00
4.750000000000000000e+02 7.102169947772115854e+00
4.760000000000000000e+02 7.915025262338051704e+00
4.770000000000000000e+02 8.726307259543631289e+00
4.780000000000000000e+02 9.525428626853491565e+00
4.790000000000000000e+02 1.030355711120056306e+01
4.800000000000000000e+02 1.105342611398970654e+01
4.810000000000000000e+02 1.173287871185289433e+01
4.820000000000000000e+02 1.238429819529535081e+01
4.830000000000000000e+02 1.301301758366306949e+01
4.840000000000000000e+02 1.362336948177829932e+01
4.850000000000000000e+02 1.421919886741640582e+01
4.860000000000000000e+02 1.480136767979072232e+01
4.870000000000000000e+02 1.536030066590929799e+01
4.880000000000000000e+02 1.588480192174599459e+01
4.890000000000000000e+02 1.636466261452196491e+01
4.900000000000000000e+02 1.679047635970583485e+01
4.910000000000000000e+02 1.711208160370976472e+01
4.920000000000000000e+02 1.737797276179291472e+01
4.930000000000000000e+02 1.759474793879084231e+01
4.940000000000000000e+02 1.776873550984856109e+01
4.950000000000000000e+02 1.790612822178660934e+01
4.960000000000000000e+02 1.801276546602410988e+01
4.970000000000000000e+02 1.809306536592789882e+01
4.980000000000000000e+02 1.815056771996218288e+01
4.990000000000000000e+02 1.818839933230639971e+01
5.000000000000000000e+02 1.820890420140649013e+01
5.010000000000000000e+02 1.815140139557223975e+01
5.020000000000000000e+02 1.807431655203273735e+01
5.030000000000000000e+02 1.797892888387452004e+01
5.040000000000000000e+02 1.786669881880601807e+01
5.050000000000000000e+02 1.773962221515133919e+01
5.060000000000000000e+02 1.759930807246982098e+01
5.070000000000000000e+02 1.744470876764048839e+01
5.080000000000000000e+02 1.727559714253952095e+01
5.090000000000000000e+02 1.709338963258948141e+01
5.100000000000000000e+02 1.690093581704742931e+01
5.110000000000000000e+02 1.634474718763394918e+01
5.120000000000000000e+02 1.576016503570333249e+01
5.130000000000000000e+02 1.515487282805756664e+01
5.140000000000000000e+02 1.453636731566951212e+01
5.150000000000000000e+02 1.391203386601446468e+01
5.160000000000000000e+02 1.329004306530659107e+01
5.170000000000000000e+02 1.268169771043682381e+01
5.180000000000000000e+02 1.209971723445532632e+01
5.190000000000000000e+02 1.155756698124666215e+01
5.200000000000000000e+02 1.106902318379994909e+01
5.210000000000000000e+02 1.000159080655184241e+01
5.220000000000000000e+02 8.914133326966371840e+00
5.230000000000000000e+02 7.823667756300656251e+00
5.240000000000000000e+02 6.758742839848363992e+00
5.250000000000000000e+02 5.767449434590190549e+00
5.260000000000000000e+02 4.930405262055461257e+00
5.270000000000000000e+02 4.368884440778716183e+00
5.280000000000000000e+02 4.201970797411456182e+00
5.290000000000000000e+02 4.445604086270601663e+00
5.300000000000000000e+02 4.975188744563362242e+00
5.310000000000000000e+02 5.291230864130364253e+00
5.320000000000000000e+02 5.987066831597106287e+00
5.330000000000000000e+02 7.015185424633998856e+00
5.340000000000000000e+02 8.319835949725952418e+00
5.350000000000000000e+02 9.859552941190150577e+00
5.360000000000000000e+02 1.160895859027655952e+01
5.370000000000000000e+02 1.355115901813331547e+01
5.380000000000000000e+02 1.568014052414673287e+01
5.390000000000000000e+02 1.799308270648537444e+01
5.400000000000000000e+02 2.047619292018035608e+01
5.410000000000000000e+02 2.104473329053397279e+01
5.420000000000000000e+02 2.191208897352823115e+01
5.430000000000000000e+02 2.306964354861934652e+01
5.440000000000000000e+02 2.453788235172422461e+01
5.450000000000000000e+02 2.636776256691796760e+01
5.460000000000000000e+02 2.861417110831002830e+01
5.470000000000000000e+02 3.131511438616524146e+01
5.480000000000000000e+02 3.443606181110534692e+01
5.490000000000000000e+02 3.782182904125328093e+01
5.500000000000000000e+02 4.120656920653154032e+01
5.510000000000000000e+02 4.114840305277520827e+01
5.520000000000000000e+02 4.039440724152734674e+01
5.530000000000000000e+02 3.905314871011236022e+01
5.540000000000000000e+02 3.779995106472414079e+01
5.550000000000000000e+02 3.611482830743350547e+01
5.560000000000000000e+02 3.437424222541790897e+01
5.570000000000000000e+02 3.393934869481712013e+01
5.580000000000000000e+02 3.371977951176852883e+01
5.590000000000000000e+02 3.345433660884432214e+01
5.600000000000000000e+02 3.313061219148762859e+01
5.610000000000000000e+02 3.279740661333684670e+01
5.620000000000000000e+02 3.245674602773431872e+01
5.630000000000000000e+02 3.210266227102159320e+01
5.640000000000000000e+02 3.172736364690600652e+01
5.650000000000000000e+02 3.132791874822714817e+01
5.660000000000000000e+02 3.089917180047665113e+01
5.670000000000000000e+02 3.043814651263160442e+01
5.680000000000000000e+02 2.995576799728974038e+01
5.690000000000000000e+02 2.949067830467828344e+01
5.700000000000000000e+02 2.905120581809191549e+01
5.710000000000000000e+02 2.850222557785677324e+01
5.720000000000000000e+02 2.791773246230807715e+01
5.730000000000000000e+02 2.735764710781252163e+01
5.740000000000000000e+02 2.686847992018948972e+01
5.750000000000000000e+02 2.648369446119833626e+01
5.760000000000000000e+02 2.608864307405443839e+01
5.770000000000000000e+02 2.565047683561700964e+01
5.780000000000000000e+02 2.514424635054091439e+01
5.790000000000000000e+02 2.453826693461755326e+01
5.800000000000000000e+02 2.378841537602407286e+01
5.810000000000000000e+02 2.146665549516146143e+01
5.820000000000000000e+02 1.868497130870884604e+01
5.830000000000000000e+02 1.517692921107498449e+01
5.840000000000000000e+02 1.048597376626799438e+01
5.850000000000000000e+02 5.953571562171375398e+00
5.860000000000000000e+02 5.193466979192340460e+00
5.870000000000000000e+02 3.803696674523022292e+00
5.880000000000000000e+02 6.085195339443999485e-02
5.890000000000000000e+02 2.138101368878721556e-02
5.900000000000000000e+02 1.383244744891193312e-02
5.910000000000000000e+02 5.083250501293179457e-02
5.920000000000000000e+02 1.549059793002602048e-01
5.930000000000000000e+02 2.840030319675028725e-01
5.940000000000000000e+02 4.195972565917858721e-01
5.950000000000000000e+02 5.442444347814388017e-01
5.960000000000000000e+02 6.922537758178392009e-01
5.970000000000000000e+02 8.706426870465994172e-01
5.980000000000000000e+02 1.048810737251141489e+00
5.990000000000000000e+02 1.301472838430409507e+00
6.000000000000000000e+02 1.667164648394345416e+00
6.010000000000000000e+02 1.936889651617145436e+00
6.020000000000000000e+02 2.347889147902187723e+00
6.030000000000000000e+02 2.741783376334747224e+00
6.040000000000000000e+02 3.082049767854185163e+00
6.050000000000000000e+02 3.369064791293139294e+00
6.060000000000000000e+02 3.613177005145521203e+00
6.070000000000000000e+02 3.817971386569800174e+00
6.080000000000000000e+02 4.044926600997379218e+00
6.090000000000000000e+02 4.288629304036664536e+00
6.100000000000000000e+02 4.572651916158509522e+00
6.110000000000000000e+02 3.930815079193964667e+00
6.120000000000000000e+02 3.352890124499382729e+00
6.130000000000000000e+02 2.741886231706675225e+00
6.140000000000000000e+02 2.165544184801409422e+00
6.150000000000000000e+02 1.704998487216023761e+00
6.160000000000000000e+02 1.253346321862592427e+00
6.170000000000000000e+02 8.456877147162719099e-01
6.180000000000000000e+02 4.880134225988549401e-01
6.190000000000000000e+02 2.378653652492586090e-01
6.200000000000000000e+02 1.211417180993624720e-01
6.210000000000000000e+02 8.944866156468310459e-02
6.220000000000000000e+02 1.068188114121661342e-01
6.230000000000000000e+02 1.187731371355310872e-01
6.240000000000000000e+02 1.199061973198402437e-01
6.250000000000000000e+02 1.118817258223851613e-01
6.260000000000000000e+02 1.121855638801260019e-01
6.270000000000000000e+02 1.233424961680314180e-01
6.280000000000000000e+02 1.329522031928997705e-01
6.290000000000000000e+02 1.704751558149026902e-01
6.300000000000000000e+02 2.109662091122831429e-01
6.310000000000000000e+02 5.097646554912570183e-02
6.320000000000000000e+02 6.116140295699940693e-02
6.330000000000000000e+02 8.626803034163300909e-02
6.340000000000000000e+02 9.474676058364804587e-02
6.350000000000000000e+02 8.686495336955514512e-02
6.360000000000000000e+02 6.438285337767500616e-02
6.370000000000000000e+02 3.696122480736390575e-02
6.380000000000000000e+02 1.367724933414905808e-02
6.390000000000000000e+02 1.140988327367730912e-03
6.400000000000000000e+02 7.239961200541668827e-04
6.410000000000000000e+02 2.618230440936700166e-04
6.420000000000000000e+02 1.325692926115818533e-04
6.430000000000000000e+02 4.092802797827589027e-05
6.440000000000000000e+02 3.291376413783270147e-07
6.450000000000000000e+02 0.000000000000000000e+00
6.460000000000000000e+02 0.000000000000000000e+00
6.470000000000000000e+02 0.000000000000000000e+00
6.480000000000000000e+02 0.000000000000000000e+00
6.490000000000000000e+02 0.000000000000000000e+00
6.500000000000000000e+02 1.312188156332387947e-03
6.510000000000000000e+02 1.945584552729463313e-03
6.520000000000000000e+02 1.003835699284718642e-02
6.530000000000000000e+02 1.675657249315177372e-02
6.540000000000000000e+02 1.946256156233258997e-02
6.550000000000000000e+02 1.731580877491316339e-02
6.560000000000000000e+02 1.242572905376759795e-02
6.570000000000000000e+02 7.604863258120523120e-03
6.580000000000000000e+02 1.319060538096325681e-03
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 1.006429555849567420e-03
6.720000000000000000e+02 4.197053057675204091e-03
6.730000000000000000e+02 7.440795467871810787e-03
6.740000000000000000e+02 9.364558714004437429e-03
6.750000000000000000e+02 1.025038569153438779e-02
6.760000000000000000e+02 1.083207374621281138e-02
6.770000000000000000e+02 1.333718992307013872e-02
6.780000000000000000e+02 1.633824592630097119e-02
6.790000000000000000e+02 2.154645162490068447e-02
6.800000000000000000e+02 2.747452428920672124e-02
6.810000000000000000e+02 2.776152230082444203e-02
6.820000000000000000e+02 2.913998346733724307e-02
6.830000000000000000e+02 2.840953778083764314e-02
6.840000000000000000e+02 2.568881775498269016e-02
6.850000000000000000e+02 2.232070142009613678e-02
6.860000000000000000e+02 1.862438543679367092e-02
6.870000000000000000e+02 1.533131664461517656e-02
6.880000000000000000e+02 1.252790538465806125e-02
6.890000000000000000e+02 1.071394741512097550e-02
6.900000000000000000e+02 1.019615473616809591e-02
6.910000000000000000e+02 8.569157823748100103e-03
6.920000000000000000e+02 7.576801096407333701e-03
6.930000000000000000e+02 6.295729558083659055e-03
6.940000000000000000e+02 5.059857742660287504e-03
6.950000000000000000e+02 4.026586434103325736e-03
6.960000000000000000e+02 3.016394959989999753e-03
6.970000000000000000e+02 1.980000874620014423e-03
6.980000000000000000e+02 1.243329221331255889e-03
6.990000000000000000e+02 7.454252034555264870e-04


==> figures/patches/pure_rerad/Identity/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,0.0,0.0,0.0,0.0
B,0.0,0.0,0.0,0.0
C,0.0,0.0,0.0,0.0
D50,0.0,0.0,0.0,0.0
D55,0.0,0.0,0.0,0.0
D60,0.0,0.0,0.0,0.0
D65,0.0,0.0,0.0,0.0
D75,0.0,0.0,0.0,0.0
E,0.0,0.0,0.0,0.0
FL1,0.0,0.0,0.0,0.0
FL2,0.0,0.0,0.0,0.0
FL3,0.0,0.0,0.0,0.0
FL4,0.0,0.0,0.0,0.0
FL5,0.0,0.0,0.0,0.0
FL6,0.0,0.0,0.0,0.0
FL7,0.0,0.0,0.0,0.0
FL8,0.0,0.0,0.0,0.0
FL9,0.0,0.0,0.0,0.0
FL10,0.0,0.0,0.0,0.0
FL11,0.0,0.0,0.0,0.0
FL12,0.0,0.0,0.0,0.0
HP1,0.0,0.0,0.0,0.0
HP2,0.0,0.0,0.0,0.0
HP3,0.0,0.0,0.0,0.0
HP4,0.0,0.0,0.0,0.0
HP5,0.0,0.0,0.0,0.0
LED-B1,0.0,0.0,0.0,0.0
LED-B2,0.0,0.0,0.0,0.0
LED-B3,0.0,0.0,0.0,0.0
LED-B4,0.0,0.0,0.0,0.0
LED-B5,0.0,0.0,0.0,0.0
LED-BH1,0.0,0.0,0.0,0.0
LED-RGB1,0.0,0.0,0.0,0.0
LED-V1,0.0,0.0,0.0,0.0
LED-V2,0.0,0.0,0.0,0.0


==> figures/patches/pure_rerad/Identity/mono_hullin_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00
3.570000000000000000e+02 0.000000000000000000e+00
3.580000000000000000e+02 0.000000000000000000e+00
3.590000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.610000000000000000e+02 0.000000000000000000e+00
3.620000000000000000e+02 0.000000000000000000e+00
3.630000000000000000e+02 0.000000000000000000e+00
3.640000000000000000e+02 0.000000000000000000e+00
3.650000000000000000e+02 0.000000000000000000e+00
3.660000000000000000e+02 0.000000000000000000e+00
3.670000000000000000e+02 0.000000000000000000e+00
3.680000000000000000e+02 0.000000000000000000e+00
3.690000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.710000000000000000e+02 0.000000000000000000e+00
3.720000000000000000e+02 0.000000000000000000e+00
3.730000000000000000e+02 0.000000000000000000e+00
3.740000000000000000e+02 0.000000000000000000e+00
3.750000000000000000e+02 0.000000000000000000e+00
3.760000000000000000e+02 0.000000000000000000e+00
3.770000000000000000e+02 0.000000000000000000e+00
3.780000000000000000e+02 0.000000000000000000e+00
3.790000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.810000000000000000e+02 0.000000000000000000e+00
3.820000000000000000e+02 0.000000000000000000e+00
3.830000000000000000e+02 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00
3.850000000000000000e+02 0.000000000000000000e+00
3.860000000000000000e+02 0.000000000000000000e+00
3.870000000000000000e+02 0.000000000000000000e+00
3.880000000000000000e+02 0.000000000000000000e+00
3.890000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 0.000000000000000000e+00
3.910000000000000000e+02 0.000000000000000000e+00
3.920000000000000000e+02 0.000000000000000000e+00
3.930000000000000000e+02 0.000000000000000000e+00
3.940000000000000000e+02 0.000000000000000000e+00
3.950000000000000000e+02 0.000000000000000000e+00
3.960000000000000000e+02 0.000000000000000000e+00
3.970000000000000000e+02 0.000000000000000000e+00
3.980000000000000000e+02 0.000000000000000000e+00
3.990000000000000000e+02 0.000000000000000000e+00
4.000000000000000000e+02 0.000000000000000000e+00
4.010000000000000000e+02 0.000000000000000000e+00
4.020000000000000000e+02 0.000000000000000000e+00
4.030000000000000000e+02 0.000000000000000000e+00
4.040000000000000000e+02 0.000000000000000000e+00
4.050000000000000000e+02 0.000000000000000000e+00
4.060000000000000000e+02 0.000000000000000000e+00
4.070000000000000000e+02 0.000000000000000000e+00
4.080000000000000000e+02 0.000000000000000000e+00
4.090000000000000000e+02 0.000000000000000000e+00
4.100000000000000000e+02 0.000000000000000000e+00
4.110000000000000000e+02 0.000000000000000000e+00
4.120000000000000000e+02 0.000000000000000000e+00
4.130000000000000000e+02 0.000000000000000000e+00
4.140000000000000000e+02 0.000000000000000000e+00
4.150000000000000000e+02 0.000000000000000000e+00
4.160000000000000000e+02 0.000000000000000000e+00
4.170000000000000000e+02 0.000000000000000000e+00
4.180000000000000000e+02 0.000000000000000000e+00
4.190000000000000000e+02 0.000000000000000000e+00
4.200000000000000000e+02 0.000000000000000000e+00
4.210000000000000000e+02 0.000000000000000000e+00
4.220000000000000000e+02 0.000000000000000000e+00
4.230000000000000000e+02 0.000000000000000000e+00
4.240000000000000000e+02 0.000000000000000000e+00
4.250000000000000000e+02 0.000000000000000000e+00
4.260000000000000000e+02 0.000000000000000000e+00
4.270000000000000000e+02 0.000000000000000000e+00
4.280000000000000000e+02 0.000000000000000000e+00
4.290000000000000000e+02 0.000000000000000000e+00
4.300000000000000000e+02 0.000000000000000000e+00
4.310000000000000000e+02 0.000000000000000000e+00
4.320000000000000000e+02 0.000000000000000000e+00
4.330000000000000000e+02 0.000000000000000000e+00
4.340000000000000000e+02 0.000000000000000000e+00
4.350000000000000000e+02 0.000000000000000000e+00
4.360000000000000000e+02 0.000000000000000000e+00
4.370000000000000000e+02 0.000000000000000000e+00
4.380000000000000000e+02 0.000000000000000000e+00
4.390000000000000000e+02 0.000000000000000000e+00
4.400000000000000000e+02 0.000000000000000000e+00
4.410000000000000000e+02 0.000000000000000000e+00
4.420000000000000000e+02 0.000000000000000000e+00
4.430000000000000000e+02 0.000000000000000000e+00
4.440000000000000000e+02 0.000000000000000000e+00
4.450000000000000000e+02 0.000000000000000000e+00
4.460000000000000000e+02 0.000000000000000000e+00
4.470000000000000000e+02 0.000000000000000000e+00
4.480000000000000000e+02 0.000000000000000000e+00
4.490000000000000000e+02 0.000000000000000000e+00
4.500000000000000000e+02 0.000000000000000000e+00
4.510000000000000000e+02 0.000000000000000000e+00
4.520000000000000000e+02 0.000000000000000000e+00
4.530000000000000000e+02 0.000000000000000000e+00
4.540000000000000000e+02 0.000000000000000000e+00
4.550000000000000000e+02 0.000000000000000000e+00
4.560000000000000000e+02 0.000000000000000000e+00
4.570000000000000000e+02 0.000000000000000000e+00
4.580000000000000000e+02 0.000000000000000000e+00
4.590000000000000000e+02 0.000000000000000000e+00
4.600000000000000000e+02 0.000000000000000000e+00
4.610000000000000000e+02 0.000000000000000000e+00
4.620000000000000000e+02 0.000000000000000000e+00
4.630000000000000000e+02 0.000000000000000000e+00
4.640000000000000000e+02 0.000000000000000000e+00
4.650000000000000000e+02 0.000000000000000000e+00
4.660000000000000000e+02 0.000000000000000000e+00
4.670000000000000000e+02 0.000000000000000000e+00
4.680000000000000000e+02 0.000000000000000000e+00
4.690000000000000000e+02 0.000000000000000000e+00
4.700000000000000000e+02 0.000000000000000000e+00
4.710000000000000000e+02 0.000000000000000000e+00
4.720000000000000000e+02 0.000000000000000000e+00
4.730000000000000000e+02 0.000000000000000000e+00
4.740000000000000000e+02 0.000000000000000000e+00
4.750000000000000000e+02 0.000000000000000000e+00
4.760000000000000000e+02 0.000000000000000000e+00
4.770000000000000000e+02 0.000000000000000000e+00
4.780000000000000000e+02 0.000000000000000000e+00
4.790000000000000000e+02 0.000000000000000000e+00
4.800000000000000000e+02 0.000000000000000000e+00
4.810000000000000000e+02 0.000000000000000000e+00
4.820000000000000000e+02 0.000000000000000000e+00
4.830000000000000000e+02 0.000000000000000000e+00
4.840000000000000000e+02 0.000000000000000000e+00
4.850000000000000000e+02 0.000000000000000000e+00
4.860000000000000000e+02 0.000000000000000000e+00
4.870000000000000000e+02 0.000000000000000000e+00
4.880000000000000000e+02 0.000000000000000000e+00
4.890000000000000000e+02 0.000000000000000000e+00
4.900000000000000000e+02 0.000000000000000000e+00
4.910000000000000000e+02 0.000000000000000000e+00
4.920000000000000000e+02 0.000000000000000000e+00
4.930000000000000000e+02 0.000000000000000000e+00
4.940000000000000000e+02 0.000000000000000000e+00
4.950000000000000000e+02 0.000000000000000000e+00
4.960000000000000000e+02 0.000000000000000000e+00
4.970000000000000000e+02 0.000000000000000000e+00
4.980000000000000000e+02 0.000000000000000000e+00
4.990000000000000000e+02 0.000000000000000000e+00
5.000000000000000000e+02 0.000000000000000000e+00
5.010000000000000000e+02 0.000000000000000000e+00
5.020000000000000000e+02 0.000000000000000000e+00
5.030000000000000000e+02 0.000000000000000000e+00
5.040000000000000000e+02 0.000000000000000000e+00
5.050000000000000000e+02 0.000000000000000000e+00
5.060000000000000000e+02 0.000000000000000000e+00
5.070000000000000000e+02 0.000000000000000000e+00
5.080000000000000000e+02 0.000000000000000000e+00
5.090000000000000000e+02 0.000000000000000000e+00
5.100000000000000000e+02 0.000000000000000000e+00
5.110000000000000000e+02 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00
5.130000000000000000e+02 0.000000000000000000e+00
5.140000000000000000e+02 0.000000000000000000e+00
5.150000000000000000e+02 0.000000000000000000e+00
5.160000000000000000e+02 0.000000000000000000e+00
5.170000000000000000e+02 0.000000000000000000e+00
5.180000000000000000e+02 0.000000000000000000e+00
5.190000000000000000e+02 0.000000000000000000e+00
5.200000000000000000e+02 0.000000000000000000e+00
5.210000000000000000e+02 0.000000000000000000e+00
5.220000000000000000e+02 0.000000000000000000e+00
5.230000000000000000e+02 0.000000000000000000e+00
5.240000000000000000e+02 0.000000000000000000e+00
5.250000000000000000e+02 0.000000000000000000e+00
5.260000000000000000e+02 0.000000000000000000e+00
5.270000000000000000e+02 0.000000000000000000e+00
5.280000000000000000e+02 0.000000000000000000e+00
5.290000000000000000e+02 0.000000000000000000e+00
5.300000000000000000e+02 0.000000000000000000e+00
5.310000000000000000e+02 0.000000000000000000e+00
5.320000000000000000e+02 0.000000000000000000e+00
5.330000000000000000e+02 0.000000000000000000e+00
5.340000000000000000e+02 0.000000000000000000e+00
5.350000000000000000e+02 0.000000000000000000e+00
5.360000000000000000e+02 0.000000000000000000e+00
5.370000000000000000e+02 0.000000000000000000e+00
5.380000000000000000e+02 0.000000000000000000e+00
5.390000000000000000e+02 0.000000000000000000e+00
5.400000000000000000e+02 0.000000000000000000e+00
5.410000000000000000e+02 0.000000000000000000e+00
5.420000000000000000e+02 0.000000000000000000e+00
5.430000000000000000e+02 0.000000000000000000e+00
5.440000000000000000e+02 0.000000000000000000e+00
5.450000000000000000e+02 0.000000000000000000e+00
5.460000000000000000e+02 0.000000000000000000e+00
5.470000000000000000e+02 0.000000000000000000e+00
5.480000000000000000e+02 0.000000000000000000e+00
5.490000000000000000e+02 0.000000000000000000e+00
5.500000000000000000e+02 0.000000000000000000e+00
5.510000000000000000e+02 0.000000000000000000e+00
5.520000000000000000e+02 0.000000000000000000e+00
5.530000000000000000e+02 0.000000000000000000e+00
5.540000000000000000e+02 0.000000000000000000e+00
5.550000000000000000e+02 0.000000000000000000e+00
5.560000000000000000e+02 0.000000000000000000e+00
5.570000000000000000e+02 0.000000000000000000e+00
5.580000000000000000e+02 0.000000000000000000e+00
5.590000000000000000e+02 0.000000000000000000e+00
5.600000000000000000e+02 0.000000000000000000e+00
5.610000000000000000e+02 0.000000000000000000e+00
5.620000000000000000e+02 0.000000000000000000e+00
5.630000000000000000e+02 0.000000000000000000e+00
5.640000000000000000e+02 0.000000000000000000e+00
5.650000000000000000e+02 0.000000000000000000e+00
5.660000000000000000e+02 0.000000000000000000e+00
5.670000000000000000e+02 0.000000000000000000e+00
5.680000000000000000e+02 0.000000000000000000e+00
5.690000000000000000e+02 0.000000000000000000e+00
5.700000000000000000e+02 0.000000000000000000e+00
5.710000000000000000e+02 0.000000000000000000e+00
5.720000000000000000e+02 0.000000000000000000e+00
5.730000000000000000e+02 0.000000000000000000e+00
5.740000000000000000e+02 0.000000000000000000e+00
5.750000000000000000e+02 0.000000000000000000e+00
5.760000000000000000e+02 0.000000000000000000e+00
5.770000000000000000e+02 0.000000000000000000e+00
5.780000000000000000e+02 0.000000000000000000e+00
5.790000000000000000e+02 0.000000000000000000e+00
5.800000000000000000e+02 0.000000000000000000e+00
5.810000000000000000e+02 0.000000000000000000e+00
5.820000000000000000e+02 0.000000000000000000e+00
5.830000000000000000e+02 0.000000000000000000e+00
5.840000000000000000e+02 0.000000000000000000e+00
5.850000000000000000e+02 0.000000000000000000e+00
5.860000000000000000e+02 0.000000000000000000e+00
5.870000000000000000e+02 0.000000000000000000e+00
5.880000000000000000e+02 0.000000000000000000e+00
5.890000000000000000e+02 0.000000000000000000e+00
5.900000000000000000e+02 0.000000000000000000e+00
5.910000000000000000e+02 0.000000000000000000e+00
5.920000000000000000e+02 0.000000000000000000e+00
5.930000000000000000e+02 0.000000000000000000e+00
5.940000000000000000e+02 0.000000000000000000e+00
5.950000000000000000e+02 0.000000000000000000e+00
5.960000000000000000e+02 0.000000000000000000e+00
5.970000000000000000e+02 0.000000000000000000e+00
5.980000000000000000e+02 0.000000000000000000e+00
5.990000000000000000e+02 0.000000000000000000e+00
6.000000000000000000e+02 0.000000000000000000e+00
6.010000000000000000e+02 0.000000000000000000e+00
6.020000000000000000e+02 0.000000000000000000e+00
6.030000000000000000e+02 0.000000000000000000e+00
6.040000000000000000e+02 0.000000000000000000e+00
6.050000000000000000e+02 0.000000000000000000e+00
6.060000000000000000e+02 0.000000000000000000e+00
6.070000000000000000e+02 0.000000000000000000e+00
6.080000000000000000e+02 0.000000000000000000e+00
6.090000000000000000e+02 0.000000000000000000e+00
6.100000000000000000e+02 0.000000000000000000e+00
6.110000000000000000e+02 0.000000000000000000e+00
6.120000000000000000e+02 0.000000000000000000e+00
6.130000000000000000e+02 0.000000000000000000e+00
6.140000000000000000e+02 0.000000000000000000e+00
6.150000000000000000e+02 0.000000000000000000e+00
6.160000000000000000e+02 0.000000000000000000e+00
6.170000000000000000e+02 0.000000000000000000e+00
6.180000000000000000e+02 0.000000000000000000e+00
6.190000000000000000e+02 0.000000000000000000e+00
6.200000000000000000e+02 0.000000000000000000e+00
6.210000000000000000e+02 0.000000000000000000e+00
6.220000000000000000e+02 0.000000000000000000e+00
6.230000000000000000e+02 0.000000000000000000e+00
6.240000000000000000e+02 0.000000000000000000e+00
6.250000000000000000e+02 0.000000000000000000e+00
6.260000000000000000e+02 0.000000000000000000e+00
6.270000000000000000e+02 0.000000000000000000e+00
6.280000000000000000e+02 0.000000000000000000e+00
6.290000000000000000e+02 0.000000000000000000e+00
6.300000000000000000e+02 0.000000000000000000e+00
6.310000000000000000e+02 0.000000000000000000e+00
6.320000000000000000e+02 0.000000000000000000e+00
6.330000000000000000e+02 0.000000000000000000e+00
6.340000000000000000e+02 0.000000000000000000e+00
6.350000000000000000e+02 0.000000000000000000e+00
6.360000000000000000e+02 0.000000000000000000e+00
6.370000000000000000e+02 0.000000000000000000e+00
6.380000000000000000e+02 0.000000000000000000e+00
6.390000000000000000e+02 0.000000000000000000e+00
6.400000000000000000e+02 0.000000000000000000e+00
6.410000000000000000e+02 0.000000000000000000e+00
6.420000000000000000e+02 0.000000000000000000e+00
6.430000000000000000e+02 0.000000000000000000e+00
6.440000000000000000e+02 0.000000000000000000e+00
6.450000000000000000e+02 0.000000000000000000e+00
6.460000000000000000e+02 0.000000000000000000e+00
6.470000000000000000e+02 0.000000000000000000e+00
6.480000000000000000e+02 0.000000000000000000e+00
6.490000000000000000e+02 0.000000000000000000e+00
6.500000000000000000e+02 0.000000000000000000e+00
6.510000000000000000e+02 0.000000000000000000e+00
6.520000000000000000e+02 0.000000000000000000e+00
6.530000000000000000e+02 0.000000000000000000e+00
6.540000000000000000e+02 0.000000000000000000e+00
6.550000000000000000e+02 0.000000000000000000e+00
6.560000000000000000e+02 0.000000000000000000e+00
6.570000000000000000e+02 0.000000000000000000e+00
6.580000000000000000e+02 0.000000000000000000e+00
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 0.000000000000000000e+00
6.720000000000000000e+02 0.000000000000000000e+00
6.730000000000000000e+02 0.000000000000000000e+00
6.740000000000000000e+02 0.000000000000000000e+00
6.750000000000000000e+02 0.000000000000000000e+00
6.760000000000000000e+02 0.000000000000000000e+00
6.770000000000000000e+02 0.000000000000000000e+00
6.780000000000000000e+02 0.000000000000000000e+00
6.790000000000000000e+02 0.000000000000000000e+00
6.800000000000000000e+02 0.000000000000000000e+00
6.810000000000000000e+02 0.000000000000000000e+00
6.820000000000000000e+02 0.000000000000000000e+00
6.830000000000000000e+02 0.000000000000000000e+00
6.840000000000000000e+02 0.000000000000000000e+00
6.850000000000000000e+02 0.000000000000000000e+00
6.860000000000000000e+02 0.000000000000000000e+00
6.870000000000000000e+02 0.000000000000000000e+00
6.880000000000000000e+02 0.000000000000000000e+00
6.890000000000000000e+02 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00
6.910000000000000000e+02 0.000000000000000000e+00
6.920000000000000000e+02 0.000000000000000000e+00
6.930000000000000000e+02 0.000000000000000000e+00
6.940000000000000000e+02 0.000000000000000000e+00
6.950000000000000000e+02 0.000000000000000000e+00
6.960000000000000000e+02 0.000000000000000000e+00
6.970000000000000000e+02 0.000000000000000000e+00
6.980000000000000000e+02 0.000000000000000000e+00
6.990000000000000000e+02 0.000000000000000000e+00


==> figures/patches/pure_rerad/Identity/mono_hullin_4.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00
3.570000000000000000e+02 0.000000000000000000e+00
3.580000000000000000e+02 0.000000000000000000e+00
3.590000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.610000000000000000e+02 0.000000000000000000e+00
3.620000000000000000e+02 0.000000000000000000e+00
3.630000000000000000e+02 0.000000000000000000e+00
3.640000000000000000e+02 0.000000000000000000e+00
3.650000000000000000e+02 0.000000000000000000e+00
3.660000000000000000e+02 0.000000000000000000e+00
3.670000000000000000e+02 0.000000000000000000e+00
3.680000000000000000e+02 0.000000000000000000e+00
3.690000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.710000000000000000e+02 0.000000000000000000e+00
3.720000000000000000e+02 0.000000000000000000e+00
3.730000000000000000e+02 0.000000000000000000e+00
3.740000000000000000e+02 0.000000000000000000e+00
3.750000000000000000e+02 0.000000000000000000e+00
3.760000000000000000e+02 0.000000000000000000e+00
3.770000000000000000e+02 0.000000000000000000e+00
3.780000000000000000e+02 0.000000000000000000e+00
3.790000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.810000000000000000e+02 0.000000000000000000e+00
3.820000000000000000e+02 0.000000000000000000e+00
3.830000000000000000e+02 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00
3.850000000000000000e+02 0.000000000000000000e+00
3.860000000000000000e+02 0.000000000000000000e+00
3.870000000000000000e+02 0.000000000000000000e+00
3.880000000000000000e+02 0.000000000000000000e+00
3.890000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 0.000000000000000000e+00
3.910000000000000000e+02 0.000000000000000000e+00
3.920000000000000000e+02 0.000000000000000000e+00
3.930000000000000000e+02 0.000000000000000000e+00
3.940000000000000000e+02 0.000000000000000000e+00
3.950000000000000000e+02 0.000000000000000000e+00
3.960000000000000000e+02 0.000000000000000000e+00
3.970000000000000000e+02 0.000000000000000000e+00
3.980000000000000000e+02 0.000000000000000000e+00
3.990000000000000000e+02 0.000000000000000000e+00
4.000000000000000000e+02 0.000000000000000000e+00
4.010000000000000000e+02 0.000000000000000000e+00
4.020000000000000000e+02 0.000000000000000000e+00
4.030000000000000000e+02 0.000000000000000000e+00
4.040000000000000000e+02 0.000000000000000000e+00
4.050000000000000000e+02 0.000000000000000000e+00
4.060000000000000000e+02 0.000000000000000000e+00
4.070000000000000000e+02 0.000000000000000000e+00
4.080000000000000000e+02 0.000000000000000000e+00
4.090000000000000000e+02 0.000000000000000000e+00
4.100000000000000000e+02 0.000000000000000000e+00
4.110000000000000000e+02 0.000000000000000000e+00
4.120000000000000000e+02 0.000000000000000000e+00
4.130000000000000000e+02 0.000000000000000000e+00
4.140000000000000000e+02 0.000000000000000000e+00
4.150000000000000000e+02 0.000000000000000000e+00
4.160000000000000000e+02 0.000000000000000000e+00
4.170000000000000000e+02 0.000000000000000000e+00
4.180000000000000000e+02 0.000000000000000000e+00
4.190000000000000000e+02 0.000000000000000000e+00
4.200000000000000000e+02 0.000000000000000000e+00
4.210000000000000000e+02 0.000000000000000000e+00
4.220000000000000000e+02 0.000000000000000000e+00
4.230000000000000000e+02 0.000000000000000000e+00
4.240000000000000000e+02 0.000000000000000000e+00
4.250000000000000000e+02 0.000000000000000000e+00
4.260000000000000000e+02 0.000000000000000000e+00
4.270000000000000000e+02 0.000000000000000000e+00
4.280000000000000000e+02 0.000000000000000000e+00
4.290000000000000000e+02 0.000000000000000000e+00
4.300000000000000000e+02 0.000000000000000000e+00
4.310000000000000000e+02 0.000000000000000000e+00
4.320000000000000000e+02 0.000000000000000000e+00
4.330000000000000000e+02 0.000000000000000000e+00
4.340000000000000000e+02 0.000000000000000000e+00
4.350000000000000000e+02 0.000000000000000000e+00
4.360000000000000000e+02 0.000000000000000000e+00
4.370000000000000000e+02 0.000000000000000000e+00
4.380000000000000000e+02 0.000000000000000000e+00
4.390000000000000000e+02 0.000000000000000000e+00
4.400000000000000000e+02 0.000000000000000000e+00
4.410000000000000000e+02 0.000000000000000000e+00
4.420000000000000000e+02 0.000000000000000000e+00
4.430000000000000000e+02 0.000000000000000000e+00
4.440000000000000000e+02 0.000000000000000000e+00
4.450000000000000000e+02 0.000000000000000000e+00
4.460000000000000000e+02 0.000000000000000000e+00
4.470000000000000000e+02 0.000000000000000000e+00
4.480000000000000000e+02 0.000000000000000000e+00
4.490000000000000000e+02 0.000000000000000000e+00
4.500000000000000000e+02 0.000000000000000000e+00
4.510000000000000000e+02 0.000000000000000000e+00
4.520000000000000000e+02 0.000000000000000000e+00
4.530000000000000000e+02 0.000000000000000000e+00
4.540000000000000000e+02 0.000000000000000000e+00
4.550000000000000000e+02 0.000000000000000000e+00
4.560000000000000000e+02 0.000000000000000000e+00
4.570000000000000000e+02 0.000000000000000000e+00
4.580000000000000000e+02 0.000000000000000000e+00
4.590000000000000000e+02 0.000000000000000000e+00
4.600000000000000000e+02 0.000000000000000000e+00
4.610000000000000000e+02 0.000000000000000000e+00
4.620000000000000000e+02 0.000000000000000000e+00
4.630000000000000000e+02 0.000000000000000000e+00
4.640000000000000000e+02 0.000000000000000000e+00
4.650000000000000000e+02 0.000000000000000000e+00
4.660000000000000000e+02 0.000000000000000000e+00
4.670000000000000000e+02 0.000000000000000000e+00
4.680000000000000000e+02 0.000000000000000000e+00
4.690000000000000000e+02 0.000000000000000000e+00
4.700000000000000000e+02 0.000000000000000000e+00
4.710000000000000000e+02 0.000000000000000000e+00
4.720000000000000000e+02 0.000000000000000000e+00
4.730000000000000000e+02 0.000000000000000000e+00
4.740000000000000000e+02 0.000000000000000000e+00
4.750000000000000000e+02 0.000000000000000000e+00
4.760000000000000000e+02 0.000000000000000000e+00
4.770000000000000000e+02 0.000000000000000000e+00
4.780000000000000000e+02 0.000000000000000000e+00
4.790000000000000000e+02 0.000000000000000000e+00
4.800000000000000000e+02 0.000000000000000000e+00
4.810000000000000000e+02 0.000000000000000000e+00
4.820000000000000000e+02 0.000000000000000000e+00
4.830000000000000000e+02 0.000000000000000000e+00
4.840000000000000000e+02 0.000000000000000000e+00
4.850000000000000000e+02 0.000000000000000000e+00
4.860000000000000000e+02 0.000000000000000000e+00
4.870000000000000000e+02 0.000000000000000000e+00
4.880000000000000000e+02 0.000000000000000000e+00
4.890000000000000000e+02 0.000000000000000000e+00
4.900000000000000000e+02 0.000000000000000000e+00
4.910000000000000000e+02 0.000000000000000000e+00
4.920000000000000000e+02 0.000000000000000000e+00
4.930000000000000000e+02 0.000000000000000000e+00
4.940000000000000000e+02 0.000000000000000000e+00
4.950000000000000000e+02 0.000000000000000000e+00
4.960000000000000000e+02 0.000000000000000000e+00
4.970000000000000000e+02 0.000000000000000000e+00
4.980000000000000000e+02 0.000000000000000000e+00
4.990000000000000000e+02 0.000000000000000000e+00
5.000000000000000000e+02 0.000000000000000000e+00
5.010000000000000000e+02 0.000000000000000000e+00
5.020000000000000000e+02 0.000000000000000000e+00
5.030000000000000000e+02 0.000000000000000000e+00
5.040000000000000000e+02 0.000000000000000000e+00
5.050000000000000000e+02 0.000000000000000000e+00
5.060000000000000000e+02 0.000000000000000000e+00
5.070000000000000000e+02 0.000000000000000000e+00
5.080000000000000000e+02 0.000000000000000000e+00
5.090000000000000000e+02 0.000000000000000000e+00
5.100000000000000000e+02 0.000000000000000000e+00
5.110000000000000000e+02 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00
5.130000000000000000e+02 0.000000000000000000e+00
5.140000000000000000e+02 0.000000000000000000e+00
5.150000000000000000e+02 0.000000000000000000e+00
5.160000000000000000e+02 0.000000000000000000e+00
5.170000000000000000e+02 0.000000000000000000e+00
5.180000000000000000e+02 0.000000000000000000e+00
5.190000000000000000e+02 0.000000000000000000e+00
5.200000000000000000e+02 0.000000000000000000e+00
5.210000000000000000e+02 0.000000000000000000e+00
5.220000000000000000e+02 0.000000000000000000e+00
5.230000000000000000e+02 0.000000000000000000e+00
5.240000000000000000e+02 0.000000000000000000e+00
5.250000000000000000e+02 0.000000000000000000e+00
5.260000000000000000e+02 0.000000000000000000e+00
5.270000000000000000e+02 0.000000000000000000e+00
5.280000000000000000e+02 0.000000000000000000e+00
5.290000000000000000e+02 0.000000000000000000e+00
5.300000000000000000e+02 0.000000000000000000e+00
5.310000000000000000e+02 0.000000000000000000e+00
5.320000000000000000e+02 0.000000000000000000e+00
5.330000000000000000e+02 0.000000000000000000e+00
5.340000000000000000e+02 0.000000000000000000e+00
5.350000000000000000e+02 0.000000000000000000e+00
5.360000000000000000e+02 0.000000000000000000e+00
5.370000000000000000e+02 0.000000000000000000e+00
5.380000000000000000e+02 0.000000000000000000e+00
5.390000000000000000e+02 0.000000000000000000e+00
5.400000000000000000e+02 0.000000000000000000e+00
5.410000000000000000e+02 0.000000000000000000e+00
5.420000000000000000e+02 0.000000000000000000e+00
5.430000000000000000e+02 0.000000000000000000e+00
5.440000000000000000e+02 0.000000000000000000e+00
5.450000000000000000e+02 0.000000000000000000e+00
5.460000000000000000e+02 0.000000000000000000e+00
5.470000000000000000e+02 0.000000000000000000e+00
5.480000000000000000e+02 0.000000000000000000e+00
5.490000000000000000e+02 0.000000000000000000e+00
5.500000000000000000e+02 0.000000000000000000e+00
5.510000000000000000e+02 0.000000000000000000e+00
5.520000000000000000e+02 0.000000000000000000e+00
5.530000000000000000e+02 0.000000000000000000e+00
5.540000000000000000e+02 0.000000000000000000e+00
5.550000000000000000e+02 0.000000000000000000e+00
5.560000000000000000e+02 0.000000000000000000e+00
5.570000000000000000e+02 0.000000000000000000e+00
5.580000000000000000e+02 0.000000000000000000e+00
5.590000000000000000e+02 0.000000000000000000e+00
5.600000000000000000e+02 0.000000000000000000e+00
5.610000000000000000e+02 0.000000000000000000e+00
5.620000000000000000e+02 0.000000000000000000e+00
5.630000000000000000e+02 0.000000000000000000e+00
5.640000000000000000e+02 0.000000000000000000e+00
5.650000000000000000e+02 0.000000000000000000e+00
5.660000000000000000e+02 0.000000000000000000e+00
5.670000000000000000e+02 0.000000000000000000e+00
5.680000000000000000e+02 0.000000000000000000e+00
5.690000000000000000e+02 0.000000000000000000e+00
5.700000000000000000e+02 0.000000000000000000e+00
5.710000000000000000e+02 0.000000000000000000e+00
5.720000000000000000e+02 0.000000000000000000e+00
5.730000000000000000e+02 0.000000000000000000e+00
5.740000000000000000e+02 0.000000000000000000e+00
5.750000000000000000e+02 0.000000000000000000e+00
5.760000000000000000e+02 0.000000000000000000e+00
5.770000000000000000e+02 0.000000000000000000e+00
5.780000000000000000e+02 0.000000000000000000e+00
5.790000000000000000e+02 0.000000000000000000e+00
5.800000000000000000e+02 0.000000000000000000e+00
5.810000000000000000e+02 0.000000000000000000e+00
5.820000000000000000e+02 0.000000000000000000e+00
5.830000000000000000e+02 0.000000000000000000e+00
5.840000000000000000e+02 0.000000000000000000e+00
5.850000000000000000e+02 0.000000000000000000e+00
5.860000000000000000e+02 0.000000000000000000e+00
5.870000000000000000e+02 0.000000000000000000e+00
5.880000000000000000e+02 0.000000000000000000e+00
5.890000000000000000e+02 0.000000000000000000e+00
5.900000000000000000e+02 0.000000000000000000e+00
5.910000000000000000e+02 0.000000000000000000e+00
5.920000000000000000e+02 0.000000000000000000e+00
5.930000000000000000e+02 0.000000000000000000e+00
5.940000000000000000e+02 0.000000000000000000e+00
5.950000000000000000e+02 0.000000000000000000e+00
5.960000000000000000e+02 0.000000000000000000e+00
5.970000000000000000e+02 0.000000000000000000e+00
5.980000000000000000e+02 0.000000000000000000e+00
5.990000000000000000e+02 0.000000000000000000e+00
6.000000000000000000e+02 0.000000000000000000e+00
6.010000000000000000e+02 0.000000000000000000e+00
6.020000000000000000e+02 0.000000000000000000e+00
6.030000000000000000e+02 0.000000000000000000e+00
6.040000000000000000e+02 0.000000000000000000e+00
6.050000000000000000e+02 0.000000000000000000e+00
6.060000000000000000e+02 0.000000000000000000e+00
6.070000000000000000e+02 0.000000000000000000e+00
6.080000000000000000e+02 0.000000000000000000e+00
6.090000000000000000e+02 0.000000000000000000e+00
6.100000000000000000e+02 0.000000000000000000e+00
6.110000000000000000e+02 0.000000000000000000e+00
6.120000000000000000e+02 0.000000000000000000e+00
6.130000000000000000e+02 0.000000000000000000e+00
6.140000000000000000e+02 0.000000000000000000e+00
6.150000000000000000e+02 0.000000000000000000e+00
6.160000000000000000e+02 0.000000000000000000e+00
6.170000000000000000e+02 0.000000000000000000e+00
6.180000000000000000e+02 0.000000000000000000e+00
6.190000000000000000e+02 0.000000000000000000e+00
6.200000000000000000e+02 0.000000000000000000e+00
6.210000000000000000e+02 0.000000000000000000e+00
6.220000000000000000e+02 0.000000000000000000e+00
6.230000000000000000e+02 0.000000000000000000e+00
6.240000000000000000e+02 0.000000000000000000e+00
6.250000000000000000e+02 0.000000000000000000e+00
6.260000000000000000e+02 0.000000000000000000e+00
6.270000000000000000e+02 0.000000000000000000e+00
6.280000000000000000e+02 0.000000000000000000e+00
6.290000000000000000e+02 0.000000000000000000e+00
6.300000000000000000e+02 0.000000000000000000e+00
6.310000000000000000e+02 0.000000000000000000e+00
6.320000000000000000e+02 0.000000000000000000e+00
6.330000000000000000e+02 0.000000000000000000e+00
6.340000000000000000e+02 0.000000000000000000e+00
6.350000000000000000e+02 0.000000000000000000e+00
6.360000000000000000e+02 0.000000000000000000e+00
6.370000000000000000e+02 0.000000000000000000e+00
6.380000000000000000e+02 0.000000000000000000e+00
6.390000000000000000e+02 0.000000000000000000e+00
6.400000000000000000e+02 0.000000000000000000e+00
6.410000000000000000e+02 0.000000000000000000e+00
6.420000000000000000e+02 0.000000000000000000e+00
6.430000000000000000e+02 0.000000000000000000e+00
6.440000000000000000e+02 0.000000000000000000e+00
6.450000000000000000e+02 0.000000000000000000e+00
6.460000000000000000e+02 0.000000000000000000e+00
6.470000000000000000e+02 0.000000000000000000e+00
6.480000000000000000e+02 0.000000000000000000e+00
6.490000000000000000e+02 0.000000000000000000e+00
6.500000000000000000e+02 0.000000000000000000e+00
6.510000000000000000e+02 0.000000000000000000e+00
6.520000000000000000e+02 0.000000000000000000e+00
6.530000000000000000e+02 0.000000000000000000e+00
6.540000000000000000e+02 0.000000000000000000e+00
6.550000000000000000e+02 0.000000000000000000e+00
6.560000000000000000e+02 0.000000000000000000e+00
6.570000000000000000e+02 0.000000000000000000e+00
6.580000000000000000e+02 0.000000000000000000e+00
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 0.000000000000000000e+00
6.720000000000000000e+02 0.000000000000000000e+00
6.730000000000000000e+02 0.000000000000000000e+00
6.740000000000000000e+02 0.000000000000000000e+00
6.750000000000000000e+02 0.000000000000000000e+00
6.760000000000000000e+02 0.000000000000000000e+00
6.770000000000000000e+02 0.000000000000000000e+00
6.780000000000000000e+02 0.000000000000000000e+00
6.790000000000000000e+02 0.000000000000000000e+00
6.800000000000000000e+02 0.000000000000000000e+00
6.810000000000000000e+02 0.000000000000000000e+00
6.820000000000000000e+02 0.000000000000000000e+00
6.830000000000000000e+02 0.000000000000000000e+00
6.840000000000000000e+02 0.000000000000000000e+00
6.850000000000000000e+02 0.000000000000000000e+00
6.860000000000000000e+02 0.000000000000000000e+00
6.870000000000000000e+02 0.000000000000000000e+00
6.880000000000000000e+02 0.000000000000000000e+00
6.890000000000000000e+02 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00
6.910000000000000000e+02 0.000000000000000000e+00
6.920000000000000000e+02 0.000000000000000000e+00
6.930000000000000000e+02 0.000000000000000000e+00
6.940000000000000000e+02 0.000000000000000000e+00
6.950000000000000000e+02 0.000000000000000000e+00
6.960000000000000000e+02 0.000000000000000000e+00
6.970000000000000000e+02 0.000000000000000000e+00
6.980000000000000000e+02 0.000000000000000000e+00
6.990000000000000000e+02 0.000000000000000000e+00


==> figures/patches/pure_rerad/Identity/mono_ours_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00
3.570000000000000000e+02 0.000000000000000000e+00
3.580000000000000000e+02 0.000000000000000000e+00
3.590000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.610000000000000000e+02 0.000000000000000000e+00
3.620000000000000000e+02 0.000000000000000000e+00
3.630000000000000000e+02 0.000000000000000000e+00
3.640000000000000000e+02 0.000000000000000000e+00
3.650000000000000000e+02 0.000000000000000000e+00
3.660000000000000000e+02 0.000000000000000000e+00
3.670000000000000000e+02 0.000000000000000000e+00
3.680000000000000000e+02 0.000000000000000000e+00
3.690000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.710000000000000000e+02 0.000000000000000000e+00
3.720000000000000000e+02 0.000000000000000000e+00
3.730000000000000000e+02 0.000000000000000000e+00
3.740000000000000000e+02 0.000000000000000000e+00
3.750000000000000000e+02 0.000000000000000000e+00
3.760000000000000000e+02 0.000000000000000000e+00
3.770000000000000000e+02 0.000000000000000000e+00
3.780000000000000000e+02 0.000000000000000000e+00
3.790000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.810000000000000000e+02 0.000000000000000000e+00
3.820000000000000000e+02 0.000000000000000000e+00
3.830000000000000000e+02 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00
3.850000000000000000e+02 0.000000000000000000e+00
3.860000000000000000e+02 0.000000000000000000e+00
3.870000000000000000e+02 0.000000000000000000e+00
3.880000000000000000e+02 0.000000000000000000e+00
3.890000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 0.000000000000000000e+00
3.910000000000000000e+02 0.000000000000000000e+00
3.920000000000000000e+02 0.000000000000000000e+00
3.930000000000000000e+02 0.000000000000000000e+00
3.940000000000000000e+02 0.000000000000000000e+00
3.950000000000000000e+02 0.000000000000000000e+00
3.960000000000000000e+02 0.000000000000000000e+00
3.970000000000000000e+02 0.000000000000000000e+00
3.980000000000000000e+02 0.000000000000000000e+00
3.990000000000000000e+02 0.000000000000000000e+00
4.000000000000000000e+02 0.000000000000000000e+00
4.010000000000000000e+02 0.000000000000000000e+00
4.020000000000000000e+02 0.000000000000000000e+00
4.030000000000000000e+02 0.000000000000000000e+00
4.040000000000000000e+02 0.000000000000000000e+00
4.050000000000000000e+02 0.000000000000000000e+00
4.060000000000000000e+02 0.000000000000000000e+00
4.070000000000000000e+02 0.000000000000000000e+00
4.080000000000000000e+02 0.000000000000000000e+00
4.090000000000000000e+02 0.000000000000000000e+00
4.100000000000000000e+02 0.000000000000000000e+00
4.110000000000000000e+02 0.000000000000000000e+00
4.120000000000000000e+02 0.000000000000000000e+00
4.130000000000000000e+02 0.000000000000000000e+00
4.140000000000000000e+02 0.000000000000000000e+00
4.150000000000000000e+02 0.000000000000000000e+00
4.160000000000000000e+02 0.000000000000000000e+00
4.170000000000000000e+02 0.000000000000000000e+00
4.180000000000000000e+02 0.000000000000000000e+00
4.190000000000000000e+02 0.000000000000000000e+00
4.200000000000000000e+02 0.000000000000000000e+00
4.210000000000000000e+02 0.000000000000000000e+00
4.220000000000000000e+02 0.000000000000000000e+00
4.230000000000000000e+02 0.000000000000000000e+00
4.240000000000000000e+02 0.000000000000000000e+00
4.250000000000000000e+02 0.000000000000000000e+00
4.260000000000000000e+02 0.000000000000000000e+00
4.270000000000000000e+02 0.000000000000000000e+00
4.280000000000000000e+02 0.000000000000000000e+00
4.290000000000000000e+02 0.000000000000000000e+00
4.300000000000000000e+02 0.000000000000000000e+00
4.310000000000000000e+02 0.000000000000000000e+00
4.320000000000000000e+02 0.000000000000000000e+00
4.330000000000000000e+02 0.000000000000000000e+00
4.340000000000000000e+02 0.000000000000000000e+00
4.350000000000000000e+02 0.000000000000000000e+00
4.360000000000000000e+02 0.000000000000000000e+00
4.370000000000000000e+02 0.000000000000000000e+00
4.380000000000000000e+02 0.000000000000000000e+00
4.390000000000000000e+02 0.000000000000000000e+00
4.400000000000000000e+02 0.000000000000000000e+00
4.410000000000000000e+02 0.000000000000000000e+00
4.420000000000000000e+02 0.000000000000000000e+00
4.430000000000000000e+02 0.000000000000000000e+00
4.440000000000000000e+02 0.000000000000000000e+00
4.450000000000000000e+02 0.000000000000000000e+00
4.460000000000000000e+02 0.000000000000000000e+00
4.470000000000000000e+02 0.000000000000000000e+00
4.480000000000000000e+02 0.000000000000000000e+00
4.490000000000000000e+02 0.000000000000000000e+00
4.500000000000000000e+02 0.000000000000000000e+00
4.510000000000000000e+02 0.000000000000000000e+00
4.520000000000000000e+02 0.000000000000000000e+00
4.530000000000000000e+02 0.000000000000000000e+00
4.540000000000000000e+02 0.000000000000000000e+00
4.550000000000000000e+02 0.000000000000000000e+00
4.560000000000000000e+02 0.000000000000000000e+00
4.570000000000000000e+02 0.000000000000000000e+00
4.580000000000000000e+02 0.000000000000000000e+00
4.590000000000000000e+02 0.000000000000000000e+00
4.600000000000000000e+02 0.000000000000000000e+00
4.610000000000000000e+02 0.000000000000000000e+00
4.620000000000000000e+02 0.000000000000000000e+00
4.630000000000000000e+02 0.000000000000000000e+00
4.640000000000000000e+02 0.000000000000000000e+00
4.650000000000000000e+02 0.000000000000000000e+00
4.660000000000000000e+02 0.000000000000000000e+00
4.670000000000000000e+02 0.000000000000000000e+00
4.680000000000000000e+02 0.000000000000000000e+00
4.690000000000000000e+02 0.000000000000000000e+00
4.700000000000000000e+02 0.000000000000000000e+00
4.710000000000000000e+02 0.000000000000000000e+00
4.720000000000000000e+02 0.000000000000000000e+00
4.730000000000000000e+02 0.000000000000000000e+00
4.740000000000000000e+02 0.000000000000000000e+00
4.750000000000000000e+02 0.000000000000000000e+00
4.760000000000000000e+02 0.000000000000000000e+00
4.770000000000000000e+02 0.000000000000000000e+00
4.780000000000000000e+02 0.000000000000000000e+00
4.790000000000000000e+02 0.000000000000000000e+00
4.800000000000000000e+02 0.000000000000000000e+00
4.810000000000000000e+02 0.000000000000000000e+00
4.820000000000000000e+02 0.000000000000000000e+00
4.830000000000000000e+02 0.000000000000000000e+00
4.840000000000000000e+02 0.000000000000000000e+00
4.850000000000000000e+02 0.000000000000000000e+00
4.860000000000000000e+02 0.000000000000000000e+00
4.870000000000000000e+02 0.000000000000000000e+00
4.880000000000000000e+02 0.000000000000000000e+00
4.890000000000000000e+02 0.000000000000000000e+00
4.900000000000000000e+02 0.000000000000000000e+00
4.910000000000000000e+02 0.000000000000000000e+00
4.920000000000000000e+02 0.000000000000000000e+00
4.930000000000000000e+02 0.000000000000000000e+00
4.940000000000000000e+02 0.000000000000000000e+00
4.950000000000000000e+02 0.000000000000000000e+00
4.960000000000000000e+02 0.000000000000000000e+00
4.970000000000000000e+02 0.000000000000000000e+00
4.980000000000000000e+02 0.000000000000000000e+00
4.990000000000000000e+02 0.000000000000000000e+00
5.000000000000000000e+02 0.000000000000000000e+00
5.010000000000000000e+02 0.000000000000000000e+00
5.020000000000000000e+02 0.000000000000000000e+00
5.030000000000000000e+02 0.000000000000000000e+00
5.040000000000000000e+02 0.000000000000000000e+00
5.050000000000000000e+02 0.000000000000000000e+00
5.060000000000000000e+02 0.000000000000000000e+00
5.070000000000000000e+02 0.000000000000000000e+00
5.080000000000000000e+02 0.000000000000000000e+00
5.090000000000000000e+02 0.000000000000000000e+00
5.100000000000000000e+02 0.000000000000000000e+00
5.110000000000000000e+02 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00
5.130000000000000000e+02 0.000000000000000000e+00
5.140000000000000000e+02 0.000000000000000000e+00
5.150000000000000000e+02 0.000000000000000000e+00
5.160000000000000000e+02 0.000000000000000000e+00
5.170000000000000000e+02 0.000000000000000000e+00
5.180000000000000000e+02 0.000000000000000000e+00
5.190000000000000000e+02 0.000000000000000000e+00
5.200000000000000000e+02 0.000000000000000000e+00
5.210000000000000000e+02 0.000000000000000000e+00
5.220000000000000000e+02 0.000000000000000000e+00
5.230000000000000000e+02 0.000000000000000000e+00
5.240000000000000000e+02 0.000000000000000000e+00
5.250000000000000000e+02 0.000000000000000000e+00
5.260000000000000000e+02 0.000000000000000000e+00
5.270000000000000000e+02 0.000000000000000000e+00
5.280000000000000000e+02 0.000000000000000000e+00
5.290000000000000000e+02 0.000000000000000000e+00
5.300000000000000000e+02 0.000000000000000000e+00
5.310000000000000000e+02 0.000000000000000000e+00
5.320000000000000000e+02 0.000000000000000000e+00
5.330000000000000000e+02 0.000000000000000000e+00
5.340000000000000000e+02 0.000000000000000000e+00
5.350000000000000000e+02 0.000000000000000000e+00
5.360000000000000000e+02 0.000000000000000000e+00
5.370000000000000000e+02 0.000000000000000000e+00
5.380000000000000000e+02 0.000000000000000000e+00
5.390000000000000000e+02 0.000000000000000000e+00
5.400000000000000000e+02 0.000000000000000000e+00
5.410000000000000000e+02 0.000000000000000000e+00
5.420000000000000000e+02 0.000000000000000000e+00
5.430000000000000000e+02 0.000000000000000000e+00
5.440000000000000000e+02 0.000000000000000000e+00
5.450000000000000000e+02 0.000000000000000000e+00
5.460000000000000000e+02 0.000000000000000000e+00
5.470000000000000000e+02 0.000000000000000000e+00
5.480000000000000000e+02 0.000000000000000000e+00
5.490000000000000000e+02 0.000000000000000000e+00
5.500000000000000000e+02 0.000000000000000000e+00
5.510000000000000000e+02 0.000000000000000000e+00
5.520000000000000000e+02 0.000000000000000000e+00
5.530000000000000000e+02 0.000000000000000000e+00
5.540000000000000000e+02 0.000000000000000000e+00
5.550000000000000000e+02 0.000000000000000000e+00
5.560000000000000000e+02 0.000000000000000000e+00
5.570000000000000000e+02 0.000000000000000000e+00
5.580000000000000000e+02 0.000000000000000000e+00
5.590000000000000000e+02 0.000000000000000000e+00
5.600000000000000000e+02 0.000000000000000000e+00
5.610000000000000000e+02 0.000000000000000000e+00
5.620000000000000000e+02 0.000000000000000000e+00
5.630000000000000000e+02 0.000000000000000000e+00
5.640000000000000000e+02 0.000000000000000000e+00
5.650000000000000000e+02 0.000000000000000000e+00
5.660000000000000000e+02 0.000000000000000000e+00
5.670000000000000000e+02 0.000000000000000000e+00
5.680000000000000000e+02 0.000000000000000000e+00
5.690000000000000000e+02 0.000000000000000000e+00
5.700000000000000000e+02 0.000000000000000000e+00
5.710000000000000000e+02 0.000000000000000000e+00
5.720000000000000000e+02 0.000000000000000000e+00
5.730000000000000000e+02 0.000000000000000000e+00
5.740000000000000000e+02 0.000000000000000000e+00
5.750000000000000000e+02 0.000000000000000000e+00
5.760000000000000000e+02 0.000000000000000000e+00
5.770000000000000000e+02 0.000000000000000000e+00
5.780000000000000000e+02 0.000000000000000000e+00
5.790000000000000000e+02 0.000000000000000000e+00
5.800000000000000000e+02 0.000000000000000000e+00
5.810000000000000000e+02 0.000000000000000000e+00
5.820000000000000000e+02 0.000000000000000000e+00
5.830000000000000000e+02 0.000000000000000000e+00
5.840000000000000000e+02 0.000000000000000000e+00
5.850000000000000000e+02 0.000000000000000000e+00
5.860000000000000000e+02 0.000000000000000000e+00
5.870000000000000000e+02 0.000000000000000000e+00
5.880000000000000000e+02 0.000000000000000000e+00
5.890000000000000000e+02 0.000000000000000000e+00
5.900000000000000000e+02 0.000000000000000000e+00
5.910000000000000000e+02 0.000000000000000000e+00
5.920000000000000000e+02 0.000000000000000000e+00
5.930000000000000000e+02 0.000000000000000000e+00
5.940000000000000000e+02 0.000000000000000000e+00
5.950000000000000000e+02 0.000000000000000000e+00
5.960000000000000000e+02 0.000000000000000000e+00
5.970000000000000000e+02 0.000000000000000000e+00
5.980000000000000000e+02 0.000000000000000000e+00
5.990000000000000000e+02 0.000000000000000000e+00
6.000000000000000000e+02 0.000000000000000000e+00
6.010000000000000000e+02 0.000000000000000000e+00
6.020000000000000000e+02 0.000000000000000000e+00
6.030000000000000000e+02 0.000000000000000000e+00
6.040000000000000000e+02 0.000000000000000000e+00
6.050000000000000000e+02 0.000000000000000000e+00
6.060000000000000000e+02 0.000000000000000000e+00
6.070000000000000000e+02 0.000000000000000000e+00
6.080000000000000000e+02 0.000000000000000000e+00
6.090000000000000000e+02 0.000000000000000000e+00
6.100000000000000000e+02 0.000000000000000000e+00
6.110000000000000000e+02 0.000000000000000000e+00
6.120000000000000000e+02 0.000000000000000000e+00
6.130000000000000000e+02 0.000000000000000000e+00
6.140000000000000000e+02 0.000000000000000000e+00
6.150000000000000000e+02 0.000000000000000000e+00
6.160000000000000000e+02 0.000000000000000000e+00
6.170000000000000000e+02 0.000000000000000000e+00
6.180000000000000000e+02 0.000000000000000000e+00
6.190000000000000000e+02 0.000000000000000000e+00
6.200000000000000000e+02 0.000000000000000000e+00
6.210000000000000000e+02 0.000000000000000000e+00
6.220000000000000000e+02 0.000000000000000000e+00
6.230000000000000000e+02 0.000000000000000000e+00
6.240000000000000000e+02 0.000000000000000000e+00
6.250000000000000000e+02 0.000000000000000000e+00
6.260000000000000000e+02 0.000000000000000000e+00
6.270000000000000000e+02 0.000000000000000000e+00
6.280000000000000000e+02 0.000000000000000000e+00
6.290000000000000000e+02 0.000000000000000000e+00
6.300000000000000000e+02 0.000000000000000000e+00
6.310000000000000000e+02 0.000000000000000000e+00
6.320000000000000000e+02 0.000000000000000000e+00
6.330000000000000000e+02 0.000000000000000000e+00
6.340000000000000000e+02 0.000000000000000000e+00
6.350000000000000000e+02 0.000000000000000000e+00
6.360000000000000000e+02 0.000000000000000000e+00
6.370000000000000000e+02 0.000000000000000000e+00
6.380000000000000000e+02 0.000000000000000000e+00
6.390000000000000000e+02 0.000000000000000000e+00
6.400000000000000000e+02 0.000000000000000000e+00
6.410000000000000000e+02 0.000000000000000000e+00
6.420000000000000000e+02 0.000000000000000000e+00
6.430000000000000000e+02 0.000000000000000000e+00
6.440000000000000000e+02 0.000000000000000000e+00
6.450000000000000000e+02 0.000000000000000000e+00
6.460000000000000000e+02 0.000000000000000000e+00
6.470000000000000000e+02 0.000000000000000000e+00
6.480000000000000000e+02 0.000000000000000000e+00
6.490000000000000000e+02 0.000000000000000000e+00
6.500000000000000000e+02 0.000000000000000000e+00
6.510000000000000000e+02 0.000000000000000000e+00
6.520000000000000000e+02 0.000000000000000000e+00
6.530000000000000000e+02 0.000000000000000000e+00
6.540000000000000000e+02 0.000000000000000000e+00
6.550000000000000000e+02 0.000000000000000000e+00
6.560000000000000000e+02 0.000000000000000000e+00
6.570000000000000000e+02 0.000000000000000000e+00
6.580000000000000000e+02 0.000000000000000000e+00
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 0.000000000000000000e+00
6.720000000000000000e+02 0.000000000000000000e+00
6.730000000000000000e+02 0.000000000000000000e+00
6.740000000000000000e+02 0.000000000000000000e+00
6.750000000000000000e+02 0.000000000000000000e+00
6.760000000000000000e+02 0.000000000000000000e+00
6.770000000000000000e+02 0.000000000000000000e+00
6.780000000000000000e+02 0.000000000000000000e+00
6.790000000000000000e+02 0.000000000000000000e+00
6.800000000000000000e+02 0.000000000000000000e+00
6.810000000000000000e+02 0.000000000000000000e+00
6.820000000000000000e+02 0.000000000000000000e+00
6.830000000000000000e+02 0.000000000000000000e+00
6.840000000000000000e+02 0.000000000000000000e+00
6.850000000000000000e+02 0.000000000000000000e+00
6.860000000000000000e+02 0.000000000000000000e+00
6.870000000000000000e+02 0.000000000000000000e+00
6.880000000000000000e+02 0.000000000000000000e+00
6.890000000000000000e+02 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00
6.910000000000000000e+02 0.000000000000000000e+00
6.920000000000000000e+02 0.000000000000000000e+00
6.930000000000000000e+02 0.000000000000000000e+00
6.940000000000000000e+02 0.000000000000000000e+00
6.950000000000000000e+02 0.000000000000000000e+00
6.960000000000000000e+02 0.000000000000000000e+00
6.970000000000000000e+02 0.000000000000000000e+00
6.980000000000000000e+02 0.000000000000000000e+00
6.990000000000000000e+02 0.000000000000000000e+00


==> figures/patches/pure_rerad/Identity/mono_ours_4.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00
3.570000000000000000e+02 0.000000000000000000e+00
3.580000000000000000e+02 0.000000000000000000e+00
3.590000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.610000000000000000e+02 0.000000000000000000e+00
3.620000000000000000e+02 0.000000000000000000e+00
3.630000000000000000e+02 0.000000000000000000e+00
3.640000000000000000e+02 0.000000000000000000e+00
3.650000000000000000e+02 0.000000000000000000e+00
3.660000000000000000e+02 0.000000000000000000e+00
3.670000000000000000e+02 0.000000000000000000e+00
3.680000000000000000e+02 0.000000000000000000e+00
3.690000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.710000000000000000e+02 0.000000000000000000e+00
3.720000000000000000e+02 0.000000000000000000e+00
3.730000000000000000e+02 0.000000000000000000e+00
3.740000000000000000e+02 0.000000000000000000e+00
3.750000000000000000e+02 0.000000000000000000e+00
3.760000000000000000e+02 0.000000000000000000e+00
3.770000000000000000e+02 0.000000000000000000e+00
3.780000000000000000e+02 0.000000000000000000e+00
3.790000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.810000000000000000e+02 0.000000000000000000e+00
3.820000000000000000e+02 0.000000000000000000e+00
3.830000000000000000e+02 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00
3.850000000000000000e+02 0.000000000000000000e+00
3.860000000000000000e+02 0.000000000000000000e+00
3.870000000000000000e+02 0.000000000000000000e+00
3.880000000000000000e+02 0.000000000000000000e+00
3.890000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 0.000000000000000000e+00
3.910000000000000000e+02 0.000000000000000000e+00
3.920000000000000000e+02 0.000000000000000000e+00
3.930000000000000000e+02 0.000000000000000000e+00
3.940000000000000000e+02 0.000000000000000000e+00
3.950000000000000000e+02 0.000000000000000000e+00
3.960000000000000000e+02 0.000000000000000000e+00
3.970000000000000000e+02 0.000000000000000000e+00
3.980000000000000000e+02 0.000000000000000000e+00
3.990000000000000000e+02 0.000000000000000000e+00
4.000000000000000000e+02 0.000000000000000000e+00
4.010000000000000000e+02 0.000000000000000000e+00
4.020000000000000000e+02 0.000000000000000000e+00
4.030000000000000000e+02 0.000000000000000000e+00
4.040000000000000000e+02 0.000000000000000000e+00
4.050000000000000000e+02 0.000000000000000000e+00
4.060000000000000000e+02 0.000000000000000000e+00
4.070000000000000000e+02 0.000000000000000000e+00
4.080000000000000000e+02 0.000000000000000000e+00
4.090000000000000000e+02 0.000000000000000000e+00
4.100000000000000000e+02 0.000000000000000000e+00
4.110000000000000000e+02 0.000000000000000000e+00
4.120000000000000000e+02 0.000000000000000000e+00
4.130000000000000000e+02 0.000000000000000000e+00
4.140000000000000000e+02 0.000000000000000000e+00
4.150000000000000000e+02 0.000000000000000000e+00
4.160000000000000000e+02 0.000000000000000000e+00
4.170000000000000000e+02 0.000000000000000000e+00
4.180000000000000000e+02 0.000000000000000000e+00
4.190000000000000000e+02 0.000000000000000000e+00
4.200000000000000000e+02 0.000000000000000000e+00
4.210000000000000000e+02 0.000000000000000000e+00
4.220000000000000000e+02 0.000000000000000000e+00
4.230000000000000000e+02 0.000000000000000000e+00
4.240000000000000000e+02 0.000000000000000000e+00
4.250000000000000000e+02 0.000000000000000000e+00
4.260000000000000000e+02 0.000000000000000000e+00
4.270000000000000000e+02 0.000000000000000000e+00
4.280000000000000000e+02 0.000000000000000000e+00
4.290000000000000000e+02 0.000000000000000000e+00
4.300000000000000000e+02 0.000000000000000000e+00
4.310000000000000000e+02 0.000000000000000000e+00
4.320000000000000000e+02 0.000000000000000000e+00
4.330000000000000000e+02 0.000000000000000000e+00
4.340000000000000000e+02 0.000000000000000000e+00
4.350000000000000000e+02 0.000000000000000000e+00
4.360000000000000000e+02 0.000000000000000000e+00
4.370000000000000000e+02 0.000000000000000000e+00
4.380000000000000000e+02 0.000000000000000000e+00
4.390000000000000000e+02 0.000000000000000000e+00
4.400000000000000000e+02 0.000000000000000000e+00
4.410000000000000000e+02 0.000000000000000000e+00
4.420000000000000000e+02 0.000000000000000000e+00
4.430000000000000000e+02 0.000000000000000000e+00
4.440000000000000000e+02 0.000000000000000000e+00
4.450000000000000000e+02 0.000000000000000000e+00
4.460000000000000000e+02 0.000000000000000000e+00
4.470000000000000000e+02 0.000000000000000000e+00
4.480000000000000000e+02 0.000000000000000000e+00
4.490000000000000000e+02 0.000000000000000000e+00
4.500000000000000000e+02 0.000000000000000000e+00
4.510000000000000000e+02 0.000000000000000000e+00
4.520000000000000000e+02 0.000000000000000000e+00
4.530000000000000000e+02 0.000000000000000000e+00
4.540000000000000000e+02 0.000000000000000000e+00
4.550000000000000000e+02 0.000000000000000000e+00
4.560000000000000000e+02 0.000000000000000000e+00
4.570000000000000000e+02 0.000000000000000000e+00
4.580000000000000000e+02 0.000000000000000000e+00
4.590000000000000000e+02 0.000000000000000000e+00
4.600000000000000000e+02 0.000000000000000000e+00
4.610000000000000000e+02 0.000000000000000000e+00
4.620000000000000000e+02 0.000000000000000000e+00
4.630000000000000000e+02 0.000000000000000000e+00
4.640000000000000000e+02 0.000000000000000000e+00
4.650000000000000000e+02 0.000000000000000000e+00
4.660000000000000000e+02 0.000000000000000000e+00
4.670000000000000000e+02 0.000000000000000000e+00
4.680000000000000000e+02 0.000000000000000000e+00
4.690000000000000000e+02 0.000000000000000000e+00
4.700000000000000000e+02 0.000000000000000000e+00
4.710000000000000000e+02 0.000000000000000000e+00
4.720000000000000000e+02 0.000000000000000000e+00
4.730000000000000000e+02 0.000000000000000000e+00
4.740000000000000000e+02 0.000000000000000000e+00
4.750000000000000000e+02 0.000000000000000000e+00
4.760000000000000000e+02 0.000000000000000000e+00
4.770000000000000000e+02 0.000000000000000000e+00
4.780000000000000000e+02 0.000000000000000000e+00
4.790000000000000000e+02 0.000000000000000000e+00
4.800000000000000000e+02 0.000000000000000000e+00
4.810000000000000000e+02 0.000000000000000000e+00
4.820000000000000000e+02 0.000000000000000000e+00
4.830000000000000000e+02 0.000000000000000000e+00
4.840000000000000000e+02 0.000000000000000000e+00
4.850000000000000000e+02 0.000000000000000000e+00
4.860000000000000000e+02 0.000000000000000000e+00
4.870000000000000000e+02 0.000000000000000000e+00
4.880000000000000000e+02 0.000000000000000000e+00
4.890000000000000000e+02 0.000000000000000000e+00
4.900000000000000000e+02 0.000000000000000000e+00
4.910000000000000000e+02 0.000000000000000000e+00
4.920000000000000000e+02 0.000000000000000000e+00
4.930000000000000000e+02 0.000000000000000000e+00
4.940000000000000000e+02 0.000000000000000000e+00
4.950000000000000000e+02 0.000000000000000000e+00
4.960000000000000000e+02 0.000000000000000000e+00
4.970000000000000000e+02 0.000000000000000000e+00
4.980000000000000000e+02 0.000000000000000000e+00
4.990000000000000000e+02 0.000000000000000000e+00
5.000000000000000000e+02 0.000000000000000000e+00
5.010000000000000000e+02 0.000000000000000000e+00
5.020000000000000000e+02 0.000000000000000000e+00
5.030000000000000000e+02 0.000000000000000000e+00
5.040000000000000000e+02 0.000000000000000000e+00
5.050000000000000000e+02 0.000000000000000000e+00
5.060000000000000000e+02 0.000000000000000000e+00
5.070000000000000000e+02 0.000000000000000000e+00
5.080000000000000000e+02 0.000000000000000000e+00
5.090000000000000000e+02 0.000000000000000000e+00
5.100000000000000000e+02 0.000000000000000000e+00
5.110000000000000000e+02 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00
5.130000000000000000e+02 0.000000000000000000e+00
5.140000000000000000e+02 0.000000000000000000e+00
5.150000000000000000e+02 0.000000000000000000e+00
5.160000000000000000e+02 0.000000000000000000e+00
5.170000000000000000e+02 0.000000000000000000e+00
5.180000000000000000e+02 0.000000000000000000e+00
5.190000000000000000e+02 0.000000000000000000e+00
5.200000000000000000e+02 0.000000000000000000e+00
5.210000000000000000e+02 0.000000000000000000e+00
5.220000000000000000e+02 0.000000000000000000e+00
5.230000000000000000e+02 0.000000000000000000e+00
5.240000000000000000e+02 0.000000000000000000e+00
5.250000000000000000e+02 0.000000000000000000e+00
5.260000000000000000e+02 0.000000000000000000e+00
5.270000000000000000e+02 0.000000000000000000e+00
5.280000000000000000e+02 0.000000000000000000e+00
5.290000000000000000e+02 0.000000000000000000e+00
5.300000000000000000e+02 0.000000000000000000e+00
5.310000000000000000e+02 0.000000000000000000e+00
5.320000000000000000e+02 0.000000000000000000e+00
5.330000000000000000e+02 0.000000000000000000e+00
5.340000000000000000e+02 0.000000000000000000e+00
5.350000000000000000e+02 0.000000000000000000e+00
5.360000000000000000e+02 0.000000000000000000e+00
5.370000000000000000e+02 0.000000000000000000e+00
5.380000000000000000e+02 0.000000000000000000e+00
5.390000000000000000e+02 0.000000000000000000e+00
5.400000000000000000e+02 0.000000000000000000e+00
5.410000000000000000e+02 0.000000000000000000e+00
5.420000000000000000e+02 0.000000000000000000e+00
5.430000000000000000e+02 0.000000000000000000e+00
5.440000000000000000e+02 0.000000000000000000e+00
5.450000000000000000e+02 0.000000000000000000e+00
5.460000000000000000e+02 0.000000000000000000e+00
5.470000000000000000e+02 0.000000000000000000e+00
5.480000000000000000e+02 0.000000000000000000e+00
5.490000000000000000e+02 0.000000000000000000e+00
5.500000000000000000e+02 0.000000000000000000e+00
5.510000000000000000e+02 0.000000000000000000e+00
5.520000000000000000e+02 0.000000000000000000e+00
5.530000000000000000e+02 0.000000000000000000e+00
5.540000000000000000e+02 0.000000000000000000e+00
5.550000000000000000e+02 0.000000000000000000e+00
5.560000000000000000e+02 0.000000000000000000e+00
5.570000000000000000e+02 0.000000000000000000e+00
5.580000000000000000e+02 0.000000000000000000e+00
5.590000000000000000e+02 0.000000000000000000e+00
5.600000000000000000e+02 0.000000000000000000e+00
5.610000000000000000e+02 0.000000000000000000e+00
5.620000000000000000e+02 0.000000000000000000e+00
5.630000000000000000e+02 0.000000000000000000e+00
5.640000000000000000e+02 0.000000000000000000e+00
5.650000000000000000e+02 0.000000000000000000e+00
5.660000000000000000e+02 0.000000000000000000e+00
5.670000000000000000e+02 0.000000000000000000e+00
5.680000000000000000e+02 0.000000000000000000e+00
5.690000000000000000e+02 0.000000000000000000e+00
5.700000000000000000e+02 0.000000000000000000e+00
5.710000000000000000e+02 0.000000000000000000e+00
5.720000000000000000e+02 0.000000000000000000e+00
5.730000000000000000e+02 0.000000000000000000e+00
5.740000000000000000e+02 0.000000000000000000e+00
5.750000000000000000e+02 0.000000000000000000e+00
5.760000000000000000e+02 0.000000000000000000e+00
5.770000000000000000e+02 0.000000000000000000e+00
5.780000000000000000e+02 0.000000000000000000e+00
5.790000000000000000e+02 0.000000000000000000e+00
5.800000000000000000e+02 0.000000000000000000e+00
5.810000000000000000e+02 0.000000000000000000e+00
5.820000000000000000e+02 0.000000000000000000e+00
5.830000000000000000e+02 0.000000000000000000e+00
5.840000000000000000e+02 0.000000000000000000e+00
5.850000000000000000e+02 0.000000000000000000e+00
5.860000000000000000e+02 0.000000000000000000e+00
5.870000000000000000e+02 0.000000000000000000e+00
5.880000000000000000e+02 0.000000000000000000e+00
5.890000000000000000e+02 0.000000000000000000e+00
5.900000000000000000e+02 0.000000000000000000e+00
5.910000000000000000e+02 0.000000000000000000e+00
5.920000000000000000e+02 0.000000000000000000e+00
5.930000000000000000e+02 0.000000000000000000e+00
5.940000000000000000e+02 0.000000000000000000e+00
5.950000000000000000e+02 0.000000000000000000e+00
5.960000000000000000e+02 0.000000000000000000e+00
5.970000000000000000e+02 0.000000000000000000e+00
5.980000000000000000e+02 0.000000000000000000e+00
5.990000000000000000e+02 0.000000000000000000e+00
6.000000000000000000e+02 0.000000000000000000e+00
6.010000000000000000e+02 0.000000000000000000e+00
6.020000000000000000e+02 0.000000000000000000e+00
6.030000000000000000e+02 0.000000000000000000e+00
6.040000000000000000e+02 0.000000000000000000e+00
6.050000000000000000e+02 0.000000000000000000e+00
6.060000000000000000e+02 0.000000000000000000e+00
6.070000000000000000e+02 0.000000000000000000e+00
6.080000000000000000e+02 0.000000000000000000e+00
6.090000000000000000e+02 0.000000000000000000e+00
6.100000000000000000e+02 0.000000000000000000e+00
6.110000000000000000e+02 0.000000000000000000e+00
6.120000000000000000e+02 0.000000000000000000e+00
6.130000000000000000e+02 0.000000000000000000e+00
6.140000000000000000e+02 0.000000000000000000e+00
6.150000000000000000e+02 0.000000000000000000e+00
6.160000000000000000e+02 0.000000000000000000e+00
6.170000000000000000e+02 0.000000000000000000e+00
6.180000000000000000e+02 0.000000000000000000e+00
6.190000000000000000e+02 0.000000000000000000e+00
6.200000000000000000e+02 0.000000000000000000e+00
6.210000000000000000e+02 0.000000000000000000e+00
6.220000000000000000e+02 0.000000000000000000e+00
6.230000000000000000e+02 0.000000000000000000e+00
6.240000000000000000e+02 0.000000000000000000e+00
6.250000000000000000e+02 0.000000000000000000e+00
6.260000000000000000e+02 0.000000000000000000e+00
6.270000000000000000e+02 0.000000000000000000e+00
6.280000000000000000e+02 0.000000000000000000e+00
6.290000000000000000e+02 0.000000000000000000e+00
6.300000000000000000e+02 0.000000000000000000e+00
6.310000000000000000e+02 0.000000000000000000e+00
6.320000000000000000e+02 0.000000000000000000e+00
6.330000000000000000e+02 0.000000000000000000e+00
6.340000000000000000e+02 0.000000000000000000e+00
6.350000000000000000e+02 0.000000000000000000e+00
6.360000000000000000e+02 0.000000000000000000e+00
6.370000000000000000e+02 0.000000000000000000e+00
6.380000000000000000e+02 0.000000000000000000e+00
6.390000000000000000e+02 0.000000000000000000e+00
6.400000000000000000e+02 0.000000000000000000e+00
6.410000000000000000e+02 0.000000000000000000e+00
6.420000000000000000e+02 0.000000000000000000e+00
6.430000000000000000e+02 0.000000000000000000e+00
6.440000000000000000e+02 0.000000000000000000e+00
6.450000000000000000e+02 0.000000000000000000e+00
6.460000000000000000e+02 0.000000000000000000e+00
6.470000000000000000e+02 0.000000000000000000e+00
6.480000000000000000e+02 0.000000000000000000e+00
6.490000000000000000e+02 0.000000000000000000e+00
6.500000000000000000e+02 0.000000000000000000e+00
6.510000000000000000e+02 0.000000000000000000e+00
6.520000000000000000e+02 0.000000000000000000e+00
6.530000000000000000e+02 0.000000000000000000e+00
6.540000000000000000e+02 0.000000000000000000e+00
6.550000000000000000e+02 0.000000000000000000e+00
6.560000000000000000e+02 0.000000000000000000e+00
6.570000000000000000e+02 0.000000000000000000e+00
6.580000000000000000e+02 0.000000000000000000e+00
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 0.000000000000000000e+00
6.720000000000000000e+02 0.000000000000000000e+00
6.730000000000000000e+02 0.000000000000000000e+00
6.740000000000000000e+02 0.000000000000000000e+00
6.750000000000000000e+02 0.000000000000000000e+00
6.760000000000000000e+02 0.000000000000000000e+00
6.770000000000000000e+02 0.000000000000000000e+00
6.780000000000000000e+02 0.000000000000000000e+00
6.790000000000000000e+02 0.000000000000000000e+00
6.800000000000000000e+02 0.000000000000000000e+00
6.810000000000000000e+02 0.000000000000000000e+00
6.820000000000000000e+02 0.000000000000000000e+00
6.830000000000000000e+02 0.000000000000000000e+00
6.840000000000000000e+02 0.000000000000000000e+00
6.850000000000000000e+02 0.000000000000000000e+00
6.860000000000000000e+02 0.000000000000000000e+00
6.870000000000000000e+02 0.000000000000000000e+00
6.880000000000000000e+02 0.000000000000000000e+00
6.890000000000000000e+02 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00
6.910000000000000000e+02 0.000000000000000000e+00
6.920000000000000000e+02 0.000000000000000000e+00
6.930000000000000000e+02 0.000000000000000000e+00
6.940000000000000000e+02 0.000000000000000000e+00
6.950000000000000000e+02 0.000000000000000000e+00
6.960000000000000000e+02 0.000000000000000000e+00
6.970000000000000000e+02 0.000000000000000000e+00
6.980000000000000000e+02 0.000000000000000000e+00
6.990000000000000000e+02 0.000000000000000000e+00


==> figures/patches/pure_rerad/PHP8HP1C/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,5.6720431001092155,2.632987574930191,4.051552835460518,2.2045068356968276
B,10.525403761553672,5.364174265272848,7.380345951640482,1.944988705287351
C,11.765904549068232,5.632223360283515,8.256169295053262,1.8511761762112156
D50,12.887236910006102,4.4636953338836785,9.656253703862891,1.937370308745837
D55,14.113447535460198,4.47282635963642,10.708992446714376,2.1639639906602413
D60,15.044832403263602,4.30482611870088,11.576320763335444,2.418700884428088
D65,15.722341673484824,4.137707978767929,12.25115837462688,2.610747647751552
D75,16.621810065395984,3.972376427213491,13.222002281183164,2.8448086848220635
E,19.345663983390125,1.8099832374512892,16.40599239940713,2.1935837741453263
FL1,8.744688728133937,5.373178470207511,5.076920652170079,2.3769669477109527
FL2,7.8238501593800756,5.238883513535191,4.9860521306480825,2.0807726743486885
FL3,6.88361589790523,4.732352908429597,4.576427208002533,1.825350664678846
FL4,6.040990074943607,4.186697137392738,4.198129261745221,1.6206768263761318
FL5,8.934069931133873,5.539763753512719,5.21684313181323,2.2684111367527513
FL6,7.592390680783528,5.16049344173326,4.799548817890121,1.9910703337582645
FL7,9.306745250524697,5.494968267551871,5.667086976157446,1.980849313675691
FL8,5.92239840693717,3.9015580330265807,2.7472137480908954,3.8661054591903787
FL9,5.44251194410332,3.63914263432825,2.7019305178669826,3.6454000013754726
FL10,4.03460744164921,3.599379447869899,2.3379199990047113,7.15155678079128
FL11,4.300459847357207,3.7479001611748357,2.11694574517118,6.241734170269672
FL12,4.703955351538278,3.8020696483509395,2.294428135425609,3.9430077200439286
HP1,1.2843710620490512,1.1413184079227707,2.311990206906989,2.5657392173517355
HP2,0.7858547768210044,0.5700908020623144,1.3625785741761975,3.715055814440542
HP3,7.0796176246178,4.750676409687554,5.159914096060402,1.74293357427963
HP4,11.633831116098703,6.8912093605179345,8.98964897269701,2.7817929615729504
HP5,7.983135958556831,5.2081334889157915,5.464020718016261,2.585813967160763
LED-B1,2.5196594163716837,1.7117084626965855,4.647528352296822,7.018603438050222
LED-B2,3.041016816752326,1.9965378919333923,5.43626633835147,8.206915463760485
LED-B3,4.497414494989117,3.0179936565474152,7.685931515234524,11.74761562346583
LED-B4,5.880688711425312,3.650492979457694,9.538863855866085,13.750495972898877
LED-B5,7.24983033737544,4.512152976078373,11.179550270704778,15.506149448235758
LED-BH1,2.1123049982209614,1.6375182525660166,4.30418758278707,7.181802219479827
LED-RGB1,2.405710793073562,2.1099476131644495,4.639753637070805,6.9325252100160375
LED-V1,11.018714570927921,7.178324589306702,9.407106176195905,3.8481289615333343
LED-V2,11.680407233569236,7.265499144693341,8.983096866381597,2.8217385324504796


==> figures/patches/pure_rerad/PHP8HP1C/mono_hullin_3.txt <==
3.000000000000000000e+02 3.866108756693042547e+00
3.010000000000000000e+02 4.381881683243400438e+00
3.020000000000000000e+02 4.893203158574099376e+00
3.030000000000000000e+02 5.398659437000312700e+00
3.040000000000000000e+02 5.969066893612791525e+00
3.050000000000000000e+02 6.645737941326499865e+00
3.060000000000000000e+02 7.425627303188080397e+00
3.070000000000000000e+02 8.312986245871469393e+00
3.080000000000000000e+02 9.489001780155570387e+00
3.090000000000000000e+02 1.078659673664568608e+01
3.100000000000000000e+02 1.184606485375094387e+01
3.110000000000000000e+02 1.271635754150050879e+01
3.120000000000000000e+02 1.347286358243087001e+01
3.130000000000000000e+02 1.412310289192826929e+01
3.140000000000000000e+02 1.463733573033957391e+01
3.150000000000000000e+02 1.481354770418302458e+01
3.160000000000000000e+02 1.492880135844302636e+01
3.170000000000000000e+02 1.498613423147165769e+01
3.180000000000000000e+02 1.500051057722030201e+01
3.190000000000000000e+02 1.500686700032351872e+01
3.200000000000000000e+02 1.501346830112896846e+01
3.210000000000000000e+02 1.559505359900508914e+01
3.220000000000000000e+02 1.613174427515761167e+01
3.230000000000000000e+02 1.663576700049160451e+01
3.240000000000000000e+02 1.710589850100843279e+01
3.250000000000000000e+02 1.754241495963037778e+01
3.260000000000000000e+02 1.795832052879203999e+01
3.270000000000000000e+02 1.835034848434221288e+01
3.280000000000000000e+02 1.871322523012934980e+01
3.290000000000000000e+02 1.904733952052572121e+01
3.300000000000000000e+02 1.935408646252246712e+01
3.310000000000000000e+02 1.981526761750496135e+01
3.320000000000000000e+02 2.029109972986783106e+01
3.330000000000000000e+02 2.074691715468727082e+01
3.340000000000000000e+02 2.116548250565430322e+01
3.350000000000000000e+02 2.154735644348255974e+01
3.360000000000000000e+02 2.189828985120722038e+01
3.370000000000000000e+02 2.222216738992107921e+01
3.380000000000000000e+02 2.252233555094772299e+01
3.390000000000000000e+02 2.280127659593984291e+01
3.400000000000000000e+02 2.305363427422028622e+01
3.410000000000000000e+02 2.287998249311678123e+01
3.420000000000000000e+02 2.269538101386625328e+01
3.430000000000000000e+02 2.250344033924001153e+01
3.440000000000000000e+02 2.230221458186513317e+01
3.450000000000000000e+02 2.209108355055866468e+01
3.460000000000000000e+02 2.187466157049323812e+01
3.470000000000000000e+02 2.167483698309766638e+01
3.480000000000000000e+02 2.152419681781434591e+01
3.490000000000000000e+02 2.138403746724147680e+01
3.500000000000000000e+02 2.124934610667344970e+01
3.510000000000000000e+02 2.140205000427055637e+01
3.520000000000000000e+02 2.155061819791342259e+01
3.530000000000000000e+02 2.169518973801848460e+01
3.540000000000000000e+02 2.183586031355728352e+01
3.550000000000000000e+02 2.197307195579295680e+01
3.560000000000000000e+02 2.210691945818321358e+01
3.570000000000000000e+02 2.223721315778510643e+01
3.580000000000000000e+02 2.236416390735358206e+01
3.590000000000000000e+02 2.248922719845133500e+01
3.600000000000000000e+02 2.261142259523315801e+01
3.610000000000000000e+02 2.294551172367749814e+01
3.620000000000000000e+02 2.328022502863527521e+01
3.630000000000000000e+02 2.359242295923014865e+01
3.640000000000000000e+02 2.387204920313854828e+01
3.650000000000000000e+02 2.411384365090952997e+01
3.660000000000000000e+02 2.428695805442330524e+01
3.670000000000000000e+02 2.443042538969632815e+01
3.680000000000000000e+02 2.456777981932845378e+01
3.690000000000000000e+02 2.470139097625219904e+01
3.700000000000000000e+02 2.483303391706689922e+01
3.710000000000000000e+02 2.480619653700691529e+01
3.720000000000000000e+02 2.477342420312899307e+01
3.730000000000000000e+02 2.473409961873300844e+01
3.740000000000000000e+02 2.468702595518461962e+01
3.750000000000000000e+02 2.462992922204325907e+01
3.760000000000000000e+02 2.455887342069250323e+01
3.770000000000000000e+02 2.447502399114213745e+01
3.780000000000000000e+02 2.439094954928588521e+01
3.790000000000000000e+02 2.430992877638773564e+01
3.800000000000000000e+02 2.423138943008415680e+01
3.810000000000000000e+02 2.434715099741012168e+01
3.820000000000000000e+02 2.447007823075184874e+01
3.830000000000000000e+02 2.460072653749223548e+01
3.840000000000000000e+02 2.473939980069373945e+01
3.850000000000000000e+02 2.488505488421487755e+01
3.860000000000000000e+02 2.503130053364243324e+01
3.870000000000000000e+02 2.517266276551573156e+01
3.880000000000000000e+02 2.530890746118766899e+01
3.890000000000000000e+02 2.543783811596156141e+01
3.900000000000000000e+02 2.514046189372104578e+01
3.910000000000000000e+02 2.499265213760104842e+01
3.920000000000000000e+02 2.484216030571604250e+01
3.930000000000000000e+02 2.468872412391210602e+01
3.940000000000000000e+02 2.453354844679855873e+01
3.950000000000000000e+02 2.438058977050212306e+01
3.960000000000000000e+02 2.422863440550566594e+01
3.970000000000000000e+02 2.407130417268634304e+01
3.980000000000000000e+02 2.389780076281966004e+01
3.990000000000000000e+02 2.371156430978907892e+01
4.000000000000000000e+02 2.351243279462550362e+01
4.010000000000000000e+02 2.331911555849092110e+01
4.020000000000000000e+02 2.310683392856032370e+01
4.030000000000000000e+02 2.287388762435601919e+01
4.040000000000000000e+02 2.261901334686530873e+01
4.050000000000000000e+02 2.234076062681570818e+01
4.060000000000000000e+02 2.203838387594638348e+01
4.070000000000000000e+02 2.171196322396752620e+01
4.080000000000000000e+02 2.136138390530253872e+01
4.090000000000000000e+02 2.098439653398170890e+01
4.100000000000000000e+02 2.058895945415216744e+01
4.110000000000000000e+02 1.995287930435593537e+01
4.120000000000000000e+02 1.927445651410401695e+01
4.130000000000000000e+02 1.854879069038821626e+01
4.140000000000000000e+02 1.776881716104233533e+01
4.150000000000000000e+02 1.692332849740498091e+01
4.160000000000000000e+02 1.599792357760382799e+01
4.170000000000000000e+02 1.497469461437777127e+01
4.180000000000000000e+02 1.384004930491942531e+01
4.190000000000000000e+02 1.256353482616025374e+01
4.200000000000000000e+02 1.120190546133635046e+01
4.210000000000000000e+02 1.017322001708170198e+01
4.220000000000000000e+02 8.914409888183053354e+00
4.230000000000000000e+02 7.290012172867218254e+00
4.240000000000000000e+02 5.217837592907919486e+00
4.250000000000000000e+02 2.504589299768932964e+00
4.260000000000000000e+02 1.875107307099258547e+00
4.270000000000000000e+02 4.917968969274135738e+00
4.280000000000000000e+02 7.828591481665034379e+00
4.290000000000000000e+02 9.588671610451905636e+00
4.300000000000000000e+02 1.024664814171121385e+01
4.310000000000000000e+02 1.044334895276894848e+01
4.320000000000000000e+02 1.054806779017798846e+01
4.330000000000000000e+02 1.064788683585552143e+01
4.340000000000000000e+02 1.075531570348930366e+01
4.350000000000000000e+02 1.090951648442212196e+01
4.360000000000000000e+02 1.105928921713834079e+01
4.370000000000000000e+02 1.124568263624194664e+01
4.380000000000000000e+02 1.147362413018566762e+01
4.390000000000000000e+02 1.167055429917988008e+01
4.400000000000000000e+02 1.194454362566785299e+01
4.410000000000000000e+02 1.216231884682730957e+01
4.420000000000000000e+02 1.249633576290045944e+01
4.430000000000000000e+02 1.320958920373619883e+01
4.440000000000000000e+02 1.416439347180687847e+01
4.450000000000000000e+02 1.530523196374785933e+01
4.460000000000000000e+02 1.615280954117472945e+01
4.470000000000000000e+02 1.721189136009292042e+01
4.480000000000000000e+02 1.824766430090375735e+01
4.490000000000000000e+02 1.916532181862784512e+01
4.500000000000000000e+02 2.002117814110715344e+01
4.510000000000000000e+02 1.721886077549687499e+01
4.520000000000000000e+02 1.447183614837621946e+01
4.530000000000000000e+02 1.218771776676733509e+01
4.540000000000000000e+02 1.091589455503270933e+01
4.550000000000000000e+02 1.080899802585206793e+01
4.560000000000000000e+02 1.067503031725716411e+01
4.570000000000000000e+02 1.053974333350507209e+01
4.580000000000000000e+02 1.041541991517897792e+01
4.590000000000000000e+02 1.030316274942180854e+01
4.600000000000000000e+02 1.020381591629762141e+01
4.610000000000000000e+02 1.011678301544603897e+01
4.620000000000000000e+02 1.003570237010171162e+01
4.630000000000000000e+02 9.952718226067917229e+00
4.640000000000000000e+02 9.859912142654547296e+00
4.650000000000000000e+02 9.749301972680015638e+00
4.660000000000000000e+02 9.615085714630051683e+00
4.670000000000000000e+02 9.482181860860018574e+00
4.680000000000000000e+02 1.026829606537705786e+01
4.690000000000000000e+02 1.265751749656308434e+01
4.700000000000000000e+02 1.535197069902148925e+01
4.710000000000000000e+02 1.461360206565845310e+01
4.720000000000000000e+02 1.385479899955588223e+01
4.730000000000000000e+02 1.310065659904886104e+01
4.740000000000000000e+02 1.236081874186833218e+01
4.750000000000000000e+02 1.165493694013388293e+01
4.760000000000000000e+02 1.094273849751049532e+01
4.770000000000000000e+02 1.017830067249090575e+01
4.780000000000000000e+02 9.393871639186709643e+00
4.790000000000000000e+02 8.637452547720585017e+00
4.800000000000000000e+02 7.936095619770316745e+00
4.810000000000000000e+02 7.434439305893198124e+00
4.820000000000000000e+02 6.977442871489466292e+00
4.830000000000000000e+02 6.807291110448082883e+00
4.840000000000000000e+02 6.690565808242773471e+00
4.850000000000000000e+02 6.787456335272554320e+00
4.860000000000000000e+02 6.989783802154236447e+00
4.870000000000000000e+02 7.262513076445016758e+00
4.880000000000000000e+02 7.595920008408044488e+00
4.890000000000000000e+02 7.982864852555522361e+00
4.900000000000000000e+02 8.445868845202724629e+00
4.910000000000000000e+02 7.805233682027130193e+00
4.920000000000000000e+02 7.185074340768163204e+00
4.930000000000000000e+02 6.580385239828511423e+00
4.940000000000000000e+02 5.987379572807277839e+00
4.950000000000000000e+02 5.405787684141857063e+00
4.960000000000000000e+02 4.846345667487272024e+00
4.970000000000000000e+02 4.428975117349291502e+00
4.980000000000000000e+02 4.135288569169657258e+00
4.990000000000000000e+02 3.896966951541396718e+00
5.000000000000000000e+02 3.689526623607417566e+00
5.010000000000000000e+02 3.073122745888337448e+00
5.020000000000000000e+02 2.487033256010259041e+00
5.030000000000000000e+02 1.959482354125978709e+00
5.040000000000000000e+02 1.637414413009216752e+00
5.050000000000000000e+02 1.639675802058824683e+00
5.060000000000000000e+02 1.776356751702432568e+00
5.070000000000000000e+02 1.961497990482071740e+00
5.080000000000000000e+02 2.134371210704703703e+00
5.090000000000000000e+02 2.254034461492713248e+00
5.100000000000000000e+02 2.358423941626735854e+00
5.110000000000000000e+02 2.351027672806497382e+00
5.120000000000000000e+02 2.319033356995767292e+00
5.130000000000000000e+02 2.247978978952646756e+00
5.140000000000000000e+02 2.188948926390282601e+00
5.150000000000000000e+02 2.139907939348737465e+00
5.160000000000000000e+02 2.090876663398224089e+00
5.170000000000000000e+02 2.039378649815346556e+00
5.180000000000000000e+02 1.976404165541095326e+00
5.190000000000000000e+02 1.919026757700173169e+00
5.200000000000000000e+02 1.873181463378137845e+00
5.210000000000000000e+02 1.900085040518674662e+00
5.220000000000000000e+02 2.331234665934164951e+00
5.230000000000000000e+02 3.098559398610004845e+00
5.240000000000000000e+02 3.946395654352471638e+00
5.250000000000000000e+02 4.858608309801130787e+00
5.260000000000000000e+02 5.729100141573187699e+00
5.270000000000000000e+02 6.208794036840248332e+00
5.280000000000000000e+02 6.497990151764938993e+00
5.290000000000000000e+02 6.717826148374926198e+00
5.300000000000000000e+02 7.022948910175023762e+00
5.310000000000000000e+02 6.682508895691683826e+00
5.320000000000000000e+02 6.380214684677626202e+00
5.330000000000000000e+02 6.133790261933453003e+00
5.340000000000000000e+02 5.963705773597110849e+00
5.350000000000000000e+02 5.891606620654581405e+00
5.360000000000000000e+02 5.897239801999737630e+00
5.370000000000000000e+02 5.760633904377088221e+00
5.380000000000000000e+02 5.472284016475837731e+00
5.390000000000000000e+02 5.067173026243236400e+00
5.400000000000000000e+02 4.699684216994789665e+00
5.410000000000000000e+02 4.268610115610597333e+00
5.420000000000000000e+02 3.082548483897645575e+00
5.430000000000000000e+02 3.020398842882821899e+00
5.440000000000000000e+02 4.409456460333968764e+00
5.450000000000000000e+02 6.123417300557643550e+00
5.460000000000000000e+02 7.815458509432904322e+00
5.470000000000000000e+02 9.398468615894115530e+00
5.480000000000000000e+02 1.069321252529506694e+01
5.490000000000000000e+02 1.172097848880824955e+01
5.500000000000000000e+02 1.258568057875017132e+01
5.510000000000000000e+02 1.124562437648572377e+01
5.520000000000000000e+02 9.477023899089928705e+00
5.530000000000000000e+02 7.162168958562279641e+00
5.540000000000000000e+02 4.718202267433238006e+00
5.550000000000000000e+02 3.082080933101918330e+00
5.560000000000000000e+02 4.348547731779786041e+00
5.570000000000000000e+02 5.169679829529192361e+00
5.580000000000000000e+02 4.969874233172147271e+00
5.590000000000000000e+02 4.740761762190174977e+00
5.600000000000000000e+02 4.566487702067353105e+00
5.610000000000000000e+02 4.563869875222605010e+00
5.620000000000000000e+02 4.582941365867366557e+00
5.630000000000000000e+02 4.596390005115563504e+00
5.640000000000000000e+02 4.558925582319375280e+00
5.650000000000000000e+02 4.383101161995568873e+00
5.660000000000000000e+02 4.045979318545093406e+00
5.670000000000000000e+02 3.445139304975394889e+00
5.680000000000000000e+02 2.622706098759915339e+00
5.690000000000000000e+02 1.672181737731711637e+00
5.700000000000000000e+02 7.670756923734214361e-01
5.710000000000000000e+02 1.320454659944513276e+00
5.720000000000000000e+02 2.026938191311925763e+00
5.730000000000000000e+02 2.702557347827512224e+00
5.740000000000000000e+02 3.266413709429041301e+00
5.750000000000000000e+02 3.794293753547730574e+00
5.760000000000000000e+02 4.266880799826865633e+00
5.770000000000000000e+02 4.636420696760392701e+00
5.780000000000000000e+02 4.873229769263365263e+00
5.790000000000000000e+02 5.000090889685428586e+00
5.800000000000000000e+02 5.081933694501709731e+00
5.810000000000000000e+02 5.121615375126372882e+00
5.820000000000000000e+02 5.163624762440225169e+00
5.830000000000000000e+02 5.206417290595117819e+00
5.840000000000000000e+02 5.246446383687384696e+00
5.850000000000000000e+02 5.281556230558877907e+00
5.860000000000000000e+02 5.309608496470361594e+00
5.870000000000000000e+02 5.330263282829839966e+00
5.880000000000000000e+02 5.343745545459437807e+00
5.890000000000000000e+02 5.349662108217451362e+00
5.900000000000000000e+02 5.350178598175306277e+00
5.910000000000000000e+02 5.313376079228922855e+00
5.920000000000000000e+02 5.117491640214296922e+00
5.930000000000000000e+02 4.568090640001087444e+00
5.940000000000000000e+02 3.327120819304037802e+00
5.950000000000000000e+02 2.002676748137306451e+00
5.960000000000000000e+02 9.777765011511495574e-01
5.970000000000000000e+02 1.161901769839787768e+00
5.980000000000000000e+02 2.167443605640231308e+00
5.990000000000000000e+02 3.251345696868013668e+00
6.000000000000000000e+02 4.311665089669800111e+00
6.010000000000000000e+02 4.112227527295720719e+00
6.020000000000000000e+02 3.889380965387771560e+00
6.030000000000000000e+02 3.650098276974152789e+00
6.040000000000000000e+02 3.402020410152493568e+00
6.050000000000000000e+02 3.153445941075167624e+00
6.060000000000000000e+02 2.913077099399313141e+00
6.070000000000000000e+02 2.689453879964288419e+00
6.080000000000000000e+02 2.491250539962003074e+00
6.090000000000000000e+02 2.327207460286293994e+00
6.100000000000000000e+02 2.205962435950616474e+00
6.110000000000000000e+02 1.980352426206011263e+00
6.120000000000000000e+02 1.728783082057871345e+00
6.130000000000000000e+02 1.463300896667164119e+00
6.140000000000000000e+02 1.199669475913002881e+00
6.150000000000000000e+02 9.606522549261696797e-01
6.160000000000000000e+02 7.806966668371758677e-01
6.170000000000000000e+02 7.016572238007819928e-01
6.180000000000000000e+02 7.360377238513929887e-01
6.190000000000000000e+02 8.417076946218039479e-01
6.200000000000000000e+02 9.637997622131018183e-01
6.210000000000000000e+02 9.981665350688798677e-01
6.220000000000000000e+02 1.033839668516263410e+00
6.230000000000000000e+02 1.068111358765939656e+00
6.240000000000000000e+02 1.098262865731095550e+00
6.250000000000000000e+02 1.121672837325154992e+00
6.260000000000000000e+02 1.136255817784932232e+00
6.270000000000000000e+02 1.141523451156786439e+00
6.280000000000000000e+02 1.137424069872246646e+00
6.290000000000000000e+02 1.123952540503758923e+00
6.300000000000000000e+02 1.101146296918595224e+00
6.310000000000000000e+02 1.086725123551126160e+00
6.320000000000000000e+02 1.086924201065334605e+00
6.330000000000000000e+02 1.097894370631020466e+00
6.340000000000000000e+02 1.115928365034546399e+00
6.350000000000000000e+02 1.137408980865068031e+00
6.360000000000000000e+02 1.158833873136270398e+00
6.370000000000000000e+02 1.176906777637274581e+00
6.380000000000000000e+02 1.188513297792311407e+00
6.390000000000000000e+02 1.190743069182786273e+00
6.400000000000000000e+02 1.134896476688622258e+00
6.410000000000000000e+02 1.148869584456840620e+00
6.420000000000000000e+02 1.165591682479588664e+00
6.430000000000000000e+02 1.184302471387426614e+00
6.440000000000000000e+02 1.204363399569414073e+00
6.450000000000000000e+02 1.224627360268573772e+00
6.460000000000000000e+02 1.241900120882971414e+00
6.470000000000000000e+02 1.230871155850743914e+00
6.480000000000000000e+02 1.210395556200376976e+00
6.490000000000000000e+02 1.183526542215475708e+00
6.500000000000000000e+02 1.151507895181911323e+00
6.510000000000000000e+02 1.091939425756701887e+00
6.520000000000000000e+02 1.032332905771576215e+00
6.530000000000000000e+02 9.753559612976916426e-01
6.540000000000000000e+02 9.219949239072935399e-01
6.550000000000000000e+02 8.716381558562492637e-01
6.560000000000000000e+02 8.241783183195660056e-01
6.570000000000000000e+02 7.781000698465425636e-01
6.580000000000000000e+02 7.344788100500783123e-01
6.590000000000000000e+02 6.910351158460773524e-01
6.600000000000000000e+02 6.488286046889879533e-01
6.610000000000000000e+02 6.496689186951615236e-01
6.620000000000000000e+02 6.471038260971766487e-01
6.630000000000000000e+02 6.279750957073199080e-01
6.640000000000000000e+02 5.922203123167534278e-01
6.650000000000000000e+02 5.572771368902861289e-01
6.660000000000000000e+02 5.241729951310603042e-01
6.670000000000000000e+02 4.927573022371374845e-01
6.680000000000000000e+02 4.628855059015741791e-01
6.690000000000000000e+02 4.345811254752522390e-01
6.700000000000000000e+02 4.077779827265859414e-01
6.710000000000000000e+02 3.824108413558214292e-01
6.720000000000000000e+02 3.584136866619067052e-01
6.730000000000000000e+02 3.357227110200243225e-01
6.740000000000000000e+02 3.142766717099238494e-01
6.750000000000000000e+02 2.940171040467075558e-01
6.760000000000000000e+02 2.748902162297012786e-01
6.770000000000000000e+02 2.568527267167812767e-01
6.780000000000000000e+02 2.398623189030385239e-01
6.790000000000000000e+02 2.238756046260242938e-01
6.800000000000000000e+02 2.088500783965299701e-01
6.810000000000000000e+02 1.947373531841892491e-01
6.820000000000000000e+02 1.814672356427752542e-01
6.830000000000000000e+02 1.689722656492761987e-01
6.840000000000000000e+02 1.571681089667554820e-01
6.850000000000000000e+02 1.459574498061337322e-01
6.860000000000000000e+02 1.350292103143186928e-01
6.870000000000000000e+02 1.243005332283934339e-01
6.880000000000000000e+02 1.133169598804574796e-01
6.890000000000000000e+02 1.022762947434839448e-01
6.900000000000000000e+02 9.181327536736887118e-02
6.910000000000000000e+02 8.465529809513022697e-02
6.920000000000000000e+02 7.725951958811511089e-02
6.930000000000000000e+02 7.084139228908660491e-02
6.940000000000000000e+02 6.545531141244560758e-02
6.950000000000000000e+02 6.104013723997150920e-02
6.960000000000000000e+02 5.740510103635534239e-02
6.970000000000000000e+02 5.403870154252336799e-02
6.980000000000000000e+02 5.080891909902614245e-02
6.990000000000000000e+02 4.750881483885228268e-02


==> figures/patches/pure_rerad/PHP8HP1C/mono_hullin_4.txt <==
3.000000000000000000e+02 1.868900434108972064e+01
3.010000000000000000e+02 1.827145714022623579e+01
3.020000000000000000e+02 1.781009797706140674e+01
3.030000000000000000e+02 1.727942400589964222e+01
3.040000000000000000e+02 1.665580116410677647e+01
3.050000000000000000e+02 1.592105187177880765e+01
3.060000000000000000e+02 1.507443467067733422e+01
3.070000000000000000e+02 1.410731651995751612e+01
3.080000000000000000e+02 1.286869186614504557e+01
3.090000000000000000e+02 1.150600621940512980e+01
3.100000000000000000e+02 1.035652505387905542e+01
3.110000000000000000e+02 9.482119330953436176e+00
3.120000000000000000e+02 8.708045937129188729e+00
3.130000000000000000e+02 8.027238683825848042e+00
3.140000000000000000e+02 7.439911934661145310e+00
3.150000000000000000e+02 6.965896425769811273e+00
3.160000000000000000e+02 6.597033361273601848e+00
3.170000000000000000e+02 6.343225476927415230e+00
3.180000000000000000e+02 6.191188252611818932e+00
3.190000000000000000e+02 6.113754706557728902e+00
3.200000000000000000e+02 6.085382477733126905e+00
3.210000000000000000e+02 5.643864605195899387e+00
3.220000000000000000e+02 5.251069152070925838e+00
3.230000000000000000e+02 4.894112015595144527e+00
3.240000000000000000e+02 4.571668122710937254e+00
3.250000000000000000e+02 4.272736306578904575e+00
3.260000000000000000e+02 3.947758230378084487e+00
3.270000000000000000e+02 3.620997587343153246e+00
3.280000000000000000e+02 3.332766142540620091e+00
3.290000000000000000e+02 3.096903314936718221e+00
3.300000000000000000e+02 2.924296157316748079e+00
3.310000000000000000e+02 2.146053500930104718e+00
3.320000000000000000e+02 1.601063904560141804e+00
3.330000000000000000e+02 1.780416013622960314e+00
3.340000000000000000e+02 2.443848198690968587e+00
3.350000000000000000e+02 3.233600785164124858e+00
3.360000000000000000e+02 4.028283458834542863e+00
3.370000000000000000e+02 4.796074138106116713e+00
3.380000000000000000e+02 5.530184820348223340e+00
3.390000000000000000e+02 6.229123210738981342e+00
3.400000000000000000e+02 6.881899973499855605e+00
3.410000000000000000e+02 5.941992098676090350e+00
3.420000000000000000e+02 4.956021965266727669e+00
3.430000000000000000e+02 3.958044595934309573e+00
3.440000000000000000e+02 3.030975369194509828e+00
3.450000000000000000e+02 2.432030569352999994e+00
3.460000000000000000e+02 2.537534942051832498e+00
3.470000000000000000e+02 3.055654093544885264e+00
3.480000000000000000e+02 3.373927178641576319e+00
3.490000000000000000e+02 3.633864361950901678e+00
3.500000000000000000e+02 3.896794573867820244e+00
3.510000000000000000e+02 3.910200345951490686e+00
3.520000000000000000e+02 3.941682134845814645e+00
3.530000000000000000e+02 3.989997575784256512e+00
3.540000000000000000e+02 4.052946761702663991e+00
3.550000000000000000e+02 4.129135369353985396e+00
3.560000000000000000e+02 4.217744037218278841e+00
3.570000000000000000e+02 4.317316732467964435e+00
3.580000000000000000e+02 4.426167954039063268e+00
3.590000000000000000e+02 4.536958616809144473e+00
3.600000000000000000e+02 4.653114862447197631e+00
3.610000000000000000e+02 4.681864112579380510e+00
3.620000000000000000e+02 4.874317724783226780e+00
3.630000000000000000e+02 5.201754666041431996e+00
3.640000000000000000e+02 5.608832506814871444e+00
3.650000000000000000e+02 6.044114388785355452e+00
3.660000000000000000e+02 6.438726105424446011e+00
3.670000000000000000e+02 6.827309515669782947e+00
3.680000000000000000e+02 7.239827780621976849e+00
3.690000000000000000e+02 7.667683516830187784e+00
3.700000000000000000e+02 8.114618615489192166e+00
3.710000000000000000e+02 8.035551689801673447e+00
3.720000000000000000e+02 7.954156500400745955e+00
3.730000000000000000e+02 7.870706314484845478e+00
3.740000000000000000e+02 7.784888658061534628e+00
3.750000000000000000e+02 7.695912492164531216e+00
3.760000000000000000e+02 7.602413067447037598e+00
3.770000000000000000e+02 7.515538086886608404e+00
3.780000000000000000e+02 7.464230963875710501e+00
3.790000000000000000e+02 7.455225207019428701e+00
3.800000000000000000e+02 7.488232281948955738e+00
3.810000000000000000e+02 7.602661060711745300e+00
3.820000000000000000e+02 7.745874699403380248e+00
3.830000000000000000e+02 7.917209426902740432e+00
3.840000000000000000e+02 8.116054183391300469e+00
3.850000000000000000e+02 8.344741730819546177e+00
3.860000000000000000e+02 8.614631883732165818e+00
3.870000000000000000e+02 8.906359832481877348e+00
3.880000000000000000e+02 9.206888397167881877e+00
3.890000000000000000e+02 9.508196846240094757e+00
3.900000000000000000e+02 9.787813940710979210e+00
3.910000000000000000e+02 9.596864967713450767e+00
3.920000000000000000e+02 9.437500425137404392e+00
3.930000000000000000e+02 9.313588328535125527e+00
3.940000000000000000e+02 9.230997624966045478e+00
3.950000000000000000e+02 9.196832643097101467e+00
3.960000000000000000e+02 9.207686948599766552e+00
3.970000000000000000e+02 9.255990807638953655e+00
3.980000000000000000e+02 9.336500577574060600e+00
3.990000000000000000e+02 9.451823051576482726e+00
4.000000000000000000e+02 9.592655024146935716e+00
4.010000000000000000e+02 9.494148368423374507e+00
4.020000000000000000e+02 9.399971774009264536e+00
4.030000000000000000e+02 9.310612735031105203e+00
4.040000000000000000e+02 9.226659478282282834e+00
4.050000000000000000e+02 9.148524523688344345e+00
4.060000000000000000e+02 9.076854574935227404e+00
4.070000000000000000e+02 9.013192180462567649e+00
4.080000000000000000e+02 8.958084090395825427e+00
4.090000000000000000e+02 8.906904595368791533e+00
4.100000000000000000e+02 8.865261161195574502e+00
4.110000000000000000e+02 8.490999907041343775e+00
4.120000000000000000e+02 8.074995944443315921e+00
4.130000000000000000e+02 7.613056151370665603e+00
4.140000000000000000e+02 7.102618546592368354e+00
4.150000000000000000e+02 6.540091160719064156e+00
4.160000000000000000e+02 5.926172396743893067e+00
4.170000000000000000e+02 5.272714630762781240e+00
4.180000000000000000e+02 4.578452283400116229e+00
4.190000000000000000e+02 3.822992165492272054e+00
4.200000000000000000e+02 3.027801662234218760e+00
4.210000000000000000e+02 2.318587596715981025e+00
4.220000000000000000e+02 1.685073549508953272e+00
4.230000000000000000e+02 1.713148491616682589e+00
4.240000000000000000e+02 3.008906221671795667e+00
4.250000000000000000e+02 5.438824752886723957e+00
4.260000000000000000e+02 8.892461919171731566e+00
4.270000000000000000e+02 1.178915913206292920e+01
4.280000000000000000e+02 1.433671405233783780e+01
4.290000000000000000e+02 1.573377476793634067e+01
4.300000000000000000e+02 1.614743365418706489e+01
4.310000000000000000e+02 1.617893964660634509e+01
4.320000000000000000e+02 1.613395906390344337e+01
4.330000000000000000e+02 1.609302347261576571e+01
4.340000000000000000e+02 1.606400308871205951e+01
4.350000000000000000e+02 1.607994774695491103e+01
4.360000000000000000e+02 1.607669190921879121e+01
4.370000000000000000e+02 1.610463231600333245e+01
4.380000000000000000e+02 1.617525751632975428e+01
4.390000000000000000e+02 1.622888474245099033e+01
4.400000000000000000e+02 1.639034462584385565e+01
4.410000000000000000e+02 1.654275536260325197e+01
4.420000000000000000e+02 1.683992887834475383e+01
4.430000000000000000e+02 1.758036405046500406e+01
4.440000000000000000e+02 1.861642083487028287e+01
4.450000000000000000e+02 1.985529804310263557e+01
4.460000000000000000e+02 2.123283185159713327e+01
4.470000000000000000e+02 2.146600621012836640e+01
4.480000000000000000e+02 2.243329877175585807e+01
4.490000000000000000e+02 2.328735168548262280e+01
4.500000000000000000e+02 2.409007365461766881e+01
4.510000000000000000e+02 2.132630442031534912e+01
4.520000000000000000e+02 1.858292589315366428e+01
4.530000000000000000e+02 1.627997487729348336e+01
4.540000000000000000e+02 1.495770180701083341e+01
4.550000000000000000e+02 1.489667167203208464e+01
4.560000000000000000e+02 1.478062062718399261e+01
4.570000000000000000e+02 1.464383902582166996e+01
4.580000000000000000e+02 1.451188512006299902e+01
4.590000000000000000e+02 1.438545577634040740e+01
4.600000000000000000e+02 1.426502678681942626e+01
4.610000000000000000e+02 1.415034906306872564e+01
4.620000000000000000e+02 1.403813230328967698e+01
4.630000000000000000e+02 1.392422720311332895e+01
4.640000000000000000e+02 1.380435978863225976e+01
4.650000000000000000e+02 1.367413972767539931e+01
4.660000000000000000e+02 1.353081706799318518e+01
4.670000000000000000e+02 1.340277865411759706e+01
4.680000000000000000e+02 1.420216153823330174e+01
4.690000000000000000e+02 1.650098897640734563e+01
4.700000000000000000e+02 1.904187876651087663e+01
4.710000000000000000e+02 1.836247401162837889e+01
4.720000000000000000e+02 1.766604942882019103e+01
4.730000000000000000e+02 1.697295902923482203e+01
4.740000000000000000e+02 1.629315386173975710e+01
4.750000000000000000e+02 1.564410309495154472e+01
4.760000000000000000e+02 1.498430738958144381e+01
4.770000000000000000e+02 1.428441373225796340e+01
4.780000000000000000e+02 1.357375317536989812e+01
4.790000000000000000e+02 1.288804471149019193e+01
4.800000000000000000e+02 1.225105410063134492e+01
4.810000000000000000e+02 1.176581353927115003e+01
4.820000000000000000e+02 1.132533273500749260e+01
4.830000000000000000e+02 1.107605516372406029e+01
4.840000000000000000e+02 1.102154370460892352e+01
4.850000000000000000e+02 1.101731915660074179e+01
4.860000000000000000e+02 1.109520710124090392e+01
4.870000000000000000e+02 1.122229308868057274e+01
4.880000000000000000e+02 1.139599843324949724e+01
4.890000000000000000e+02 1.162264563397512873e+01
4.900000000000000000e+02 1.196357476948076481e+01
4.910000000000000000e+02 1.121636786877364500e+01
4.920000000000000000e+02 1.049575852255023811e+01
4.930000000000000000e+02 9.788182582897315243e+00
4.940000000000000000e+02 9.086225807414267663e+00
4.950000000000000000e+02 8.388969645586248802e+00
4.960000000000000000e+02 7.706002123756273470e+00
4.970000000000000000e+02 7.171623249535591604e+00
4.980000000000000000e+02 6.752328744567816621e+00
4.990000000000000000e+02 6.385759390699672799e+00
5.000000000000000000e+02 6.054426234119890893e+00
5.010000000000000000e+02 5.375010434368074463e+00
5.020000000000000000e+02 4.830028028131200024e+00
5.030000000000000000e+02 4.403041901336155028e+00
5.040000000000000000e+02 4.145705719542422507e+00
5.050000000000000000e+02 4.050950808692231675e+00
5.060000000000000000e+02 4.015089481083919942e+00
5.070000000000000000e+02 4.007941300336767654e+00
5.080000000000000000e+02 3.998001438032137589e+00
5.090000000000000000e+02 3.958768512276958695e+00
5.100000000000000000e+02 3.916833709204966762e+00
5.110000000000000000e+02 3.719742854905730756e+00
5.120000000000000000e+02 3.527506017322751042e+00
5.130000000000000000e+02 3.320995339263900004e+00
5.140000000000000000e+02 3.132434858766930841e+00
5.150000000000000000e+02 2.957616576902645011e+00
5.160000000000000000e+02 2.787297238587167048e+00
5.170000000000000000e+02 2.620236795725736645e+00
5.180000000000000000e+02 2.447432420064144853e+00
5.190000000000000000e+02 2.284269758981625653e+00
5.200000000000000000e+02 2.138147378086746375e+00
5.210000000000000000e+02 2.085255565520486964e+00
5.220000000000000000e+02 2.601829645346929176e+00
5.230000000000000000e+02 3.449753244613425807e+00
5.240000000000000000e+02 4.334617936000636718e+00
5.250000000000000000e+02 5.267001243210434502e+00
5.260000000000000000e+02 6.162386709471628699e+00
5.270000000000000000e+02 6.667333169046211871e+00
5.280000000000000000e+02 6.974986980789512181e+00
5.290000000000000000e+02 7.203265643057536138e+00
5.300000000000000000e+02 7.500411174182889162e+00
5.310000000000000000e+02 7.099401746038733307e+00
5.320000000000000000e+02 6.738440612329427815e+00
5.330000000000000000e+02 6.435407092024814091e+00
5.340000000000000000e+02 6.211293534998947763e+00
5.350000000000000000e+02 6.088766466151652956e+00
5.360000000000000000e+02 6.049729872697213295e+00
5.370000000000000000e+02 5.877960357033211736e+00
5.380000000000000000e+02 5.561819822056404128e+00
5.390000000000000000e+02 5.134452608239932658e+00
5.400000000000000000e+02 4.749101891829684341e+00
5.410000000000000000e+02 4.328304026652779690e+00
5.420000000000000000e+02 3.158492831667088829e+00
5.430000000000000000e+02 3.085121162301672104e+00
5.440000000000000000e+02 4.444868313665724102e+00
5.450000000000000000e+02 6.142641099761212864e+00
5.460000000000000000e+02 7.826044527740704915e+00
5.470000000000000000e+02 9.404084572357136906e+00
5.480000000000000000e+02 1.069600481880682530e+01
5.490000000000000000e+02 1.172203635758546625e+01
5.500000000000000000e+02 1.258580725904393205e+01
5.510000000000000000e+02 1.124562437648572377e+01
5.520000000000000000e+02 9.477023899089928705e+00
5.530000000000000000e+02 7.162168958562279641e+00
5.540000000000000000e+02 4.718202267433238006e+00
5.550000000000000000e+02 3.082080933101918330e+00
5.560000000000000000e+02 4.348547731779786041e+00
5.570000000000000000e+02 5.169679829529192361e+00
5.580000000000000000e+02 4.969874233172147271e+00
5.590000000000000000e+02 4.740761762190174977e+00
5.600000000000000000e+02 4.566487702067353105e+00
5.610000000000000000e+02 4.563869875222605010e+00
5.620000000000000000e+02 4.582941365867366557e+00
5.630000000000000000e+02 4.596390005115563504e+00
5.640000000000000000e+02 4.558925582319375280e+00
5.650000000000000000e+02 4.383101161995568873e+00
5.660000000000000000e+02 4.045979318545093406e+00
5.670000000000000000e+02 3.445139304975394889e+00
5.680000000000000000e+02 2.622706098759915339e+00
5.690000000000000000e+02 1.672181737731711637e+00
5.700000000000000000e+02 7.670756923734214361e-01
5.710000000000000000e+02 1.320454659944513276e+00
5.720000000000000000e+02 2.026938191311925763e+00
5.730000000000000000e+02 2.702557347827512224e+00
5.740000000000000000e+02 3.266413709429041301e+00
5.750000000000000000e+02 3.794293753547730574e+00
5.760000000000000000e+02 4.266880799826865633e+00
5.770000000000000000e+02 4.636420696760392701e+00
5.780000000000000000e+02 4.873229769263365263e+00
5.790000000000000000e+02 5.000090889685428586e+00
5.800000000000000000e+02 5.081933694501709731e+00
5.810000000000000000e+02 5.121615375126372882e+00
5.820000000000000000e+02 5.163624762440225169e+00
5.830000000000000000e+02 5.206417290595117819e+00
5.840000000000000000e+02 5.246446383687384696e+00
5.850000000000000000e+02 5.281556230558877907e+00
5.860000000000000000e+02 5.309608496470361594e+00
5.870000000000000000e+02 5.330263282829839966e+00
5.880000000000000000e+02 5.343745545459437807e+00
5.890000000000000000e+02 5.349662108217451362e+00
5.900000000000000000e+02 5.350178598175306277e+00
5.910000000000000000e+02 5.313376079228922855e+00
5.920000000000000000e+02 5.117491640214296922e+00
5.930000000000000000e+02 4.568090640001087444e+00
5.940000000000000000e+02 3.327120819304037802e+00
5.950000000000000000e+02 2.002676748137306451e+00
5.960000000000000000e+02 9.777765011511495574e-01
5.970000000000000000e+02 1.161901769839787768e+00
5.980000000000000000e+02 2.167443605640231308e+00
5.990000000000000000e+02 3.251345696868013668e+00
6.000000000000000000e+02 4.311665089669800111e+00
6.010000000000000000e+02 4.112227527295720719e+00
6.020000000000000000e+02 3.889380965387771560e+00
6.030000000000000000e+02 3.650098276974152789e+00
6.040000000000000000e+02 3.402020410152493568e+00
6.050000000000000000e+02 3.153445941075167624e+00
6.060000000000000000e+02 2.913077099399313141e+00
6.070000000000000000e+02 2.689453879964288419e+00
6.080000000000000000e+02 2.491250539962003074e+00
6.090000000000000000e+02 2.327207460286293994e+00
6.100000000000000000e+02 2.205962435950616474e+00
6.110000000000000000e+02 1.980352426206011263e+00
6.120000000000000000e+02 1.728783082057871345e+00
6.130000000000000000e+02 1.463300896667164119e+00
6.140000000000000000e+02 1.199669475913002881e+00
6.150000000000000000e+02 9.606522549261696797e-01
6.160000000000000000e+02 7.806966668371758677e-01
6.170000000000000000e+02 7.016572238007819928e-01
6.180000000000000000e+02 7.360377238513929887e-01
6.190000000000000000e+02 8.417076946218039479e-01
6.200000000000000000e+02 9.637997622131018183e-01
6.210000000000000000e+02 9.981665350688798677e-01
6.220000000000000000e+02 1.033839668516263410e+00
6.230000000000000000e+02 1.068111358765939656e+00
6.240000000000000000e+02 1.098262865731095550e+00
6.250000000000000000e+02 1.121672837325154992e+00
6.260000000000000000e+02 1.136255817784932232e+00
6.270000000000000000e+02 1.141523451156786439e+00
6.280000000000000000e+02 1.137424069872246646e+00
6.290000000000000000e+02 1.123952540503758923e+00
6.300000000000000000e+02 1.101146296918595224e+00
6.310000000000000000e+02 1.086725123551126160e+00
6.320000000000000000e+02 1.086924201065334605e+00
6.330000000000000000e+02 1.097894370631020466e+00
6.340000000000000000e+02 1.115928365034546399e+00
6.350000000000000000e+02 1.137408980865068031e+00
6.360000000000000000e+02 1.158833873136270398e+00
6.370000000000000000e+02 1.176906777637274581e+00
6.380000000000000000e+02 1.188513297792311407e+00
6.390000000000000000e+02 1.190743069182786273e+00
6.400000000000000000e+02 1.134896476688622258e+00
6.410000000000000000e+02 1.148869584456840620e+00
6.420000000000000000e+02 1.165591682479588664e+00
6.430000000000000000e+02 1.184302471387426614e+00
6.440000000000000000e+02 1.204363399569414073e+00
6.450000000000000000e+02 1.224627360268573772e+00
6.460000000000000000e+02 1.241900120882971414e+00
6.470000000000000000e+02 1.230871155850743914e+00
6.480000000000000000e+02 1.210395556200376976e+00
6.490000000000000000e+02 1.183526542215475708e+00
6.500000000000000000e+02 1.151507895181911323e+00
6.510000000000000000e+02 1.091939425756701887e+00
6.520000000000000000e+02 1.032332905771576215e+00
6.530000000000000000e+02 9.753559612976916426e-01
6.540000000000000000e+02 9.219949239072935399e-01
6.550000000000000000e+02 8.716381558562492637e-01
6.560000000000000000e+02 8.241783183195660056e-01
6.570000000000000000e+02 7.781000698465425636e-01
6.580000000000000000e+02 7.344788100500783123e-01
6.590000000000000000e+02 6.910351158460773524e-01
6.600000000000000000e+02 6.488286046889879533e-01
6.610000000000000000e+02 6.496689186951615236e-01
6.620000000000000000e+02 6.471038260971766487e-01
6.630000000000000000e+02 6.279750957073199080e-01
6.640000000000000000e+02 5.922203123167534278e-01
6.650000000000000000e+02 5.572771368902861289e-01
6.660000000000000000e+02 5.241729951310603042e-01
6.670000000000000000e+02 4.927573022371374845e-01
6.680000000000000000e+02 4.628855059015741791e-01
6.690000000000000000e+02 4.345811254752522390e-01
6.700000000000000000e+02 4.077779827265859414e-01
6.710000000000000000e+02 3.824108413558214292e-01
6.720000000000000000e+02 3.584136866619067052e-01
6.730000000000000000e+02 3.357227110200243225e-01
6.740000000000000000e+02 3.142766717099238494e-01
6.750000000000000000e+02 2.940171040467075558e-01
6.760000000000000000e+02 2.748902162297012786e-01
6.770000000000000000e+02 2.568527267167812767e-01
6.780000000000000000e+02 2.398623189030385239e-01
6.790000000000000000e+02 2.238756046260242938e-01
6.800000000000000000e+02 2.088500783965299701e-01
6.810000000000000000e+02 1.947373531841892491e-01
6.820000000000000000e+02 1.814672356427752542e-01
6.830000000000000000e+02 1.689722656492761987e-01
6.840000000000000000e+02 1.571681089667554820e-01
6.850000000000000000e+02 1.459574498061337322e-01
6.860000000000000000e+02 1.350292103143186928e-01
6.870000000000000000e+02 1.243005332283934339e-01
6.880000000000000000e+02 1.133169598804574796e-01
6.890000000000000000e+02 1.022762947434839448e-01
6.900000000000000000e+02 9.181327536736887118e-02
6.910000000000000000e+02 8.465529809513022697e-02
6.920000000000000000e+02 7.725951958811511089e-02
6.930000000000000000e+02 7.084139228908660491e-02
6.940000000000000000e+02 6.545531141244560758e-02
6.950000000000000000e+02 6.104013723997150920e-02
6.960000000000000000e+02 5.740510103635534239e-02
6.970000000000000000e+02 5.403870154252336799e-02
6.980000000000000000e+02 5.080891909902614245e-02
6.990000000000000000e+02 4.750881483885228268e-02


==> figures/patches/pure_rerad/PHP8HP1C/mono_ours_3.txt <==
3.000000000000000000e+02 3.866108756693042547e+00
3.010000000000000000e+02 4.381881683243400438e+00
3.020000000000000000e+02 4.893203158574099376e+00
3.030000000000000000e+02 5.398659437000312700e+00
3.040000000000000000e+02 5.969066893612791525e+00
3.050000000000000000e+02 6.645737941326499865e+00
3.060000000000000000e+02 7.425627303188080397e+00
3.070000000000000000e+02 8.312986245871469393e+00
3.080000000000000000e+02 9.489001780155570387e+00
3.090000000000000000e+02 1.078659673664568608e+01
3.100000000000000000e+02 1.184606485375094387e+01
3.110000000000000000e+02 1.271635754150050879e+01
3.120000000000000000e+02 1.347286358243087001e+01
3.130000000000000000e+02 1.412310289192826929e+01
3.140000000000000000e+02 1.463733573033957391e+01
3.150000000000000000e+02 1.481354770418302458e+01
3.160000000000000000e+02 1.492880135844302636e+01
3.170000000000000000e+02 1.498613423147165769e+01
3.180000000000000000e+02 1.500051057722030201e+01
3.190000000000000000e+02 1.500686700032351872e+01
3.200000000000000000e+02 1.501346830112896846e+01
3.210000000000000000e+02 1.559505359900508914e+01
3.220000000000000000e+02 1.613174427515761167e+01
3.230000000000000000e+02 1.663576700049160451e+01
3.240000000000000000e+02 1.710589850100843279e+01
3.250000000000000000e+02 1.754241495963037778e+01
3.260000000000000000e+02 1.795832052879203999e+01
3.270000000000000000e+02 1.835034848434221288e+01
3.280000000000000000e+02 1.871322523012934980e+01
3.290000000000000000e+02 1.904733952052572121e+01
3.300000000000000000e+02 1.935408646252246712e+01
3.310000000000000000e+02 1.981526761750496135e+01
3.320000000000000000e+02 2.029109972986783106e+01
3.330000000000000000e+02 2.074691715468727082e+01
3.340000000000000000e+02 2.116548250565430322e+01
3.350000000000000000e+02 2.154735644348255974e+01
3.360000000000000000e+02 2.189828985120722038e+01
3.370000000000000000e+02 2.222216738992107921e+01
3.380000000000000000e+02 2.252233555094772299e+01
3.390000000000000000e+02 2.280127659593984291e+01
3.400000000000000000e+02 2.305363427422028622e+01
3.410000000000000000e+02 2.287998249311678123e+01
3.420000000000000000e+02 2.269538101386625328e+01
3.430000000000000000e+02 2.250344033924001153e+01
3.440000000000000000e+02 2.230221458186513317e+01
3.450000000000000000e+02 2.209108355055866468e+01
3.460000000000000000e+02 2.187466157049323812e+01
3.470000000000000000e+02 2.167483698309766638e+01
3.480000000000000000e+02 2.152419681781434591e+01
3.490000000000000000e+02 2.138403746724147680e+01
3.500000000000000000e+02 2.124934610667344970e+01
3.510000000000000000e+02 2.140205000427055637e+01
3.520000000000000000e+02 2.155061819791342259e+01
3.530000000000000000e+02 2.169518973801848460e+01
3.540000000000000000e+02 2.183586031355728352e+01
3.550000000000000000e+02 2.197307195579295680e+01
3.560000000000000000e+02 2.210691945818321358e+01
3.570000000000000000e+02 2.223721315778510643e+01
3.580000000000000000e+02 2.236416390735358206e+01
3.590000000000000000e+02 2.248922719845133500e+01
3.600000000000000000e+02 2.261142259523315801e+01
3.610000000000000000e+02 2.294551172367749814e+01
3.620000000000000000e+02 2.328022502863527521e+01
3.630000000000000000e+02 2.359242295923014865e+01
3.640000000000000000e+02 2.387204920313854828e+01
3.650000000000000000e+02 2.411384365090952997e+01
3.660000000000000000e+02 2.428695805442330524e+01
3.670000000000000000e+02 2.443042538969632815e+01
3.680000000000000000e+02 2.456777981932845378e+01
3.690000000000000000e+02 2.470139097625219904e+01
3.700000000000000000e+02 2.483303391706689922e+01
3.710000000000000000e+02 2.480619653700691529e+01
3.720000000000000000e+02 2.477342420312899307e+01
3.730000000000000000e+02 2.473409961873300844e+01
3.740000000000000000e+02 2.468702595518461962e+01
3.750000000000000000e+02 2.462992922204325907e+01
3.760000000000000000e+02 2.455887342069250323e+01
3.770000000000000000e+02 2.447502399114213745e+01
3.780000000000000000e+02 2.439094954928588521e+01
3.790000000000000000e+02 2.430992877638773564e+01
3.800000000000000000e+02 2.423138943008415680e+01
3.810000000000000000e+02 2.434715099741012168e+01
3.820000000000000000e+02 2.447007823075184874e+01
3.830000000000000000e+02 2.460072653749223548e+01
3.840000000000000000e+02 2.473939980069373945e+01
3.850000000000000000e+02 2.488505488421487755e+01
3.860000000000000000e+02 2.503130053364243324e+01
3.870000000000000000e+02 2.517266276551573156e+01
3.880000000000000000e+02 2.530890746118766899e+01
3.890000000000000000e+02 2.543783811596156141e+01
3.900000000000000000e+02 2.511233057064665530e+01
3.910000000000000000e+02 2.496491893181219268e+01
3.920000000000000000e+02 2.481550378466311102e+01
3.930000000000000000e+02 2.466400383508228700e+01
3.940000000000000000e+02 2.451182288002373966e+01
3.950000000000000000e+02 2.436311655972160395e+01
3.960000000000000000e+02 2.421690895209638228e+01
3.970000000000000000e+02 2.406716595021926608e+01
3.980000000000000000e+02 2.390360629620264277e+01
3.990000000000000000e+02 2.373026626656450588e+01
4.000000000000000000e+02 2.354789337234838342e+01
4.010000000000000000e+02 2.337351590506655796e+01
4.020000000000000000e+02 2.318369328788997663e+01
4.030000000000000000e+02 2.297704925853794933e+01
4.040000000000000000e+02 2.275260864068696520e+01
4.050000000000000000e+02 2.250920206719858996e+01
4.060000000000000000e+02 2.224632295569455920e+01
4.070000000000000000e+02 2.196410783809651335e+01
4.080000000000000000e+02 2.166239836154700527e+01
4.090000000000000000e+02 2.133897806368731764e+01
4.100000000000000000e+02 2.100083303563600268e+01
4.110000000000000000e+02 2.043847254510086486e+01
4.120000000000000000e+02 1.984107352006081726e+01
4.130000000000000000e+02 1.920401858859082367e+01
4.140000000000000000e+02 1.852035351941088948e+01
4.150000000000000000e+02 1.777969542597833197e+01
4.160000000000000000e+02 1.696525756768727433e+01
4.170000000000000000e+02 1.605463634286496699e+01
4.180000000000000000e+02 1.503182665348534996e+01
4.190000000000000000e+02 1.386318080694625010e+01
4.200000000000000000e+02 1.260481559854943967e+01
4.210000000000000000e+02 1.168968818282703559e+01
4.220000000000000000e+02 1.053765359599370832e+01
4.230000000000000000e+02 9.007222631746980568e+00
4.240000000000000000e+02 7.015408813551710310e+00
4.250000000000000000e+02 4.318221347565740942e+00
4.260000000000000000e+02 1.316653683048221168e+00
4.270000000000000000e+02 3.170073325977024403e+00
4.280000000000000000e+02 6.010441453345860552e+00
4.290000000000000000e+02 7.784801891647921579e+00
4.300000000000000000e+02 8.460745537095855084e+00
4.310000000000000000e+02 8.640612969842266011e+00
4.320000000000000000e+02 8.733988801128615975e+00
4.330000000000000000e+02 8.823859352274396883e+00
4.340000000000000000e+02 8.921595547141256688e+00
4.350000000000000000e+02 9.067123610276476953e+00
4.360000000000000000e+02 9.238625758314118031e+00
4.370000000000000000e+02 9.461374323518548124e+00
4.380000000000000000e+02 9.734879328703017975e+00
4.390000000000000000e+02 9.976248739736751858e+00
4.400000000000000000e+02 1.026381220847123998e+01
4.410000000000000000e+02 1.044714070401441752e+01
4.420000000000000000e+02 1.072986049296379285e+01
4.430000000000000000e+02 1.135912676811886257e+01
4.440000000000000000e+02 1.221828941742482755e+01
4.450000000000000000e+02 1.325939386915672813e+01
4.460000000000000000e+02 1.423012423416898642e+01
4.470000000000000000e+02 1.529003189393785078e+01
4.480000000000000000e+02 1.633044012050881832e+01
4.490000000000000000e+02 1.725435962477333973e+01
4.500000000000000000e+02 1.811551649500473360e+01
4.510000000000000000e+02 1.521631048004688047e+01
4.520000000000000000e+02 1.238187024489476684e+01
4.530000000000000000e+02 1.001367857138772699e+01
4.540000000000000000e+02 8.748159797652037994e+00
4.550000000000000000e+02 8.634721677876029844e+00
4.560000000000000000e+02 8.475496617338725613e+00
4.570000000000000000e+02 8.317200355211285867e+00
4.580000000000000000e+02 8.171187717823324093e+00
4.590000000000000000e+02 8.037886694418578060e+00
4.600000000000000000e+02 7.917581879644126630e+00
4.610000000000000000e+02 7.809155821984685275e+00
4.620000000000000000e+02 7.705916037806004759e+00
4.630000000000000000e+02 7.599998885171109997e+00
4.640000000000000000e+02 7.483806704892253414e+00
4.650000000000000000e+02 7.350063538587361833e+00
4.660000000000000000e+02 7.194175024185553546e+00
4.670000000000000000e+02 7.040848842034541200e+00
4.680000000000000000e+02 7.754562803138589366e+00
4.690000000000000000e+02 1.016812473634292147e+01
4.700000000000000000e+02 1.297335734238643212e+01
4.710000000000000000e+02 1.223197080950895455e+01
4.720000000000000000e+02 1.147790460142615743e+01
4.730000000000000000e+02 1.073293401843888972e+01
4.740000000000000000e+02 1.000533865989569016e+01
4.750000000000000000e+02 9.314109811307611508e+00
4.760000000000000000e+02 8.617071514395757248e+00
4.770000000000000000e+02 7.860387674761939003e+00
4.780000000000000000e+02 7.076362885292629024e+00
4.790000000000000000e+02 6.317393591163749988e+00
4.800000000000000000e+02 5.612955337814639734e+00
4.810000000000000000e+02 5.118142455507703303e+00
4.820000000000000000e+02 4.666876789763974465e+00
4.830000000000000000e+02 4.427087337399487232e+00
4.840000000000000000e+02 4.386206944588781020e+00
4.850000000000000000e+02 4.587232806319127221e+00
4.860000000000000000e+02 4.909770330215294187e+00
4.870000000000000000e+02 5.307413183013537150e+00
4.880000000000000000e+02 5.757833106667177958e+00
4.890000000000000000e+02 6.238145014195676019e+00
4.900000000000000000e+02 6.726597072397637156e+00
4.910000000000000000e+02 6.129553772171620452e+00
4.920000000000000000e+02 5.545941545114049909e+00
4.930000000000000000e+02 4.985394767056636312e+00
4.940000000000000000e+02 4.456553495841025558e+00
4.950000000000000000e+02 3.975296890580536147e+00
4.960000000000000000e+02 3.568264419237469731e+00
4.970000000000000000e+02 3.303068972378163437e+00
4.980000000000000000e+02 3.177772167963090144e+00
4.990000000000000000e+02 3.120136507353785227e+00
5.000000000000000000e+02 3.093228068178400569e+00
5.010000000000000000e+02 2.778479422589936298e+00
5.020000000000000000e+02 2.352252477450894830e+00
5.030000000000000000e+02 1.876257752532838996e+00
5.040000000000000000e+02 1.433004991764931235e+00
5.050000000000000000e+02 1.294164137384938407e+00
5.060000000000000000e+02 1.390370291844604811e+00
5.070000000000000000e+02 1.567320085183962597e+00
5.080000000000000000e+02 1.680284255497785706e+00
5.090000000000000000e+02 1.773648992421406501e+00
5.100000000000000000e+02 1.857768795460172484e+00
5.110000000000000000e+02 2.061814816145168816e+00
5.120000000000000000e+02 2.200677241830222730e+00
5.130000000000000000e+02 2.294627232419140128e+00
5.140000000000000000e+02 2.385655054203830616e+00
5.150000000000000000e+02 2.478529105993747539e+00
5.160000000000000000e+02 2.572414394214479483e+00
5.170000000000000000e+02 2.666148974412822170e+00
5.180000000000000000e+02 2.762131846777283961e+00
5.190000000000000000e+02 2.864748197550096354e+00
5.200000000000000000e+02 2.969122263632711700e+00
5.210000000000000000e+02 3.048385849292435168e+00
5.220000000000000000e+02 2.826835032243272039e+00
5.230000000000000000e+02 2.699541325589227103e+00
5.240000000000000000e+02 2.832566212182856979e+00
5.250000000000000000e+02 3.197118948549261042e+00
5.260000000000000000e+02 3.601906304973092610e+00
5.270000000000000000e+02 3.708917867880899166e+00
5.280000000000000000e+02 3.698132419385956382e+00
5.290000000000000000e+02 3.719378593907175734e+00
5.300000000000000000e+02 3.974568731137877009e+00
5.310000000000000000e+02 3.640215025713982033e+00
5.320000000000000000e+02 3.375117621736398288e+00
5.330000000000000000e+02 3.209663195371746269e+00
5.340000000000000000e+02 3.173607627104109152e+00
5.350000000000000000e+02 3.285865805131075401e+00
5.360000000000000000e+02 3.503341751444504659e+00
5.370000000000000000e+02 3.571512693858384324e+00
5.380000000000000000e+02 3.490942734828352378e+00
5.390000000000000000e+02 3.310129416861895102e+00
5.400000000000000000e+02 3.166846811441954124e+00
5.410000000000000000e+02 2.249124540348479862e+00
5.420000000000000000e+02 1.870050315779648864e-01
5.430000000000000000e+02 2.371619205191241253e+00
5.440000000000000000e+02 4.636131448377825315e+00
5.450000000000000000e+02 6.675239398389835266e+00
5.460000000000000000e+02 8.517243574814674645e+00
5.470000000000000000e+02 1.016960441330614984e+01
5.480000000000000000e+02 1.143198321503301784e+01
5.490000000000000000e+02 1.235661575887022323e+01
5.500000000000000000e+02 1.309297709547552380e+01
5.510000000000000000e+02 1.189965220680516289e+01
5.520000000000000000e+02 1.018013387673891756e+01
5.530000000000000000e+02 7.718780917694592070e+00
5.540000000000000000e+02 4.860286657605277227e+00
5.550000000000000000e+02 1.640833511904987940e+00
5.560000000000000000e+02 2.100156222867093803e+00
5.570000000000000000e+02 3.386892238219793683e+00
5.580000000000000000e+02 3.551277418020208465e+00
5.590000000000000000e+02 3.673875241974125405e+00
5.600000000000000000e+02 3.797232038260899500e+00
5.610000000000000000e+02 3.818845799187224443e+00
5.620000000000000000e+02 3.827456737752298555e+00
5.630000000000000000e+02 3.815998110132989840e+00
5.640000000000000000e+02 3.748806783773963147e+00
5.650000000000000000e+02 3.549052251188133500e+00
5.660000000000000000e+02 3.184213039049270666e+00
5.670000000000000000e+02 2.602752430873088940e+00
5.680000000000000000e+02 1.890741282707135040e+00
5.690000000000000000e+02 1.307498773232361300e+00
5.700000000000000000e+02 1.457763320324195089e+00
5.710000000000000000e+02 1.243499162453340467e+00
5.720000000000000000e+02 1.451462036614143747e+00
5.730000000000000000e+02 1.920711702585199854e+00
5.740000000000000000e+02 2.408700044110765770e+00
5.750000000000000000e+02 2.901072424319601328e+00
5.760000000000000000e+02 3.358673500076641893e+00
5.770000000000000000e+02 3.723642988257916286e+00
5.780000000000000000e+02 3.958571816216633454e+00
5.790000000000000000e+02 4.087006995899514550e+00
5.800000000000000000e+02 4.149537090731969080e+00
5.810000000000000000e+02 4.174016386028597481e+00
5.820000000000000000e+02 4.205033094522613979e+00
5.830000000000000000e+02 4.241260983889024061e+00
5.840000000000000000e+02 4.279226199043498546e+00
5.850000000000000000e+02 4.316695852269910816e+00
5.860000000000000000e+02 4.351293012333473875e+00
5.870000000000000000e+02 4.382198587674490220e+00
5.880000000000000000e+02 4.409212520505874089e+00
5.890000000000000000e+02 4.431610716701389840e+00
5.900000000000000000e+02 4.451364443615934086e+00
5.910000000000000000e+02 4.435746290635692368e+00
5.920000000000000000e+02 4.260478466590199353e+00
5.930000000000000000e+02 3.728728241175101932e+00
5.940000000000000000e+02 2.502892384032184392e+00
5.950000000000000000e+02 1.235659610594849411e+00
5.960000000000000000e+02 7.950248701454135647e-01
5.970000000000000000e+02 1.740412151711493660e+00
5.980000000000000000e+02 2.867330486856069172e+00
5.990000000000000000e+02 3.974159445139477054e+00
6.000000000000000000e+02 5.037163707777784438e+00
6.010000000000000000e+02 4.840006947058547837e+00
6.020000000000000000e+02 4.620344344171720685e+00
6.030000000000000000e+02 4.385401712852492473e+00
6.040000000000000000e+02 4.143045516842321696e+00
6.050000000000000000e+02 3.901715739661454130e+00
6.060000000000000000e+02 3.670155720183918557e+00
6.070000000000000000e+02 3.456917332343648397e+00
6.080000000000000000e+02 3.270423544828948259e+00
6.090000000000000000e+02 3.118732048044221994e+00
6.100000000000000000e+02 3.009269680856145879e+00
6.110000000000000000e+02 2.807793153421559218e+00
6.120000000000000000e+02 2.586198473573119827e+00
6.130000000000000000e+02 2.357420033304751250e+00
6.140000000000000000e+02 2.136077398403642746e+00
6.150000000000000000e+02 1.938133269771534994e+00
6.160000000000000000e+02 1.779232712807467864e+00
6.170000000000000000e+02 1.671518442761107837e+00
6.180000000000000000e+02 1.618647640781167185e+00
6.190000000000000000e+02 1.612949132300252941e+00
6.200000000000000000e+02 1.637314332993712096e+00
6.210000000000000000e+02 1.646858315301475084e+00
6.220000000000000000e+02 1.656689731063087478e+00
6.230000000000000000e+02 1.665073361565150734e+00
6.240000000000000000e+02 1.670088446024818429e+00
6.250000000000000000e+02 1.669727158641292508e+00
6.260000000000000000e+02 1.662381214085866477e+00
6.270000000000000000e+02 1.647998393895055314e+00
6.280000000000000000e+02 1.626922825969470576e+00
6.290000000000000000e+02 1.589221570774713932e+00
6.300000000000000000e+02 1.536593742332171608e+00
6.310000000000000000e+02 1.489011925690703064e+00
6.320000000000000000e+02 1.450217200541635831e+00
6.330000000000000000e+02 1.418704170828015920e+00
6.340000000000000000e+02 1.393065400444329693e+00
6.350000000000000000e+02 1.371745395652304911e+00
6.360000000000000000e+02 1.352913165882956070e+00
6.370000000000000000e+02 1.334457979173054420e+00
6.380000000000000000e+02 1.314046372143937491e+00
6.390000000000000000e+02 1.289253733106442423e+00
6.400000000000000000e+02 1.226088096174669184e+00
6.410000000000000000e+02 1.212576143785562444e+00
6.420000000000000000e+02 1.203026139842735098e+00
6.430000000000000000e+02 1.197123645965310734e+00
6.440000000000000000e+02 1.194610894101065357e+00
6.450000000000000000e+02 1.194795836569904512e+00
6.460000000000000000e+02 1.195190177156833844e+00
6.470000000000000000e+02 1.174609237789447036e+00
6.480000000000000000e+02 1.147491144925847362e+00
6.490000000000000000e+02 1.115968628727474599e+00
6.500000000000000000e+02 1.080791951318381239e+00
6.510000000000000000e+02 1.022676356636287753e+00
6.520000000000000000e+02 9.649233520007762799e-01
6.530000000000000000e+02 9.098039940286484217e-01
6.540000000000000000e+02 8.581547678216219222e-01
6.550000000000000000e+02 8.094616163690374622e-01
6.560000000000000000e+02 7.636303210855361900e-01
6.570000000000000000e+02 7.193755668315393592e-01
6.580000000000000000e+02 6.775800125713633548e-01
6.590000000000000000e+02 6.363231574537934199e-01
6.600000000000000000e+02 5.964758589861309801e-01
6.610000000000000000e+02 5.931831693877305245e-01
6.620000000000000000e+02 5.879074131703502237e-01
6.630000000000000000e+02 5.688712574578164149e-01
6.640000000000000000e+02 5.356062962239185321e-01
6.650000000000000000e+02 5.032831858924848856e-01
6.660000000000000000e+02 4.727825268501178457e-01
6.670000000000000000e+02 4.439410201215313045e-01
6.680000000000000000e+02 4.166026631632108179e-01
6.690000000000000000e+02 3.907624996098952308e-01
6.700000000000000000e+02 3.663413444833704125e-01
6.710000000000000000e+02 3.432660650248999246e-01
6.720000000000000000e+02 3.214706823521889523e-01
6.730000000000000000e+02 3.008929707434989109e-01
6.740000000000000000e+02 2.814736353871491459e-01
6.750000000000000000e+02 2.631556922765482809e-01
6.760000000000000000e+02 2.458867412681158271e-01
6.770000000000000000e+02 2.296229169422081273e-01
6.780000000000000000e+02 2.143216446764629191e-01
6.790000000000000000e+02 1.999399586484749414e-01
6.800000000000000000e+02 1.864364188645853682e-01
6.810000000000000000e+02 1.737645791992186717e-01
6.820000000000000000e+02 1.618599561041229318e-01
6.830000000000000000e+02 1.506605153428501875e-01
6.840000000000000000e+02 1.400900891194791220e-01
6.850000000000000000e+02 1.300615001107688629e-01
6.860000000000000000e+02 1.203027373863451155e-01
6.870000000000000000e+02 1.107417736772267347e-01
6.880000000000000000e+02 1.009898593276169348e-01
6.890000000000000000e+02 9.123177699878931568e-02
6.900000000000000000e+02 8.202545955789815324e-02
6.910000000000000000e+02 7.565164320717837620e-02
6.920000000000000000e+02 6.911615704291119988e-02
6.930000000000000000e+02 6.343313460018111527e-02
6.940000000000000000e+02 5.863624030676852644e-02
6.950000000000000000e+02 5.466690717650330572e-02
6.960000000000000000e+02 5.136579717936801126e-02
6.970000000000000000e+02 4.831066630478859925e-02
6.980000000000000000e+02 4.538981859241260353e-02
6.990000000000000000e+02 4.242715849196159600e-02


==> figures/patches/pure_rerad/PHP8HP1C/mono_ours_4.txt <==
3.000000000000000000e+02 1.969808247202856322e+01
3.010000000000000000e+02 1.931156571396360988e+01
3.020000000000000000e+02 1.887145409137643171e+01
3.030000000000000000e+02 1.834659345751001425e+01
3.040000000000000000e+02 1.772554713835332407e+01
3.050000000000000000e+02 1.699719688878597168e+01
3.060000000000000000e+02 1.616168741256076657e+01
3.070000000000000000e+02 1.521135730506015094e+01
3.080000000000000000e+02 1.400924039705234136e+01
3.090000000000000000e+02 1.269466680996806929e+01
3.100000000000000000e+02 1.158344061997278907e+01
3.110000000000000000e+02 1.075423522047091929e+01
3.120000000000000000e+02 1.001741849401776996e+01
3.130000000000000000e+02 9.366495717221031470e+00
3.140000000000000000e+02 8.796741771059336301e+00
3.150000000000000000e+02 8.285352376827988863e+00
3.160000000000000000e+02 7.864042671973590082e+00
3.170000000000000000e+02 7.543489291567199828e+00
3.180000000000000000e+02 7.308118385551648721e+00
3.190000000000000000e+02 7.145574094147089994e+00
3.200000000000000000e+02 7.038620534018911634e+00
3.210000000000000000e+02 6.609741267785794072e+00
3.220000000000000000e+02 6.223004245763082309e+00
3.230000000000000000e+02 5.864372155738442949e+00
3.240000000000000000e+02 5.531174491118170167e+00
3.250000000000000000e+02 5.215458626969358136e+00
3.260000000000000000e+02 4.880599038236065113e+00
3.270000000000000000e+02 4.540523540400658753e+00
3.280000000000000000e+02 4.222660321849482479e+00
3.290000000000000000e+02 3.936656196431594257e+00
3.300000000000000000e+02 3.690695001149224996e+00
3.310000000000000000e+02 2.992474440607320485e+00
3.320000000000000000e+02 2.432138163322065338e+00
3.330000000000000000e+02 2.297006433531864733e+00
3.340000000000000000e+02 2.584258586715216577e+00
3.350000000000000000e+02 3.109248337618554459e+00
3.360000000000000000e+02 3.725480378030564754e+00
3.370000000000000000e+02 4.364909036981941881e+00
3.380000000000000000e+02 5.000196481585678754e+00
3.390000000000000000e+02 5.618882134681607354e+00
3.400000000000000000e+02 6.205284313081175895e+00
3.410000000000000000e+02 5.198356125922518167e+00
3.420000000000000000e+02 4.118433157800406086e+00
3.430000000000000000e+02 2.975862294082054049e+00
3.440000000000000000e+02 1.815972986902199882e+00
3.450000000000000000e+02 1.047872928037229423e+00
3.460000000000000000e+02 1.652355048955042927e+00
3.470000000000000000e+02 2.560418590228029423e+00
3.480000000000000000e+02 3.003130838932349445e+00
3.490000000000000000e+02 3.337425877393980667e+00
3.500000000000000000e+02 3.658855175096922707e+00
3.510000000000000000e+02 3.580947494567790379e+00
3.520000000000000000e+02 3.520380134269494476e+00
3.530000000000000000e+02 3.477486249325018264e+00
3.540000000000000000e+02 3.451168956531344811e+00
3.550000000000000000e+02 3.441080164130590369e+00
3.560000000000000000e+02 3.447602424193163984e+00
3.570000000000000000e+02 3.470031208376122223e+00
3.580000000000000000e+02 3.506805241332020540e+00
3.590000000000000000e+02 3.545455118044641640e+00
3.600000000000000000e+02 3.591272441818394334e+00
3.610000000000000000e+02 3.415930408476615110e+00
3.620000000000000000e+02 3.461963161463743610e+00
3.630000000000000000e+02 3.719506860063218845e+00
3.640000000000000000e+02 4.114677031490217907e+00
3.650000000000000000e+02 4.566874805048975361e+00
3.660000000000000000e+02 4.984153829580956874e+00
3.670000000000000000e+02 5.399930603100059123e+00
3.680000000000000000e+02 5.844700640498992072e+00
3.690000000000000000e+02 6.307715261253372674e+00
3.700000000000000000e+02 6.791495429057002653e+00
3.710000000000000000e+02 6.698984014288917876e+00
3.720000000000000000e+02 6.604734052826315427e+00
3.730000000000000000e+02 6.509234905056302978e+00
3.740000000000000000e+02 6.412468112535326448e+00
3.750000000000000000e+02 6.314091994095493376e+00
3.760000000000000000e+02 6.213554918923755999e+00
3.770000000000000000e+02 6.124145561568624885e+00
3.780000000000000000e+02 6.077675034202563609e+00
3.790000000000000000e+02 6.081596203204767015e+00
3.800000000000000000e+02 6.135550439910705478e+00
3.810000000000000000e+02 6.238887225204782006e+00
3.820000000000000000e+02 6.376490940004408081e+00
3.830000000000000000e+02 6.547064301225891114e+00
3.840000000000000000e+02 6.749494737463098915e+00
3.850000000000000000e+02 6.985982203922233680e+00
3.860000000000000000e+02 7.269052743150283824e+00
3.870000000000000000e+02 7.578864840993483121e+00
3.880000000000000000e+02 7.900463449097868462e+00
3.890000000000000000e+02 8.224300068435654865e+00
3.900000000000000000e+02 8.565185217869970558e+00
3.910000000000000000e+02 8.359969120892294825e+00
3.920000000000000000e+02 8.191002126959062934e+00
3.930000000000000000e+02 8.063663723582518372e+00
3.940000000000000000e+02 7.985455821064907589e+00
3.950000000000000000e+02 7.964774340119563867e+00
3.960000000000000000e+02 7.998337531053108407e+00
3.970000000000000000e+02 8.078662514174387965e+00
3.980000000000000000e+02 8.201626679898424754e+00
3.990000000000000000e+02 8.369803715926698473e+00
4.000000000000000000e+02 8.572704173914532433e+00
4.010000000000000000e+02 8.504502141980053054e+00
4.020000000000000000e+02 8.450959647046801138e+00
4.030000000000000000e+02 8.413837961133733501e+00
4.040000000000000000e+02 8.394905099213284316e+00
4.050000000000000000e+02 8.395684939721594020e+00
4.060000000000000000e+02 8.417775619598465653e+00
4.070000000000000000e+02 8.463283470537222186e+00
4.080000000000000000e+02 8.532763394294061499e+00
4.090000000000000000e+02 8.620848537954307389e+00
4.100000000000000000e+02 8.731478209110600019e+00
4.110000000000000000e+02 8.514414665378296831e+00
4.120000000000000000e+02 8.269658113969198254e+00
4.130000000000000000e+02 7.993901789887570608e+00
4.140000000000000000e+02 7.685394185433501058e+00
4.150000000000000000e+02 7.343290995026455548e+00
4.160000000000000000e+02 6.962768624335300416e+00
4.170000000000000000e+02 6.540948429393271368e+00
4.180000000000000000e+02 6.064301755660270743e+00
4.190000000000000000e+02 5.485521135423929273e+00
4.200000000000000000e+02 4.811173468077534210e+00
4.210000000000000000e+02 4.356773671232756051e+00
4.220000000000000000e+02 3.722291842039122223e+00
4.230000000000000000e+02 2.757414967134500738e+00
4.240000000000000000e+02 1.474901302473346387e+00
4.250000000000000000e+02 1.557137687065847542e+00
4.260000000000000000e+02 4.456074203764212704e+00
4.270000000000000000e+02 7.055249279186488920e+00
4.280000000000000000e+02 9.382674495260024727e+00
4.290000000000000000e+02 1.057287869048530204e+01
4.300000000000000000e+02 1.069276617215456504e+01
4.310000000000000000e+02 1.035716196739111084e+01
4.320000000000000000e+02 9.944091309175506765e+00
4.330000000000000000e+02 9.527953870125992708e+00
4.340000000000000000e+02 9.111525300839387498e+00
4.350000000000000000e+02 8.723365374180378495e+00
4.360000000000000000e+02 8.341213105231020108e+00
4.370000000000000000e+02 8.016022424005733171e+00
4.380000000000000000e+02 7.771818594378431477e+00
4.390000000000000000e+02 7.545837727160099817e+00
4.400000000000000000e+02 7.416591414025234030e+00
4.410000000000000000e+02 7.226193332030904415e+00
4.420000000000000000e+02 7.179348777196694620e+00
4.430000000000000000e+02 7.479072797508616866e+00
4.440000000000000000e+02 8.003595174477942109e+00
4.450000000000000000e+02 8.724684064069769818e+00
4.460000000000000000e+02 9.500275440266499061e+00
4.470000000000000000e+02 1.037764946330729643e+01
4.480000000000000000e+02 1.127685214046298512e+01
4.490000000000000000e+02 1.211499507039370194e+01
4.500000000000000000e+02 1.295502306207735899e+01
4.510000000000000000e+02 1.004171873258392722e+01
4.520000000000000000e+02 7.292256786240530531e+00
4.530000000000000000e+02 5.086466784481984860e+00
4.540000000000000000e+02 3.947146544130205381e+00
4.550000000000000000e+02 3.949975968638601564e+00
4.560000000000000000e+02 3.862652706405856229e+00
4.570000000000000000e+02 3.747331947227770410e+00
4.580000000000000000e+02 3.615380376188432887e+00
4.590000000000000000e+02 3.466556564955942665e+00
4.600000000000000000e+02 3.300480667049501271e+00
4.610000000000000000e+02 3.118368019490284748e+00
4.620000000000000000e+02 2.927948603301751440e+00
4.630000000000000000e+02 2.738459724425076125e+00
4.640000000000000000e+02 2.558957710056282142e+00
4.650000000000000000e+02 2.398139940370028977e+00
4.660000000000000000e+02 2.263779102059380044e+00
4.670000000000000000e+02 2.176183809677056935e+00
4.680000000000000000e+02 2.989949572295940605e+00
4.690000000000000000e+02 5.960872602920671781e+00
4.700000000000000000e+02 9.218966282689724068e+00
4.710000000000000000e+02 8.685250488837995775e+00
4.720000000000000000e+02 8.168676309231416965e+00
4.730000000000000000e+02 7.682129859979021091e+00
4.740000000000000000e+02 7.223186497380169158e+00
4.750000000000000000e+02 6.805687035622383974e+00
4.760000000000000000e+02 6.384180958677521112e+00
4.770000000000000000e+02 5.880067869497008104e+00
4.780000000000000000e+02 5.328876223591882066e+00
4.790000000000000000e+02 4.795933529778319659e+00
4.800000000000000000e+02 4.314483969456865964e+00
4.810000000000000000e+02 4.062473904793280965e+00
4.820000000000000000e+02 3.843779579666194213e+00
4.830000000000000000e+02 3.836952092558199467e+00
4.840000000000000000e+02 4.027283763076855649e+00
4.850000000000000000e+02 4.456470040522000353e+00
4.860000000000000000e+02 4.983148252798176969e+00
4.870000000000000000e+02 5.552491104046485049e+00
4.880000000000000000e+02 6.140901249292758379e+00
4.890000000000000000e+02 6.730291523042852830e+00
4.900000000000000000e+02 7.316168751206471477e+00
4.910000000000000000e+02 6.783128381316631206e+00
4.920000000000000000e+02 6.242038228702202041e+00
4.930000000000000000e+02 5.701401327833155008e+00
4.940000000000000000e+02 5.166832898839794908e+00
4.950000000000000000e+02 4.645526239659968581e+00
4.960000000000000000e+02 4.156553983272348596e+00
4.970000000000000000e+02 3.798396170989883913e+00
4.980000000000000000e+02 3.567601307646099951e+00
4.990000000000000000e+02 3.396155842720919971e+00
5.000000000000000000e+02 3.255012862448075417e+00
5.010000000000000000e+02 2.744105194735083852e+00
5.020000000000000000e+02 2.160840293312906280e+00
5.030000000000000000e+02 1.515044410673535458e+00
5.040000000000000000e+02 8.447636006402754472e-01
5.050000000000000000e+02 5.230770683020514733e-01
5.060000000000000000e+02 6.478249487270676399e-01
5.070000000000000000e+02 9.324981234080969017e-01
5.080000000000000000e+02 1.198705554535451023e+00
5.090000000000000000e+02 1.399186685253146267e+00
5.100000000000000000e+02 1.576008365445540571e+00
5.110000000000000000e+02 1.815655527199254937e+00
5.120000000000000000e+02 2.002921627777586977e+00
5.130000000000000000e+02 2.150536917850169427e+00
5.140000000000000000e+02 2.306395172255726322e+00
5.150000000000000000e+02 2.470883394666604893e+00
5.160000000000000000e+02 2.639091966289458302e+00
5.170000000000000000e+02 2.807708660401321499e+00
5.180000000000000000e+02 2.895585350281760562e+00
5.190000000000000000e+02 2.975909103509325249e+00
5.200000000000000000e+02 3.060662947200445405e+00
5.210000000000000000e+02 3.130376503275249078e+00
5.220000000000000000e+02 2.951758589136182831e+00
5.230000000000000000e+02 2.885449243707531419e+00
5.240000000000000000e+02 3.056073479649632940e+00
5.250000000000000000e+02 3.431652894012680033e+00
5.260000000000000000e+02 3.827882523024253913e+00
5.270000000000000000e+02 3.912192126220105148e+00
5.280000000000000000e+02 3.867237628244277747e+00
5.290000000000000000e+02 3.842601836277080185e+00
5.300000000000000000e+02 4.048125448777365243e+00
5.310000000000000000e+02 3.721115338930826688e+00
5.320000000000000000e+02 3.461540414110037656e+00
5.330000000000000000e+02 3.298496465846911363e+00
5.340000000000000000e+02 3.260473805846039852e+00
5.350000000000000000e+02 3.366125784004699639e+00
5.360000000000000000e+02 3.573502044377656617e+00
5.370000000000000000e+02 3.629838498940718416e+00
5.380000000000000000e+02 3.537153407549658457e+00
5.390000000000000000e+02 3.344609940275208526e+00
5.400000000000000000e+02 3.190661523454557447e+00
5.410000000000000000e+02 2.265294962831506442e+00
5.420000000000000000e+02 1.946521085790020589e-01
5.430000000000000000e+02 2.370400938151835835e+00
5.440000000000000000e+02 4.641118874723340504e+00
5.450000000000000000e+02 6.685540527281757406e+00
5.460000000000000000e+02 8.531878662168933758e+00
5.470000000000000000e+02 1.018753669716510935e+01
5.480000000000000000e+02 1.145208718741167786e+01
5.490000000000000000e+02 1.237774007539945309e+01
5.500000000000000000e+02 1.311402166964174931e+01
5.510000000000000000e+02 1.192069775092875439e+01
5.520000000000000000e+02 1.020101836699855014e+01
5.530000000000000000e+02 7.739451953011273311e+00
5.540000000000000000e+02 4.880675418547471445e+00
5.550000000000000000e+02 1.658582787482780541e+00
5.560000000000000000e+02 2.079297606203867055e+00
5.570000000000000000e+02 3.365035192262944008e+00
5.580000000000000000e+02 3.529823237763421329e+00
5.590000000000000000e+02 3.653376327993042683e+00
5.600000000000000000e+02 3.777781383738588961e+00
5.610000000000000000e+02 3.798904943386395949e+00
5.620000000000000000e+02 3.806753630671405375e+00
5.630000000000000000e+02 3.794381022229464939e+00
5.640000000000000000e+02 3.726206773882744461e+00
5.650000000000000000e+02 3.525534748848605737e+00
5.660000000000000000e+02 3.159848990329469309e+00
5.670000000000000000e+02 2.578389301958654123e+00
5.680000000000000000e+02 1.869073828775648094e+00
5.690000000000000000e+02 1.298712872263771301e+00
5.700000000000000000e+02 1.475036520888144853e+00
5.710000000000000000e+02 1.242878386437418881e+00
5.720000000000000000e+02 1.431783470387495871e+00
5.730000000000000000e+02 1.891697355820316950e+00
5.740000000000000000e+02 2.375561129498891866e+00
5.750000000000000000e+02 2.865344855583614514e+00
5.760000000000000000e+02 3.321046896166496953e+00
5.770000000000000000e+02 3.684453433629606867e+00
5.780000000000000000e+02 3.917956194446849061e+00
5.790000000000000000e+02 4.046110820518876494e+00
5.800000000000000000e+02 4.130961571401956967e+00
5.810000000000000000e+02 4.175157357968436678e+00
5.820000000000000000e+02 4.208223270570981889e+00
5.830000000000000000e+02 4.240597073628216584e+00
5.840000000000000000e+02 4.274654775374290949e+00
5.850000000000000000e+02 4.308223977396716364e+00
5.860000000000000000e+02 4.338981400888918927e+00
5.870000000000000000e+02 4.366112833598898568e+00
5.880000000000000000e+02 4.389405853896349186e+00
5.890000000000000000e+02 4.408120823128375498e+00
5.900000000000000000e+02 4.424206954144486836e+00
5.910000000000000000e+02 4.404923796031161132e+00
5.920000000000000000e+02 4.225792090046508243e+00
5.930000000000000000e+02 3.688600661331483010e+00
5.940000000000000000e+02 2.448497874490566328e+00
5.950000000000000000e+02 1.136560639684586649e+00
5.960000000000000000e+02 6.543961133181047662e-01
5.970000000000000000e+02 1.689197481982319893e+00
5.980000000000000000e+02 2.840956651872984295e+00
5.990000000000000000e+02 3.957957699987615818e+00
6.000000000000000000e+02 5.026291611595897102e+00
6.010000000000000000e+02 4.825288634776108587e+00
6.020000000000000000e+02 4.601534125338093695e+00
6.030000000000000000e+02 4.362200905842582799e+00
6.040000000000000000e+02 4.115128636285013464e+00
6.050000000000000000e+02 3.868774510146069101e+00
6.060000000000000000e+02 3.631954491126552664e+00
6.070000000000000000e+02 3.413344461911141270e+00
6.080000000000000000e+02 3.221585457709437161e+00
6.090000000000000000e+02 3.065065011050001065e+00
6.100000000000000000e+02 2.951634490624398754e+00
6.110000000000000000e+02 2.742977587265672756e+00
6.120000000000000000e+02 2.512660418151586139e+00
6.130000000000000000e+02 2.273417392707619111e+00
6.140000000000000000e+02 2.039878438514734604e+00
6.150000000000000000e+02 1.828517330095934312e+00
6.160000000000000000e+02 1.656425329961122905e+00
6.170000000000000000e+02 1.537739622423181407e+00
6.180000000000000000e+02 1.478303520459832932e+00
6.190000000000000000e+02 1.471028400312301754e+00
6.200000000000000000e+02 1.497506745861203026e+00
6.210000000000000000e+02 1.509948589651766815e+00
6.220000000000000000e+02 1.522956158527823067e+00
6.230000000000000000e+02 1.534774830140168911e+00
6.240000000000000000e+02 1.543442063960372312e+00
6.250000000000000000e+02 1.546898183127856763e+00
6.260000000000000000e+02 1.543472798745077368e+00
6.270000000000000000e+02 1.515648137032749476e+00
6.280000000000000000e+02 1.475451210349994380e+00
6.290000000000000000e+02 1.431244752426021671e+00
6.300000000000000000e+02 1.383209262680194174e+00
6.310000000000000000e+02 1.340203834365929270e+00
6.320000000000000000e+02 1.305960502268964429e+00
6.330000000000000000e+02 1.279023346959040408e+00
6.340000000000000000e+02 1.258033008492340343e+00
6.350000000000000000e+02 1.241451731914879675e+00
6.360000000000000000e+02 1.227423107270218194e+00
6.370000000000000000e+02 1.213767687150126839e+00
6.380000000000000000e+02 1.198059964116930720e+00
6.390000000000000000e+02 1.177778046289895908e+00
6.400000000000000000e+02 1.118154999687508422e+00
6.410000000000000000e+02 1.109079666763634897e+00
6.420000000000000000e+02 1.103992659586825020e+00
6.430000000000000000e+02 1.102620096913975223e+00
6.440000000000000000e+02 1.104730705717786865e+00
6.450000000000000000e+02 1.109634441508486669e+00
6.460000000000000000e+02 1.114779338672835074e+00
6.470000000000000000e+02 1.098466083831785678e+00
6.480000000000000000e+02 1.075421782490964873e+00
6.490000000000000000e+02 1.047790710309772777e+00
6.500000000000000000e+02 1.016310130886729501e+00
6.510000000000000000e+02 9.612938487298102741e-01
6.520000000000000000e+02 9.065028796020562218e-01
6.530000000000000000e+02 8.542491066042968706e-01
6.540000000000000000e+02 8.053825853836529269e-01
6.550000000000000000e+02 7.593764119502564025e-01
6.560000000000000000e+02 7.161340646419391831e-01
6.570000000000000000e+02 6.743479248397286074e-01
6.580000000000000000e+02 6.349240726842815263e-01
6.590000000000000000e+02 5.959070323298329974e-01
6.600000000000000000e+02 5.581904270152109326e-01
6.610000000000000000e+02 5.576398132465999469e-01
6.620000000000000000e+02 5.549036165766857431e-01
6.630000000000000000e+02 5.380084566472449481e-01
6.640000000000000000e+02 5.065094375650768255e-01
6.650000000000000000e+02 4.758566395021867068e-01
6.660000000000000000e+02 4.469500901946840687e-01
6.670000000000000000e+02 4.196270195416000326e-01
6.680000000000000000e+02 3.937321303567459796e-01
6.690000000000000000e+02 3.692639225011516424e-01
6.700000000000000000e+02 3.461453666024513764e-01
6.710000000000000000e+02 3.243056921804300941e-01
6.720000000000000000e+02 3.036816858575067113e-01
6.730000000000000000e+02 2.842138780314004132e-01
6.740000000000000000e+02 2.658456511940111566e-01
6.750000000000000000e+02 2.485225721045160596e-01
6.760000000000000000e+02 2.321945939632258926e-01
6.770000000000000000e+02 2.168196607361035644e-01
6.780000000000000000e+02 2.023569502119166863e-01
6.790000000000000000e+02 1.887653288592315015e-01
6.800000000000000000e+02 1.760052722155252825e-01
6.810000000000000000e+02 1.640325831793609246e-01
6.820000000000000000e+02 1.527860917355978732e-01
6.830000000000000000e+02 1.422069594514781543e-01
6.840000000000000000e+02 1.322214126400317324e-01
6.850000000000000000e+02 1.227439828290793483e-01
6.860000000000000000e+02 1.134996100687948040e-01
6.870000000000000000e+02 1.044132251790535343e-01
6.880000000000000000e+02 9.508696549819867228e-02
6.890000000000000000e+02 8.570760978020114385e-02
6.900000000000000000e+02 7.684331830142568376e-02
6.910000000000000000e+02 7.082375176979092968e-02
6.920000000000000000e+02 6.459959273631447896e-02
6.930000000000000000e+02 5.921097157088984347e-02
6.940000000000000000e+02 5.469698070585907873e-02
6.950000000000000000e+02 5.100173581105518772e-02
6.960000000000000000e+02 4.796533043702790738e-02
6.970000000000000000e+02 4.515788665526124235e-02
6.980000000000000000e+02 4.246645934529148098e-02
6.990000000000000000e+02 3.971246833511946073e-02


==> figures/patches/pure_rerad/POLGREE/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,3.252383233958513,2.8935755872606648,7.592680316745593,8.3372278082204
B,2.9897749033615835,2.6181805256408888,5.798380810661533,7.029774635464219
C,3.2208924985986265,2.760781565586892,5.738202005417821,7.304215992699458
D50,3.29439188369998,2.578922049010342,5.33795883108588,6.952431544941476
D55,3.539385355866112,2.6589581274337486,5.08041612885473,6.970936251156172
D60,3.8020993563246965,2.7363628338422514,4.852478921302279,7.040616603767603
D65,4.062515526775764,2.810083540775055,4.65299574925684,7.136888703244635
D75,4.544139498786957,2.9446946034706034,4.323759189109697,7.340299646020552
E,5.855717441877191,2.3892619417435736,3.0405051028365944,8.149340979493752
FL1,1.8935002882020606,1.6830785287331345,6.690991892551179,7.865318092248327
FL2,1.3387867973878254,1.1492968243012882,7.509711133705652,8.414766343350001
FL3,0.9997460809908859,0.8139620788043155,8.446348543906682,9.207956129123358
FL4,0.8254654334882346,0.637592019639547,9.518385636892226,10.176354355669247
FL5,1.8284075551638639,1.6143603625134988,6.613220334566613,7.762714623672563
FL6,1.112395184922135,0.925180179032643,7.686598663093719,8.538071168095964
FL7,2.1723860668599833,1.9295125562371633,6.570153494817961,7.813429983804534
FL8,2.012609263643237,1.8806859319561267,6.661408847807527,7.594009507452556
FL9,1.767364563198977,1.638939929185393,7.190071510000738,8.022051193281412
FL10,1.1756606004849233,1.1158928744279055,7.52770489214812,8.381085890102602
FL11,1.343328063589318,1.2660910456345857,7.762598115029134,8.518106604304577
FL12,2.0369736465735464,1.8992242626265285,8.459231015605667,9.072312780691181
HP1,6.1069284788813345,6.003521607807282,14.263524968210302,14.491507322463555
HP2,2.090027884778172,2.053107295406074,10.552241493659354,10.932430414739267
HP3,2.0990643328515914,1.8587216125699033,7.9480566516557865,8.663611034192243
HP4,2.211872663438491,1.8290553129616174,6.796323551526889,7.897411365401681
HP5,2.3324343016509075,2.1231352420708998,6.681536183057462,7.609153957204236
LED-B1,1.093086373722539,1.187581416628686,10.131355398462274,10.470828412169983
LED-B2,0.7252998185513304,0.821584128921314,9.645412958441703,10.028283711113103
LED-B3,0.36100279687147513,0.3245174504854869,9.042775833862716,9.60301911614953
LED-B4,1.0952502901443704,0.9714179919898832,9.63299116112767,10.26913727359858
LED-B5,0.8504622375708419,0.7232963927979208,9.42478506943144,10.173658018220245
LED-BH1,0.18128591682965733,0.13395534609804965,10.85800667591342,11.259132966889604
LED-RGB1,2.514981159140597,2.554840632248162,9.096325491454252,9.442614729320354
LED-V1,4.949111042593577,4.496605163402938,5.965817497930845,6.825016776980406
LED-V2,4.271630569401442,3.920039527103007,4.73302261137973,5.8076772368293215


==> figures/patches/pure_rerad/POLGREE/mono_hullin_3.txt <==
3.000000000000000000e+02 1.136940154373967182e+01
3.010000000000000000e+02 1.405633270615243724e+01
3.020000000000000000e+02 1.625293002353420846e+01
3.030000000000000000e+02 1.810266190773553063e+01
3.040000000000000000e+02 1.958828074983036771e+01
3.050000000000000000e+02 2.087228977102370564e+01
3.060000000000000000e+02 2.197970228649204216e+01
3.070000000000000000e+02 2.288346231775775763e+01
3.080000000000000000e+02 2.360131363954651817e+01
3.090000000000000000e+02 2.418281037088031837e+01
3.100000000000000000e+02 2.466633641984687131e+01
3.110000000000000000e+02 2.505767633550055606e+01
3.120000000000000000e+02 2.540728474377241142e+01
3.130000000000000000e+02 2.572793584821474866e+01
3.140000000000000000e+02 2.602559426386222441e+01
3.150000000000000000e+02 2.629693714504654523e+01
3.160000000000000000e+02 2.646340950793079116e+01
3.170000000000000000e+02 2.656625829821368612e+01
3.180000000000000000e+02 2.659791798733433055e+01
3.190000000000000000e+02 2.656751747106807215e+01
3.200000000000000000e+02 2.650210046717182877e+01
3.210000000000000000e+02 2.635062898360986239e+01
3.220000000000000000e+02 2.619195422511196014e+01
3.230000000000000000e+02 2.602467316865972791e+01
3.240000000000000000e+02 2.584906061028660318e+01
3.250000000000000000e+02 2.566368630943356521e+01
3.260000000000000000e+02 2.546441973106387735e+01
3.270000000000000000e+02 2.524737757273812022e+01
3.280000000000000000e+02 2.501297227644553800e+01
3.290000000000000000e+02 2.475032434649554958e+01
3.300000000000000000e+02 2.438900246728116628e+01
3.310000000000000000e+02 2.404344570593412911e+01
3.320000000000000000e+02 2.365483705700703965e+01
3.330000000000000000e+02 2.321144873848315271e+01
3.340000000000000000e+02 2.269764303505582959e+01
3.350000000000000000e+02 2.209467261289803375e+01
3.360000000000000000e+02 2.138587706976438696e+01
3.370000000000000000e+02 2.054307637083961069e+01
3.380000000000000000e+02 1.952675748749682683e+01
3.390000000000000000e+02 1.826936456983781909e+01
3.400000000000000000e+02 1.678285160604095338e+01
3.410000000000000000e+02 1.673978966154160375e+01
3.420000000000000000e+02 1.659834641957563051e+01
3.430000000000000000e+02 1.639376347917128740e+01
3.440000000000000000e+02 1.602856891829835106e+01
3.450000000000000000e+02 1.546096395195315232e+01
3.460000000000000000e+02 1.485760415094962461e+01
3.470000000000000000e+02 1.421230064105333213e+01
3.480000000000000000e+02 1.349008113096239114e+01
3.490000000000000000e+02 1.252570827567999601e+01
3.500000000000000000e+02 1.141719558607149487e+01
3.510000000000000000e+02 1.204269447740100851e+01
3.520000000000000000e+02 1.266539750062344538e+01
3.530000000000000000e+02 1.323397284783714767e+01
3.540000000000000000e+02 1.372379493421236951e+01
3.550000000000000000e+02 1.412899754229368554e+01
3.560000000000000000e+02 1.448611158348631633e+01
3.570000000000000000e+02 1.461205010236028734e+01
3.580000000000000000e+02 1.420015277037301438e+01
3.590000000000000000e+02 1.362453520131577989e+01
3.600000000000000000e+02 1.307797317253370295e+01
3.610000000000000000e+02 1.568619394023523128e+01
3.620000000000000000e+02 1.790800872961906265e+01
3.630000000000000000e+02 1.977705906480412423e+01
3.640000000000000000e+02 2.123969676889550229e+01
3.650000000000000000e+02 2.232474886812910952e+01
3.660000000000000000e+02 2.313112606869730214e+01
3.670000000000000000e+02 2.369906762138801426e+01
3.680000000000000000e+02 2.412854315026822505e+01
3.690000000000000000e+02 2.449208705517898821e+01
3.700000000000000000e+02 2.480644441406321477e+01
3.710000000000000000e+02 2.528894491789408505e+01
3.720000000000000000e+02 2.569838048317899037e+01
3.730000000000000000e+02 2.602949292415850024e+01
3.740000000000000000e+02 2.631681068224246189e+01
3.750000000000000000e+02 2.659696807343219405e+01
3.760000000000000000e+02 2.687531504738439025e+01
3.770000000000000000e+02 2.715362590518340369e+01
3.780000000000000000e+02 2.743197832114047685e+01
3.790000000000000000e+02 2.770992183977626055e+01
3.800000000000000000e+02 2.798688472840387576e+01
3.810000000000000000e+02 2.837921315828640800e+01
3.820000000000000000e+02 2.875688417910359007e+01
3.830000000000000000e+02 2.912193838356406417e+01
3.840000000000000000e+02 2.947511654739786735e+01
3.850000000000000000e+02 2.981572958602909296e+01
3.860000000000000000e+02 3.014212369728222640e+01
3.870000000000000000e+02 3.045828756126325843e+01
3.880000000000000000e+02 3.076788759364744763e+01
3.890000000000000000e+02 3.107170914880430601e+01
3.900000000000000000e+02 2.783857000327123643e+01
3.910000000000000000e+02 2.761334590534244526e+01
3.920000000000000000e+02 2.728485887069487603e+01
3.930000000000000000e+02 2.683772829532976800e+01
3.940000000000000000e+02 2.625271836851514706e+01
3.950000000000000000e+02 2.552026546940914287e+01
3.960000000000000000e+02 2.462172150434031437e+01
3.970000000000000000e+02 2.354581710189003374e+01
3.980000000000000000e+02 2.228964902118675795e+01
3.990000000000000000e+02 2.085539782220311977e+01
4.000000000000000000e+02 1.941410069251179138e+01
4.010000000000000000e+02 1.802067854999272001e+01
4.020000000000000000e+02 1.669585960770671917e+01
4.030000000000000000e+02 1.543164274016534954e+01
4.040000000000000000e+02 1.421919031571886194e+01
4.050000000000000000e+02 1.305541724321481034e+01
4.060000000000000000e+02 1.194329532092943857e+01
4.070000000000000000e+02 1.087807519082553576e+01
4.080000000000000000e+02 9.825079918706896009e+00
4.090000000000000000e+02 8.784810302491365519e+00
4.100000000000000000e+02 7.763742191669130932e+00
4.110000000000000000e+02 6.595548561323788306e+00
4.120000000000000000e+02 5.459400973450633465e+00
4.130000000000000000e+02 4.359824008752758218e+00
4.140000000000000000e+02 3.311297451441194806e+00
4.150000000000000000e+02 2.350639608390184154e+00
4.160000000000000000e+02 1.593628795530052100e+00
4.170000000000000000e+02 1.349183182314619645e+00
4.180000000000000000e+02 1.759212608993139915e+00
4.190000000000000000e+02 2.466884356364685171e+00
4.200000000000000000e+02 3.218351654045832344e+00
4.210000000000000000e+02 3.889802035934015745e+00
4.220000000000000000e+02 4.546531902751709708e+00
4.230000000000000000e+02 5.189373147521068930e+00
4.240000000000000000e+02 5.839301318025842846e+00
4.250000000000000000e+02 6.516193770593042167e+00
4.260000000000000000e+02 7.211614808413491673e+00
4.270000000000000000e+02 7.913354419433731302e+00
4.280000000000000000e+02 8.606508572867403117e+00
4.290000000000000000e+02 9.275001240707672068e+00
4.300000000000000000e+02 9.901907985696084324e+00
4.310000000000000000e+02 1.023020607533722526e+01
4.320000000000000000e+02 1.051899763422736811e+01
4.330000000000000000e+02 1.078255657902591658e+01
4.340000000000000000e+02 1.103735221040449765e+01
4.350000000000000000e+02 1.130108208703933492e+01
4.360000000000000000e+02 1.158518534623537732e+01
4.370000000000000000e+02 1.186853875776782985e+01
4.380000000000000000e+02 1.212062352949337019e+01
4.390000000000000000e+02 1.231010340851674201e+01
4.400000000000000000e+02 1.240290426199519835e+01
4.410000000000000000e+02 1.245398080931071405e+01
4.420000000000000000e+02 1.239945359443612105e+01
4.430000000000000000e+02 1.226584083012030568e+01
4.440000000000000000e+02 1.208224602043272000e+01
4.450000000000000000e+02 1.187842178901702006e+01
4.460000000000000000e+02 1.167499404443525890e+01
4.470000000000000000e+02 1.145842853459741129e+01
4.480000000000000000e+02 1.120695178024569039e+01
4.490000000000000000e+02 1.089931891057461044e+01
4.500000000000000000e+02 1.051517231113874296e+01
4.510000000000000000e+02 1.008864993969602608e+01
4.520000000000000000e+02 9.590482017632481870e+00
4.530000000000000000e+02 9.050957428228093349e+00
4.540000000000000000e+02 8.499049594392513285e+00
4.550000000000000000e+02 7.962174804384388516e+00
4.560000000000000000e+02 7.462286812277095116e+00
4.570000000000000000e+02 7.004822903790448585e+00
4.580000000000000000e+02 6.591064563912357066e+00
4.590000000000000000e+02 6.222084820680479744e+00
4.600000000000000000e+02 5.898673723827466020e+00
4.610000000000000000e+02 5.740058907380362285e+00
4.620000000000000000e+02 5.605287685335127001e+00
4.630000000000000000e+02 5.472134219143578449e+00
4.640000000000000000e+02 5.318586168127959368e+00
4.650000000000000000e+02 5.123196787229205462e+00
4.660000000000000000e+02 4.869326647091745564e+00
4.670000000000000000e+02 4.555859520688441577e+00
4.680000000000000000e+02 4.186889828186532547e+00
4.690000000000000000e+02 3.768209817963192432e+00
4.700000000000000000e+02 3.308179412373324801e+00
4.710000000000000000e+02 2.785997606311105379e+00
4.720000000000000000e+02 2.260783194953735808e+00
4.730000000000000000e+02 1.792712452407813073e+00
4.740000000000000000e+02 1.496891236725047536e+00
4.750000000000000000e+02 1.525621806522598600e+00
4.760000000000000000e+02 1.888890268405647888e+00
4.770000000000000000e+02 2.450497367783805558e+00
4.780000000000000000e+02 3.102946542433913546e+00
4.790000000000000000e+02 3.792396149175567110e+00
4.800000000000000000e+02 4.490616146295678845e+00
4.810000000000000000e+02 5.031808616014271429e+00
4.820000000000000000e+02 5.595156542228065355e+00
4.830000000000000000e+02 6.175345267668230775e+00
4.840000000000000000e+02 6.769619247410519236e+00
4.850000000000000000e+02 7.376658114893843710e+00
4.860000000000000000e+02 7.995541411186416703e+00
4.870000000000000000e+02 8.615730179531263744e+00
4.880000000000000000e+02 9.224370222996533641e+00
4.890000000000000000e+02 9.810361783324246687e+00
4.900000000000000000e+02 1.036370651764029915e+01
4.910000000000000000e+02 1.043286730496417114e+01
4.920000000000000000e+02 1.045359257581609036e+01
4.930000000000000000e+02 1.042880820630302452e+01
4.940000000000000000e+02 1.036148895433165862e+01
4.950000000000000000e+02 1.025475194226848608e+01
4.960000000000000000e+02 1.011238825978683487e+01
4.970000000000000000e+02 9.939394147710654437e+00
4.980000000000000000e+02 9.741338633150538939e+00
4.990000000000000000e+02 9.523677513184026111e+00
5.000000000000000000e+02 9.292353022964503495e+00
5.010000000000000000e+02 8.879870025260895972e+00
5.020000000000000000e+02 8.418893454136251009e+00
5.030000000000000000e+02 7.898975247622039397e+00
5.040000000000000000e+02 7.308678289205343681e+00
5.050000000000000000e+02 6.635200123917675441e+00
5.060000000000000000e+02 5.862528904908849370e+00
5.070000000000000000e+02 4.967475577158959155e+00
5.080000000000000000e+02 3.932581579602723032e+00
5.090000000000000000e+02 2.796063889008802761e+00
5.100000000000000000e+02 2.007075555421114821e+00
5.110000000000000000e+02 1.765669511655806767e+00
5.120000000000000000e+02 2.176706016661241083e+00
5.130000000000000000e+02 3.402779194526290407e+00
5.140000000000000000e+02 5.384413553237802574e+00
5.150000000000000000e+02 8.189380775077914620e+00
5.160000000000000000e+02 1.160214181374427866e+01
5.170000000000000000e+02 1.457573294119788443e+01
5.180000000000000000e+02 1.694280853142179311e+01
5.190000000000000000e+02 1.892499079274827523e+01
5.200000000000000000e+02 2.047203330083862838e+01
5.210000000000000000e+02 2.072212503615307000e+01
5.220000000000000000e+02 2.087144896425671092e+01
5.230000000000000000e+02 2.092309628125212484e+01
5.240000000000000000e+02 2.079215703657374448e+01
5.250000000000000000e+02 2.075223756840334133e+01
5.260000000000000000e+02 2.086445105534675903e+01
5.270000000000000000e+02 2.119954789994378075e+01
5.280000000000000000e+02 2.171138874703165556e+01
5.290000000000000000e+02 2.219303501585216765e+01
5.300000000000000000e+02 2.268802182282887614e+01
5.310000000000000000e+02 2.433956087287322134e+01
5.320000000000000000e+02 2.595592401056422815e+01
5.330000000000000000e+02 2.751061993030226205e+01
5.340000000000000000e+02 2.869244099757711552e+01
5.350000000000000000e+02 2.958864718660614912e+01
5.360000000000000000e+02 3.036722419526133976e+01
5.370000000000000000e+02 3.107876065347263861e+01
5.380000000000000000e+02 3.175987510753290621e+01
5.390000000000000000e+02 3.230336484443681400e+01
5.400000000000000000e+02 3.280292137156711618e+01
5.410000000000000000e+02 3.292079761325981480e+01
5.420000000000000000e+02 3.285749015905037851e+01
5.430000000000000000e+02 3.249204533843442277e+01
5.440000000000000000e+02 3.203117223867843677e+01
5.450000000000000000e+02 3.153345857431621369e+01
5.460000000000000000e+02 3.101206988999029335e+01
5.470000000000000000e+02 3.048947787140400578e+01
5.480000000000000000e+02 3.003197908780156311e+01
5.490000000000000000e+02 2.957838496782417437e+01
5.500000000000000000e+02 2.916723564863639595e+01
5.510000000000000000e+02 2.967331856970365678e+01
5.520000000000000000e+02 3.014785338920603053e+01
5.530000000000000000e+02 3.061821636650592993e+01
5.540000000000000000e+02 3.108951998286931939e+01
5.550000000000000000e+02 3.157047753852314997e+01
5.560000000000000000e+02 3.207115892595735573e+01
5.570000000000000000e+02 3.256209940862982677e+01
5.580000000000000000e+02 3.303486014086374212e+01
5.590000000000000000e+02 3.349132076407154557e+01
5.600000000000000000e+02 3.393326973359541654e+01
5.610000000000000000e+02 3.536119054983650045e+01
5.620000000000000000e+02 3.664813457449775314e+01
5.630000000000000000e+02 3.784714072114725525e+01
5.640000000000000000e+02 3.900512116914689642e+01
5.650000000000000000e+02 4.013432013097811080e+01
5.660000000000000000e+02 4.124163981976320770e+01
5.670000000000000000e+02 4.231643235980875772e+01
5.680000000000000000e+02 4.336178798626549735e+01
5.690000000000000000e+02 4.428326342269785698e+01
5.700000000000000000e+02 4.509202613613010868e+01
5.710000000000000000e+02 4.401301600188804741e+01
5.720000000000000000e+02 4.260820417118422654e+01
5.730000000000000000e+02 4.110817357033625541e+01
5.740000000000000000e+02 3.953068133535191464e+01
5.750000000000000000e+02 3.789255333347608712e+01
5.760000000000000000e+02 3.618698103864333149e+01
5.770000000000000000e+02 3.435229426694422017e+01
5.780000000000000000e+02 3.232758048731665923e+01
5.790000000000000000e+02 3.020748719454896403e+01
5.800000000000000000e+02 2.839367032893914455e+01
5.810000000000000000e+02 2.843151843184289618e+01
5.820000000000000000e+02 2.854516875070147819e+01
5.830000000000000000e+02 2.871199518471219037e+01
5.840000000000000000e+02 2.893418602685524732e+01
5.850000000000000000e+02 2.921567502552430540e+01
5.860000000000000000e+02 2.953448970210131819e+01
5.870000000000000000e+02 2.986981636040495758e+01
5.880000000000000000e+02 3.019847517485966293e+01
5.890000000000000000e+02 3.051679076783437594e+01
5.900000000000000000e+02 3.082597009756453943e+01
5.910000000000000000e+02 3.007747980380920794e+01
5.920000000000000000e+02 2.953520247043487146e+01
5.930000000000000000e+02 2.902798489596411713e+01
5.940000000000000000e+02 2.855275937076530113e+01
5.950000000000000000e+02 2.811596392573636649e+01
5.960000000000000000e+02 2.774985533930792414e+01
5.970000000000000000e+02 2.745362200375364381e+01
5.980000000000000000e+02 2.718850923872324898e+01
5.990000000000000000e+02 2.698953327431621219e+01
6.000000000000000000e+02 2.683676169732546413e+01
6.010000000000000000e+02 2.694481803476322668e+01
6.020000000000000000e+02 2.714018846227327586e+01
6.030000000000000000e+02 2.741984259288232906e+01
6.040000000000000000e+02 2.778787882451566915e+01
6.050000000000000000e+02 2.821813587011105895e+01
6.060000000000000000e+02 2.865302392529640585e+01
6.070000000000000000e+02 2.907867451108601031e+01
6.080000000000000000e+02 2.950241220423724542e+01
6.090000000000000000e+02 2.991113482726410311e+01
6.100000000000000000e+02 3.031269047792157068e+01
6.110000000000000000e+02 2.948839602245928759e+01
6.120000000000000000e+02 2.871836324311183475e+01
6.130000000000000000e+02 2.811242577292068390e+01
6.140000000000000000e+02 2.760362674455481979e+01
6.150000000000000000e+02 2.713380264361880378e+01
6.160000000000000000e+02 2.668267613152568885e+01
6.170000000000000000e+02 2.627141805645754857e+01
6.180000000000000000e+02 2.588180626327824640e+01
6.190000000000000000e+02 2.551924942817570141e+01
6.200000000000000000e+02 2.523785132897963024e+01
6.210000000000000000e+02 2.511801695060670170e+01
6.220000000000000000e+02 2.499327844228291085e+01
6.230000000000000000e+02 2.486094820953182349e+01
6.240000000000000000e+02 2.471840141663155777e+01
6.250000000000000000e+02 2.456282378373037645e+01
6.260000000000000000e+02 2.439196918489229660e+01
6.270000000000000000e+02 2.420641146727930604e+01
6.280000000000000000e+02 2.400823608153176281e+01
6.290000000000000000e+02 2.380457752708224106e+01
6.300000000000000000e+02 2.359697555855273521e+01
6.310000000000000000e+02 2.337314961914297484e+01
6.320000000000000000e+02 2.314812666199666324e+01
6.330000000000000000e+02 2.292002388626907106e+01
6.340000000000000000e+02 2.267004208836774382e+01
6.350000000000000000e+02 2.239782501150308391e+01
6.360000000000000000e+02 2.211734110676106013e+01
6.370000000000000000e+02 2.184063429416572077e+01
6.380000000000000000e+02 2.155469913921055181e+01
6.390000000000000000e+02 2.125886735085941126e+01
6.400000000000000000e+02 2.094784995875114575e+01
6.410000000000000000e+02 2.050855084481821677e+01
6.420000000000000000e+02 2.005367502056951778e+01
6.430000000000000000e+02 1.959713546685938468e+01
6.440000000000000000e+02 1.913668359679568809e+01
6.450000000000000000e+02 1.865799908249432448e+01
6.460000000000000000e+02 1.815660538261449730e+01
6.470000000000000000e+02 1.764181583884551685e+01
6.480000000000000000e+02 1.711557793187566290e+01
6.490000000000000000e+02 1.658045708427412279e+01
6.500000000000000000e+02 1.604060395230123248e+01
6.510000000000000000e+02 1.528670028953509608e+01
6.520000000000000000e+02 1.455644029301614495e+01
6.530000000000000000e+02 1.390159251007407626e+01
6.540000000000000000e+02 1.334451942809553771e+01
6.550000000000000000e+02 1.281459719457528301e+01
6.560000000000000000e+02 1.229203870449381775e+01
6.570000000000000000e+02 1.177775979620567703e+01
6.580000000000000000e+02 1.127651086325561991e+01
6.590000000000000000e+02 1.078590458922225359e+01
6.600000000000000000e+02 1.030622758985472309e+01
6.610000000000000000e+02 9.837894005132087116e+00
6.620000000000000000e+02 9.381346631559894789e+00
6.630000000000000000e+02 8.937001527342022911e+00
6.640000000000000000e+02 8.505203942462125966e+00
6.650000000000000000e+02 8.086265277730918299e+00
6.660000000000000000e+02 7.680425004265373445e+00
6.670000000000000000e+02 7.287858763794330841e+00
6.680000000000000000e+02 6.908680191600303111e+00
6.690000000000000000e+02 6.542955765246560418e+00
6.700000000000000000e+02 6.190701368242756075e+00
6.710000000000000000e+02 5.851875953959578602e+00
6.720000000000000000e+02 5.526357158253885515e+00
6.730000000000000000e+02 5.213986492731513600e+00
6.740000000000000000e+02 4.914578272139937809e+00
6.750000000000000000e+02 4.627926811549033737e+00
6.760000000000000000e+02 4.353837169035770671e+00
6.770000000000000000e+02 4.092216701163010839e+00
6.780000000000000000e+02 3.842952067692932072e+00
6.790000000000000000e+02 3.605873929412591217e+00
6.800000000000000000e+02 3.380765314485843387e+00
6.810000000000000000e+02 3.167274771242849951e+00
6.820000000000000000e+02 2.964694380844816290e+00
6.830000000000000000e+02 2.772305998509609459e+00
6.840000000000000000e+02 2.589476470747400061e+00
6.850000000000000000e+02 2.415649652480954757e+00
6.860000000000000000e+02 2.250561192715168524e+00
6.870000000000000000e+02 2.094779232773260613e+00
6.880000000000000000e+02 1.948847272337745240e+00
6.890000000000000000e+02 1.813063031692791593e+00
6.900000000000000000e+02 1.687521609377059972e+00
6.910000000000000000e+02 1.571954606660260989e+00
6.920000000000000000e+02 1.465286356755988839e+00
6.930000000000000000e+02 1.366400357942184840e+00
6.940000000000000000e+02 1.274343917927736713e+00
6.950000000000000000e+02 1.188300960301954978e+00
6.960000000000000000e+02 1.107646895018662647e+00
6.970000000000000000e+02 1.032094016608516185e+00
6.980000000000000000e+02 9.615345553507151921e-01
6.990000000000000000e+02 8.962204891660624506e-01


==> figures/patches/pure_rerad/POLGREE/mono_hullin_4.txt <==
3.000000000000000000e+02 2.479179378614955098e+01
3.010000000000000000e+02 2.275745035297634900e+01
3.020000000000000000e+02 2.095119415928249396e+01
3.030000000000000000e+02 1.927339217784208003e+01
3.040000000000000000e+02 1.779694298680477615e+01
3.050000000000000000e+02 1.638377296360817326e+01
3.060000000000000000e+02 1.502616398939530029e+01
3.070000000000000000e+02 1.377863524245674753e+01
3.080000000000000000e+02 1.265945845706499640e+01
3.090000000000000000e+02 1.164536382835118644e+01
3.100000000000000000e+02 1.072002089607733843e+01
3.110000000000000000e+02 9.866661867553524701e+00
3.120000000000000000e+02 9.068885464818055908e+00
3.130000000000000000e+02 8.320224591959995308e+00
3.140000000000000000e+02 7.621662711386772315e+00
3.150000000000000000e+02 6.989682201952662766e+00
3.160000000000000000e+02 6.616137336761479304e+00
3.170000000000000000e+02 6.366089701842475357e+00
3.180000000000000000e+02 6.206287384140235730e+00
3.190000000000000000e+02 6.186929200363825210e+00
3.200000000000000000e+02 6.341961399294352653e+00
3.210000000000000000e+02 6.303445231857764952e+00
3.220000000000000000e+02 6.310814640232438322e+00
3.230000000000000000e+02 6.368156138004886557e+00
3.240000000000000000e+02 6.474484282926912471e+00
3.250000000000000000e+02 6.630195834497896179e+00
3.260000000000000000e+02 6.837732450561294861e+00
3.270000000000000000e+02 7.099208708471458351e+00
3.280000000000000000e+02 7.409849129784496391e+00
3.290000000000000000e+02 7.780209932027762676e+00
3.300000000000000000e+02 8.289064916173295217e+00
3.310000000000000000e+02 8.742299190884747162e+00
3.320000000000000000e+02 9.250295684036226262e+00
3.330000000000000000e+02 9.820125930004900638e+00
3.340000000000000000e+02 1.046076819696694216e+01
3.350000000000000000e+02 1.118176597567211772e+01
3.360000000000000000e+02 1.198984793288781070e+01
3.370000000000000000e+02 1.290134216402024236e+01
3.380000000000000000e+02 1.393902783369468423e+01
3.390000000000000000e+02 1.514201257193894179e+01
3.400000000000000000e+02 1.646577670899090506e+01
3.410000000000000000e+02 1.659693630414110288e+01
3.420000000000000000e+02 1.686075553492608137e+01
3.430000000000000000e+02 1.721911635193613321e+01
3.440000000000000000e+02 1.767921317825280525e+01
3.450000000000000000e+02 1.822181807916408758e+01
3.460000000000000000e+02 1.876806241335332004e+01
3.470000000000000000e+02 1.932293374171555911e+01
3.480000000000000000e+02 1.995217287439586329e+01
3.490000000000000000e+02 2.092788777661628785e+01
3.500000000000000000e+02 2.226496624369757882e+01
3.510000000000000000e+02 2.123307106868458760e+01
3.520000000000000000e+02 2.033442985592194319e+01
3.530000000000000000e+02 1.958094148694022962e+01
3.540000000000000000e+02 1.895939876412870007e+01
3.550000000000000000e+02 1.845235547605968662e+01
3.560000000000000000e+02 1.800834954514194663e+01
3.570000000000000000e+02 1.767854200988474744e+01
3.580000000000000000e+02 1.763646623830398141e+01
3.590000000000000000e+02 1.777374528273907828e+01
3.600000000000000000e+02 1.800790259928646719e+01
3.610000000000000000e+02 1.572663632296981184e+01
3.620000000000000000e+02 1.360712952740059123e+01
3.630000000000000000e+02 1.163444973596998011e+01
3.640000000000000000e+02 9.899408241791807228e+00
3.650000000000000000e+02 8.450451917526274670e+00
3.660000000000000000e+02 7.279049233417564935e+00
3.670000000000000000e+02 6.455996822618822684e+00
3.680000000000000000e+02 5.863413478876652540e+00
3.690000000000000000e+02 5.438386634673491926e+00
3.700000000000000000e+02 5.173165092512917340e+00
3.710000000000000000e+02 3.943777638729086377e+00
3.720000000000000000e+02 2.853082054330255968e+00
3.730000000000000000e+02 2.002849264748479463e+00
3.740000000000000000e+02 1.641529118470052007e+00
3.750000000000000000e+02 1.918362325959035442e+00
3.760000000000000000e+02 2.559579731197020980e+00
3.770000000000000000e+02 3.304079934894625481e+00
3.780000000000000000e+02 4.058221136155657049e+00
3.790000000000000000e+02 4.793536012115925615e+00
3.800000000000000000e+02 5.501376678789515751e+00
3.810000000000000000e+02 5.895392805402683400e+00
3.820000000000000000e+02 6.338868265013507752e+00
3.830000000000000000e+02 6.813509943883567566e+00
3.840000000000000000e+02 7.305029614330877941e+00
3.850000000000000000e+02 7.801009296992893916e+00
3.860000000000000000e+02 8.290844030097790807e+00
3.870000000000000000e+02 8.780377333522803696e+00
3.880000000000000000e+02 9.274422690640744094e+00
3.890000000000000000e+02 9.771611049594314480e+00
3.900000000000000000e+02 9.334130564614246950e+00
3.910000000000000000e+02 9.710905917012775390e+00
3.920000000000000000e+02 1.004888716560642159e+01
3.930000000000000000e+02 1.033836646222046163e+01
3.940000000000000000e+02 1.056565358516962760e+01
3.950000000000000000e+02 1.072872999755631440e+01
3.960000000000000000e+02 1.081426034079187559e+01
3.970000000000000000e+02 1.081768251192000463e+01
3.980000000000000000e+02 1.074390488836307966e+01
3.990000000000000000e+02 1.059399637134499095e+01
4.000000000000000000e+02 1.037056599495580755e+01
4.010000000000000000e+02 1.005632311266093382e+01
4.020000000000000000e+02 9.675742485747486299e+00
4.030000000000000000e+02 9.227343096924643717e+00
4.040000000000000000e+02 8.710728266645466178e+00
4.050000000000000000e+02 8.130705990214242007e+00
4.060000000000000000e+02 7.497322388856617614e+00
4.070000000000000000e+02 6.819021522008053005e+00
4.080000000000000000e+02 6.104830795188251891e+00
4.090000000000000000e+02 5.365288580829172815e+00
4.100000000000000000e+02 4.612564831959157452e+00
4.110000000000000000e+02 3.683537560821629864e+00
4.120000000000000000e+02 2.781004620938376970e+00
4.130000000000000000e+02 1.950984151173646097e+00
4.140000000000000000e+02 1.334976911195082661e+00
4.150000000000000000e+02 1.276942627022675358e+00
4.160000000000000000e+02 1.814920813184899062e+00
4.170000000000000000e+02 2.576692146487852941e+00
4.180000000000000000e+02 3.381364642268634313e+00
4.190000000000000000e+02 4.173244419447158293e+00
4.200000000000000000e+02 4.916710981034572825e+00
4.210000000000000000e+02 5.584361119936709805e+00
4.220000000000000000e+02 6.212150892980504047e+00
4.230000000000000000e+02 6.815355485837930161e+00
4.240000000000000000e+02 7.420073004866999611e+00
4.250000000000000000e+02 8.049321233429672873e+00
4.260000000000000000e+02 8.698044913121959709e+00
4.270000000000000000e+02 9.354748645593394585e+00
4.280000000000000000e+02 1.000484309643221614e+01
4.290000000000000000e+02 1.063250554495691347e+01
4.300000000000000000e+02 1.122097658698680434e+01
4.310000000000000000e+02 1.151875837084473098e+01
4.320000000000000000e+02 1.177796037893317482e+01
4.330000000000000000e+02 1.201266129784409209e+01
4.340000000000000000e+02 1.223907182390906812e+01
4.350000000000000000e+02 1.247465347188204809e+01
4.360000000000000000e+02 1.273060620441449231e+01
4.370000000000000000e+02 1.298616982920505158e+01
4.380000000000000000e+02 1.321131133297889271e+01
4.390000000000000000e+02 1.337511333895456822e+01
4.400000000000000000e+02 1.344395507518259869e+01
4.410000000000000000e+02 1.347362409225979185e+01
4.420000000000000000e+02 1.339946121928428369e+01
4.430000000000000000e+02 1.324754352362709575e+01
4.440000000000000000e+02 1.304648068538802796e+01
4.450000000000000000e+02 1.282553711621795323e+01
4.460000000000000000e+02 1.260501629691543890e+01
4.470000000000000000e+02 1.237156189378307936e+01
4.480000000000000000e+02 1.210367419402296285e+01
4.490000000000000000e+02 1.178034335348594119e+01
4.500000000000000000e+02 1.138139545803776187e+01
4.510000000000000000e+02 1.094279705090026589e+01
4.520000000000000000e+02 1.043348234721980283e+01
4.530000000000000000e+02 9.883299434423133079e+00
4.540000000000000000e+02 9.320801877928005297e+00
4.550000000000000000e+02 8.773005763958879655e+00
4.560000000000000000e+02 8.261540645903302504e+00
4.570000000000000000e+02 7.791736970500132919e+00
4.580000000000000000e+02 7.364843744084036636e+00
4.590000000000000000e+02 6.981943443076414901e+00
4.600000000000000000e+02 6.643892758351292116e+00
4.610000000000000000e+02 6.477297902981971056e+00
4.620000000000000000e+02 6.333935110519264278e+00
4.630000000000000000e+02 6.191711596860163702e+00
4.640000000000000000e+02 6.028830390848434639e+00
4.650000000000000000e+02 5.824092735290618883e+00
4.660000000000000000e+02 5.561008195936035570e+00
4.670000000000000000e+02 5.238300571010186424e+00
4.680000000000000000e+02 4.859564071274720121e+00
4.690000000000000000e+02 4.429719017583797047e+00
4.700000000000000000e+02 3.955232103715185854e+00
4.710000000000000000e+02 3.413097160137097408e+00
4.720000000000000000e+02 2.852686084118341459e+00
4.730000000000000000e+02 2.310828453684703021e+00
4.740000000000000000e+02 1.853312808521562216e+00
4.750000000000000000e+02 1.601653639228594717e+00
4.760000000000000000e+02 1.682858561236880712e+00
4.770000000000000000e+02 2.070426629450951239e+00
4.780000000000000000e+02 2.632069247074307228e+00
4.790000000000000000e+02 3.272368495409474942e+00
4.800000000000000000e+02 3.941581411410364222e+00
4.810000000000000000e+02 4.452129263500529177e+00
4.820000000000000000e+02 4.996513219669759032e+00
4.830000000000000000e+02 5.564924405288941500e+00
4.840000000000000000e+02 6.151800763079193324e+00
4.850000000000000000e+02 6.754038972344738490e+00
4.860000000000000000e+02 7.368150648717726625e+00
4.870000000000000000e+02 7.981908032366400896e+00
4.880000000000000000e+02 8.584703448376593826e+00
4.890000000000000000e+02 9.165653600394161771e+00
4.900000000000000000e+02 9.715092907666619482e+00
4.910000000000000000e+02 9.780866577960074082e+00
4.920000000000000000e+02 9.800065387448594123e+00
4.930000000000000000e+02 9.775350352319366110e+00
4.940000000000000000e+02 9.709494248145393414e+00
4.950000000000000000e+02 9.605451668364569429e+00
4.960000000000000000e+02 9.466868747862850597e+00
4.970000000000000000e+02 9.298444531354633114e+00
4.980000000000000000e+02 9.105427717326284309e+00
4.990000000000000000e+02 8.892908323519851166e+00
5.000000000000000000e+02 8.666296320553618315e+00
5.010000000000000000e+02 8.254115568140306891e+00
5.020000000000000000e+02 7.792711675564429008e+00
5.030000000000000000e+02 7.273305031339011961e+00
5.040000000000000000e+02 6.685245305641164926e+00
5.050000000000000000e+02 6.017017457162102900e+00
5.060000000000000000e+02 5.255312537946894125e+00
5.070000000000000000e+02 4.383584876850814105e+00
5.080000000000000000e+02 3.401762241303257106e+00
5.090000000000000000e+02 2.425596624140292867e+00
5.100000000000000000e+02 2.138640840261503584e+00
5.110000000000000000e+02 2.153597728129254651e+00
5.120000000000000000e+02 2.765610436792317106e+00
5.130000000000000000e+02 4.046270636884487182e+00
5.140000000000000000e+02 6.019459846524940261e+00
5.150000000000000000e+02 8.788247485348017918e+00
5.160000000000000000e+02 1.214116959255738948e+01
5.170000000000000000e+02 1.505314512189473319e+01
5.180000000000000000e+02 1.737022772778197677e+01
5.190000000000000000e+02 1.931191997738247679e+01
5.200000000000000000e+02 2.082682522557471927e+01
5.210000000000000000e+02 2.105734016968242273e+01
5.220000000000000000e+02 2.118722800181436128e+01
5.230000000000000000e+02 2.121925925647832756e+01
5.240000000000000000e+02 2.106896009901346289e+01
5.250000000000000000e+02 2.100766735536215890e+01
5.260000000000000000e+02 2.109684768266382449e+01
5.270000000000000000e+02 2.140747495731963568e+01
5.280000000000000000e+02 2.189474323272025558e+01
5.290000000000000000e+02 2.235330559727533029e+01
5.300000000000000000e+02 2.282675231616335054e+01
5.310000000000000000e+02 2.445629572989743394e+01
5.320000000000000000e+02 2.605389809083821717e+01
5.330000000000000000e+02 2.759273839205112466e+01
5.340000000000000000e+02 2.876131181908935019e+01
5.350000000000000000e+02 2.964607752218292802e+01
5.360000000000000000e+02 3.041465053439342014e+01
5.370000000000000000e+02 3.111753452470164660e+01
5.380000000000000000e+02 3.179127610320627184e+01
5.390000000000000000e+02 3.232861164022035894e+01
5.400000000000000000e+02 3.282303407946423590e+01
5.410000000000000000e+02 3.293723878304941621e+01
5.420000000000000000e+02 3.287067345726164547e+01
5.430000000000000000e+02 3.250235497297862253e+01
5.440000000000000000e+02 3.203897442563859244e+01
5.450000000000000000e+02 3.153910520872786805e+01
5.460000000000000000e+02 3.101590243734520413e+01
5.470000000000000000e+02 3.049183354942564961e+01
5.480000000000000000e+02 3.003319626901988926e+01
5.490000000000000000e+02 2.957882795007792254e+01
5.500000000000000000e+02 2.916728526814766909e+01
5.510000000000000000e+02 2.967331856970365678e+01
5.520000000000000000e+02 3.014785338920603053e+01
5.530000000000000000e+02 3.061821636650592993e+01
5.540000000000000000e+02 3.108951998286931939e+01
5.550000000000000000e+02 3.157047753852314997e+01
5.560000000000000000e+02 3.207115892595735573e+01
5.570000000000000000e+02 3.256209940862982677e+01
5.580000000000000000e+02 3.303486014086374212e+01
5.590000000000000000e+02 3.349132076407154557e+01
5.600000000000000000e+02 3.393326973359541654e+01
5.610000000000000000e+02 3.536119054983650045e+01
5.620000000000000000e+02 3.664813457449775314e+01
5.630000000000000000e+02 3.784714072114725525e+01
5.640000000000000000e+02 3.900512116914689642e+01
5.650000000000000000e+02 4.013432013097811080e+01
5.660000000000000000e+02 4.124163981976320770e+01
5.670000000000000000e+02 4.231643235980875772e+01
5.680000000000000000e+02 4.336178798626549735e+01
5.690000000000000000e+02 4.428326342269785698e+01
5.700000000000000000e+02 4.509202613613010868e+01
5.710000000000000000e+02 4.401301600188804741e+01
5.720000000000000000e+02 4.260820417118422654e+01
5.730000000000000000e+02 4.110817357033625541e+01
5.740000000000000000e+02 3.953068133535191464e+01
5.750000000000000000e+02 3.789255333347608712e+01
5.760000000000000000e+02 3.618698103864333149e+01
5.770000000000000000e+02 3.435229426694422017e+01
5.780000000000000000e+02 3.232758048731665923e+01
5.790000000000000000e+02 3.020748719454896403e+01
5.800000000000000000e+02 2.839367032893914455e+01
5.810000000000000000e+02 2.843151843184289618e+01
5.820000000000000000e+02 2.854516875070147819e+01
5.830000000000000000e+02 2.871199518471219037e+01
5.840000000000000000e+02 2.893418602685524732e+01
5.850000000000000000e+02 2.921567502552430540e+01
5.860000000000000000e+02 2.953448970210131819e+01
5.870000000000000000e+02 2.986981636040495758e+01
5.880000000000000000e+02 3.019847517485966293e+01
5.890000000000000000e+02 3.051679076783437594e+01
5.900000000000000000e+02 3.082597009756453943e+01
5.910000000000000000e+02 3.007747980380920794e+01
5.920000000000000000e+02 2.953520247043487146e+01
5.930000000000000000e+02 2.902798489596411713e+01
5.940000000000000000e+02 2.855275937076530113e+01
5.950000000000000000e+02 2.811596392573636649e+01
5.960000000000000000e+02 2.774985533930792414e+01
5.970000000000000000e+02 2.745362200375364381e+01
5.980000000000000000e+02 2.718850923872324898e+01
5.990000000000000000e+02 2.698953327431621219e+01
6.000000000000000000e+02 2.683676169732546413e+01
6.010000000000000000e+02 2.694481803476322668e+01
6.020000000000000000e+02 2.714018846227327586e+01
6.030000000000000000e+02 2.741984259288232906e+01
6.040000000000000000e+02 2.778787882451566915e+01
6.050000000000000000e+02 2.821813587011105895e+01
6.060000000000000000e+02 2.865302392529640585e+01
6.070000000000000000e+02 2.907867451108601031e+01
6.080000000000000000e+02 2.950241220423724542e+01
6.090000000000000000e+02 2.991113482726410311e+01
6.100000000000000000e+02 3.031269047792157068e+01
6.110000000000000000e+02 2.948839602245928759e+01
6.120000000000000000e+02 2.871836324311183475e+01
6.130000000000000000e+02 2.811242577292068390e+01
6.140000000000000000e+02 2.760362674455481979e+01
6.150000000000000000e+02 2.713380264361880378e+01
6.160000000000000000e+02 2.668267613152568885e+01
6.170000000000000000e+02 2.627141805645754857e+01
6.180000000000000000e+02 2.588180626327824640e+01
6.190000000000000000e+02 2.551924942817570141e+01
6.200000000000000000e+02 2.523785132897963024e+01
6.210000000000000000e+02 2.511801695060670170e+01
6.220000000000000000e+02 2.499327844228291085e+01
6.230000000000000000e+02 2.486094820953182349e+01
6.240000000000000000e+02 2.471840141663155777e+01
6.250000000000000000e+02 2.456282378373037645e+01
6.260000000000000000e+02 2.439196918489229660e+01
6.270000000000000000e+02 2.420641146727930604e+01
6.280000000000000000e+02 2.400823608153176281e+01
6.290000000000000000e+02 2.380457752708224106e+01
6.300000000000000000e+02 2.359697555855273521e+01
6.310000000000000000e+02 2.337314961914297484e+01
6.320000000000000000e+02 2.314812666199666324e+01
6.330000000000000000e+02 2.292002388626907106e+01
6.340000000000000000e+02 2.267004208836774382e+01
6.350000000000000000e+02 2.239782501150308391e+01
6.360000000000000000e+02 2.211734110676106013e+01
6.370000000000000000e+02 2.184063429416572077e+01
6.380000000000000000e+02 2.155469913921055181e+01
6.390000000000000000e+02 2.125886735085941126e+01
6.400000000000000000e+02 2.094784995875114575e+01
6.410000000000000000e+02 2.050855084481821677e+01
6.420000000000000000e+02 2.005367502056951778e+01
6.430000000000000000e+02 1.959713546685938468e+01
6.440000000000000000e+02 1.913668359679568809e+01
6.450000000000000000e+02 1.865799908249432448e+01
6.460000000000000000e+02 1.815660538261449730e+01
6.470000000000000000e+02 1.764181583884551685e+01
6.480000000000000000e+02 1.711557793187566290e+01
6.490000000000000000e+02 1.658045708427412279e+01
6.500000000000000000e+02 1.604060395230123248e+01
6.510000000000000000e+02 1.528670028953509608e+01
6.520000000000000000e+02 1.455644029301614495e+01
6.530000000000000000e+02 1.390159251007407626e+01
6.540000000000000000e+02 1.334451942809553771e+01
6.550000000000000000e+02 1.281459719457528301e+01
6.560000000000000000e+02 1.229203870449381775e+01
6.570000000000000000e+02 1.177775979620567703e+01
6.580000000000000000e+02 1.127651086325561991e+01
6.590000000000000000e+02 1.078590458922225359e+01
6.600000000000000000e+02 1.030622758985472309e+01
6.610000000000000000e+02 9.837894005132087116e+00
6.620000000000000000e+02 9.381346631559894789e+00
6.630000000000000000e+02 8.937001527342022911e+00
6.640000000000000000e+02 8.505203942462125966e+00
6.650000000000000000e+02 8.086265277730918299e+00
6.660000000000000000e+02 7.680425004265373445e+00
6.670000000000000000e+02 7.287858763794330841e+00
6.680000000000000000e+02 6.908680191600303111e+00
6.690000000000000000e+02 6.542955765246560418e+00
6.700000000000000000e+02 6.190701368242756075e+00
6.710000000000000000e+02 5.851875953959578602e+00
6.720000000000000000e+02 5.526357158253885515e+00
6.730000000000000000e+02 5.213986492731513600e+00
6.740000000000000000e+02 4.914578272139937809e+00
6.750000000000000000e+02 4.627926811549033737e+00
6.760000000000000000e+02 4.353837169035770671e+00
6.770000000000000000e+02 4.092216701163010839e+00
6.780000000000000000e+02 3.842952067692932072e+00
6.790000000000000000e+02 3.605873929412591217e+00
6.800000000000000000e+02 3.380765314485843387e+00
6.810000000000000000e+02 3.167274771242849951e+00
6.820000000000000000e+02 2.964694380844816290e+00
6.830000000000000000e+02 2.772305998509609459e+00
6.840000000000000000e+02 2.589476470747400061e+00
6.850000000000000000e+02 2.415649652480954757e+00
6.860000000000000000e+02 2.250561192715168524e+00
6.870000000000000000e+02 2.094779232773260613e+00
6.880000000000000000e+02 1.948847272337745240e+00
6.890000000000000000e+02 1.813063031692791593e+00
6.900000000000000000e+02 1.687521609377059972e+00
6.910000000000000000e+02 1.571954606660260989e+00
6.920000000000000000e+02 1.465286356755988839e+00
6.930000000000000000e+02 1.366400357942184840e+00
6.940000000000000000e+02 1.274343917927736713e+00
6.950000000000000000e+02 1.188300960301954978e+00
6.960000000000000000e+02 1.107646895018662647e+00
6.970000000000000000e+02 1.032094016608516185e+00
6.980000000000000000e+02 9.615345553507151921e-01
6.990000000000000000e+02 8.962204891660624506e-01


==> figures/patches/pure_rerad/POLGREE/mono_ours_3.txt <==
3.000000000000000000e+02 1.136940154373967182e+01
3.010000000000000000e+02 1.405633270615243724e+01
3.020000000000000000e+02 1.625293002353420846e+01
3.030000000000000000e+02 1.810266190773553063e+01
3.040000000000000000e+02 1.958828074983036771e+01
3.050000000000000000e+02 2.087228977102370564e+01
3.060000000000000000e+02 2.197970228649204216e+01
3.070000000000000000e+02 2.288346231775775763e+01
3.080000000000000000e+02 2.360131363954651817e+01
3.090000000000000000e+02 2.418281037088031837e+01
3.100000000000000000e+02 2.466633641984687131e+01
3.110000000000000000e+02 2.505767633550055606e+01
3.120000000000000000e+02 2.540728474377241142e+01
3.130000000000000000e+02 2.572793584821474866e+01
3.140000000000000000e+02 2.602559426386222441e+01
3.150000000000000000e+02 2.629693714504654523e+01
3.160000000000000000e+02 2.646340950793079116e+01
3.170000000000000000e+02 2.656625829821368612e+01
3.180000000000000000e+02 2.659791798733433055e+01
3.190000000000000000e+02 2.656751747106807215e+01
3.200000000000000000e+02 2.650210046717182877e+01
3.210000000000000000e+02 2.635062898360986239e+01
3.220000000000000000e+02 2.619195422511196014e+01
3.230000000000000000e+02 2.602467316865972791e+01
3.240000000000000000e+02 2.584906061028660318e+01
3.250000000000000000e+02 2.566368630943356521e+01
3.260000000000000000e+02 2.546441973106387735e+01
3.270000000000000000e+02 2.524737757273812022e+01
3.280000000000000000e+02 2.501297227644553800e+01
3.290000000000000000e+02 2.475032434649554958e+01
3.300000000000000000e+02 2.438900246728116628e+01
3.310000000000000000e+02 2.404344570593412911e+01
3.320000000000000000e+02 2.365483705700703965e+01
3.330000000000000000e+02 2.321144873848315271e+01
3.340000000000000000e+02 2.269764303505582959e+01
3.350000000000000000e+02 2.209467261289803375e+01
3.360000000000000000e+02 2.138587706976438696e+01
3.370000000000000000e+02 2.054307637083961069e+01
3.380000000000000000e+02 1.952675748749682683e+01
3.390000000000000000e+02 1.826936456983781909e+01
3.400000000000000000e+02 1.678285160604095338e+01
3.410000000000000000e+02 1.673978966154160375e+01
3.420000000000000000e+02 1.659834641957563051e+01
3.430000000000000000e+02 1.639376347917128740e+01
3.440000000000000000e+02 1.602856891829835106e+01
3.450000000000000000e+02 1.546096395195315232e+01
3.460000000000000000e+02 1.485760415094962461e+01
3.470000000000000000e+02 1.421230064105333213e+01
3.480000000000000000e+02 1.349008113096239114e+01
3.490000000000000000e+02 1.252570827567999601e+01
3.500000000000000000e+02 1.141719558607149487e+01
3.510000000000000000e+02 1.204269447740100851e+01
3.520000000000000000e+02 1.266539750062344538e+01
3.530000000000000000e+02 1.323397284783714767e+01
3.540000000000000000e+02 1.372379493421236951e+01
3.550000000000000000e+02 1.412899754229368554e+01
3.560000000000000000e+02 1.448611158348631633e+01
3.570000000000000000e+02 1.461205010236028734e+01
3.580000000000000000e+02 1.420015277037301438e+01
3.590000000000000000e+02 1.362453520131577989e+01
3.600000000000000000e+02 1.307797317253370295e+01
3.610000000000000000e+02 1.568619394023523128e+01
3.620000000000000000e+02 1.790800872961906265e+01
3.630000000000000000e+02 1.977705906480412423e+01
3.640000000000000000e+02 2.123969676889550229e+01
3.650000000000000000e+02 2.232474886812910952e+01
3.660000000000000000e+02 2.313112606869730214e+01
3.670000000000000000e+02 2.369906762138801426e+01
3.680000000000000000e+02 2.412854315026822505e+01
3.690000000000000000e+02 2.449208705517898821e+01
3.700000000000000000e+02 2.480644441406321477e+01
3.710000000000000000e+02 2.528894491789408505e+01
3.720000000000000000e+02 2.569838048317899037e+01
3.730000000000000000e+02 2.602949292415850024e+01
3.740000000000000000e+02 2.631681068224246189e+01
3.750000000000000000e+02 2.659696807343219405e+01
3.760000000000000000e+02 2.687531504738439025e+01
3.770000000000000000e+02 2.715362590518340369e+01
3.780000000000000000e+02 2.743197832114047685e+01
3.790000000000000000e+02 2.770992183977626055e+01
3.800000000000000000e+02 2.798688472840387576e+01
3.810000000000000000e+02 2.837921315828640800e+01
3.820000000000000000e+02 2.875688417910359007e+01
3.830000000000000000e+02 2.912193838356406417e+01
3.840000000000000000e+02 2.947511654739786735e+01
3.850000000000000000e+02 2.981572958602909296e+01
3.860000000000000000e+02 3.014212369728222640e+01
3.870000000000000000e+02 3.045828756126325843e+01
3.880000000000000000e+02 3.076788759364744763e+01
3.890000000000000000e+02 3.107170914880430601e+01
3.900000000000000000e+02 2.885262629515255739e+01
3.910000000000000000e+02 2.878868715639822184e+01
3.920000000000000000e+02 2.864695688966647324e+01
3.930000000000000000e+02 2.841458586854322732e+01
3.940000000000000000e+02 2.807474913650589343e+01
3.950000000000000000e+02 2.761917043976325203e+01
3.960000000000000000e+02 2.703047236329295089e+01
3.970000000000000000e+02 2.629738254392853136e+01
3.980000000000000000e+02 2.541540840216128316e+01
3.990000000000000000e+02 2.437943101248427880e+01
4.000000000000000000e+02 2.318807769065889701e+01
4.010000000000000000e+02 2.181819689180754196e+01
4.020000000000000000e+02 2.041614708625752783e+01
4.030000000000000000e+02 1.909111162617995561e+01
4.040000000000000000e+02 1.783271864041199706e+01
4.050000000000000000e+02 1.663654522790422163e+01
4.060000000000000000e+02 1.550253174980469595e+01
4.070000000000000000e+02 1.442901233542928630e+01
4.080000000000000000e+02 1.341488698873311058e+01
4.090000000000000000e+02 1.246110168215156833e+01
4.100000000000000000e+02 1.156387835584345325e+01
4.110000000000000000e+02 1.052767031852034307e+01
4.120000000000000000e+02 9.523883449957368796e+00
4.130000000000000000e+02 8.552200502270041582e+00
4.140000000000000000e+02 7.612309835602204977e+00
4.150000000000000000e+02 6.703760960186929907e+00
4.160000000000000000e+02 5.827864309039955337e+00
4.170000000000000000e+02 4.991349663828046346e+00
4.180000000000000000e+02 4.203300221008479554e+00
4.190000000000000000e+02 3.489329228573446962e+00
4.200000000000000000e+02 2.872313116361416618e+00
4.210000000000000000e+02 2.212422935650615763e+00
4.220000000000000000e+02 1.644207748847879014e+00
4.230000000000000000e+02 1.201251402404149848e+00
4.240000000000000000e+02 9.934078068666986061e-01
4.250000000000000000e+02 1.126925056393468960e+00
4.260000000000000000e+02 1.496558625900216821e+00
4.270000000000000000e+02 1.975224366249076713e+00
4.280000000000000000e+02 2.494275846825065646e+00
4.290000000000000000e+02 3.017469052825572540e+00
4.300000000000000000e+02 3.521606934138724387e+00
4.310000000000000000e+02 3.678218670492491515e+00
4.320000000000000000e+02 3.822358008038519994e+00
4.330000000000000000e+02 3.959826412785599548e+00
4.340000000000000000e+02 4.100112664187462563e+00
4.350000000000000000e+02 4.254264471094562516e+00
4.360000000000000000e+02 4.431935777400241250e+00
4.370000000000000000e+02 4.616541817265487957e+00
4.380000000000000000e+02 4.783171555224758009e+00
4.390000000000000000e+02 4.906538549447441611e+00
4.400000000000000000e+02 4.958465737532439910e+00
4.410000000000000000e+02 4.991111150384188733e+00
4.420000000000000000e+02 4.941756205067056484e+00
4.430000000000000000e+02 4.831027519806977644e+00
4.440000000000000000e+02 4.682813717538457432e+00
4.450000000000000000e+02 4.521817115009795884e+00
4.460000000000000000e+02 4.365164010856085852e+00
4.470000000000000000e+02 4.202934576787139775e+00
4.480000000000000000e+02 4.019273269499458401e+00
4.490000000000000000e+02 3.799870903810234068e+00
4.500000000000000000e+02 3.533230132796491230e+00
4.510000000000000000e+02 3.214742855433207147e+00
4.520000000000000000e+02 2.852399177010478404e+00
4.530000000000000000e+02 2.477685274535050830e+00
4.540000000000000000e+02 2.124652753649519887e+00
4.550000000000000000e+02 1.829290141168520289e+00
4.560000000000000000e+02 1.622491437680704029e+00
4.570000000000000000e+02 1.517119968364911919e+00
4.580000000000000000e+02 1.507564045297902444e+00
4.590000000000000000e+02 1.570367759459697199e+00
4.600000000000000000e+02 1.674656432922510207e+00
4.610000000000000000e+02 1.519474942699883480e+00
4.620000000000000000e+02 1.372244006458153587e+00
4.630000000000000000e+02 1.246118764925592259e+00
4.640000000000000000e+02 1.163224212583508388e+00
4.650000000000000000e+02 1.154377039794674431e+00
4.660000000000000000e+02 1.248192713161398792e+00
4.670000000000000000e+02 1.447189484732837039e+00
4.680000000000000000e+02 1.737493211649717706e+00
4.690000000000000000e+02 2.100038376847035870e+00
4.700000000000000000e+02 2.522713447859924685e+00
4.710000000000000000e+02 3.005894589326716826e+00
4.720000000000000000e+02 3.530638115796802534e+00
4.730000000000000000e+02 4.090087789185957057e+00
4.740000000000000000e+02 4.675588643024493507e+00
4.750000000000000000e+02 5.280764713588639303e+00
4.760000000000000000e+02 5.899551175515892254e+00
4.770000000000000000e+02 6.524915713450136323e+00
4.780000000000000000e+02 7.149972989754351360e+00
4.790000000000000000e+02 7.768590105039839599e+00
4.800000000000000000e+02 8.375059674411549082e+00
4.810000000000000000e+02 8.848387581746102626e+00
4.820000000000000000e+02 9.319148923357332137e+00
4.830000000000000000e+02 9.791474790362647340e+00
4.840000000000000000e+02 1.026887998379517519e+01
4.850000000000000000e+02 1.075432037371753680e+01
4.860000000000000000e+02 1.124876607436414488e+01
4.870000000000000000e+02 1.174248811650071822e+01
4.880000000000000000e+02 1.222475221014012980e+01
4.890000000000000000e+02 1.268590903949759152e+01
4.900000000000000000e+02 1.311676904445720204e+01
4.910000000000000000e+02 1.307753984810310044e+01
4.920000000000000000e+02 1.298984756982289746e+01
4.930000000000000000e+02 1.285656991490374068e+01
4.940000000000000000e+02 1.268055676009777066e+01
4.950000000000000000e+02 1.246476506848456367e+01
4.960000000000000000e+02 1.221305968925237373e+01
4.970000000000000000e+02 1.193096684077635850e+01
4.980000000000000000e+02 1.162313277327323213e+01
4.990000000000000000e+02 1.129449492243331221e+01
5.000000000000000000e+02 1.095087139845819557e+01
5.010000000000000000e+02 1.044143432977853791e+01
5.020000000000000000e+02 9.873227109492194842e+00
5.030000000000000000e+02 9.235336824292797786e+00
5.040000000000000000e+02 8.515975028286009163e+00
5.050000000000000000e+02 7.701447735260759764e+00
5.060000000000000000e+02 6.773918258704448192e+00
5.070000000000000000e+02 5.706063614905576564e+00
5.080000000000000000e+02 4.465980140382422192e+00
5.090000000000000000e+02 2.987420906078238403e+00
5.100000000000000000e+02 1.231303049959978635e+00
5.110000000000000000e+02 5.068277161657354091e-01
5.120000000000000000e+02 9.688525784402267638e-01
5.130000000000000000e+02 2.427054891641833301e+00
5.140000000000000000e+02 4.483352765634406545e+00
5.150000000000000000e+02 7.300417009171685123e+00
5.160000000000000000e+02 1.072219247878630632e+01
5.170000000000000000e+02 1.371458379485041590e+01
5.180000000000000000e+02 1.608995899877636049e+01
5.190000000000000000e+02 1.806637313498655573e+01
5.200000000000000000e+02 1.959507408199307932e+01
5.210000000000000000e+02 1.978508828166910760e+01
5.220000000000000000e+02 1.985576120194959415e+01
5.230000000000000000e+02 1.980866736807047346e+01
5.240000000000000000e+02 1.955544850848114180e+01
5.250000000000000000e+02 1.937467425939017573e+01
5.260000000000000000e+02 1.933421709777399045e+01
5.270000000000000000e+02 1.951227893502646182e+01
5.280000000000000000e+02 1.987198729986206658e+01
5.290000000000000000e+02 2.020397326116899706e+01
5.300000000000000000e+02 2.055535578576872524e+01
5.310000000000000000e+02 2.210998373984507381e+01
5.320000000000000000e+02 2.360716621479503630e+01
5.330000000000000000e+02 2.502459915485053443e+01
5.340000000000000000e+02 2.606166682404690960e+01
5.350000000000000000e+02 2.681318035457166715e+01
5.360000000000000000e+02 2.744803002603856967e+01
5.370000000000000000e+02 2.801719325257171533e+01
5.380000000000000000e+02 2.855695421592531602e+01
5.390000000000000000e+02 2.895815633189520000e+01
5.400000000000000000e+02 2.931391147308838896e+01
5.410000000000000000e+02 2.917369421348096026e+01
5.420000000000000000e+02 2.883562724369967256e+01
5.430000000000000000e+02 2.818259785433394171e+01
5.440000000000000000e+02 2.741931880341974193e+01
5.450000000000000000e+02 2.660341228464983132e+01
5.460000000000000000e+02 2.574855591280248035e+01
5.470000000000000000e+02 2.487926174834801429e+01
5.480000000000000000e+02 2.407133165599884705e+01
5.490000000000000000e+02 2.326351006908010532e+01
5.500000000000000000e+02 2.249500695597042466e+01
5.510000000000000000e+02 2.268870493014590295e+01
5.520000000000000000e+02 2.284835428085895614e+01
5.530000000000000000e+02 2.299000541448567958e+01
5.540000000000000000e+02 2.311019921424873402e+01
5.550000000000000000e+02 2.320970126070969286e+01
5.560000000000000000e+02 2.329533716189297365e+01
5.570000000000000000e+02 2.334207686394353587e+01
5.580000000000000000e+02 2.334413963702490591e+01
5.590000000000000000e+02 2.330772971993688714e+01
5.600000000000000000e+02 2.323942575951079093e+01
5.610000000000000000e+02 2.429419443567108772e+01
5.620000000000000000e+02 2.517823388058248568e+01
5.630000000000000000e+02 2.591406370514852497e+01
5.640000000000000000e+02 2.651972230646903128e+01
5.650000000000000000e+02 2.698564578018145710e+01
5.660000000000000000e+02 2.730375052461859298e+01
5.670000000000000000e+02 2.746359755780596146e+01
5.680000000000000000e+02 2.746833727844772000e+01
5.690000000000000000e+02 2.725531168614650568e+01
5.700000000000000000e+02 2.685425228938405695e+01
5.710000000000000000e+02 2.478932587077085969e+01
5.720000000000000000e+02 2.226944447224275336e+01
5.730000000000000000e+02 1.949239533926528978e+01
5.740000000000000000e+02 1.652741458012092224e+01
5.750000000000000000e+02 1.348796233829705749e+01
5.760000000000000000e+02 1.044537276478087406e+01
5.770000000000000000e+02 7.432558756758680829e+00
5.780000000000000000e+02 4.584278833033391898e+00
5.790000000000000000e+02 2.703553673826400772e+00
5.800000000000000000e+02 3.237027526862878091e+00
5.810000000000000000e+02 3.637657484826494425e+00
5.820000000000000000e+02 4.189613397550811413e+00
5.830000000000000000e+02 4.794355180350082790e+00
5.840000000000000000e+02 5.384815122429217560e+00
5.850000000000000000e+02 5.916149205412504664e+00
5.860000000000000000e+02 6.130149345258465665e+00
5.870000000000000000e+02 5.376184897661569373e+00
5.880000000000000000e+02 4.614408522774411381e+00
5.890000000000000000e+02 3.850520258307386534e+00
5.900000000000000000e+02 3.085988147463927245e+00
5.910000000000000000e+02 3.197922503960850094e+00
5.920000000000000000e+02 3.117078091969961218e+00
5.930000000000000000e+02 2.994699597209375508e+00
5.940000000000000000e+02 2.837138746447192883e+00
5.950000000000000000e+02 2.642344129806013964e+00
5.960000000000000000e+02 2.387005817114687733e+00
5.970000000000000000e+02 2.073599967879290240e+00
5.980000000000000000e+02 1.734293341073200878e+00
5.990000000000000000e+02 1.340094119121676197e+00
6.000000000000000000e+02 9.095948276385130704e-01
6.010000000000000000e+02 2.753811312432637437e-01
6.020000000000000000e+02 3.841158612651280335e-01
6.030000000000000000e+02 6.412616845655236819e-01
6.040000000000000000e+02 9.767231987548793404e-01
6.050000000000000000e+02 1.370829825431850502e+00
6.060000000000000000e+02 1.776228069711231150e+00
6.070000000000000000e+02 2.180527488797880498e+00
6.080000000000000000e+02 2.589241228478150081e+00
6.090000000000000000e+02 2.990168623987898844e+00
6.100000000000000000e+02 3.389391337894926526e+00
6.110000000000000000e+02 2.727821391250030647e+00
6.120000000000000000e+02 2.133336265625596528e+00
6.130000000000000000e+02 1.693924022244661431e+00
6.140000000000000000e+02 1.346695237804996559e+00
6.150000000000000000e+02 1.041574795625196836e+00
6.160000000000000000e+02 7.620453384413030662e-01
6.170000000000000000e+02 5.225194419158186721e-01
6.180000000000000000e+02 3.081288929107169339e-01
6.190000000000000000e+02 1.215417538666804520e-01
6.200000000000000000e+02 2.947467085302811311e-04
6.210000000000000000e+02 2.228224670282436762e-04
6.220000000000000000e+02 2.633493758630663811e-04
6.230000000000000000e+02 3.128929306917689851e-04
6.240000000000000000e+02 4.218555422031198101e-04
6.250000000000000000e+02 6.536417277355544876e-04
6.260000000000000000e+02 1.184847461593533085e-03
6.270000000000000000e+02 2.398721440135054197e-03
6.280000000000000000e+02 5.269346175581473245e-03
6.290000000000000000e+02 1.412601973039430067e-02
6.300000000000000000e+02 2.939740656008254377e-02
6.310000000000000000e+02 4.250076865795252012e-02
6.320000000000000000e+02 6.382840235337151891e-02
6.330000000000000000e+02 9.255839441989127669e-02
6.340000000000000000e+02 1.167530136902054233e-01
6.350000000000000000e+02 1.368282687726762592e-01
6.360000000000000000e+02 1.624182319403513763e-01
6.370000000000000000e+02 2.016357963700352862e-01
6.380000000000000000e+02 2.463426761086904004e-01
6.390000000000000000e+02 2.962845101333080322e-01
6.400000000000000000e+02 3.481047276314456762e-01
6.410000000000000000e+02 3.278265678933403593e-01
6.420000000000000000e+02 3.121916702324141202e-01
6.430000000000000000e+02 3.127187015533804959e-01
6.440000000000000000e+02 3.217086615250865922e-01
6.450000000000000000e+02 3.306437205236700816e-01
6.460000000000000000e+02 3.379633107459567021e-01
6.470000000000000000e+02 3.479992294944311282e-01
6.480000000000000000e+02 3.591830746411363573e-01
6.490000000000000000e+02 3.703612709963424732e-01
6.500000000000000000e+02 3.815338228481315319e-01
6.510000000000000000e+02 2.361839189841066222e-01
6.520000000000000000e+02 1.029205437392322897e-01
6.530000000000000000e+02 1.969819178318504491e-02
6.540000000000000000e+02 4.443069901802725388e-03
6.550000000000000000e+02 4.102909055321169590e-03
6.560000000000000000e+02 2.628877753236948025e-03
6.570000000000000000e+02 1.206885214339461587e-04
6.580000000000000000e+02 0.000000000000000000e+00
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 0.000000000000000000e+00
6.720000000000000000e+02 0.000000000000000000e+00
6.730000000000000000e+02 0.000000000000000000e+00
6.740000000000000000e+02 0.000000000000000000e+00
6.750000000000000000e+02 0.000000000000000000e+00
6.760000000000000000e+02 0.000000000000000000e+00
6.770000000000000000e+02 0.000000000000000000e+00
6.780000000000000000e+02 0.000000000000000000e+00
6.790000000000000000e+02 0.000000000000000000e+00
6.800000000000000000e+02 0.000000000000000000e+00
6.810000000000000000e+02 0.000000000000000000e+00
6.820000000000000000e+02 0.000000000000000000e+00
6.830000000000000000e+02 0.000000000000000000e+00
6.840000000000000000e+02 0.000000000000000000e+00
6.850000000000000000e+02 0.000000000000000000e+00
6.860000000000000000e+02 0.000000000000000000e+00
6.870000000000000000e+02 0.000000000000000000e+00
6.880000000000000000e+02 0.000000000000000000e+00
6.890000000000000000e+02 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00
6.910000000000000000e+02 0.000000000000000000e+00
6.920000000000000000e+02 0.000000000000000000e+00
6.930000000000000000e+02 0.000000000000000000e+00
6.940000000000000000e+02 0.000000000000000000e+00
6.950000000000000000e+02 0.000000000000000000e+00
6.960000000000000000e+02 0.000000000000000000e+00
6.970000000000000000e+02 0.000000000000000000e+00
6.980000000000000000e+02 1.261533944782685420e-04
6.990000000000000000e+02 9.216741906644417394e-04


==> figures/patches/pure_rerad/POLGREE/mono_ours_4.txt <==
3.000000000000000000e+02 2.090699396844527058e+01
3.010000000000000000e+02 1.868239083272050749e+01
3.020000000000000000e+02 1.673322188484618067e+01
3.030000000000000000e+02 1.494275515747302308e+01
3.040000000000000000e+02 1.338498263206730954e+01
3.050000000000000000e+02 1.190584953812240876e+01
3.060000000000000000e+02 1.049610672480829443e+01
3.070000000000000000e+02 9.213145619753245086e+00
3.080000000000000000e+02 8.075678172424391121e+00
3.090000000000000000e+02 7.059828187268687216e+00
3.100000000000000000e+02 6.150394537259192163e+00
3.110000000000000000e+02 5.322320123701137717e+00
3.120000000000000000e+02 4.563348389791215709e+00
3.130000000000000000e+02 3.869653806271808438e+00
3.140000000000000000e+02 3.246822309536932849e+00
3.150000000000000000e+02 2.715945127306059526e+00
3.160000000000000000e+02 2.439513994340911651e+00
3.170000000000000000e+02 2.285015604811218015e+00
3.180000000000000000e+02 2.181799670643306932e+00
3.190000000000000000e+02 2.266467821517971437e+00
3.200000000000000000e+02 2.659712127705557094e+00
3.210000000000000000e+02 2.417802847026656377e+00
3.220000000000000000e+02 2.256239671196723862e+00
3.230000000000000000e+02 2.199919845010068098e+00
3.240000000000000000e+02 2.257229353753924528e+00
3.250000000000000000e+02 2.423182225502520826e+00
3.260000000000000000e+02 2.687592807146919949e+00
3.270000000000000000e+02 3.038418375877423916e+00
3.280000000000000000e+02 3.452308721152868909e+00
3.290000000000000000e+02 3.920340498750274350e+00
3.300000000000000000e+02 4.464903957971474213e+00
3.310000000000000000e+02 4.831235631500364391e+00
3.320000000000000000e+02 5.273908956817273008e+00
3.330000000000000000e+02 5.798585869738451137e+00
3.340000000000000000e+02 6.413169591057616969e+00
3.350000000000000000e+02 7.125752933472730533e+00
3.360000000000000000e+02 7.938373465491948444e+00
3.370000000000000000e+02 8.867905594276599857e+00
3.380000000000000000e+02 9.939679997884233842e+00
3.390000000000000000e+02 1.120105994092798873e+01
3.400000000000000000e+02 1.261174731155585427e+01
3.410000000000000000e+02 1.265580643524149274e+01
3.420000000000000000e+02 1.286438103912567144e+01
3.430000000000000000e+02 1.319191867262210849e+01
3.440000000000000000e+02 1.365463180819482325e+01
3.450000000000000000e+02 1.423003554322376552e+01
3.460000000000000000e+02 1.481720392869540781e+01
3.470000000000000000e+02 1.542089900368115529e+01
3.480000000000000000e+02 1.610987866290746950e+01
3.490000000000000000e+02 1.717683802394077475e+01
3.500000000000000000e+02 1.862481262111506553e+01
3.510000000000000000e+02 1.751877025657981335e+01
3.520000000000000000e+02 1.654588525120517417e+01
3.530000000000000000e+02 1.572678868081731274e+01
3.540000000000000000e+02 1.505103850625220119e+01
3.550000000000000000e+02 1.450077887615736927e+01
3.560000000000000000e+02 1.401948257664352582e+01
3.570000000000000000e+02 1.368371930889797206e+01
3.580000000000000000e+02 1.372111159599819530e+01
3.590000000000000000e+02 1.398922513637936760e+01
3.600000000000000000e+02 1.437930640712471764e+01
3.610000000000000000e+02 1.180529835661709015e+01
3.620000000000000000e+02 9.467705975390183326e+00
3.630000000000000000e+02 7.329755931300300453e+00
3.640000000000000000e+02 5.476677936288324666e+00
3.650000000000000000e+02 3.947209844346112995e+00
3.660000000000000000e+02 2.734989576708104941e+00
3.670000000000000000e+02 2.012593959555760481e+00
3.680000000000000000e+02 1.793978888248488390e+00
3.690000000000000000e+02 2.020542763155492860e+00
3.700000000000000000e+02 2.500566269218146953e+00
3.710000000000000000e+02 2.363584353049786646e+00
3.720000000000000000e+02 2.768677186855889261e+00
3.730000000000000000e+02 3.415739334241103098e+00
3.740000000000000000e+02 4.179241138565229718e+00
3.750000000000000000e+02 5.009506789085531153e+00
3.760000000000000000e+02 5.847931855706630877e+00
3.770000000000000000e+02 6.667525718731555529e+00
3.780000000000000000e+02 7.456933512683556309e+00
3.790000000000000000e+02 8.212968813390231659e+00
3.800000000000000000e+02 8.935649246867461315e+00
3.810000000000000000e+02 9.552928440848850400e+00
3.820000000000000000e+02 1.016293729896583464e+01
3.830000000000000000e+02 1.076280335699094870e+01
3.840000000000000000e+02 1.134941750635128521e+01
3.850000000000000000e+02 1.191832540950171193e+01
3.860000000000000000e+02 1.246449543598035525e+01
3.870000000000000000e+02 1.299739656308443791e+01
3.880000000000000000e+02 1.352466468814296086e+01
3.890000000000000000e+02 1.404709964665658894e+01
3.900000000000000000e+02 1.354847787436125373e+01
3.910000000000000000e+02 1.395812302858271536e+01
3.920000000000000000e+02 1.431882564726549312e+01
3.930000000000000000e+02 1.462268148616630548e+01
3.940000000000000000e+02 1.485742520237482189e+01
3.950000000000000000e+02 1.502256264487990123e+01
3.960000000000000000e+02 1.510589850226177155e+01
3.970000000000000000e+02 1.510380628167815686e+01
3.980000000000000000e+02 1.502158914349392305e+01
3.990000000000000000e+02 1.486119965888989647e+01
4.000000000000000000e+02 1.462632625356267546e+01
4.010000000000000000e+02 1.429783613734080738e+01
4.020000000000000000e+02 1.390970025906702645e+01
4.030000000000000000e+02 1.346717821820303840e+01
4.040000000000000000e+02 1.297445673167385394e+01
4.050000000000000000e+02 1.243997248901923847e+01
4.060000000000000000e+02 1.187687510443873862e+01
4.070000000000000000e+02 1.129232851077598632e+01
4.080000000000000000e+02 1.068110420616374512e+01
4.090000000000000000e+02 1.005056192300677509e+01
4.100000000000000000e+02 9.409818135262989713e+00
4.110000000000000000e+02 8.595410538417361579e+00
4.120000000000000000e+02 7.788430085263331470e+00
4.130000000000000000e+02 6.992279821199538503e+00
4.140000000000000000e+02 6.209855232539475800e+00
4.150000000000000000e+02 5.443784058442030727e+00
4.160000000000000000e+02 4.699410483662145310e+00
4.170000000000000000e+02 3.986006146630144187e+00
4.180000000000000000e+02 3.313828657850092618e+00
4.190000000000000000e+02 2.713299970929742955e+00
4.200000000000000000e+02 2.213227676531585253e+00
4.210000000000000000e+02 1.651918168598287329e+00
4.220000000000000000e+02 1.203169195346949216e+00
4.230000000000000000e+02 9.455231736938206621e-01
4.240000000000000000e+02 9.988484420332036651e-01
4.250000000000000000e+02 1.315090045066965585e+00
4.260000000000000000e+02 1.743574349549407820e+00
4.270000000000000000e+02 2.220295846275012863e+00
4.280000000000000000e+02 2.713673604083861157e+00
4.290000000000000000e+02 3.202430478972264183e+00
4.300000000000000000e+02 3.669755120972608697e+00
4.310000000000000000e+02 3.793047471553162353e+00
4.320000000000000000e+02 3.903174533475304298e+00
4.330000000000000000e+02 4.006514751518714945e+00
4.340000000000000000e+02 4.112564552531018158e+00
4.350000000000000000e+02 4.232051632464338908e+00
4.360000000000000000e+02 4.374480818051328157e+00
4.370000000000000000e+02 4.524423761362792895e+00
4.380000000000000000e+02 4.658413554258635791e+00
4.390000000000000000e+02 4.752550629469308063e+00
4.400000000000000000e+02 4.779947247201890015e+00
4.410000000000000000e+02 4.792960342667884177e+00
4.420000000000000000e+02 4.728495369643916924e+00
4.430000000000000000e+02 4.606032811729260601e+00
4.440000000000000000e+02 4.448416098462827151e+00
4.450000000000000000e+02 4.279368235567805101e+00
4.460000000000000000e+02 4.115384255906676891e+00
4.470000000000000000e+02 3.947249745019912215e+00
4.480000000000000000e+02 3.760229937954288282e+00
4.490000000000000000e+02 3.541324507941200128e+00
4.500000000000000000e+02 3.280732968455478904e+00
4.510000000000000000e+02 2.969311827545349391e+00
4.520000000000000000e+02 2.620026378172640946e+00
4.530000000000000000e+02 2.265491567025765374e+00
4.540000000000000000e+02 1.942133894822827722e+00
4.550000000000000000e+02 1.688869367678303757e+00
4.560000000000000000e+02 1.536967396968611288e+00
4.570000000000000000e+02 1.494050052605846890e+00
4.580000000000000000e+02 1.544025379266919407e+00
4.590000000000000000e+02 1.655469544878154009e+00
4.600000000000000000e+02 1.796317741992166761e+00
4.610000000000000000e+02 1.664344657427302643e+00
4.620000000000000000e+02 1.541747082390849677e+00
4.630000000000000000e+02 1.442818308370730440e+00
4.640000000000000000e+02 1.388532501500741700e+00
4.650000000000000000e+02 1.404663708821628054e+00
4.660000000000000000e+02 1.513105531636574241e+00
4.670000000000000000e+02 1.714922027884122180e+00
4.680000000000000000e+02 2.000065242443563651e+00
4.690000000000000000e+02 2.353639212521158708e+00
4.700000000000000000e+02 2.765476198773974659e+00
4.710000000000000000e+02 3.237690648080364220e+00
4.720000000000000000e+02 3.749984881662879133e+00
4.730000000000000000e+02 4.295607677844795802e+00
4.740000000000000000e+02 4.866130121149311094e+00
4.750000000000000000e+02 5.455350615721701324e+00
4.760000000000000000e+02 6.057415386698489002e+00
4.770000000000000000e+02 6.665575543048218421e+00
4.780000000000000000e+02 7.273242373382482029e+00
4.790000000000000000e+02 7.874567508609344735e+00
4.800000000000000000e+02 8.464269617818253266e+00
4.810000000000000000e+02 8.921869261083459790e+00
4.820000000000000000e+02 9.376978241005119230e+00
4.830000000000000000e+02 9.833628437193757676e+00
4.840000000000000000e+02 1.029521149815072967e+01
4.850000000000000000e+02 1.076454496919252257e+01
4.860000000000000000e+02 1.124255528304844276e+01
4.870000000000000000e+02 1.171987975453273556e+01
4.880000000000000000e+02 1.218624313106760404e+01
4.890000000000000000e+02 1.263244737685795549e+01
4.900000000000000000e+02 1.304974861837769140e+01
4.910000000000000000e+02 1.299860174792165957e+01
4.920000000000000000e+02 1.290060966453009250e+01
4.930000000000000000e+02 1.275845817842874297e+01
4.940000000000000000e+02 1.257480788299018570e+01
4.950000000000000000e+02 1.235242981173598942e+01
4.960000000000000000e+02 1.209456171873915409e+01
4.970000000000000000e+02 1.180654572574991867e+01
4.980000000000000000e+02 1.149306667478539445e+01
4.990000000000000000e+02 1.115876967480763859e+01
5.000000000000000000e+02 1.080917684910651033e+01
5.010000000000000000e+02 1.029272236447251032e+01
5.020000000000000000e+02 9.716951425161495237e+00
5.030000000000000000e+02 9.070962091097250379e+00
5.040000000000000000e+02 8.342989389089050078e+00
5.050000000000000000e+02 7.519390699089310459e+00
5.060000000000000000e+02 6.582533684078572200e+00
5.070000000000000000e+02 5.505824135520305695e+00
5.080000000000000000e+02 4.258341322117300543e+00
5.090000000000000000e+02 2.777308054344133748e+00
5.100000000000000000e+02 1.058153530771751338e+00
5.110000000000000000e+02 4.503771433251163581e-01
5.120000000000000000e+02 1.175293848820266440e+00
5.130000000000000000e+02 2.649394292209347412e+00
5.140000000000000000e+02 4.706030822571271699e+00
5.150000000000000000e+02 7.516296604307711071e+00
5.160000000000000000e+02 1.092319104717610401e+01
5.170000000000000000e+02 1.389928298262572248e+01
5.180000000000000000e+02 1.626136347204027999e+01
5.190000000000000000e+02 1.822677212099883093e+01
5.200000000000000000e+02 1.974653429827372975e+01
5.210000000000000000e+02 1.993186330582610921e+01
5.220000000000000000e+02 1.999783003290016126e+01
5.230000000000000000e+02 1.994589381681490536e+01
5.240000000000000000e+02 1.968784684482835701e+01
5.250000000000000000e+02 1.950135039748035837e+01
5.260000000000000000e+02 1.945424605639309590e+01
5.270000000000000000e+02 1.962472062866445910e+01
5.280000000000000000e+02 1.997631043863427180e+01
5.290000000000000000e+02 2.030015517111141321e+01
5.300000000000000000e+02 2.064332745211517661e+01
5.310000000000000000e+02 2.218981931089318138e+01
5.320000000000000000e+02 2.367982342508494753e+01
5.330000000000000000e+02 2.509053240685836172e+01
5.340000000000000000e+02 2.612083396733899932e+01
5.350000000000000000e+02 2.686543657888714165e+01
5.360000000000000000e+02 2.749333197376713400e+01
5.370000000000000000e+02 2.805558140332084349e+01
5.380000000000000000e+02 2.858854534793959701e+01
5.390000000000000000e+02 2.898312080451698947e+01
5.400000000000000000e+02 2.933246982547496629e+01
5.410000000000000000e+02 2.918651740251435456e+01
5.420000000000000000e+02 2.884258059216746162e+01
5.430000000000000000e+02 2.818367899734797177e+01
5.440000000000000000e+02 2.741469144917321543e+01
5.450000000000000000e+02 2.659338689284077617e+01
5.460000000000000000e+02 2.573359204863182015e+01
5.470000000000000000e+02 2.485997967852260970e+01
5.480000000000000000e+02 2.404851515326637212e+01
5.490000000000000000e+02 2.323811564685962594e+01
5.500000000000000000e+02 2.246814073021898395e+01
5.510000000000000000e+02 2.266103569267825790e+01
5.520000000000000000e+02 2.281982704552368446e+01
5.530000000000000000e+02 2.295994471123208314e+01
5.540000000000000000e+02 2.307855125790952400e+01
5.550000000000000000e+02 2.317606343150190185e+01
5.560000000000000000e+02 2.325994658597983289e+01
5.570000000000000000e+02 2.330464160582478428e+01
5.580000000000000000e+02 2.330433821516487924e+01
5.590000000000000000e+02 2.326526476240464092e+01
5.600000000000000000e+02 2.319402573422097902e+01
5.610000000000000000e+02 2.424529142420352557e+01
5.620000000000000000e+02 2.512566751779862528e+01
5.630000000000000000e+02 2.585755812720320179e+01
5.640000000000000000e+02 2.645887355990780776e+01
5.650000000000000000e+02 2.691992653240742328e+01
5.660000000000000000e+02 2.723251666022160222e+01
5.670000000000000000e+02 2.738616130213734223e+01
5.680000000000000000e+02 2.738395146382741885e+01
5.690000000000000000e+02 2.716321704408706239e+01
5.700000000000000000e+02 2.675369179170694167e+01
5.710000000000000000e+02 2.467776731610821273e+01
5.720000000000000000e+02 2.214793608053330942e+01
5.730000000000000000e+02 1.936239890622610105e+01
5.740000000000000000e+02 1.639065753411675530e+01
5.750000000000000000e+02 1.334628829810931094e+01
5.760000000000000000e+02 1.030063789680973407e+01
5.770000000000000000e+02 7.286885888678959589e+00
5.780000000000000000e+02 4.443833867653749436e+00
5.790000000000000000e+02 2.620484766138129196e+00
5.800000000000000000e+02 3.274121225450182582e+00
5.810000000000000000e+02 3.709875036560188910e+00
5.820000000000000000e+02 4.282670458714964212e+00
5.830000000000000000e+02 4.899149617504577670e+00
5.840000000000000000e+02 5.496112803361978827e+00
5.850000000000000000e+02 6.031047063450067469e+00
5.860000000000000000e+02 6.073141781558214269e+00
5.870000000000000000e+02 5.316421221639831884e+00
5.880000000000000000e+02 4.551972335305059403e+00
5.890000000000000000e+02 3.785559954462073051e+00
5.900000000000000000e+02 3.018844599073276402e+00
5.910000000000000000e+02 3.127365354646125972e+00
5.920000000000000000e+02 3.043415806765928266e+00
5.930000000000000000e+02 2.917937376671722927e+00
5.940000000000000000e+02 2.757284151431977914e+00
5.950000000000000000e+02 2.559424581495465478e+00
5.960000000000000000e+02 2.301073351557314073e+00
5.970000000000000000e+02 1.984699673079603377e+00
5.980000000000000000e+02 1.642458460772169726e+00
5.990000000000000000e+02 1.245368047860289318e+00
6.000000000000000000e+02 8.120096519240431743e-01
6.010000000000000000e+02 1.761258234189625183e-01
6.020000000000000000e+02 3.841158612651280335e-01
6.030000000000000000e+02 6.412616845655236819e-01
6.040000000000000000e+02 9.767231987548793404e-01
6.050000000000000000e+02 1.370829825431850502e+00
6.060000000000000000e+02 1.776228069711231150e+00
6.070000000000000000e+02 2.180527488797880498e+00
6.080000000000000000e+02 2.589241228478150081e+00
6.090000000000000000e+02 2.990168623987898844e+00
6.100000000000000000e+02 3.389391337894926526e+00
6.110000000000000000e+02 2.727821391250030647e+00
6.120000000000000000e+02 2.133336265625596528e+00
6.130000000000000000e+02 1.693924022244661431e+00
6.140000000000000000e+02 1.346695237804996559e+00
6.150000000000000000e+02 1.041574795625196836e+00
6.160000000000000000e+02 7.620453384413030662e-01
6.170000000000000000e+02 5.225194419158186721e-01
6.180000000000000000e+02 3.081288929107169339e-01
6.190000000000000000e+02 1.215417538666804520e-01
6.200000000000000000e+02 2.947467085302811311e-04
6.210000000000000000e+02 2.228224670282436762e-04
6.220000000000000000e+02 2.633493758630663811e-04
6.230000000000000000e+02 3.128929306917689851e-04
6.240000000000000000e+02 4.218555422031198101e-04
6.250000000000000000e+02 6.536417277355544876e-04
6.260000000000000000e+02 1.184847461593533085e-03
6.270000000000000000e+02 2.398721440135054197e-03
6.280000000000000000e+02 5.269346175581473245e-03
6.290000000000000000e+02 1.412601973039430067e-02
6.300000000000000000e+02 2.939740656008254377e-02
6.310000000000000000e+02 4.250076865795252012e-02
6.320000000000000000e+02 6.382840235337151891e-02
6.330000000000000000e+02 9.255839441989127669e-02
6.340000000000000000e+02 1.167530136902054233e-01
6.350000000000000000e+02 1.368282687726762592e-01
6.360000000000000000e+02 1.624182319403513763e-01
6.370000000000000000e+02 2.016357963700352862e-01
6.380000000000000000e+02 2.463426761086904004e-01
6.390000000000000000e+02 2.962845101333080322e-01
6.400000000000000000e+02 3.481047276314456762e-01
6.410000000000000000e+02 3.278265678933403593e-01
6.420000000000000000e+02 3.121916702324141202e-01
6.430000000000000000e+02 3.127187015533804959e-01
6.440000000000000000e+02 3.217086615250865922e-01
6.450000000000000000e+02 3.306437205236700816e-01
6.460000000000000000e+02 3.379633107459567021e-01
6.470000000000000000e+02 3.479992294944311282e-01
6.480000000000000000e+02 3.591830746411363573e-01
6.490000000000000000e+02 3.703612709963424732e-01
6.500000000000000000e+02 3.815338228481315319e-01
6.510000000000000000e+02 2.361839189841066222e-01
6.520000000000000000e+02 1.029205437392322897e-01
6.530000000000000000e+02 1.969819178318504491e-02
6.540000000000000000e+02 4.443069901802725388e-03
6.550000000000000000e+02 4.102909055321169590e-03
6.560000000000000000e+02 2.628877753236948025e-03
6.570000000000000000e+02 1.206885214339461587e-04
6.580000000000000000e+02 0.000000000000000000e+00
6.590000000000000000e+02 0.000000000000000000e+00
6.600000000000000000e+02 0.000000000000000000e+00
6.610000000000000000e+02 0.000000000000000000e+00
6.620000000000000000e+02 0.000000000000000000e+00
6.630000000000000000e+02 0.000000000000000000e+00
6.640000000000000000e+02 0.000000000000000000e+00
6.650000000000000000e+02 0.000000000000000000e+00
6.660000000000000000e+02 0.000000000000000000e+00
6.670000000000000000e+02 0.000000000000000000e+00
6.680000000000000000e+02 0.000000000000000000e+00
6.690000000000000000e+02 0.000000000000000000e+00
6.700000000000000000e+02 0.000000000000000000e+00
6.710000000000000000e+02 0.000000000000000000e+00
6.720000000000000000e+02 0.000000000000000000e+00
6.730000000000000000e+02 0.000000000000000000e+00
6.740000000000000000e+02 0.000000000000000000e+00
6.750000000000000000e+02 0.000000000000000000e+00
6.760000000000000000e+02 0.000000000000000000e+00
6.770000000000000000e+02 0.000000000000000000e+00
6.780000000000000000e+02 0.000000000000000000e+00
6.790000000000000000e+02 0.000000000000000000e+00
6.800000000000000000e+02 0.000000000000000000e+00
6.810000000000000000e+02 0.000000000000000000e+00
6.820000000000000000e+02 0.000000000000000000e+00
6.830000000000000000e+02 0.000000000000000000e+00
6.840000000000000000e+02 0.000000000000000000e+00
6.850000000000000000e+02 0.000000000000000000e+00
6.860000000000000000e+02 0.000000000000000000e+00
6.870000000000000000e+02 0.000000000000000000e+00
6.880000000000000000e+02 0.000000000000000000e+00
6.890000000000000000e+02 0.000000000000000000e+00
6.900000000000000000e+02 0.000000000000000000e+00
6.910000000000000000e+02 0.000000000000000000e+00
6.920000000000000000e+02 0.000000000000000000e+00
6.930000000000000000e+02 0.000000000000000000e+00
6.940000000000000000e+02 0.000000000000000000e+00
6.950000000000000000e+02 0.000000000000000000e+00
6.960000000000000000e+02 0.000000000000000000e+00
6.970000000000000000e+02 0.000000000000000000e+00
6.980000000000000000e+02 1.261533944782685420e-04
6.990000000000000000e+02 9.216741906644417394e-04


==> figures/patches/pure_rerad/TEXTYELL/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,4.187188021123792,3.3622544692069924,10.714923527566127,12.34637770218646
B,5.12475756416467,4.021152907154217,7.381348148116658,9.556405624124585
C,5.131580433588978,3.895297334496138,5.926639964240232,8.28664925086395
D50,5.996637190065537,3.8848132314238555,6.461875219496101,9.330731985241446
D55,6.548155640505249,3.9561483505412784,5.4649131027231626,8.643515200369455
D60,6.953311115425494,3.9472926186511548,4.626749667357462,8.12865381939678
D65,7.3013121464736095,3.9280041996633615,3.9302966481487798,7.736043520852257
D75,7.880674975600733,3.8915757010184313,2.866892395765579,7.187485783134025
E,11.920181691134308,3.0816587444774823,0.3626236081984977,7.4970240022660155
FL1,3.170143605666273,2.5543183284437356,8.09287342182846,9.999031017267459
FL2,2.4510003390142536,1.8985743551064953,10.742015426455449,12.58477829535995
FL3,1.928864678132522,1.415033149491983,11.8387318426265,13.574724125420689
FL4,1.6605669846734454,1.1669331351926968,12.808820327973155,14.275138588060248
FL5,3.174149927601821,2.5373379818210537,8.160456118720024,10.07110136959676
FL6,2.162608076519037,1.6272822281056087,11.028706884308479,12.909452491658882
FL7,3.5516899161675526,2.8577306821889636,7.659139893155054,9.627996321402101
FL8,3.0587960642151777,2.6700174879424146,9.43068579835017,11.127434106086918
FL9,2.618595190664534,2.251148340464274,10.724754749537125,12.434802039746064
FL10,1.8410759058381168,1.6623330977582131,10.661827972509265,12.21465137296999
FL11,1.9467190426085879,1.7249697679150486,11.591816877944792,13.220761380557475
FL12,2.5228132952517446,2.174178027836085,11.92117188879649,13.288301120242707
HP1,4.286950442175296,4.157917491274228,17.41443537805542,17.895600621059227
HP2,2.2065564724762003,2.123573451886717,14.03359220104203,14.853100690242313
HP3,3.06084817787052,2.4472452737997923,11.049365160027802,12.647310358309362
HP4,4.163446040479273,3.072902408117754,9.144454003114815,11.350811275976078
HP5,3.552812682865365,2.958099869599488,9.800203494974866,11.643352795660535
LED-B1,1.2760922582859977,1.3712896167469892,14.523378586628185,15.263115270018142
LED-B2,0.9894633305600625,1.045229988762865,14.200744715400612,15.047705966157993
LED-B3,1.036593572049756,0.8244356070574174,14.267807106887266,15.524577481186906
LED-B4,1.8401228075353195,1.4397716205995283,14.422017935084476,15.586154976233237
LED-B5,1.6058793632379225,1.1743001401065505,12.793846726721933,13.995985205329948
LED-BH1,1.0073479159384242,0.9193511911509518,15.280751326272402,16.16324049336516
LED-RGB1,2.9464669277614455,2.9773465907453853,14.00218069513266,14.73500632006553
LED-V1,6.412236881115406,5.292135056042518,8.5266176725269,10.450409147787063
LED-V2,6.330721180802878,5.334324606034709,6.881607996769129,8.989172722743236


==> figures/patches/pure_rerad/TEXTYELL/mono_hullin_3.txt <==
3.000000000000000000e+02 3.437896941141512741e+01
3.010000000000000000e+02 3.431664946187281373e+01
3.020000000000000000e+02 3.426095790773583616e+01
3.030000000000000000e+02 3.421247984912179163e+01
3.040000000000000000e+02 3.417184503286261332e+01
3.050000000000000000e+02 3.413946764753237062e+01
3.060000000000000000e+02 3.410620591252909861e+01
3.070000000000000000e+02 3.406826275574742624e+01
3.080000000000000000e+02 3.400822387755496123e+01
3.090000000000000000e+02 3.393009259224291441e+01
3.100000000000000000e+02 3.381903723110000470e+01
3.110000000000000000e+02 3.377772554382781323e+01
3.120000000000000000e+02 3.372423475137945559e+01
3.130000000000000000e+02 3.364476542357730438e+01
3.140000000000000000e+02 3.354335501140251807e+01
3.150000000000000000e+02 3.342448917361502936e+01
3.160000000000000000e+02 3.331150029777995059e+01
3.170000000000000000e+02 3.320798604334674309e+01
3.180000000000000000e+02 3.311373305527096278e+01
3.190000000000000000e+02 3.302827990368134436e+01
3.200000000000000000e+02 3.295098434038771273e+01
3.210000000000000000e+02 3.249441426143492606e+01
3.220000000000000000e+02 3.203614177363373727e+01
3.230000000000000000e+02 3.157743749887537987e+01
3.240000000000000000e+02 3.111738816475895320e+01
3.250000000000000000e+02 3.064067265896191827e+01
3.260000000000000000e+02 3.014190061985978275e+01
3.270000000000000000e+02 2.961458488699381064e+01
3.280000000000000000e+02 2.905267619266112078e+01
3.290000000000000000e+02 2.844892520933335334e+01
3.300000000000000000e+02 2.781523315588606948e+01
3.310000000000000000e+02 2.768584849183002561e+01
3.320000000000000000e+02 2.755537374913820159e+01
3.330000000000000000e+02 2.742418358904590292e+01
3.340000000000000000e+02 2.729239451825689500e+01
3.350000000000000000e+02 2.716009188442899358e+01
3.360000000000000000e+02 2.702727418843602791e+01
3.370000000000000000e+02 2.689390313195272952e+01
3.380000000000000000e+02 2.676013148427947996e+01
3.390000000000000000e+02 2.662589206320259194e+01
3.400000000000000000e+02 2.649125922299655045e+01
3.410000000000000000e+02 2.668069609429142375e+01
3.420000000000000000e+02 2.686455402812981674e+01
3.430000000000000000e+02 2.704340814284550731e+01
3.440000000000000000e+02 2.721790365079969121e+01
3.450000000000000000e+02 2.738847386690584074e+01
3.460000000000000000e+02 2.755565129756006471e+01
3.470000000000000000e+02 2.771973474620122957e+01
3.480000000000000000e+02 2.788091278151081198e+01
3.490000000000000000e+02 2.803939803361062033e+01
3.500000000000000000e+02 2.819532401176256897e+01
3.510000000000000000e+02 2.879258112255290314e+01
3.520000000000000000e+02 2.937705144909392629e+01
3.530000000000000000e+02 2.994821210513648069e+01
3.540000000000000000e+02 3.050592420949464767e+01
3.550000000000000000e+02 3.105043500600473294e+01
3.560000000000000000e+02 3.158265984757892753e+01
3.570000000000000000e+02 3.210461278537756868e+01
3.580000000000000000e+02 3.260947204430988222e+01
3.590000000000000000e+02 3.309370547951658637e+01
3.600000000000000000e+02 3.356601903791570862e+01
3.610000000000000000e+02 3.438672063006266910e+01
3.620000000000000000e+02 3.517767105817313222e+01
3.630000000000000000e+02 3.594113102281789196e+01
3.640000000000000000e+02 3.667916549116292657e+01
3.650000000000000000e+02 3.739350177997184943e+01
3.660000000000000000e+02 3.808518290318904320e+01
3.670000000000000000e+02 3.875817378365096033e+01
3.680000000000000000e+02 3.941684576825421260e+01
3.690000000000000000e+02 4.006219342345483625e+01
3.700000000000000000e+02 4.069515264038673763e+01
3.710000000000000000e+02 4.114811106948346975e+01
3.720000000000000000e+02 4.159809439982564783e+01
3.730000000000000000e+02 4.204498271037485324e+01
3.740000000000000000e+02 4.248865941203989394e+01
3.750000000000000000e+02 4.292934166948280961e+01
3.760000000000000000e+02 4.336728026460720287e+01
3.770000000000000000e+02 4.380270068543511286e+01
3.780000000000000000e+02 4.423564801402254432e+01
3.790000000000000000e+02 4.466611837980995858e+01
3.800000000000000000e+02 4.509411678743663288e+01
3.810000000000000000e+02 4.526801082879626392e+01
3.820000000000000000e+02 4.544085293403642822e+01
3.830000000000000000e+02 4.561266288751498621e+01
3.840000000000000000e+02 4.578346013317042207e+01
3.850000000000000000e+02 4.595326376044751981e+01
3.860000000000000000e+02 4.612209212392918545e+01
3.870000000000000000e+02 4.628996400542875023e+01
3.880000000000000000e+02 4.645689742238285902e+01
3.890000000000000000e+02 4.662291002864783707e+01
3.900000000000000000e+02 4.184941128279511702e+01
3.910000000000000000e+02 4.106222345361864967e+01
3.920000000000000000e+02 4.012564893765978979e+01
3.930000000000000000e+02 3.902365157240554794e+01
3.940000000000000000e+02 3.774091403607318540e+01
3.950000000000000000e+02 3.631650171303792973e+01
3.960000000000000000e+02 3.492032154488222062e+01
3.970000000000000000e+02 3.356157457094666796e+01
3.980000000000000000e+02 3.223498503402586124e+01
3.990000000000000000e+02 3.093565522272047019e+01
4.000000000000000000e+02 2.966024302885982422e+01
4.010000000000000000e+02 2.833999233641229409e+01
4.020000000000000000e+02 2.697670669711862956e+01
4.030000000000000000e+02 2.556859657043130696e+01
4.040000000000000000e+02 2.411326758653597224e+01
4.050000000000000000e+02 2.260776484757404248e+01
4.060000000000000000e+02 2.105497087140407686e+01
4.070000000000000000e+02 1.946003444509319280e+01
4.080000000000000000e+02 1.782963739651584945e+01
4.090000000000000000e+02 1.617188268930378570e+01
4.100000000000000000e+02 1.449629017168732403e+01
4.110000000000000000e+02 1.267344554891153408e+01
4.120000000000000000e+02 1.084287153073903731e+01
4.130000000000000000e+02 9.007434157176099632e+00
4.140000000000000000e+02 7.175238543415149550e+00
4.150000000000000000e+02 5.367348160054934425e+00
4.160000000000000000e+02 3.637642864939856224e+00
4.170000000000000000e+02 2.148630393885632373e+00
4.180000000000000000e+02 1.505273061109021926e+00
4.190000000000000000e+02 2.245157471083392142e+00
4.200000000000000000e+02 3.404076011627425569e+00
4.210000000000000000e+02 4.420501845067990487e+00
4.220000000000000000e+02 5.344105432507436859e+00
4.230000000000000000e+02 6.186425205774664704e+00
4.240000000000000000e+02 6.972957730679449462e+00
4.250000000000000000e+02 7.733292639492193032e+00
4.260000000000000000e+02 8.491312445981401780e+00
4.270000000000000000e+02 9.237932851887631358e+00
4.280000000000000000e+02 9.955773704698554383e+00
4.290000000000000000e+02 1.062767570069836154e+01
4.300000000000000000e+02 1.123666674878891669e+01
4.310000000000000000e+02 1.160761152130338658e+01
4.320000000000000000e+02 1.192508714589289376e+01
4.330000000000000000e+02 1.220660862892381360e+01
4.340000000000000000e+02 1.247128381383322981e+01
4.350000000000000000e+02 1.273855713808605650e+01
4.360000000000000000e+02 1.301959491996362495e+01
4.370000000000000000e+02 1.329283356456868148e+01
4.380000000000000000e+02 1.352841599971635844e+01
4.390000000000000000e+02 1.369664728556344535e+01
4.400000000000000000e+02 1.376786849165378079e+01
4.410000000000000000e+02 1.395391867522661222e+01
4.420000000000000000e+02 1.403657186250950417e+01
4.430000000000000000e+02 1.404364784383836984e+01
4.440000000000000000e+02 1.400298805167333249e+01
4.450000000000000000e+02 1.394248943377931660e+01
4.460000000000000000e+02 1.388174245135541440e+01
4.470000000000000000e+02 1.380716399459258881e+01
4.480000000000000000e+02 1.369680112597991339e+01
4.490000000000000000e+02 1.352864767052861517e+01
4.500000000000000000e+02 1.328065032899374920e+01
4.510000000000000000e+02 1.283739640229191181e+01
4.520000000000000000e+02 1.231764141186475570e+01
4.530000000000000000e+02 1.174924597976890439e+01
4.540000000000000000e+02 1.116010954846678871e+01
4.550000000000000000e+02 1.057820124138251749e+01
4.560000000000000000e+02 1.002736685317978349e+01
4.570000000000000000e+02 9.514639034783133553e+00
4.580000000000000000e+02 9.042811617466933072e+00
4.590000000000000000e+02 8.614663389777643232e+00
4.600000000000000000e+02 8.232899824876138695e+00
4.610000000000000000e+02 8.042829910826915452e+00
4.620000000000000000e+02 7.876055778232734284e+00
4.630000000000000000e+02 7.706720093345666989e+00
4.640000000000000000e+02 7.508849630103133777e+00
4.650000000000000000e+02 7.256467503921590456e+00
4.660000000000000000e+02 6.928025856194913068e+00
4.670000000000000000e+02 6.519025593284691666e+00
4.680000000000000000e+02 6.029410684986455493e+00
4.690000000000000000e+02 5.459892661004858816e+00
4.700000000000000000e+02 4.812707396240527125e+00
4.710000000000000000e+02 4.150459513060425820e+00
4.720000000000000000e+02 3.461386000751442982e+00
4.730000000000000000e+02 2.808257884996813392e+00
4.740000000000000000e+02 2.318627991951980327e+00
4.750000000000000000e+02 2.201507462414477700e+00
4.760000000000000000e+02 2.576742691791527040e+00
4.770000000000000000e+02 3.317545276665708531e+00
4.780000000000000000e+02 4.249624050159463096e+00
4.790000000000000000e+02 5.266628670856832173e+00
4.800000000000000000e+02 6.307136721655279388e+00
4.810000000000000000e+02 7.077508021261126103e+00
4.820000000000000000e+02 7.835089837532326129e+00
4.830000000000000000e+02 8.576986928108402353e+00
4.840000000000000000e+02 9.305912114349943920e+00
4.850000000000000000e+02 1.002627370762747638e+01
4.860000000000000000e+02 1.073888652580071934e+01
4.870000000000000000e+02 1.143176474163274925e+01
4.880000000000000000e+02 1.209092361506814051e+01
4.890000000000000000e+02 1.270346168617936122e+01
4.900000000000000000e+02 1.325730374378601617e+01
4.910000000000000000e+02 1.314603306915113379e+01
4.920000000000000000e+02 1.299829727433734661e+01
4.930000000000000000e+02 1.282477996879223525e+01
4.940000000000000000e+02 1.263314059031567815e+01
4.950000000000000000e+02 1.241397462482668068e+01
4.960000000000000000e+02 1.217047525055743407e+01
4.970000000000000000e+02 1.190861261069095001e+01
4.980000000000000000e+02 1.163386452668710547e+01
4.990000000000000000e+02 1.135041263848480497e+01
5.000000000000000000e+02 1.106067488836839807e+01
5.010000000000000000e+02 1.071109055425299772e+01
5.020000000000000000e+02 1.039472065942916146e+01
5.030000000000000000e+02 1.012607423030010700e+01
5.040000000000000000e+02 9.932220489274193653e+00
5.050000000000000000e+02 9.859030440067426682e+00
5.060000000000000000e+02 9.980756246474360438e+00
5.070000000000000000e+02 1.041304454097907239e+01
5.080000000000000000e+02 1.128231388859433082e+01
5.090000000000000000e+02 1.199071650932922850e+01
5.100000000000000000e+02 1.263024407489852763e+01
5.110000000000000000e+02 1.322219192700489110e+01
5.120000000000000000e+02 1.397612155775951592e+01
5.130000000000000000e+02 1.496861712780277465e+01
5.140000000000000000e+02 1.605453251843578144e+01
5.150000000000000000e+02 1.689001524620141481e+01
5.160000000000000000e+02 1.767896797704446854e+01
5.170000000000000000e+02 1.855350301307894512e+01
5.180000000000000000e+02 1.949417097692615286e+01
5.190000000000000000e+02 2.056306793206178085e+01
5.200000000000000000e+02 2.169774790546432541e+01
5.210000000000000000e+02 2.447165190778866162e+01
5.220000000000000000e+02 2.660018431249797288e+01
5.230000000000000000e+02 2.706497966603756566e+01
5.240000000000000000e+02 2.726530425099058164e+01
5.250000000000000000e+02 2.745244273579311667e+01
5.260000000000000000e+02 2.761940568498440385e+01
5.270000000000000000e+02 2.785088187459340503e+01
5.280000000000000000e+02 2.800747574544842067e+01
5.290000000000000000e+02 2.810712187997524936e+01
5.300000000000000000e+02 2.820975513679441349e+01
5.310000000000000000e+02 3.145841013182700863e+01
5.320000000000000000e+02 3.317377897809090115e+01
5.330000000000000000e+02 3.407004430213962820e+01
5.340000000000000000e+02 3.475061876274906325e+01
5.350000000000000000e+02 3.534890600883016276e+01
5.360000000000000000e+02 3.588187399725359228e+01
5.370000000000000000e+02 3.640432547485303871e+01
5.380000000000000000e+02 3.691558762615205325e+01
5.390000000000000000e+02 3.736363589557134190e+01
5.400000000000000000e+02 3.779976985446354121e+01
5.410000000000000000e+02 3.971115712014962185e+01
5.420000000000000000e+02 4.023182573615137869e+01
5.430000000000000000e+02 4.038055872428963511e+01
5.440000000000000000e+02 4.041057614758590688e+01
5.450000000000000000e+02 4.036614966808894422e+01
5.460000000000000000e+02 4.028381994396362131e+01
5.470000000000000000e+02 4.017724563465176146e+01
5.480000000000000000e+02 4.003767994629653515e+01
5.490000000000000000e+02 3.985074670199607283e+01
5.500000000000000000e+02 3.964006202124991773e+01
5.510000000000000000e+02 3.980742808799668353e+01
5.520000000000000000e+02 3.939867391707022648e+01
5.530000000000000000e+02 3.881009835304822531e+01
5.540000000000000000e+02 3.816433341049395267e+01
5.550000000000000000e+02 3.747039496685242455e+01
5.560000000000000000e+02 3.673972034189461766e+01
5.570000000000000000e+02 3.596075538926928061e+01
5.580000000000000000e+02 3.520501329233198362e+01
5.590000000000000000e+02 3.456451519355123025e+01
5.600000000000000000e+02 3.400953668009520214e+01
5.610000000000000000e+02 3.466442027320145058e+01
5.620000000000000000e+02 3.543373349311899290e+01
5.630000000000000000e+02 3.630348419261052584e+01
5.640000000000000000e+02 3.724423579418272112e+01
5.650000000000000000e+02 3.816947735468244218e+01
5.660000000000000000e+02 3.907956193183815685e+01
5.670000000000000000e+02 3.995930890154738080e+01
5.680000000000000000e+02 4.082030237988622901e+01
5.690000000000000000e+02 4.166392363992733294e+01
5.700000000000000000e+02 4.249106661790496986e+01
5.710000000000000000e+02 4.108642621756829527e+01
5.720000000000000000e+02 4.020895726924300817e+01
5.730000000000000000e+02 3.954319981561832975e+01
5.740000000000000000e+02 3.895373582330564233e+01
5.750000000000000000e+02 3.837960035753847876e+01
5.760000000000000000e+02 3.783543759110142446e+01
5.770000000000000000e+02 3.727632743443331265e+01
5.780000000000000000e+02 3.669140142804091909e+01
5.790000000000000000e+02 3.603418670340989394e+01
5.800000000000000000e+02 3.535330736345066782e+01
5.810000000000000000e+02 3.496608502909712257e+01
5.820000000000000000e+02 3.545140439824417200e+01
5.830000000000000000e+02 3.601527916906857740e+01
5.840000000000000000e+02 3.657309759543456096e+01
5.850000000000000000e+02 3.711335342724721187e+01
5.860000000000000000e+02 3.765344378980110207e+01
5.870000000000000000e+02 3.817889917163612523e+01
5.880000000000000000e+02 3.868707340422673724e+01
5.890000000000000000e+02 3.917996626046143405e+01
5.900000000000000000e+02 3.965943951317751015e+01
5.910000000000000000e+02 3.767559824836482818e+01
5.920000000000000000e+02 3.716957744494984439e+01
5.930000000000000000e+02 3.680356476812491451e+01
5.940000000000000000e+02 3.643475218949060945e+01
5.950000000000000000e+02 3.602634523001883338e+01
5.960000000000000000e+02 3.555729382029635133e+01
5.970000000000000000e+02 3.501763756078972278e+01
5.980000000000000000e+02 3.448957731911862368e+01
5.990000000000000000e+02 3.400466737080689228e+01
6.000000000000000000e+02 3.350388757112517624e+01
6.010000000000000000e+02 3.232993167565307857e+01
6.020000000000000000e+02 3.185647744255986780e+01
6.030000000000000000e+02 3.148581326187142082e+01
6.040000000000000000e+02 3.124110750343605858e+01
6.050000000000000000e+02 3.105730485774445526e+01
6.060000000000000000e+02 3.092484232337336536e+01
6.070000000000000000e+02 3.083026085956580076e+01
6.080000000000000000e+02 3.073000807090053854e+01
6.090000000000000000e+02 3.062226027713219523e+01
6.100000000000000000e+02 3.050788689170078527e+01
6.110000000000000000e+02 3.038758433413806870e+01
6.120000000000000000e+02 3.026152120625724962e+01
6.130000000000000000e+02 3.012972872337444485e+01
6.140000000000000000e+02 2.999224227681510513e+01
6.150000000000000000e+02 2.984913810444886550e+01
6.160000000000000000e+02 2.970032722892709387e+01
6.170000000000000000e+02 2.954775613096250808e+01
6.180000000000000000e+02 2.939231291990758876e+01
6.190000000000000000e+02 2.923510771567549682e+01
6.200000000000000000e+02 2.907729358753797655e+01
6.210000000000000000e+02 2.891929723823655607e+01
6.220000000000000000e+02 2.875903237575971616e+01
6.230000000000000000e+02 2.860769610177553446e+01
6.240000000000000000e+02 2.847536735089536464e+01
6.250000000000000000e+02 2.838071951737094878e+01
6.260000000000000000e+02 2.833348607023868482e+01
6.270000000000000000e+02 2.830127312498334646e+01
6.280000000000000000e+02 2.826824781308026857e+01
6.290000000000000000e+02 2.823604016627503555e+01
6.300000000000000000e+02 2.820531357559912067e+01
6.310000000000000000e+02 2.781722347364735981e+01
6.320000000000000000e+02 2.758254849971358169e+01
6.330000000000000000e+02 2.735932938239131218e+01
6.340000000000000000e+02 2.717500928728821918e+01
6.350000000000000000e+02 2.696501519835980076e+01
6.360000000000000000e+02 2.673108732719030911e+01
6.370000000000000000e+02 2.652307787146598628e+01
6.380000000000000000e+02 2.631613634922367240e+01
6.390000000000000000e+02 2.611047443575004223e+01
6.400000000000000000e+02 2.590628016761694141e+01
6.410000000000000000e+02 2.530627532101788546e+01
6.420000000000000000e+02 2.500034051949354463e+01
6.430000000000000000e+02 2.469893243489044110e+01
6.440000000000000000e+02 2.438909030639472064e+01
6.450000000000000000e+02 2.406850036413051086e+01
6.460000000000000000e+02 2.374023173818859433e+01
6.470000000000000000e+02 2.340358690259641961e+01
6.480000000000000000e+02 2.305644999165533449e+01
6.490000000000000000e+02 2.270177162290599782e+01
6.500000000000000000e+02 2.232446420690065381e+01
6.510000000000000000e+02 2.192048029771734008e+01
6.520000000000000000e+02 2.148729778440007010e+01
6.530000000000000000e+02 2.102312443077531512e+01
6.540000000000000000e+02 2.052625389859363736e+01
6.550000000000000000e+02 1.999505253568428742e+01
6.560000000000000000e+02 1.942782104181606329e+01
6.570000000000000000e+02 1.882216542042548468e+01
6.580000000000000000e+02 1.818807736886628490e+01
6.590000000000000000e+02 1.755278287476920696e+01
6.600000000000000000e+02 1.691884591544353711e+01
6.610000000000000000e+02 1.628776568356897414e+01
6.620000000000000000e+02 1.566110439503344054e+01
6.630000000000000000e+02 1.504032565029222113e+01
6.640000000000000000e+02 1.442677786902162929e+01
6.650000000000000000e+02 1.382179385734494304e+01
6.660000000000000000e+02 1.322660330030950071e+01
6.670000000000000000e+02 1.264246782458981855e+01
6.680000000000000000e+02 1.207048199801741895e+01
6.690000000000000000e+02 1.151106263584290268e+01
6.700000000000000000e+02 1.096493442770164961e+01
6.710000000000000000e+02 1.043057027379480139e+01
6.720000000000000000e+02 9.910723498760892980e+00
6.730000000000000000e+02 9.405800040348037072e+00
6.740000000000000000e+02 8.916154890157690360e+00
6.750000000000000000e+02 8.442714456153572300e+00
6.760000000000000000e+02 7.985275471952999027e+00
6.770000000000000000e+02 7.544089716268954859e+00
6.780000000000000000e+02 7.119540082831196770e+00
6.790000000000000000e+02 6.711884788073535724e+00
6.800000000000000000e+02 6.321267650485515865e+00
6.810000000000000000e+02 5.947649461295895001e+00
6.820000000000000000e+02 5.590376901712053481e+00
6.830000000000000000e+02 5.248596609123895362e+00
6.840000000000000000e+02 4.921650264509300321e+00
6.850000000000000000e+02 4.609024825690556604e+00
6.860000000000000000e+02 4.310387440415645699e+00
6.870000000000000000e+02 4.026794290061790349e+00
6.880000000000000000e+02 3.759544889510910703e+00
6.890000000000000000e+02 3.509506678287848125e+00
6.900000000000000000e+02 3.277164018668067502e+00
6.910000000000000000e+02 3.055427345876402967e+00
6.920000000000000000e+02 2.856716449180779716e+00
6.930000000000000000e+02 2.672859227551618311e+00
6.940000000000000000e+02 2.499375563468841488e+00
6.950000000000000000e+02 2.335177354786350357e+00
6.960000000000000000e+02 2.179505331471920382e+00
6.970000000000000000e+02 2.032179435270140999e+00
6.980000000000000000e+02 1.894975292271575684e+00
6.990000000000000000e+02 1.767732083215456607e+00


==> figures/patches/pure_rerad/TEXTYELL/mono_hullin_4.txt <==
3.000000000000000000e+02 1.067333937336854355e+01
3.010000000000000000e+02 1.060740124832616615e+01
3.020000000000000000e+02 1.054723690934848968e+01
3.030000000000000000e+02 1.049371349644763640e+01
3.040000000000000000e+02 1.044782224058152131e+01
3.050000000000000000e+02 1.041098411227952880e+01
3.060000000000000000e+02 1.039376013905415341e+01
3.070000000000000000e+02 1.039799675382060862e+01
3.080000000000000000e+02 1.042505835407476411e+01
3.090000000000000000e+02 1.046960744995631565e+01
3.100000000000000000e+02 1.054097446840336971e+01
3.110000000000000000e+02 1.033993209981663597e+01
3.120000000000000000e+02 1.015331362281640359e+01
3.130000000000000000e+02 9.992893560931035424e+00
3.140000000000000000e+02 9.865201405041316818e+00
3.150000000000000000e+02 9.777807138317802682e+00
3.160000000000000000e+02 9.713878223380852717e+00
3.170000000000000000e+02 9.669753868407205744e+00
3.180000000000000000e+02 9.644794591752402724e+00
3.190000000000000000e+02 9.638405280814206222e+00
3.200000000000000000e+02 9.649953958932236731e+00
3.210000000000000000e+02 1.010883761058379449e+01
3.220000000000000000e+02 1.059320195720431279e+01
3.230000000000000000e+02 1.110547148461855826e+01
3.240000000000000000e+02 1.165166210720224527e+01
3.250000000000000000e+02 1.224694973640085927e+01
3.260000000000000000e+02 1.289173231726832292e+01
3.270000000000000000e+02 1.358649289589837039e+01
3.280000000000000000e+02 1.432821455161717061e+01
3.290000000000000000e+02 1.512300218408762831e+01
3.300000000000000000e+02 1.597683576313081311e+01
3.310000000000000000e+02 1.603669314558772996e+01
3.320000000000000000e+02 1.610010945013806705e+01
3.330000000000000000e+02 1.616659802942536217e+01
3.340000000000000000e+02 1.623621828728721539e+01
3.350000000000000000e+02 1.630910662490911278e+01
3.360000000000000000e+02 1.638545153055652648e+01
3.370000000000000000e+02 1.646548687476547101e+01
3.380000000000000000e+02 1.654937028934746479e+01
3.390000000000000000e+02 1.663746598282036260e+01
3.400000000000000000e+02 1.672999685613507381e+01
3.410000000000000000e+02 1.628192933090587147e+01
3.420000000000000000e+02 1.584122377373608259e+01
3.430000000000000000e+02 1.540763254078060029e+01
3.440000000000000000e+02 1.498081728263169055e+01
3.450000000000000000e+02 1.456053300228944813e+01
3.460000000000000000e+02 1.414644160679283935e+01
3.470000000000000000e+02 1.373835094011575642e+01
3.480000000000000000e+02 1.333613167942615441e+01
3.490000000000000000e+02 1.293961907415723900e+01
3.500000000000000000e+02 1.254869795199234872e+01
3.510000000000000000e+02 1.140790531380225126e+01
3.520000000000000000e+02 1.032730373018526038e+01
3.530000000000000000e+02 9.297996619491106784e+00
3.540000000000000000e+02 8.313261318254347998e+00
3.550000000000000000e+02 7.368106401254459037e+00
3.560000000000000000e+02 6.459517687237307904e+00
3.570000000000000000e+02 5.587776164995635675e+00
3.580000000000000000e+02 4.751696756611101691e+00
3.590000000000000000e+02 3.948463088577975899e+00
3.600000000000000000e+02 3.186064417519733460e+00
3.610000000000000000e+02 1.987070694084718481e+00
3.620000000000000000e+02 1.109636044516289388e+00
3.630000000000000000e+02 1.257044658928631931e+00
3.640000000000000000e+02 2.159098048900044642e+00
3.650000000000000000e+02 3.193733493589981709e+00
3.660000000000000000e+02 4.238312271637926898e+00
3.670000000000000000e+02 5.271991399858053207e+00
3.680000000000000000e+02 6.290823718031137268e+00
3.690000000000000000e+02 7.292190003284325428e+00
3.700000000000000000e+02 8.275796618220395473e+00
3.710000000000000000e+02 9.028828084628838013e+00
3.720000000000000000e+02 9.778773372437322919e+00
3.730000000000000000e+02 1.052459336712183813e+01
3.740000000000000000e+02 1.126565180697455482e+01
3.750000000000000000e+02 1.200180348817981191e+01
3.760000000000000000e+02 1.273303713376394875e+01
3.770000000000000000e+02 1.345933400278124026e+01
3.780000000000000000e+02 1.418062934551701915e+01
3.790000000000000000e+02 1.489689825447577398e+01
3.800000000000000000e+02 1.560816316613563615e+01
3.810000000000000000e+02 1.597119325189123451e+01
3.820000000000000000e+02 1.633357442697477779e+01
3.830000000000000000e+02 1.669526920338067910e+01
3.840000000000000000e+02 1.705624561877699108e+01
3.850000000000000000e+02 1.741647654882448748e+01
3.860000000000000000e+02 1.777593879813364808e+01
3.870000000000000000e+02 1.813461357092424819e+01
3.880000000000000000e+02 1.849248502238144454e+01
3.890000000000000000e+02 1.884954020512187611e+01
3.900000000000000000e+02 1.836315180465025421e+01
3.910000000000000000e+02 1.849884245285631224e+01
3.920000000000000000e+02 1.859999406495787966e+01
3.930000000000000000e+02 1.866091802276171308e+01
3.940000000000000000e+02 1.867539190175444119e+01
3.950000000000000000e+02 1.863629986000785621e+01
3.960000000000000000e+02 1.853703672925449908e+01
3.970000000000000000e+02 1.837079280492575606e+01
3.980000000000000000e+02 1.813087250083212965e+01
3.990000000000000000e+02 1.781107019947059555e+01
4.000000000000000000e+02 1.740611269916725234e+01
4.010000000000000000e+02 1.687126298330712970e+01
4.020000000000000000e+02 1.624311861526745204e+01
4.030000000000000000e+02 1.551905156486225401e+01
4.040000000000000000e+02 1.469796364780337328e+01
4.050000000000000000e+02 1.378067365412754341e+01
4.060000000000000000e+02 1.276935492708832953e+01
4.070000000000000000e+02 1.166850438546663682e+01
4.080000000000000000e+02 1.048479334457569045e+01
4.090000000000000000e+02 9.227529451543560413e+00
4.100000000000000000e+02 7.910344370175541151e+00
4.110000000000000000e+02 6.413048816565203758e+00
4.120000000000000000e+02 4.901506126141907060e+00
4.130000000000000000e+02 3.423478905582120646e+00
4.140000000000000000e+02 2.103001749745580184e+00
4.150000000000000000e+02 1.433276558462659223e+00
4.160000000000000000e+02 2.073738230251978454e+00
4.170000000000000000e+02 3.259995497603271009e+00
4.180000000000000000e+02 4.504901267239273643e+00
4.190000000000000000e+02 5.694919569451433183e+00
4.200000000000000000e+02 6.789156228590559117e+00
4.210000000000000000e+02 7.653122823870342373e+00
4.220000000000000000e+02 8.419196797176956792e+00
4.230000000000000000e+02 9.111976220591676778e+00
4.240000000000000000e+02 9.758054132810785930e+00
4.250000000000000000e+02 1.038497189618157712e+01
4.260000000000000000e+02 1.101443251583934391e+01
4.270000000000000000e+02 1.163848787045391120e+01
4.280000000000000000e+02 1.224137840084572737e+01
4.290000000000000000e+02 1.280717591684595291e+01
4.300000000000000000e+02 1.331983297119003140e+01
4.310000000000000000e+02 1.360751051151915902e+01
4.320000000000000000e+02 1.384885260220875125e+01
4.330000000000000000e+02 1.405951152867227449e+01
4.340000000000000000e+02 1.425681602137294668e+01
4.350000000000000000e+02 1.445861028885015820e+01
4.360000000000000000e+02 1.467525218333182480e+01
4.370000000000000000e+02 1.488675718135190351e+01
4.380000000000000000e+02 1.506517746959800164e+01
4.390000000000000000e+02 1.518244414225461547e+01
4.400000000000000000e+02 1.521030318847589946e+01
4.410000000000000000e+02 1.536236790617655501e+01
4.420000000000000000e+02 1.541779563366816497e+01
4.430000000000000000e+02 1.540241410548198431e+01
4.440000000000000000e+02 1.534222314813125365e+01
4.450000000000000000e+02 1.526338580753588303e+01
4.460000000000000000e+02 1.518432601687818106e+01
4.470000000000000000e+02 1.509223642927297071e+01
4.480000000000000000e+02 1.496637119971119390e+01
4.490000000000000000e+02 1.478588259919477110e+01
4.500000000000000000e+02 1.452984758952183597e+01
4.510000000000000000e+02 1.408373503746357791e+01
4.520000000000000000e+02 1.356504406222762249e+01
4.530000000000000000e+02 1.300009762023742788e+01
4.540000000000000000e+02 1.241526482429935996e+01
4.550000000000000000e+02 1.183697039990740407e+01
4.560000000000000000e+02 1.128773179425545514e+01
4.570000000000000000e+02 1.077418494262833804e+01
4.580000000000000000e+02 1.029897265325279143e+01
4.590000000000000000e+02 9.864739298615827323e+00
4.600000000000000000e+02 9.474080493848418882e+00
4.610000000000000000e+02 9.272108602068668048e+00
4.620000000000000000e+02 9.091832790763350047e+00
4.630000000000000000e+02 8.908771866762075220e+00
4.640000000000000000e+02 8.698263115219269537e+00
4.650000000000000000e+02 8.435555511028990594e+00
4.660000000000000000e+02 8.100000957510999910e+00
4.670000000000000000e+02 7.687025570610903635e+00
4.680000000000000000e+02 7.196117921943454121e+00
4.690000000000000000e+02 6.627161066016610036e+00
4.700000000000000000e+02 5.980721217759710662e+00
4.710000000000000000e+02 5.315354902365811540e+00
4.720000000000000000e+02 4.605469768656474727e+00
4.730000000000000000e+02 3.884144875925830132e+00
4.740000000000000000e+02 3.209533849532518968e+00
4.750000000000000000e+02 2.690155612701822463e+00
4.760000000000000000e+02 2.496095352747265128e+00
4.770000000000000000e+02 2.748047775517697300e+00
4.780000000000000000e+02 3.371564820017710407e+00
4.790000000000000000e+02 4.208712123630968804e+00
4.800000000000000000e+02 5.144112913942519683e+00
4.810000000000000000e+02 5.878605625311930538e+00
4.820000000000000000e+02 6.625548529255866903e+00
4.830000000000000000e+02 7.370829741764144849e+00
4.840000000000000000e+02 8.109675291593966051e+00
4.850000000000000000e+02 8.842205228891138802e+00
4.860000000000000000e+02 9.567222775070103324e+00
4.870000000000000000e+02 1.027261820609456677e+01
4.880000000000000000e+02 1.094479673451190394e+01
4.890000000000000000e+02 1.157129698911266402e+01
4.900000000000000000e+02 1.214044583145187595e+01
4.910000000000000000e+02 1.204927375674391321e+01
4.920000000000000000e+02 1.193063852825033599e+01
4.930000000000000000e+02 1.179559372957709229e+01
4.940000000000000000e+02 1.165198060514205203e+01
4.950000000000000000e+02 1.148939716200228389e+01
4.960000000000000000e+02 1.131097199976617595e+01
4.970000000000000000e+02 1.112254175973906456e+01
4.980000000000000000e+02 1.092935358070280927e+01
4.990000000000000000e+02 1.073525606756144768e+01
5.000000000000000000e+02 1.054217128005839044e+01
5.010000000000000000e+02 1.025389207985979212e+01
5.020000000000000000e+02 1.001407580735282465e+01
5.030000000000000000e+02 9.839585931048768330e+00
5.040000000000000000e+02 9.759535782833234308e+00
5.050000000000000000e+02 9.820388348909508736e+00
5.060000000000000000e+02 1.009138006984532510e+01
5.070000000000000000e+02 1.067350305143326672e+01
5.080000000000000000e+02 1.168209240493750656e+01
5.090000000000000000e+02 1.248351484011155321e+01
5.100000000000000000e+02 1.319451142896227580e+01
5.110000000000000000e+02 1.382261500425149237e+01
5.120000000000000000e+02 1.460551599038725179e+01
5.130000000000000000e+02 1.561692244758356729e+01
5.140000000000000000e+02 1.670910207856654495e+01
5.150000000000000000e+02 1.754018676020284317e+01
5.160000000000000000e+02 1.831715373617925735e+01
5.170000000000000000e+02 1.917235785006309001e+01
5.180000000000000000e+02 2.008688082341127767e+01
5.190000000000000000e+02 2.112256559231339637e+01
5.200000000000000000e+02 2.221841096032044049e+01
5.210000000000000000e+02 2.493115509244668004e+01
5.220000000000000000e+02 2.701326498353337513e+01
5.230000000000000000e+02 2.745016387444356454e+01
5.240000000000000000e+02 2.762551665120952293e+01
5.250000000000000000e+02 2.778844168725707675e+01
5.260000000000000000e+02 2.793195928677138085e+01
5.270000000000000000e+02 2.814034159677212443e+01
5.280000000000000000e+02 2.827474937186271831e+01
5.290000000000000000e+02 2.835297591780648929e+01
5.300000000000000000e+02 2.843479283774298239e+01
5.310000000000000000e+02 3.165984038963484437e+01
5.320000000000000000e+02 3.335802715319594824e+01
5.330000000000000000e+02 3.423802024667740085e+01
5.340000000000000000e+02 3.490263729248827929e+01
5.350000000000000000e+02 3.548529328615640566e+01
5.360000000000000000e+02 3.600298606456048844e+01
5.370000000000000000e+02 3.651067444677489249e+01
5.380000000000000000e+02 3.700778821793984719e+01
5.390000000000000000e+02 3.744235490880768680e+01
5.400000000000000000e+02 3.786585678155395840e+01
5.410000000000000000e+02 3.976610322968033273e+01
5.420000000000000000e+02 4.027554479958285327e+01
5.430000000000000000e+02 4.041417787824743613e+01
5.440000000000000000e+02 4.043546485631252096e+01
5.450000000000000000e+02 4.038369007441539793e+01
5.460000000000000000e+02 4.029536852603100527e+01
5.470000000000000000e+02 4.018411178165419528e+01
5.480000000000000000e+02 4.004111975589913186e+01
5.490000000000000000e+02 3.985196134642622923e+01
5.500000000000000000e+02 3.964019427617741087e+01
5.510000000000000000e+02 3.980742808799668353e+01
5.520000000000000000e+02 3.939867391707022648e+01
5.530000000000000000e+02 3.881009835304822531e+01
5.540000000000000000e+02 3.816433341049395267e+01
5.550000000000000000e+02 3.747039496685242455e+01
5.560000000000000000e+02 3.673972034189461766e+01
5.570000000000000000e+02 3.596075538926928061e+01
5.580000000000000000e+02 3.520501329233198362e+01
5.590000000000000000e+02 3.456451519355123025e+01
5.600000000000000000e+02 3.400953668009520214e+01
5.610000000000000000e+02 3.466442027320145058e+01
5.620000000000000000e+02 3.543373349311899290e+01
5.630000000000000000e+02 3.630348419261052584e+01
5.640000000000000000e+02 3.724423579418272112e+01
5.650000000000000000e+02 3.816947735468244218e+01
5.660000000000000000e+02 3.907956193183815685e+01
5.670000000000000000e+02 3.995930890154738080e+01
5.680000000000000000e+02 4.082030237988622901e+01
5.690000000000000000e+02 4.166392363992733294e+01
5.700000000000000000e+02 4.249106661790496986e+01
5.710000000000000000e+02 4.108642621756829527e+01
5.720000000000000000e+02 4.020895726924300817e+01
5.730000000000000000e+02 3.954319981561832975e+01
5.740000000000000000e+02 3.895373582330564233e+01
5.750000000000000000e+02 3.837960035753847876e+01
5.760000000000000000e+02 3.783543759110142446e+01
5.770000000000000000e+02 3.727632743443331265e+01
5.780000000000000000e+02 3.669140142804091909e+01
5.790000000000000000e+02 3.603418670340989394e+01
5.800000000000000000e+02 3.535330736345066782e+01
5.810000000000000000e+02 3.496608502909712257e+01
5.820000000000000000e+02 3.545140439824417200e+01
5.830000000000000000e+02 3.601527916906857740e+01
5.840000000000000000e+02 3.657309759543456096e+01
5.850000000000000000e+02 3.711335342724721187e+01
5.860000000000000000e+02 3.765344378980110207e+01
5.870000000000000000e+02 3.817889917163612523e+01
5.880000000000000000e+02 3.868707340422673724e+01
5.890000000000000000e+02 3.917996626046143405e+01
5.900000000000000000e+02 3.965943951317751015e+01
5.910000000000000000e+02 3.767559824836482818e+01
5.920000000000000000e+02 3.716957744494984439e+01
5.930000000000000000e+02 3.680356476812491451e+01
5.940000000000000000e+02 3.643475218949060945e+01
5.950000000000000000e+02 3.602634523001883338e+01
5.960000000000000000e+02 3.555729382029635133e+01
5.970000000000000000e+02 3.501763756078972278e+01
5.980000000000000000e+02 3.448957731911862368e+01
5.990000000000000000e+02 3.400466737080689228e+01
6.000000000000000000e+02 3.350388757112517624e+01
6.010000000000000000e+02 3.232993167565307857e+01
6.020000000000000000e+02 3.185647744255986780e+01
6.030000000000000000e+02 3.148581326187142082e+01
6.040000000000000000e+02 3.124110750343605858e+01
6.050000000000000000e+02 3.105730485774445526e+01
6.060000000000000000e+02 3.092484232337336536e+01
6.070000000000000000e+02 3.083026085956580076e+01
6.080000000000000000e+02 3.073000807090053854e+01
6.090000000000000000e+02 3.062226027713219523e+01
6.100000000000000000e+02 3.050788689170078527e+01
6.110000000000000000e+02 3.038758433413806870e+01
6.120000000000000000e+02 3.026152120625724962e+01
6.130000000000000000e+02 3.012972872337444485e+01
6.140000000000000000e+02 2.999224227681510513e+01
6.150000000000000000e+02 2.984913810444886550e+01
6.160000000000000000e+02 2.970032722892709387e+01
6.170000000000000000e+02 2.954775613096250808e+01
6.180000000000000000e+02 2.939231291990758876e+01
6.190000000000000000e+02 2.923510771567549682e+01
6.200000000000000000e+02 2.907729358753797655e+01
6.210000000000000000e+02 2.891929723823655607e+01
6.220000000000000000e+02 2.875903237575971616e+01
6.230000000000000000e+02 2.860769610177553446e+01
6.240000000000000000e+02 2.847536735089536464e+01
6.250000000000000000e+02 2.838071951737094878e+01
6.260000000000000000e+02 2.833348607023868482e+01
6.270000000000000000e+02 2.830127312498334646e+01
6.280000000000000000e+02 2.826824781308026857e+01
6.290000000000000000e+02 2.823604016627503555e+01
6.300000000000000000e+02 2.820531357559912067e+01
6.310000000000000000e+02 2.781722347364735981e+01
6.320000000000000000e+02 2.758254849971358169e+01
6.330000000000000000e+02 2.735932938239131218e+01
6.340000000000000000e+02 2.717500928728821918e+01
6.350000000000000000e+02 2.696501519835980076e+01
6.360000000000000000e+02 2.673108732719030911e+01
6.370000000000000000e+02 2.652307787146598628e+01
6.380000000000000000e+02 2.631613634922367240e+01
6.390000000000000000e+02 2.611047443575004223e+01
6.400000000000000000e+02 2.590628016761694141e+01
6.410000000000000000e+02 2.530627532101788546e+01
6.420000000000000000e+02 2.500034051949354463e+01
6.430000000000000000e+02 2.469893243489044110e+01
6.440000000000000000e+02 2.438909030639472064e+01
6.450000000000000000e+02 2.406850036413051086e+01
6.460000000000000000e+02 2.374023173818859433e+01
6.470000000000000000e+02 2.340358690259641961e+01
6.480000000000000000e+02 2.305644999165533449e+01
6.490000000000000000e+02 2.270177162290599782e+01
6.500000000000000000e+02 2.232446420690065381e+01
6.510000000000000000e+02 2.192048029771734008e+01
6.520000000000000000e+02 2.148729778440007010e+01
6.530000000000000000e+02 2.102312443077531512e+01
6.540000000000000000e+02 2.052625389859363736e+01
6.550000000000000000e+02 1.999505253568428742e+01
6.560000000000000000e+02 1.942782104181606329e+01
6.570000000000000000e+02 1.882216542042548468e+01
6.580000000000000000e+02 1.818807736886628490e+01
6.590000000000000000e+02 1.755278287476920696e+01
6.600000000000000000e+02 1.691884591544353711e+01
6.610000000000000000e+02 1.628776568356897414e+01
6.620000000000000000e+02 1.566110439503344054e+01
6.630000000000000000e+02 1.504032565029222113e+01
6.640000000000000000e+02 1.442677786902162929e+01
6.650000000000000000e+02 1.382179385734494304e+01
6.660000000000000000e+02 1.322660330030950071e+01
6.670000000000000000e+02 1.264246782458981855e+01
6.680000000000000000e+02 1.207048199801741895e+01
6.690000000000000000e+02 1.151106263584290268e+01
6.700000000000000000e+02 1.096493442770164961e+01
6.710000000000000000e+02 1.043057027379480139e+01
6.720000000000000000e+02 9.910723498760892980e+00
6.730000000000000000e+02 9.405800040348037072e+00
6.740000000000000000e+02 8.916154890157690360e+00
6.750000000000000000e+02 8.442714456153572300e+00
6.760000000000000000e+02 7.985275471952999027e+00
6.770000000000000000e+02 7.544089716268954859e+00
6.780000000000000000e+02 7.119540082831196770e+00
6.790000000000000000e+02 6.711884788073535724e+00
6.800000000000000000e+02 6.321267650485515865e+00
6.810000000000000000e+02 5.947649461295895001e+00
6.820000000000000000e+02 5.590376901712053481e+00
6.830000000000000000e+02 5.248596609123895362e+00
6.840000000000000000e+02 4.921650264509300321e+00
6.850000000000000000e+02 4.609024825690556604e+00
6.860000000000000000e+02 4.310387440415645699e+00
6.870000000000000000e+02 4.026794290061790349e+00
6.880000000000000000e+02 3.759544889510910703e+00
6.890000000000000000e+02 3.509506678287848125e+00
6.900000000000000000e+02 3.277164018668067502e+00
6.910000000000000000e+02 3.055427345876402967e+00
6.920000000000000000e+02 2.856716449180779716e+00
6.930000000000000000e+02 2.672859227551618311e+00
6.940000000000000000e+02 2.499375563468841488e+00
6.950000000000000000e+02 2.335177354786350357e+00
6.960000000000000000e+02 2.179505331471920382e+00
6.970000000000000000e+02 2.032179435270140999e+00
6.980000000000000000e+02 1.894975292271575684e+00
6.990000000000000000e+02 1.767732083215456607e+00


==> figures/patches/pure_rerad/TEXTYELL/mono_ours_3.txt <==
3.000000000000000000e+02 3.437896941141512741e+01
3.010000000000000000e+02 3.431664946187281373e+01
3.020000000000000000e+02 3.426095790773583616e+01
3.030000000000000000e+02 3.421247984912179163e+01
3.040000000000000000e+02 3.417184503286261332e+01
3.050000000000000000e+02 3.413946764753237062e+01
3.060000000000000000e+02 3.410620591252909861e+01
3.070000000000000000e+02 3.406826275574742624e+01
3.080000000000000000e+02 3.400822387755496123e+01
3.090000000000000000e+02 3.393009259224291441e+01
3.100000000000000000e+02 3.381903723110000470e+01
3.110000000000000000e+02 3.377772554382781323e+01
3.120000000000000000e+02 3.372423475137945559e+01
3.130000000000000000e+02 3.364476542357730438e+01
3.140000000000000000e+02 3.354335501140251807e+01
3.150000000000000000e+02 3.342448917361502936e+01
3.160000000000000000e+02 3.331150029777995059e+01
3.170000000000000000e+02 3.320798604334674309e+01
3.180000000000000000e+02 3.311373305527096278e+01
3.190000000000000000e+02 3.302827990368134436e+01
3.200000000000000000e+02 3.295098434038771273e+01
3.210000000000000000e+02 3.249441426143492606e+01
3.220000000000000000e+02 3.203614177363373727e+01
3.230000000000000000e+02 3.157743749887537987e+01
3.240000000000000000e+02 3.111738816475895320e+01
3.250000000000000000e+02 3.064067265896191827e+01
3.260000000000000000e+02 3.014190061985978275e+01
3.270000000000000000e+02 2.961458488699381064e+01
3.280000000000000000e+02 2.905267619266112078e+01
3.290000000000000000e+02 2.844892520933335334e+01
3.300000000000000000e+02 2.781523315588606948e+01
3.310000000000000000e+02 2.768584849183002561e+01
3.320000000000000000e+02 2.755537374913820159e+01
3.330000000000000000e+02 2.742418358904590292e+01
3.340000000000000000e+02 2.729239451825689500e+01
3.350000000000000000e+02 2.716009188442899358e+01
3.360000000000000000e+02 2.702727418843602791e+01
3.370000000000000000e+02 2.689390313195272952e+01
3.380000000000000000e+02 2.676013148427947996e+01
3.390000000000000000e+02 2.662589206320259194e+01
3.400000000000000000e+02 2.649125922299655045e+01
3.410000000000000000e+02 2.668069609429142375e+01
3.420000000000000000e+02 2.686455402812981674e+01
3.430000000000000000e+02 2.704340814284550731e+01
3.440000000000000000e+02 2.721790365079969121e+01
3.450000000000000000e+02 2.738847386690584074e+01
3.460000000000000000e+02 2.755565129756006471e+01
3.470000000000000000e+02 2.771973474620122957e+01
3.480000000000000000e+02 2.788091278151081198e+01
3.490000000000000000e+02 2.803939803361062033e+01
3.500000000000000000e+02 2.819532401176256897e+01
3.510000000000000000e+02 2.879258112255290314e+01
3.520000000000000000e+02 2.937705144909392629e+01
3.530000000000000000e+02 2.994821210513648069e+01
3.540000000000000000e+02 3.050592420949464767e+01
3.550000000000000000e+02 3.105043500600473294e+01
3.560000000000000000e+02 3.158265984757892753e+01
3.570000000000000000e+02 3.210461278537756868e+01
3.580000000000000000e+02 3.260947204430988222e+01
3.590000000000000000e+02 3.309370547951658637e+01
3.600000000000000000e+02 3.356601903791570862e+01
3.610000000000000000e+02 3.438672063006266910e+01
3.620000000000000000e+02 3.517767105817313222e+01
3.630000000000000000e+02 3.594113102281789196e+01
3.640000000000000000e+02 3.667916549116292657e+01
3.650000000000000000e+02 3.739350177997184943e+01
3.660000000000000000e+02 3.808518290318904320e+01
3.670000000000000000e+02 3.875817378365096033e+01
3.680000000000000000e+02 3.941684576825421260e+01
3.690000000000000000e+02 4.006219342345483625e+01
3.700000000000000000e+02 4.069515264038673763e+01
3.710000000000000000e+02 4.114811106948346975e+01
3.720000000000000000e+02 4.159809439982564783e+01
3.730000000000000000e+02 4.204498271037485324e+01
3.740000000000000000e+02 4.248865941203989394e+01
3.750000000000000000e+02 4.292934166948280961e+01
3.760000000000000000e+02 4.336728026460720287e+01
3.770000000000000000e+02 4.380270068543511286e+01
3.780000000000000000e+02 4.423564801402254432e+01
3.790000000000000000e+02 4.466611837980995858e+01
3.800000000000000000e+02 4.509411678743663288e+01
3.810000000000000000e+02 4.526801082879626392e+01
3.820000000000000000e+02 4.544085293403642822e+01
3.830000000000000000e+02 4.561266288751498621e+01
3.840000000000000000e+02 4.578346013317042207e+01
3.850000000000000000e+02 4.595326376044751981e+01
3.860000000000000000e+02 4.612209212392918545e+01
3.870000000000000000e+02 4.628996400542875023e+01
3.880000000000000000e+02 4.645689742238285902e+01
3.890000000000000000e+02 4.662291002864783707e+01
3.900000000000000000e+02 4.325048841339244632e+01
3.910000000000000000e+02 4.270578263677706587e+01
3.920000000000000000e+02 4.204603038066846210e+01
3.930000000000000000e+02 4.125709716704054841e+01
3.940000000000000000e+02 4.032501015412910306e+01
3.950000000000000000e+02 3.923579370894424301e+01
3.960000000000000000e+02 3.797799147730243163e+01
3.970000000000000000e+02 3.659202786370600791e+01
3.980000000000000000e+02 3.524030808631591327e+01
3.990000000000000000e+02 3.393171786043156146e+01
4.000000000000000000e+02 3.266142938048806599e+01
4.010000000000000000e+02 3.138999219003136787e+01
4.020000000000000000e+02 3.014597283560255647e+01
4.030000000000000000e+02 2.891539709432653638e+01
4.040000000000000000e+02 2.765842459594516711e+01
4.050000000000000000e+02 2.637292666654654028e+01
4.060000000000000000e+02 2.506007419673030512e+01
4.070000000000000000e+02 2.371947518647072783e+01
4.080000000000000000e+02 2.235619727010967139e+01
4.090000000000000000e+02 2.097792796546724503e+01
4.100000000000000000e+02 1.959373637054520145e+01
4.110000000000000000e+02 1.807865250010922153e+01
4.120000000000000000e+02 1.656813693118462538e+01
4.130000000000000000e+02 1.506405773699003880e+01
4.140000000000000000e+02 1.356821663955726009e+01
4.150000000000000000e+02 1.208186622940393207e+01
4.160000000000000000e+02 1.060812606361060517e+01
4.170000000000000000e+02 9.160835722763662758e+00
4.180000000000000000e+02 7.759786842729259781e+00
4.190000000000000000e+02 6.429857989417455677e+00
4.200000000000000000e+02 5.201135364924716065e+00
4.210000000000000000e+02 4.204623874302349407e+00
4.220000000000000000e+02 3.326482623008859996e+00
4.230000000000000000e+02 2.560032532492214408e+00
4.240000000000000000e+02 1.914549097950056122e+00
4.250000000000000000e+02 1.450971013063943715e+00
4.260000000000000000e+02 1.331799481785375106e+00
4.270000000000000000e+02 1.627535058246338595e+00
4.280000000000000000e+02 2.148557466717116338e+00
4.290000000000000000e+02 2.731073555538618969e+00
4.300000000000000000e+02 3.297568415175804901e+00
4.310000000000000000e+02 3.625545584072969341e+00
4.320000000000000000e+02 3.921229476241036238e+00
4.330000000000000000e+02 4.193223406050868185e+00
4.340000000000000000e+02 4.456445650106984679e+00
4.350000000000000000e+02 4.727893298587487969e+00
4.360000000000000000e+02 5.017083346806034960e+00
4.370000000000000000e+02 5.301629410993716540e+00
4.380000000000000000e+02 5.551104397266709789e+00
4.390000000000000000e+02 5.735665706807322906e+00
4.400000000000000000e+02 5.826056380075423924e+00
4.410000000000000000e+02 6.005440329680925338e+00
4.420000000000000000e+02 6.083618421891732631e+00
4.430000000000000000e+02 6.087495923483460025e+00
4.440000000000000000e+02 6.044464065195904290e+00
4.450000000000000000e+02 5.982246604418374858e+00
4.460000000000000000e+02 5.920434381381216582e+00
4.470000000000000000e+02 5.845448606992786011e+00
4.480000000000000000e+02 5.735229589582898413e+00
4.490000000000000000e+02 5.567584370005278060e+00
4.500000000000000000e+02 5.320237295520447773e+00
4.510000000000000000e+02 4.878500093214632294e+00
4.520000000000000000e+02 4.359869814833071899e+00
4.530000000000000000e+02 3.792613057365807894e+00
4.540000000000000000e+02 3.205057090667337238e+00
4.550000000000000000e+02 2.625658179880247634e+00
4.560000000000000000e+02 2.078818715933504091e+00
4.570000000000000000e+02 1.572125999512700378e+00
4.580000000000000000e+02 1.109504201013493452e+00
4.590000000000000000e+02 6.970613428213575657e-01
4.600000000000000000e+02 3.525923431127738206e-01
4.610000000000000000e+02 2.769552102910061153e-01
4.620000000000000000e+02 3.493302735832830019e-01
4.630000000000000000e+02 5.011955774807624886e-01
4.640000000000000000e+02 6.989016065054733939e-01
4.650000000000000000e+02 9.486931859327883965e-01
4.660000000000000000e+02 1.268715913601033085e+00
4.670000000000000000e+02 1.667976347513914437e+00
4.680000000000000000e+02 2.149944455592654347e+00
4.690000000000000000e+02 2.716402619323811773e+00
4.700000000000000000e+02 3.368176701844619814e+00
4.710000000000000000e+02 4.055680018082170157e+00
4.720000000000000000e+02 4.830057420345243990e+00
4.730000000000000000e+02 5.674152294484355430e+00
4.740000000000000000e+02 6.569808871156582519e+00
4.750000000000000000e+02 7.498284541197498321e+00
4.760000000000000000e+02 8.441174898898578860e+00
4.770000000000000000e+02 9.380683184335692815e+00
4.780000000000000000e+02 1.030240956582541401e+01
4.790000000000000000e+02 1.119579121880375538e+01
4.800000000000000000e+02 1.205294945814553387e+01
4.810000000000000000e+02 1.256469025843973775e+01
4.820000000000000000e+02 1.305122888262683922e+01
4.830000000000000000e+02 1.352050907984104633e+01
4.840000000000000000e+02 1.397915950873210811e+01
4.850000000000000000e+02 1.443246276350692270e+01
4.860000000000000000e+02 1.488152216032078279e+01
4.870000000000000000e+02 1.531554264283022349e+01
4.880000000000000000e+02 1.572181582746544670e+01
4.890000000000000000e+02 1.608861984046612648e+01
4.900000000000000000e+02 1.640503654585134896e+01
4.910000000000000000e+02 1.607565910257502395e+01
4.920000000000000000e+02 1.569203965675670354e+01
4.930000000000000000e+02 1.526077169694764812e+01
4.940000000000000000e+02 1.478606197191725435e+01
4.950000000000000000e+02 1.425945607900306200e+01
4.960000000000000000e+02 1.368135721101627844e+01
4.970000000000000000e+02 1.305420663932506820e+01
4.980000000000000000e+02 1.238535837222517877e+01
4.990000000000000000e+02 1.167766369015910577e+01
5.000000000000000000e+02 1.093180758338270664e+01
5.010000000000000000e+02 1.025189685363600312e+01
5.020000000000000000e+02 9.540859242209229762e+00
5.030000000000000000e+02 8.798619340511367071e+00
5.040000000000000000e+02 8.036096360169665331e+00
5.050000000000000000e+02 7.287424700983915038e+00
5.060000000000000000e+02 6.634482167101245054e+00
5.070000000000000000e+02 6.253295641018141282e+00
5.080000000000000000e+02 6.437536015963556402e+00
5.090000000000000000e+02 6.757881104055476484e+00
5.100000000000000000e+02 7.178311898974542693e+00
5.110000000000000000e+02 7.648395920117679658e+00
5.120000000000000000e+02 8.353237573975288655e+00
5.130000000000000000e+02 9.362048441236366259e+00
5.140000000000000000e+02 1.049814168575197293e+01
5.150000000000000000e+02 1.137596062122948481e+01
5.160000000000000000e+02 1.221503126023193353e+01
5.170000000000000000e+02 1.315544744741248273e+01
5.180000000000000000e+02 1.417593663510557711e+01
5.190000000000000000e+02 1.533859087837513968e+01
5.200000000000000000e+02 1.657493175054732504e+01
5.210000000000000000e+02 1.928600561863932938e+01
5.220000000000000000e+02 2.128654288147149742e+01
5.230000000000000000e+02 2.154439683132586580e+01
5.240000000000000000e+02 2.151902347207636979e+01
5.250000000000000000e+02 2.147194555202178634e+01
5.260000000000000000e+02 2.139655600498493015e+01
5.270000000000000000e+02 2.138188810309518217e+01
5.280000000000000000e+02 2.128819573454128999e+01
5.290000000000000000e+02 2.113451921756305296e+01
5.300000000000000000e+02 2.098263879066804449e+01
5.310000000000000000e+02 2.400631246029997357e+01
5.320000000000000000e+02 2.541245893131611311e+01
5.330000000000000000e+02 2.598705503926987959e+01
5.340000000000000000e+02 2.633855091587328801e+01
5.350000000000000000e+02 2.659874613387506415e+01
5.360000000000000000e+02 2.678400122765241775e+01
5.370000000000000000e+02 2.694873672675420551e+01
5.380000000000000000e+02 2.709414494650420480e+01
5.390000000000000000e+02 2.717362874578653376e+01
5.400000000000000000e+02 2.723847269943704674e+01
5.410000000000000000e+02 2.885189881162781944e+01
5.420000000000000000e+02 2.917533685646183628e+01
5.430000000000000000e+02 2.915669892610835845e+01
5.440000000000000000e+02 2.903129981025373141e+01
5.450000000000000000e+02 2.883908529874251769e+01
5.460000000000000000e+02 2.861339630600582140e+01
5.470000000000000000e+02 2.836471993341504216e+01
5.480000000000000000e+02 2.808110133705492473e+01
5.490000000000000000e+02 2.774440403684106471e+01
5.500000000000000000e+02 2.737472908811487216e+01
5.510000000000000000e+02 2.755049895146191474e+01
5.520000000000000000e+02 2.706202596838877739e+01
5.530000000000000000e+02 2.632580988152799506e+01
5.540000000000000000e+02 2.548177395672803058e+01
5.550000000000000000e+02 2.454275321650664310e+01
5.560000000000000000e+02 2.352759916912618721e+01
5.570000000000000000e+02 2.243265931209501218e+01
5.580000000000000000e+02 2.133610598978869888e+01
5.590000000000000000e+02 2.033346913167002157e+01
5.600000000000000000e+02 1.940696860388977996e+01
5.610000000000000000e+02 1.953963989161738013e+01
5.620000000000000000e+02 1.965045745319867265e+01
5.630000000000000000e+02 1.981881311385663480e+01
5.640000000000000000e+02 2.001271256274536015e+01
5.650000000000000000e+02 2.014509473629371428e+01
5.660000000000000000e+02 2.019860503112323613e+01
5.670000000000000000e+02 2.014809883441892779e+01
5.680000000000000000e+02 1.999648445677840769e+01
5.690000000000000000e+02 1.973511185002137935e+01
5.700000000000000000e+02 1.932299952563940337e+01
5.710000000000000000e+02 1.695847170356872624e+01
5.720000000000000000e+02 1.498548662787634100e+01
5.730000000000000000e+02 1.316974013260678156e+01
5.740000000000000000e+02 1.140902455997302489e+01
5.750000000000000000e+02 9.682166151795518871e+00
5.760000000000000000e+02 8.019568764775655723e+00
5.770000000000000000e+02 6.453820150983196058e+00
5.780000000000000000e+02 5.099132973845256878e+00
5.790000000000000000e+02 4.038749522136455106e+00
5.800000000000000000e+02 3.685366289469012457e+00
5.810000000000000000e+02 4.078013678279840626e+00
5.820000000000000000e+02 3.893565857732045554e+00
5.830000000000000000e+02 3.846493226602015980e+00
5.840000000000000000e+02 3.996371532496175938e+00
5.850000000000000000e+02 4.311063657930064963e+00
5.860000000000000000e+02 3.268794565971931299e+00
5.870000000000000000e+02 1.951274573984349781e+00
5.880000000000000000e+02 2.141998210208710507e+00
5.890000000000000000e+02 3.714685677214308424e+00
5.900000000000000000e+02 5.690664316681658619e+00
5.910000000000000000e+02 5.286522468255780538e+00
5.920000000000000000e+02 6.040610779236664563e+00
5.930000000000000000e+02 5.715028198745635279e+00
5.940000000000000000e+02 5.377848184852918045e+00
5.950000000000000000e+02 4.992631248882434924e+00
5.960000000000000000e+02 4.539851414946364017e+00
5.970000000000000000e+02 4.011944710291344585e+00
5.980000000000000000e+02 3.520451439573526020e+00
5.990000000000000000e+02 3.103925568902646592e+00
6.000000000000000000e+02 2.689720321992834506e+00
6.010000000000000000e+02 1.724253261874114429e+00
6.020000000000000000e+02 1.472140532755064513e+00
6.030000000000000000e+02 1.350923196691493189e+00
6.040000000000000000e+02 1.323519169042450816e+00
6.050000000000000000e+02 1.328203549043769582e+00
6.060000000000000000e+02 1.346560561131750822e+00
6.070000000000000000e+02 1.369601066220582863e+00
6.080000000000000000e+02 1.389127429265617275e+00
6.090000000000000000e+02 1.404947797731407544e+00
6.100000000000000000e+02 1.417326270930353793e+00
6.110000000000000000e+02 1.426488518676608752e+00
6.120000000000000000e+02 1.432557207987714243e+00
6.130000000000000000e+02 1.435620725771977302e+00
6.140000000000000000e+02 1.435764408840320749e+00
6.150000000000000000e+02 1.433088595240300300e+00
6.160000000000000000e+02 1.427252012062510289e+00
6.170000000000000000e+02 1.419625661156413976e+00
6.180000000000000000e+02 1.410083609854458686e+00
6.190000000000000000e+02 1.398997681154074080e+00
6.200000000000000000e+02 1.386710659436746207e+00
6.210000000000000000e+02 1.373366538467180931e+00
6.220000000000000000e+02 1.358443712092104239e+00
6.230000000000000000e+02 1.343419378872996672e+00
6.240000000000000000e+02 1.330204897199463332e+00
6.250000000000000000e+02 1.324521714634911529e+00
6.260000000000000000e+02 1.335841547416770636e+00
6.270000000000000000e+02 1.363670864328901500e+00
6.280000000000000000e+02 1.404634001628590978e+00
6.290000000000000000e+02 1.458416256051737747e+00
6.300000000000000000e+02 1.523663474629449732e+00
6.310000000000000000e+02 1.394664467074600456e+00
6.320000000000000000e+02 1.350211056520140618e+00
6.330000000000000000e+02 1.311756667246137376e+00
6.340000000000000000e+02 1.293594869674739467e+00
6.350000000000000000e+02 1.261997643862989849e+00
6.360000000000000000e+02 1.218096371908924169e+00
6.370000000000000000e+02 1.187994412523235122e+00
6.380000000000000000e+02 1.158667867629624926e+00
6.390000000000000000e+02 1.130217976359475518e+00
6.400000000000000000e+02 1.102719904611066504e+00
6.410000000000000000e+02 9.037045972832215002e-01
6.420000000000000000e+02 8.439840224064972807e-01
6.430000000000000000e+02 7.929363707673593442e-01
6.440000000000000000e+02 7.464533767069615466e-01
6.450000000000000000e+02 7.040797821841674464e-01
6.460000000000000000e+02 6.660547057087778944e-01
6.470000000000000000e+02 6.314928160504219568e-01
6.480000000000000000e+02 5.995585664488195521e-01
6.490000000000000000e+02 5.702876250000116221e-01
6.500000000000000000e+02 5.421777152078599560e-01
6.510000000000000000e+02 5.150852112277097827e-01
6.520000000000000000e+02 4.889728316655365670e-01
6.530000000000000000e+02 4.638601501141534911e-01
6.540000000000000000e+02 4.397598988961746169e-01
6.550000000000000000e+02 4.166761708754925242e-01
6.560000000000000000e+02 3.946030519750793331e-01
6.570000000000000000e+02 3.735047450307926731e-01
6.580000000000000000e+02 3.533406463831313959e-01
6.590000000000000000e+02 3.340741862855803324e-01
6.600000000000000000e+02 3.156719375660840265e-01
6.610000000000000000e+02 2.980968653147947900e-01
6.620000000000000000e+02 2.813213196747856304e-01
6.630000000000000000e+02 2.653168492322778849e-01
6.640000000000000000e+02 2.500558908019857585e-01
6.650000000000000000e+02 2.355199063899247325e-01
6.660000000000000000e+02 2.216938945218457080e-01
6.670000000000000000e+02 2.085863180608771295e-01
6.680000000000000000e+02 1.962016982995964665e-01
6.690000000000000000e+02 1.844699858321870167e-01
6.700000000000000000e+02 1.733670479913537177e-01
6.710000000000000000e+02 1.625522422291624247e-01
6.720000000000000000e+02 1.523124896899282488e-01
6.730000000000000000e+02 1.426201160394119927e-01
6.740000000000000000e+02 1.334510992664488804e-01
6.750000000000000000e+02 1.248679374052325264e-01
6.760000000000000000e+02 1.167824041068282054e-01
6.770000000000000000e+02 1.091531530394766331e-01
6.780000000000000000e+02 1.019646312468457799e-01
6.790000000000000000e+02 9.519971819959081871e-02
6.800000000000000000e+02 8.883991705991266252e-02
6.810000000000000000e+02 8.287626128685757210e-02
6.820000000000000000e+02 7.729994633768297319e-02
6.830000000000000000e+02 7.208694076008581586e-02
6.840000000000000000e+02 6.723670626421492102e-02
6.850000000000000000e+02 6.277439808212806338e-02
6.860000000000000000e+02 5.868767783033117247e-02
6.870000000000000000e+02 5.494673324989265278e-02
6.880000000000000000e+02 5.156903840696340502e-02
6.890000000000000000e+02 4.856882207947879615e-02
6.900000000000000000e+02 4.595458387022222091e-02
6.910000000000000000e+02 4.104232291118874859e-02
6.920000000000000000e+02 3.895367005794001664e-02
6.930000000000000000e+02 3.770009264279164385e-02
6.940000000000000000e+02 3.599671057647423761e-02
6.950000000000000000e+02 3.371989222883373799e-02
6.960000000000000000e+02 3.095490149051326884e-02
6.970000000000000000e+02 2.791095519634431352e-02
6.980000000000000000e+02 2.559262535895506091e-02
6.990000000000000000e+02 2.397956231934094545e-02


==> figures/patches/pure_rerad/TEXTYELL/mono_ours_4.txt <==
3.000000000000000000e+02 7.854255734469378858e+00
3.010000000000000000e+02 7.782236940499810629e+00
3.020000000000000000e+02 7.719194107799840054e+00
3.030000000000000000e+02 7.666510129590535350e+00
3.040000000000000000e+02 7.625743056217791249e+00
3.050000000000000000e+02 7.598949274209397586e+00
3.060000000000000000e+02 7.597644117015765808e+00
3.070000000000000000e+02 7.623204102262177706e+00
3.080000000000000000e+02 7.673267361793765673e+00
3.090000000000000000e+02 7.741429078337028535e+00
3.100000000000000000e+02 7.835665416923514037e+00
3.110000000000000000e+02 7.631627939560324592e+00
3.120000000000000000e+02 7.442854780402929471e+00
3.130000000000000000e+02 7.281402392130827295e+00
3.140000000000000000e+02 7.157032093026697517e+00
3.150000000000000000e+02 7.080439768294270131e+00
3.160000000000000000e+02 7.035977459218774044e+00
3.170000000000000000e+02 7.019764853706681684e+00
3.180000000000000000e+02 7.030695545448213402e+00
3.190000000000000000e+02 7.067556785914175244e+00
3.200000000000000000e+02 7.128976691728459159e+00
3.210000000000000000e+02 7.576084878922502597e+00
3.220000000000000000e+02 8.055586436683951135e+00
3.230000000000000000e+02 8.569483547437265258e+00
3.240000000000000000e+02 9.123525519227660752e+00
3.250000000000000000e+02 9.730870464436828016e+00
3.260000000000000000e+02 1.038944581773788478e+01
3.270000000000000000e+02 1.109749377684329552e+01
3.280000000000000000e+02 1.184949756619153760e+01
3.290000000000000000e+02 1.265097734786747985e+01
3.300000000000000000e+02 1.351085633814412645e+01
3.310000000000000000e+02 1.357961709536810169e+01
3.320000000000000000e+02 1.365196949236973367e+01
3.330000000000000000e+02 1.372736395042876900e+01
3.340000000000000000e+02 1.380586709730663131e+01
3.350000000000000000e+02 1.388763170960355176e+01
3.360000000000000000e+02 1.397285345464736572e+01
3.370000000000000000e+02 1.406177170268777310e+01
3.380000000000000000e+02 1.415456861786818621e+01
3.390000000000000000e+02 1.425163156481519877e+01
3.400000000000000000e+02 1.435319689129918608e+01
3.410000000000000000e+02 1.391194336365885142e+01
3.420000000000000000e+02 1.347844744715591148e+01
3.430000000000000000e+02 1.305244646309727230e+01
3.440000000000000000e+02 1.263360385526576302e+01
3.450000000000000000e+02 1.222166243323635371e+01
3.460000000000000000e+02 1.181629605402234873e+01
3.470000000000000000e+02 1.141731659951609856e+01
3.480000000000000000e+02 1.102459953659696978e+01
3.490000000000000000e+02 1.063799645253866188e+01
3.500000000000000000e+02 1.025741182372048499e+01
3.510000000000000000e+02 9.129773769332375721e+00
3.520000000000000000e+02 8.065496371042833346e+00
3.530000000000000000e+02 7.056189424115916431e+00
3.540000000000000000e+02 6.096200361622990727e+00
3.550000000000000000e+02 5.182605317985118809e+00
3.560000000000000000e+02 4.316771110443016646e+00
3.570000000000000000e+02 3.509235567246611787e+00
3.580000000000000000e+02 2.770658947557214979e+00
3.590000000000000000e+02 2.124273120589492247e+00
3.600000000000000000e+02 1.661491320552372475e+00
3.610000000000000000e+02 1.488721891746010995e+00
3.620000000000000000e+02 2.208579042990247654e+00
3.630000000000000000e+02 3.217345586974846405e+00
3.640000000000000000e+02 4.280714155985945624e+00
3.650000000000000000e+02 5.342127044982185602e+00
3.660000000000000000e+02 6.385367714566786645e+00
3.670000000000000000e+02 7.409057236162375659e+00
3.680000000000000000e+02 8.414861486484335629e+00
3.690000000000000000e+02 9.402146304756344719e+00
3.700000000000000000e+02 1.037129981512289589e+01
3.710000000000000000e+02 1.111022042887796424e+01
3.720000000000000000e+02 1.184530049715398192e+01
3.730000000000000000e+02 1.257583621676320362e+01
3.740000000000000000e+02 1.330137703375205582e+01
3.750000000000000000e+02 1.402190552109030719e+01
3.760000000000000000e+02 1.473749793445342426e+01
3.770000000000000000e+02 1.544820560403743670e+01
3.780000000000000000e+02 1.615399505058726604e+01
3.790000000000000000e+02 1.685485139121134424e+01
3.800000000000000000e+02 1.755079912774966289e+01
3.810000000000000000e+02 1.790407576240718868e+01
3.820000000000000000e+02 1.825657319314407445e+01
3.830000000000000000e+02 1.860826913306717145e+01
3.840000000000000000e+02 1.895914496753570333e+01
3.850000000000000000e+02 1.930918532089047090e+01
3.860000000000000000e+02 1.965837734488295752e+01
3.870000000000000000e+02 2.000671143267164354e+01
3.880000000000000000e+02 2.035417986622162090e+01
3.890000000000000000e+02 2.070077691805726516e+01
3.900000000000000000e+02 2.046189098925920291e+01
3.910000000000000000e+02 2.063820417983718514e+01
3.920000000000000000e+02 2.079001868315694423e+01
3.930000000000000000e+02 2.091319409559684672e+01
3.940000000000000000e+02 2.100315153152095959e+01
3.950000000000000000e+02 2.105443015678482865e+01
3.960000000000000000e+02 2.106213231421778431e+01
3.970000000000000000e+02 2.102106985226227920e+01
3.980000000000000000e+02 2.092600476546510535e+01
3.990000000000000000e+02 2.077194930506873050e+01
4.000000000000000000e+02 2.055454646858192191e+01
4.010000000000000000e+02 2.023124273652219429e+01
4.020000000000000000e+02 1.983744676746936975e+01
4.030000000000000000e+02 1.937071532010799046e+01
4.040000000000000000e+02 1.882991968466008004e+01
4.050000000000000000e+02 1.821584312573996201e+01
4.060000000000000000e+02 1.753046604619470017e+01
4.070000000000000000e+02 1.677784192322678081e+01
4.080000000000000000e+02 1.596393178335065066e+01
4.090000000000000000e+02 1.509653029626661436e+01
4.100000000000000000e+02 1.418522364335424335e+01
4.110000000000000000e+02 1.310295322412616770e+01
4.120000000000000000e+02 1.199234547095942460e+01
4.130000000000000000e+02 1.085862192899246637e+01
4.140000000000000000e+02 9.707078821880557484e+00
4.150000000000000000e+02 8.543044539825052297e+00
4.160000000000000000e+02 7.374394961656212111e+00
4.170000000000000000e+02 6.219492103463210242e+00
4.180000000000000000e+02 5.103091696569903135e+00
4.190000000000000000e+02 4.055624560922612254e+00
4.200000000000000000e+02 3.114211312309151047e+00
4.210000000000000000e+02 2.403814886407858786e+00
4.220000000000000000e+02 1.840356335390287201e+00
4.230000000000000000e+02 1.459308169532764987e+00
4.240000000000000000e+02 1.322233302555113177e+00
4.250000000000000000e+02 1.454249524929056347e+00
4.260000000000000000e+02 1.795874225412490421e+00
4.270000000000000000e+02 2.251228991629385057e+00
4.280000000000000000e+02 2.748447781045181948e+00
4.290000000000000000e+02 3.243499667337314651e+00
4.300000000000000000e+02 3.706689346672051411e+00
4.310000000000000000e+02 3.934508168177708765e+00
4.320000000000000000e+02 4.133474835759157529e+00
4.330000000000000000e+02 4.313180198083774286e+00
4.340000000000000000e+02 4.487798188492703844e+00
4.350000000000000000e+02 4.673041267597213277e+00
4.360000000000000000e+02 4.877774666873639475e+00
4.370000000000000000e+02 5.081882653636329294e+00
4.380000000000000000e+02 5.257559738035725516e+00
4.390000000000000000e+02 5.377219179250941394e+00
4.400000000000000000e+02 5.413643929920822551e+00
4.410000000000000000e+02 5.545812565164701446e+00
4.420000000000000000e+02 5.585712814274074844e+00
4.430000000000000000e+02 5.557607535584565994e+00
4.440000000000000000e+02 5.486452515069541569e+00
4.450000000000000000e+02 5.397693480449683001e+00
4.460000000000000000e+02 5.309410434820800440e+00
4.470000000000000000e+02 5.209077573692435514e+00
4.480000000000000000e+02 5.076236183687494297e+00
4.490000000000000000e+02 4.890208605671917397e+00
4.500000000000000000e+02 4.630182651254188819e+00
4.510000000000000000e+02 4.182964086581645091e+00
4.520000000000000000e+02 3.663869952506284111e+00
4.530000000000000000e+02 3.099203874216100552e+00
4.540000000000000000e+02 2.515336062951556872e+00
4.550000000000000000e+02 1.938747130795824170e+00
4.560000000000000000e+02 1.392189224414194015e+00
4.570000000000000000e+02 8.831598975242516136e-01
4.580000000000000000e+02 4.187399516265462029e-01
4.590000000000000000e+02 1.188325458397813672e-01
4.600000000000000000e+02 4.321858221225504670e-01
4.610000000000000000e+02 6.425825954054159572e-01
4.620000000000000000e+02 8.440853829337142678e-01
4.630000000000000000e+02 1.054924153729139169e+00
4.640000000000000000e+02 1.294565016892137210e+00
4.650000000000000000e+02 1.582788515074277313e+00
4.660000000000000000e+02 1.937255143170405480e+00
4.670000000000000000e+02 2.362811849983872836e+00
4.680000000000000000e+02 2.861171992967617594e+00
4.690000000000000000e+02 3.433766332163285639e+00
4.700000000000000000e+02 4.081400840624720416e+00
4.710000000000000000e+02 4.753408781226260871e+00
4.720000000000000000e+02 5.500903194496443049e+00
4.730000000000000000e+02 6.308218611408889842e+00
4.740000000000000000e+02 7.158622876209197017e+00
4.750000000000000000e+02 8.035200007508596087e+00
4.760000000000000000e+02 8.921880771525023235e+00
4.770000000000000000e+02 9.803458371535356264e+00
4.780000000000000000e+02 1.066771463869536340e+01
4.790000000000000000e+02 1.150556984006474615e+01
4.800000000000000000e+02 1.231004003043346096e+01
4.810000000000000000e+02 1.277173775258050981e+01
4.820000000000000000e+02 1.321084206486959545e+01
4.830000000000000000e+02 1.363460713048149486e+01
4.840000000000000000e+02 1.404909155099674933e+01
4.850000000000000000e+02 1.445911014350939894e+01
4.860000000000000000e+02 1.486563966416593097e+01
4.870000000000000000e+02 1.525882364178967521e+01
4.880000000000000000e+02 1.562704872039825865e+01
4.890000000000000000e+02 1.595956164283776602e+01
4.900000000000000000e+02 1.624628275284377921e+01
4.910000000000000000e+02 1.589156621354601917e+01
4.920000000000000000e+02 1.548779935627171156e+01
4.930000000000000000e+02 1.504131093085073267e+01
4.940000000000000000e+02 1.455606742728698322e+01
4.950000000000000000e+02 1.402319388199146033e+01
4.960000000000000000e+02 1.344281497042163487e+01
4.970000000000000000e+02 1.281640919860226191e+01
4.980000000000000000e+02 1.214744297976252696e+01
4.990000000000000000e+02 1.144197574804951678e+01
5.000000000000000000e+02 1.070088288050685499e+01
5.010000000000000000e+02 1.001724215974768839e+01
5.020000000000000000e+02 9.306718509943378237e+00
5.030000000000000000e+02 8.571965787742852783e+00
5.040000000000000000e+02 7.828652775118594143e+00
5.050000000000000000e+02 7.119121005688040071e+00
5.060000000000000000e+02 6.538245594363637281e+00
5.070000000000000000e+02 6.275635331638645731e+00
5.080000000000000000e+02 6.614012719656942707e+00
5.090000000000000000e+02 7.050095245031647195e+00
5.100000000000000000e+02 7.560021390453080414e+00
5.110000000000000000e+02 8.081949547305518067e+00
5.120000000000000000e+02 8.824367353733263641e+00
5.130000000000000000e+02 9.855513314906945155e+00
5.140000000000000000e+02 1.100072054751278472e+01
5.150000000000000000e+02 1.187998368596141496e+01
5.160000000000000000e+02 1.271509724558655030e+01
5.170000000000000000e+02 1.364629554812525036e+01
5.180000000000000000e+02 1.465297425070236592e+01
5.190000000000000000e+02 1.579739657197540481e+01
5.200000000000000000e+02 1.701241151324275336e+01
5.210000000000000000e+02 1.969417332959316269e+01
5.220000000000000000e+02 2.166319672067896818e+01
5.230000000000000000e+02 2.190372463807500480e+01
5.240000000000000000e+02 2.186693842117517050e+01
5.250000000000000000e+02 2.180763127021068826e+01
5.260000000000000000e+02 2.171915428628074451e+01
5.270000000000000000e+02 2.169004794609633890e+01
5.280000000000000000e+02 2.158111700905958585e+01
5.290000000000000000e+02 2.141122621640240453e+01
5.300000000000000000e+02 2.124196509080825734e+01
5.310000000000000000e+02 2.424255767993525268e+01
5.320000000000000000e+02 2.563006938494235243e+01
5.330000000000000000e+02 2.618597945470317256e+01
5.340000000000000000e+02 2.651819725996896082e+01
5.350000000000000000e+02 2.675861324560618471e+01
5.360000000000000000e+02 2.692371814376275552e+01
5.370000000000000000e+02 2.706810467774035445e+01
5.380000000000000000e+02 2.719312397714287854e+01
5.390000000000000000e+02 2.725233017547475356e+01
5.400000000000000000e+02 2.729724044274656691e+01
5.410000000000000000e+02 2.889153968015687468e+01
5.420000000000000000e+02 2.919618863004825471e+01
5.430000000000000000e+02 2.915985582190923253e+01
5.440000000000000000e+02 2.901808368708346819e+01
5.450000000000000000e+02 2.881094994456587699e+01
5.460000000000000000e+02 2.857192676738519310e+01
5.470000000000000000e+02 2.831167619786143064e+01
5.480000000000000000e+02 2.801848997977126743e+01
5.490000000000000000e+02 2.767456106771539481e+01
5.500000000000000000e+02 2.730038693982399067e+01
5.510000000000000000e+02 2.747328749336628206e+01
5.520000000000000000e+02 2.698220858095153218e+01
5.530000000000000000e+02 2.624292518880267266e+01
5.540000000000000000e+02 2.539524508618505649e+01
5.550000000000000000e+02 2.445198239373084803e+01
5.560000000000000000e+02 2.343202849616987393e+01
5.570000000000000000e+02 2.233195001124754953e+01
5.580000000000000000e+02 2.123007048786430673e+01
5.590000000000000000e+02 2.022185550417345468e+01
5.600000000000000000e+02 1.928961840391912830e+01
5.610000000000000000e+02 1.941233190555320931e+01
5.620000000000000000e+02 1.950922555974928585e+01
5.630000000000000000e+02 1.966130313302329213e+01
5.640000000000000000e+02 1.983633416521121973e+01
5.650000000000000000e+02 1.994711885692012743e+01
5.660000000000000000e+02 1.997555215196468836e+01
5.670000000000000000e+02 1.989584318937070151e+01
5.680000000000000000e+02 1.971023750275226405e+01
5.690000000000000000e+02 1.940777467444140214e+01
5.700000000000000000e+02 1.894599559885973505e+01
5.710000000000000000e+02 1.656318407113755597e+01
5.720000000000000000e+02 1.457037985898154631e+01
5.730000000000000000e+02 1.273552313291295590e+01
5.740000000000000000e+02 1.095861525167014605e+01
5.750000000000000000e+02 9.222358956341325964e+00
5.760000000000000000e+02 7.560419783396187476e+00
5.770000000000000000e+02 6.016288117757462750e+00
5.780000000000000000e+02 4.726878723354523970e+00
5.790000000000000000e+02 3.809373502587541260e+00
5.800000000000000000e+02 3.688429030840361555e+00
5.810000000000000000e+02 4.261273739859813503e+00
5.820000000000000000e+02 4.178918881194872093e+00
5.830000000000000000e+02 4.213507926447893404e+00
5.840000000000000000e+02 4.414953181630572487e+00
5.850000000000000000e+02 4.701878113875674892e+00
5.860000000000000000e+02 3.004876031445786300e+00
5.870000000000000000e+02 1.773542043036770099e+00
5.880000000000000000e+02 2.272732117496468085e+00
5.890000000000000000e+02 3.986912089295608030e+00
5.900000000000000000e+02 6.026900464813352620e+00
5.910000000000000000e+02 5.672213532808912717e+00
5.920000000000000000e+02 6.015526684230367849e+00
5.930000000000000000e+02 5.688423035766871472e+00
5.940000000000000000e+02 5.349738580899220608e+00
5.950000000000000000e+02 4.962970293846200143e+00
5.960000000000000000e+02 4.508460307213129070e+00
5.970000000000000000e+02 3.978411698600721191e+00
5.980000000000000000e+02 3.484069021750923145e+00
5.990000000000000000e+02 3.063954866901864804e+00
6.000000000000000000e+02 2.645133615885492340e+00
6.010000000000000000e+02 1.663863621581791019e+00
6.020000000000000000e+02 1.403089931838691795e+00
6.030000000000000000e+02 1.276503707849459879e+00
6.040000000000000000e+02 1.247365973881030099e+00
6.050000000000000000e+02 1.251793519528937138e+00
6.060000000000000000e+02 1.270424898427075178e+00
6.070000000000000000e+02 1.293868829272760479e+00
6.080000000000000000e+02 1.313893317108645764e+00
6.090000000000000000e+02 1.330298866504687316e+00
6.100000000000000000e+02 1.343340351754902073e+00
6.110000000000000000e+02 1.353235908742309812e+00
6.120000000000000000e+02 1.360105437184997212e+00
6.130000000000000000e+02 1.364035863638051849e+00
6.140000000000000000e+02 1.365111058140916711e+00
6.150000000000000000e+02 1.363429440364702705e+00
6.160000000000000000e+02 1.358694671045335367e+00
6.170000000000000000e+02 1.352164654845747771e+00
6.180000000000000000e+02 1.343752728907818605e+00
6.190000000000000000e+02 1.333818352129226170e+00
6.200000000000000000e+02 1.322692922011247330e+00
6.210000000000000000e+02 1.310516050176856684e+00
6.220000000000000000e+02 1.296785755022324960e+00
6.230000000000000000e+02 1.282997722188901957e+00
6.240000000000000000e+02 1.271109000924428134e+00
6.250000000000000000e+02 1.266997454206431728e+00
6.260000000000000000e+02 1.280481253029610800e+00
6.270000000000000000e+02 1.311139682816588437e+00
6.280000000000000000e+02 1.355385303059001290e+00
6.290000000000000000e+02 1.412712097057443827e+00
6.300000000000000000e+02 1.481571371510802981e+00
6.310000000000000000e+02 1.352294923703067697e+00
6.320000000000000000e+02 1.309215290466016368e+00
6.330000000000000000e+02 1.272233424295676985e+00
6.340000000000000000e+02 1.255914609960516293e+00
6.350000000000000000e+02 1.225859253166919016e+00
6.360000000000000000e+02 1.183223297597656209e+00
6.370000000000000000e+02 1.154601787870002338e+00
6.380000000000000000e+02 1.126712839904909780e+00
6.390000000000000000e+02 1.099653711063293571e+00
6.400000000000000000e+02 1.073496458732211556e+00
6.410000000000000000e+02 8.722025474274905932e-01
6.420000000000000000e+02 8.130172616193879209e-01
6.430000000000000000e+02 7.626945012438887117e-01
6.440000000000000000e+02 7.170631788698085263e-01
6.450000000000000000e+02 6.756777528042617886e-01
6.460000000000000000e+02 6.387753575916543802e-01
6.470000000000000000e+02 6.054136792412303514e-01
6.480000000000000000e+02 5.747029682435039755e-01
6.490000000000000000e+02 5.466411630090347584e-01
6.500000000000000000e+02 5.197079625697059724e-01
6.510000000000000000e+02 4.937532134782749993e-01
6.520000000000000000e+02 4.687374437955947326e-01
6.530000000000000000e+02 4.446791420462281041e-01
6.540000000000000000e+02 4.215903382064372096e-01
6.550000000000000000e+02 3.994747534237788056e-01
6.560000000000000000e+02 3.783266718147433871e-01
6.570000000000000000e+02 3.581116909558198502e-01
6.580000000000000000e+02 3.387908206236709963e-01
6.590000000000000000e+02 3.203290432997980552e-01
6.600000000000000000e+02 3.026944039174275791e-01
6.610000000000000000e+02 2.858512616214703428e-01
6.620000000000000000e+02 2.697732321098132990e-01
6.630000000000000000e+02 2.544330600702798817e-01
6.640000000000000000e+02 2.398043852552432242e-01
6.650000000000000000e+02 2.258697962316136565e-01
6.660000000000000000e+02 2.126154099687561638e-01
6.670000000000000000e+02 2.000507393158548752e-01
6.680000000000000000e+02 1.881814571208603182e-01
6.690000000000000000e+02 1.769386354527897054e-01
6.700000000000000000e+02 1.662992321847691357e-01
6.710000000000000000e+02 1.559221942613904233e-01
6.720000000000000000e+02 1.460968307979104430e-01
6.730000000000000000e+02 1.367965614234893101e-01
6.740000000000000000e+02 1.279984284200839928e-01
6.750000000000000000e+02 1.197658654136318918e-01
6.760000000000000000e+02 1.120114616763349530e-01
6.770000000000000000e+02 1.046945954959374869e-01
6.780000000000000000e+02 9.780041156824298421e-02
6.790000000000000000e+02 9.131250705611911045e-02
6.800000000000000000e+02 8.521311446579843407e-02
6.810000000000000000e+02 7.949410962075584286e-02
6.820000000000000000e+02 7.414793648696209327e-02
6.830000000000000000e+02 6.915185280636308718e-02
6.840000000000000000e+02 6.450669773764532156e-02
6.850000000000000000e+02 6.023946486611116841e-02
6.860000000000000000e+02 5.633934963821940478e-02
6.870000000000000000e+02 5.277620646350626027e-02
6.880000000000000000e+02 4.956740135549048132e-02
6.890000000000000000e+02 4.672726602927129019e-02
6.900000000000000000e+02 4.426446766575056757e-02
6.910000000000000000e+02 3.943606088948854727e-02
6.920000000000000000e+02 3.747580954535398301e-02
6.930000000000000000e+02 3.635783713558609492e-02
6.940000000000000000e+02 3.476842429890311670e-02
6.950000000000000000e+02 3.258159783076125526e-02
6.960000000000000000e+02 2.988579373138387438e-02
6.970000000000000000e+02 2.689568140879261895e-02
6.980000000000000000e+02 2.463987005971236474e-02
6.990000000000000000e+02 2.309751573738810793e-02


==> figures/patches/with_diag/CIBA12/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,1.99454371064544,1.1795682074096274,8.647891556780488,9.360458173631576
B,4.3801714741898845,2.7286538981502866,15.747966606524024,18.148148495464206
C,5.356703558059472,3.0863372828196907,16.727731458131245,17.047094156331223
D50,5.984781844803983,3.1126346513616765,17.692058567106187,20.62161693211325
D55,8.330846887499925,4.272409723671225,17.270293116789954,19.272334567740213
D60,10.860027543467849,4.9214220860872615,17.731945191465996,18.720263019256823
D65,11.551916570102106,4.437447193368175,18.8809106594634,18.324311038737687
D75,10.679488385018995,3.7125546229565556,19.43770711307803,16.82260599341648
E,16.922670868573707,2.8773209951042706,12.31746317725532,11.05214268883512
FL1,2.831690504837075,1.8210315242720538,28.447510117239887,29.347916577716738
FL2,1.6682065132916564,1.026160865335859,15.580978488137868,18.265654792142673
FL3,1.31213248188348,0.7807416983914066,10.143877683471134,12.070676977376193
FL4,1.1699829100224535,0.6810773032014068,8.986958868911593,9.876869730467279
FL5,2.563818072904323,1.6416122653724663,32.443955489067214,33.44612242912736
FL6,1.3874257246361184,0.8428161797761943,15.822286147649315,18.378638763754815
FL7,3.8248559206219115,2.4798496341336596,20.201152905265836,20.12982876708702
FL8,1.6530528781499834,1.1453303899780984,21.673599566480235,23.77059941488033
FL9,1.3571411772699014,0.9181199662619325,14.924017119138812,17.42167194471037
FL10,1.0110956435629803,0.7713585031472288,21.716044589236883,23.68451397245421
FL11,0.9643767026578777,0.6964413597479676,13.880193461172267,16.190632440425333
FL12,1.1337919310501707,0.771618364456565,8.938588231527126,9.846877666660712
HP1,0.4694410919528858,0.39032958650179655,16.176893700637347,16.079239570379578
HP2,0.6149024939823321,0.5397396762912529,10.784048397381074,10.886295806506642
HP3,1.3509968753609483,0.7616322958432044,8.850284645698624,10.175048574457364
HP4,2.5191634350639047,1.250428284890857,12.920469582611789,16.133792647240938
HP5,1.5132112420166248,0.7929428758948978,13.6174717211877,16.361874216040277
LED-B1,0.052434980529726484,0.2390644330784492,9.960674573922077,10.247819935284523
LED-B2,0.0630748483738484,0.26650430634023453,9.601466075240884,10.20016410817342
LED-B3,0.16129740134213177,0.30106823475019495,15.50402292744481,17.24588699963401
LED-B4,0.27978116247111623,0.5089190240920916,21.82333470484382,23.283320112914154
LED-B5,0.572541853246117,0.9152980816612348,23.440819415433563,24.186385655911792
LED-BH1,0.10282896862849666,0.17047270404234238,9.711988648097806,10.181011785952677
LED-RGB1,0.2923415119771196,0.36007144466201196,9.521229391028356,9.90104740536421
LED-V1,1.9332597766479422,0.8518046535866309,9.279976141274581,9.829597901323874
LED-V2,2.216495047094119,1.0906916634210833,13.945376465094327,17.091370328092655


==> figures/patches/with_diag/CIBA12/mono_hullin_3.txt <==
3.000000000000000000e+02 2.354517066660350721e+01
3.010000000000000000e+02 2.359447328391311416e+01
3.020000000000000000e+02 2.363411595360910766e+01
3.030000000000000000e+02 2.366226994585641918e+01
3.040000000000000000e+02 2.367423361139118754e+01
3.050000000000000000e+02 2.366147995084223510e+01
3.060000000000000000e+02 2.360976790165945260e+01
3.070000000000000000e+02 2.353470317436519466e+01
3.080000000000000000e+02 2.343711983664947240e+01
3.090000000000000000e+02 2.332507204135596979e+01
3.100000000000000000e+02 2.322949606090210750e+01
3.110000000000000000e+02 2.327775539516729353e+01
3.120000000000000000e+02 2.333853117646404485e+01
3.130000000000000000e+02 2.341249824601557705e+01
3.140000000000000000e+02 2.349224838829469419e+01
3.150000000000000000e+02 2.357704172689929933e+01
3.160000000000000000e+02 2.366623812865659460e+01
3.170000000000000000e+02 2.375930791465719949e+01
3.180000000000000000e+02 2.385579386797717305e+01
3.190000000000000000e+02 2.395536176938501427e+01
3.200000000000000000e+02 2.405784477230013607e+01
3.210000000000000000e+02 2.435071674306434986e+01
3.220000000000000000e+02 2.462798314386741083e+01
3.230000000000000000e+02 2.489150746115590351e+01
3.240000000000000000e+02 2.514291554126464234e+01
3.250000000000000000e+02 2.538362786366854351e+01
3.260000000000000000e+02 2.561484127987183257e+01
3.270000000000000000e+02 2.583754370037813786e+01
3.280000000000000000e+02 2.605309036865930850e+01
3.290000000000000000e+02 2.626659892025374177e+01
3.300000000000000000e+02 2.647733480376827586e+01
3.310000000000000000e+02 2.705197406882267686e+01
3.320000000000000000e+02 2.758322991638238264e+01
3.330000000000000000e+02 2.807462537129143598e+01
3.340000000000000000e+02 2.852848853035343168e+01
3.350000000000000000e+02 2.894574958668817644e+01
3.360000000000000000e+02 2.932699919594285376e+01
3.370000000000000000e+02 2.967832043276317577e+01
3.380000000000000000e+02 3.000498586422212099e+01
3.390000000000000000e+02 3.031303008684743361e+01
3.400000000000000000e+02 3.060621000896138000e+01
3.410000000000000000e+02 3.080965223973842626e+01
3.420000000000000000e+02 3.100937644787401837e+01
3.430000000000000000e+02 3.120581549447850733e+01
3.440000000000000000e+02 3.140284192234368632e+01
3.450000000000000000e+02 3.160713158094547381e+01
3.460000000000000000e+02 3.181704645940582310e+01
3.470000000000000000e+02 3.203900723974954445e+01
3.480000000000000000e+02 3.227264764201407843e+01
3.490000000000000000e+02 3.251222953461748233e+01
3.500000000000000000e+02 3.275608052482171928e+01
3.510000000000000000e+02 3.284936506934599265e+01
3.520000000000000000e+02 3.294222628654833329e+01
3.530000000000000000e+02 3.303547802832728308e+01
3.540000000000000000e+02 3.312918237947806688e+01
3.550000000000000000e+02 3.322316486999073959e+01
3.560000000000000000e+02 3.331731329645075590e+01
3.570000000000000000e+02 3.341129118316694502e+01
3.580000000000000000e+02 3.350490234166649373e+01
3.590000000000000000e+02 3.359814491557413874e+01
3.600000000000000000e+02 3.369092298873904667e+01
3.610000000000000000e+02 3.367414019719514329e+01
3.620000000000000000e+02 3.365899440369343409e+01
3.630000000000000000e+02 3.364545573940428369e+01
3.640000000000000000e+02 3.363388567857107603e+01
3.650000000000000000e+02 3.362505098922611069e+01
3.660000000000000000e+02 3.361999242219456363e+01
3.670000000000000000e+02 3.361908440486514138e+01
3.680000000000000000e+02 3.362336767622318234e+01
3.690000000000000000e+02 3.363299783311687463e+01
3.700000000000000000e+02 3.364569221434315693e+01
3.710000000000000000e+02 3.374570966442387743e+01
3.720000000000000000e+02 3.386081441003361192e+01
3.730000000000000000e+02 3.398154141744028323e+01
3.740000000000000000e+02 3.410818199041192855e+01
3.750000000000000000e+02 3.424020058054042437e+01
3.760000000000000000e+02 3.437766009873702444e+01
3.770000000000000000e+02 3.452071867304798758e+01
3.780000000000000000e+02 3.466799711886207547e+01
3.790000000000000000e+02 3.481790771573960086e+01
3.800000000000000000e+02 3.497015406404721460e+01
3.810000000000000000e+02 3.492407318759882884e+01
3.820000000000000000e+02 3.487841369214476828e+01
3.830000000000000000e+02 3.483321938493963188e+01
3.840000000000000000e+02 3.478851330467688996e+01
3.850000000000000000e+02 3.474421107545362020e+01
3.860000000000000000e+02 3.470398962246865437e+01
3.870000000000000000e+02 3.467761687328912501e+01
3.880000000000000000e+02 3.466290504667761496e+01
3.890000000000000000e+02 3.465164286252204562e+01
3.900000000000000000e+02 2.575569734750863660e+01
3.910000000000000000e+02 2.489207248244855464e+01
3.920000000000000000e+02 2.405202191646267096e+01
3.930000000000000000e+02 2.323125320918191505e+01
3.940000000000000000e+02 2.242783217293757048e+01
3.950000000000000000e+02 2.156595277041671466e+01
3.960000000000000000e+02 2.063043550663153169e+01
3.970000000000000000e+02 1.961134885114106652e+01
3.980000000000000000e+02 1.853767932434046273e+01
3.990000000000000000e+02 1.743191390542319041e+01
4.000000000000000000e+02 1.629881999060255993e+01
4.010000000000000000e+02 1.504562013658700081e+01
4.020000000000000000e+02 1.379879135954274894e+01
4.030000000000000000e+02 1.256971571555682310e+01
4.040000000000000000e+02 1.137179619507167061e+01
4.050000000000000000e+02 1.022799331747305729e+01
4.060000000000000000e+02 9.167505076400153996e+00
4.070000000000000000e+02 8.227043677479976225e+00
4.080000000000000000e+02 7.445712647702173115e+00
4.090000000000000000e+02 6.890890030199045668e+00
4.100000000000000000e+02 6.637028196113540446e+00
4.110000000000000000e+02 6.720304714956178316e+00
4.120000000000000000e+02 7.267481217512614222e+00
4.130000000000000000e+02 8.154797885215486986e+00
4.140000000000000000e+02 9.311418329790955184e+00
4.150000000000000000e+02 1.064254862404670021e+01
4.160000000000000000e+02 1.207263522282072543e+01
4.170000000000000000e+02 1.354336054351216490e+01
4.180000000000000000e+02 1.500480255000403318e+01
4.190000000000000000e+02 1.641657656373751806e+01
4.200000000000000000e+02 1.774530335423283844e+01
4.210000000000000000e+02 1.990243379675309399e+01
4.220000000000000000e+02 2.202201048078616452e+01
4.230000000000000000e+02 2.412662275493036645e+01
4.240000000000000000e+02 2.622107813374059049e+01
4.250000000000000000e+02 2.811189542890031490e+01
4.260000000000000000e+02 2.967611356146838730e+01
4.270000000000000000e+02 3.114412829959847073e+01
4.280000000000000000e+02 3.231856334771561734e+01
4.290000000000000000e+02 3.330026003644074706e+01
4.300000000000000000e+02 3.412949705637772269e+01
4.310000000000000000e+02 3.437288855471822302e+01
4.320000000000000000e+02 3.455463909909926912e+01
4.330000000000000000e+02 3.469426070513072347e+01
4.340000000000000000e+02 3.481086165492882145e+01
4.350000000000000000e+02 3.492448423656721701e+01
4.360000000000000000e+02 3.502904422229087089e+01
4.370000000000000000e+02 3.494727212420146856e+01
4.380000000000000000e+02 3.469465880029788707e+01
4.390000000000000000e+02 3.432077151392192604e+01
4.400000000000000000e+02 3.380554362273662861e+01
4.410000000000000000e+02 3.391324198233723308e+01
4.420000000000000000e+02 3.390807423885256355e+01
4.430000000000000000e+02 3.381622233479080819e+01
4.440000000000000000e+02 3.366020865444107102e+01
4.450000000000000000e+02 3.345662866903712995e+01
4.460000000000000000e+02 3.323743376383925607e+01
4.470000000000000000e+02 3.297683032012820092e+01
4.480000000000000000e+02 3.263900155341107734e+01
4.490000000000000000e+02 3.220850268590222498e+01
4.500000000000000000e+02 3.167273479101520195e+01
4.510000000000000000e+02 3.115733375619467083e+01
4.520000000000000000e+02 3.054195886096471568e+01
4.530000000000000000e+02 2.983953599735039930e+01
4.540000000000000000e+02 2.906323597880962950e+01
4.550000000000000000e+02 2.823999480853579769e+01
4.560000000000000000e+02 2.740136708580893909e+01
4.570000000000000000e+02 2.657367863395944596e+01
4.580000000000000000e+02 2.576477962229560958e+01
4.590000000000000000e+02 2.498204129252708228e+01
4.600000000000000000e+02 2.423389614632721489e+01
4.610000000000000000e+02 2.352498049120488233e+01
4.620000000000000000e+02 2.285246861034395849e+01
4.630000000000000000e+02 2.222046584064485941e+01
4.640000000000000000e+02 2.163959650947676749e+01
4.650000000000000000e+02 2.113368832971559286e+01
4.660000000000000000e+02 2.073891734592967850e+01
4.670000000000000000e+02 2.053704340397773009e+01
4.680000000000000000e+02 2.063252358881432258e+01
4.690000000000000000e+02 2.112714281006546457e+01
4.700000000000000000e+02 2.211121697533621244e+01
4.710000000000000000e+02 2.362196931144015011e+01
4.720000000000000000e+02 2.560038097939615298e+01
4.730000000000000000e+02 2.794280006932549654e+01
4.740000000000000000e+02 3.045722240821043059e+01
4.750000000000000000e+02 3.290480329259909098e+01
4.760000000000000000e+02 3.505946987464766806e+01
4.770000000000000000e+02 3.681876966762397529e+01
4.780000000000000000e+02 3.825849130770220796e+01
4.790000000000000000e+02 3.948776734255181253e+01
4.800000000000000000e+02 4.054983194481972220e+01
4.810000000000000000e+02 4.146852193665617392e+01
4.820000000000000000e+02 4.217976042759603672e+01
4.830000000000000000e+02 4.267749029588120635e+01
4.840000000000000000e+02 4.297520860997038028e+01
4.850000000000000000e+02 4.309759740107325143e+01
4.860000000000000000e+02 4.307038954612673365e+01
4.870000000000000000e+02 4.291938569941554960e+01
4.880000000000000000e+02 4.266729150051546071e+01
4.890000000000000000e+02 4.233320294921428228e+01
4.900000000000000000e+02 4.193303559483958054e+01
4.910000000000000000e+02 4.169764179814907834e+01
4.920000000000000000e+02 4.139167638792644510e+01
4.930000000000000000e+02 4.102264464686159329e+01
4.940000000000000000e+02 4.059892311024275813e+01
4.950000000000000000e+02 4.013058962695718179e+01
4.960000000000000000e+02 3.963031248647011040e+01
4.970000000000000000e+02 3.911649545065503730e+01
4.980000000000000000e+02 3.860105052884122045e+01
4.990000000000000000e+02 3.806940448227994978e+01
5.000000000000000000e+02 3.745009398617049357e+01
5.010000000000000000e+02 3.629382802532865782e+01
5.020000000000000000e+02 3.562155465088545725e+01
5.030000000000000000e+02 3.556580423291663351e+01
5.040000000000000000e+02 3.557240534745399430e+01
5.050000000000000000e+02 3.557767688714859133e+01
5.060000000000000000e+02 3.556637229853357240e+01
5.070000000000000000e+02 3.552312943020073988e+01
5.080000000000000000e+02 3.544534646456308025e+01
5.090000000000000000e+02 3.535019816052311370e+01
5.100000000000000000e+02 3.523853634784695998e+01
5.110000000000000000e+02 3.517574967998386626e+01
5.120000000000000000e+02 3.509544082938297294e+01
5.130000000000000000e+02 3.500478515035526073e+01
5.140000000000000000e+02 3.491128434434713057e+01
5.150000000000000000e+02 3.481614783095042753e+01
5.160000000000000000e+02 3.472224006919668682e+01
5.170000000000000000e+02 3.462738227946412195e+01
5.180000000000000000e+02 3.452786866439425495e+01
5.190000000000000000e+02 3.441878564652373740e+01
5.200000000000000000e+02 3.429236444110346582e+01
5.210000000000000000e+02 3.414159481615127589e+01
5.220000000000000000e+02 3.397054373179529563e+01
5.230000000000000000e+02 3.377900644910462091e+01
5.240000000000000000e+02 3.356760381593205977e+01
5.250000000000000000e+02 3.333780893307528004e+01
5.260000000000000000e+02 3.309239573158065184e+01
5.270000000000000000e+02 3.283553429234647325e+01
5.280000000000000000e+02 3.257547927550069744e+01
5.290000000000000000e+02 3.231602574029738406e+01
5.300000000000000000e+02 3.205782690124378576e+01
5.310000000000000000e+02 3.182666142086190320e+01
5.320000000000000000e+02 3.159457169020481970e+01
5.330000000000000000e+02 3.135999702416877710e+01
5.340000000000000000e+02 3.112336292715480113e+01
5.350000000000000000e+02 3.088426226642303263e+01
5.360000000000000000e+02 3.062790052043591515e+01
5.370000000000000000e+02 3.036277863883476513e+01
5.380000000000000000e+02 3.009300353595529032e+01
5.390000000000000000e+02 2.981861293016205394e+01
5.400000000000000000e+02 2.954001791432940749e+01
5.410000000000000000e+02 2.926754602596469468e+01
5.420000000000000000e+02 2.898951353647689899e+01
5.430000000000000000e+02 2.870720704010825131e+01
5.440000000000000000e+02 2.841807180743719030e+01
5.450000000000000000e+02 2.812000848177344992e+01
5.460000000000000000e+02 2.781186558216897708e+01
5.470000000000000000e+02 2.749263294187971596e+01
5.480000000000000000e+02 2.716226831144777876e+01
5.490000000000000000e+02 2.682080500647908039e+01
5.500000000000000000e+02 2.646834645230077854e+01
5.510000000000000000e+02 2.600841757685141076e+01
5.520000000000000000e+02 2.555005242008535760e+01
5.530000000000000000e+02 2.508931936402756691e+01
5.540000000000000000e+02 2.462663892549386091e+01
5.550000000000000000e+02 2.417957728798518247e+01
5.560000000000000000e+02 2.371959689742403299e+01
5.570000000000000000e+02 2.323715533922657173e+01
5.580000000000000000e+02 2.273810132138893536e+01
5.590000000000000000e+02 2.222776887710918459e+01
5.600000000000000000e+02 2.170980427919888811e+01
5.610000000000000000e+02 2.120033896715889199e+01
5.620000000000000000e+02 2.068237146320004527e+01
5.630000000000000000e+02 2.014828973248194188e+01
5.640000000000000000e+02 1.959612597038414350e+01
5.650000000000000000e+02 1.902873059081286300e+01
5.660000000000000000e+02 1.844691580191464197e+01
5.670000000000000000e+02 1.785593852480663912e+01
5.680000000000000000e+02 1.726598333014667830e+01
5.690000000000000000e+02 1.668779674775676369e+01
5.700000000000000000e+02 1.613235467025001313e+01
5.710000000000000000e+02 1.560820804588811761e+01
5.720000000000000000e+02 1.512168476845828025e+01
5.730000000000000000e+02 1.467881397761836304e+01
5.740000000000000000e+02 1.428652170890364559e+01
5.750000000000000000e+02 1.395249994827086049e+01
5.760000000000000000e+02 1.368498866093368349e+01
5.770000000000000000e+02 1.349292496934052643e+01
5.780000000000000000e+02 1.337020339317234097e+01
5.790000000000000000e+02 1.320260921891833839e+01
5.800000000000000000e+02 1.308168386586476295e+01
5.810000000000000000e+02 1.330925020164767325e+01
5.820000000000000000e+02 1.362911131596134773e+01
5.830000000000000000e+02 1.402709275266404809e+01
5.840000000000000000e+02 1.448563092299686339e+01
5.850000000000000000e+02 1.498584145125686540e+01
5.860000000000000000e+02 1.550868100458861853e+01
5.870000000000000000e+02 1.604486301170150142e+01
5.880000000000000000e+02 1.659724447340625986e+01
5.890000000000000000e+02 1.716749540925831852e+01
5.900000000000000000e+02 1.775625004050284161e+01
5.910000000000000000e+02 1.834417563963804554e+01
5.920000000000000000e+02 1.893425051510854829e+01
5.930000000000000000e+02 1.952119277257499519e+01
5.940000000000000000e+02 2.010178589793831705e+01
5.950000000000000000e+02 2.067550005656883982e+01
5.960000000000000000e+02 2.123733935083190971e+01
5.970000000000000000e+02 2.178794694432888335e+01
5.980000000000000000e+02 2.232874489134954032e+01
5.990000000000000000e+02 2.286403767919885155e+01
6.000000000000000000e+02 2.339573942916490878e+01
6.010000000000000000e+02 2.394714603585622825e+01
6.020000000000000000e+02 2.449338589091812324e+01
6.030000000000000000e+02 2.502765497803304129e+01
6.040000000000000000e+02 2.554631853194442215e+01
6.050000000000000000e+02 2.604767567896121605e+01
6.060000000000000000e+02 2.652892950761669866e+01
6.070000000000000000e+02 2.699018955842403145e+01
6.080000000000000000e+02 2.743268047823991296e+01
6.090000000000000000e+02 2.785752382339890687e+01
6.100000000000000000e+02 2.826419271297486802e+01
6.110000000000000000e+02 2.851433171496510255e+01
6.120000000000000000e+02 2.874287002906638477e+01
6.130000000000000000e+02 2.895193816941902298e+01
6.140000000000000000e+02 2.914377716251321715e+01
6.150000000000000000e+02 2.931915981813560634e+01
6.160000000000000000e+02 2.947854762108657667e+01
6.170000000000000000e+02 2.962523810009634317e+01
6.180000000000000000e+02 2.976053821021047696e+01
6.190000000000000000e+02 2.988626101565078130e+01
6.200000000000000000e+02 3.000420343322853256e+01
6.210000000000000000e+02 3.020769357053944404e+01
6.220000000000000000e+02 3.041065581069981860e+01
6.230000000000000000e+02 3.061850966763301329e+01
6.240000000000000000e+02 3.081375886639722950e+01
6.250000000000000000e+02 3.099073498517942937e+01
6.260000000000000000e+02 3.114821016766259376e+01
6.270000000000000000e+02 3.128902276957358097e+01
6.280000000000000000e+02 3.141670878371347797e+01
6.290000000000000000e+02 3.153450045282032121e+01
6.300000000000000000e+02 3.164534210044287832e+01
6.310000000000000000e+02 3.158226226681434667e+01
6.320000000000000000e+02 3.152129232044896057e+01
6.330000000000000000e+02 3.147473340329623070e+01
6.340000000000000000e+02 3.146000006271984617e+01
6.350000000000000000e+02 3.146064556096275666e+01
6.360000000000000000e+02 3.146958476888381284e+01
6.370000000000000000e+02 3.146878413539270625e+01
6.380000000000000000e+02 3.141872449774854559e+01
6.390000000000000000e+02 3.131309754792497912e+01
6.400000000000000000e+02 3.115943478337727157e+01
6.410000000000000000e+02 3.098361415547293518e+01
6.420000000000000000e+02 3.078140687433416645e+01
6.430000000000000000e+02 3.055861328457346104e+01
6.440000000000000000e+02 3.030445714535818880e+01
6.450000000000000000e+02 3.001058418854301024e+01
6.460000000000000000e+02 2.970455550783443854e+01
6.470000000000000000e+02 2.937967430797331403e+01
6.480000000000000000e+02 2.908327523217299415e+01
6.490000000000000000e+02 2.882366341194777348e+01
6.500000000000000000e+02 2.856394953865387265e+01
6.510000000000000000e+02 2.835944416165959936e+01
6.520000000000000000e+02 2.816748779173214956e+01
6.530000000000000000e+02 2.798930344863695652e+01
6.540000000000000000e+02 2.782676871616093095e+01
6.550000000000000000e+02 2.766893344555450795e+01
6.560000000000000000e+02 2.750176242399930615e+01
6.570000000000000000e+02 2.732814265268068610e+01
6.580000000000000000e+02 2.713966233968520925e+01
6.590000000000000000e+02 2.693226675188669716e+01
6.600000000000000000e+02 2.670774370668124220e+01
6.610000000000000000e+02 2.646520800853746280e+01
6.620000000000000000e+02 2.621974643272620398e+01
6.630000000000000000e+02 2.597269127897030927e+01
6.640000000000000000e+02 2.572421763357690949e+01
6.650000000000000000e+02 2.547416264136553821e+01
6.660000000000000000e+02 2.522238428127140253e+01
6.670000000000000000e+02 2.496798179242445315e+01
6.680000000000000000e+02 2.470721653172026322e+01
6.690000000000000000e+02 2.443640248180803809e+01
6.700000000000000000e+02 2.415843224469417549e+01
6.710000000000000000e+02 2.400496120233151842e+01
6.720000000000000000e+02 2.385354833557594390e+01
6.730000000000000000e+02 2.370841633267354709e+01
6.740000000000000000e+02 2.357048933764297161e+01
6.750000000000000000e+02 2.343999563824137766e+01
6.760000000000000000e+02 2.331845321719908171e+01
6.770000000000000000e+02 2.319243796738573593e+01
6.780000000000000000e+02 2.305717195822673204e+01
6.790000000000000000e+02 2.291106361102060518e+01
6.800000000000000000e+02 2.275524410086868343e+01
6.810000000000000000e+02 2.260960107906017313e+01
6.820000000000000000e+02 2.244815983024732731e+01
6.830000000000000000e+02 2.223202040048854755e+01
6.840000000000000000e+02 2.195584222758926529e+01
6.850000000000000000e+02 2.162110298223922911e+01
6.860000000000000000e+02 2.121105762837563447e+01
6.870000000000000000e+02 2.067588174439016413e+01
6.880000000000000000e+02 2.004820298970924242e+01
6.890000000000000000e+02 1.934838029117437941e+01
6.900000000000000000e+02 1.859188953469323735e+01
6.910000000000000000e+02 1.757328547081926828e+01
6.920000000000000000e+02 1.656903410730352633e+01
6.930000000000000000e+02 1.555982434585587448e+01
6.940000000000000000e+02 1.454618757668775508e+01
6.950000000000000000e+02 1.366767518854127594e+01
6.960000000000000000e+02 1.296675556873069723e+01
6.970000000000000000e+02 1.235883515524950127e+01
6.980000000000000000e+02 1.182095464449567146e+01
6.990000000000000000e+02 1.136202694855372997e+01


==> figures/patches/with_diag/CIBA12/mono_hullin_4.txt <==
3.000000000000000000e+02 1.765300919253844114e+01
3.010000000000000000e+02 1.735499581981928685e+01
3.020000000000000000e+02 1.705626644447954021e+01
3.030000000000000000e+02 1.675572435860600251e+01
3.040000000000000000e+02 1.645172025890431655e+01
3.050000000000000000e+02 1.614310206013674787e+01
3.060000000000000000e+02 1.582689631243141903e+01
3.070000000000000000e+02 1.551813967968467978e+01
3.080000000000000000e+02 1.522513806937508640e+01
3.090000000000000000e+02 1.495651749789732143e+01
3.100000000000000000e+02 1.473009861929790887e+01
3.110000000000000000e+02 1.439434541856235050e+01
3.120000000000000000e+02 1.407483432633164711e+01
3.130000000000000000e+02 1.377219197233343984e+01
3.140000000000000000e+02 1.347892639910905821e+01
3.150000000000000000e+02 1.319470897002340060e+01
3.160000000000000000e+02 1.291926977401366550e+01
3.170000000000000000e+02 1.265241143473532581e+01
3.180000000000000000e+02 1.239397892975948601e+01
3.190000000000000000e+02 1.214390345545197647e+01
3.200000000000000000e+02 1.190223268570052184e+01
3.210000000000000000e+02 1.148861855731629156e+01
3.220000000000000000e+02 1.108940117828706740e+01
3.230000000000000000e+02 1.070351092111180336e+01
3.240000000000000000e+02 1.033005469010760891e+01
3.250000000000000000e+02 9.968297993569775528e+00
3.260000000000000000e+02 9.617624777097358191e+00
3.270000000000000000e+02 9.277521341627695151e+00
3.280000000000000000e+02 8.947379364349941966e+00
3.290000000000000000e+02 8.624325388938437698e+00
3.300000000000000000e+02 8.306947061072127880e+00
3.310000000000000000e+02 7.598131795650923337e+00
3.320000000000000000e+02 6.960768230435872894e+00
3.330000000000000000e+02 6.401421223564695673e+00
3.340000000000000000e+02 5.922309074471849399e+00
3.350000000000000000e+02 5.513104039579687310e+00
3.360000000000000000e+02 5.149561939553852774e+00
3.370000000000000000e+02 4.818092868718533595e+00
3.380000000000000000e+02 4.516267104933987753e+00
3.390000000000000000e+02 4.253288282236090012e+00
3.400000000000000000e+02 4.037443651884518481e+00
3.410000000000000000e+02 3.326425171229783651e+00
3.420000000000000000e+02 2.612731654663865921e+00
3.430000000000000000e+02 1.880907444095312187e+00
3.440000000000000000e+02 1.095645469834675589e+00
3.450000000000000000e+02 3.700145652337379909e-01
3.460000000000000000e+02 6.232553117575435619e-01
3.470000000000000000e+02 1.348671208642859387e+00
3.480000000000000000e+02 2.068525093222526312e+00
3.490000000000000000e+02 2.767337680110673936e+00
3.500000000000000000e+02 3.445284116097290461e+00
3.510000000000000000e+02 3.667548158799688984e+00
3.520000000000000000e+02 3.890989691341871115e+00
3.530000000000000000e+02 4.114320487725362518e+00
3.540000000000000000e+02 4.337315860858739214e+00
3.550000000000000000e+02 4.560039536079024458e+00
3.560000000000000000e+02 4.782672580132021345e+00
3.570000000000000000e+02 5.005624301754237671e+00
3.580000000000000000e+02 5.229022910627944221e+00
3.590000000000000000e+02 5.452773340299645888e+00
3.600000000000000000e+02 5.676874766475958012e+00
3.610000000000000000e+02 5.504726115203816939e+00
3.620000000000000000e+02 5.359285832258235516e+00
3.630000000000000000e+02 5.244256665965711051e+00
3.640000000000000000e+02 5.163750451084029969e+00
3.650000000000000000e+02 5.122495674151687162e+00
3.660000000000000000e+02 5.124976415036742061e+00
3.670000000000000000e+02 5.173117274435390378e+00
3.680000000000000000e+02 5.267239016775315363e+00
3.690000000000000000e+02 5.400962195833394652e+00
3.700000000000000000e+02 5.562766167628819147e+00
3.710000000000000000e+02 5.763455828163983163e+00
3.720000000000000000e+02 6.023439212256007202e+00
3.730000000000000000e+02 6.319786773029846039e+00
3.740000000000000000e+02 6.647920206576563906e+00
3.750000000000000000e+02 7.002728821910196189e+00
3.760000000000000000e+02 7.380168449780434514e+00
3.770000000000000000e+02 7.776580235322561485e+00
3.780000000000000000e+02 8.185745450009305202e+00
3.790000000000000000e+02 8.601959955422053383e+00
3.800000000000000000e+02 9.022790563997874713e+00
3.810000000000000000e+02 9.042805843520259401e+00
3.820000000000000000e+02 9.065613480979086702e+00
3.830000000000000000e+02 9.091206541865933133e+00
3.840000000000000000e+02 9.119555184543715498e+00
3.850000000000000000e+02 9.150580177403554671e+00
3.860000000000000000e+02 9.186557271877061837e+00
3.870000000000000000e+02 9.238225503726315679e+00
3.880000000000000000e+02 9.301023249976761775e+00
3.890000000000000000e+02 9.367057703795882873e+00
3.900000000000000000e+02 8.707996004420438751e+00
3.910000000000000000e+02 8.677891206987911943e+00
3.920000000000000000e+02 8.624291561031002473e+00
3.930000000000000000e+02 8.543466666029674528e+00
3.940000000000000000e+02 8.431806668794543214e+00
3.950000000000000000e+02 8.285367488267347369e+00
3.960000000000000000e+02 8.098269460696249311e+00
3.970000000000000000e+02 7.864790140906364080e+00
3.980000000000000000e+02 7.581151359429243008e+00
3.990000000000000000e+02 7.246394935939646231e+00
4.000000000000000000e+02 6.861686016862305948e+00
4.010000000000000000e+02 6.357322324548394299e+00
4.020000000000000000e+02 5.861660715827547108e+00
4.030000000000000000e+02 5.399742670148643064e+00
4.040000000000000000e+02 5.004768338460438670e+00
4.050000000000000000e+02 4.728415755684197919e+00
4.060000000000000000e+02 4.624341882270573301e+00
4.070000000000000000e+02 4.728365400572406507e+00
4.080000000000000000e+02 5.036061753792816731e+00
4.090000000000000000e+02 5.543112905846495408e+00
4.100000000000000000e+02 6.231203648786515892e+00
4.110000000000000000e+02 7.202533819712617635e+00
4.120000000000000000e+02 8.352667855753253434e+00
4.130000000000000000e+02 9.601807216945312362e+00
4.140000000000000000e+02 1.094605255545562450e+01
4.150000000000000000e+02 1.235475535355851484e+01
4.160000000000000000e+02 1.379783845439511047e+01
4.170000000000000000e+02 1.524514125224658478e+01
4.180000000000000000e+02 1.666438652905726059e+01
4.190000000000000000e+02 1.802569888352201133e+01
4.200000000000000000e+02 1.930179808756312809e+01
4.210000000000000000e+02 2.139269332653292821e+01
4.220000000000000000e+02 2.345133197731543362e+01
4.230000000000000000e+02 2.549947236023257346e+01
4.240000000000000000e+02 2.754133442744967297e+01
4.250000000000000000e+02 2.938506475378751048e+01
4.260000000000000000e+02 3.090783029355026912e+01
4.270000000000000000e+02 3.233675792237796287e+01
4.280000000000000000e+02 3.347616103919057906e+01
4.290000000000000000e+02 3.442567854235006308e+01
4.300000000000000000e+02 3.522510059981789965e+01
4.310000000000000000e+02 3.544394740015499679e+01
4.320000000000000000e+02 3.560252002844112695e+01
4.330000000000000000e+02 3.571999621898595478e+01
4.340000000000000000e+02 3.581520913643579718e+01
4.350000000000000000e+02 3.590795928453931651e+01
4.360000000000000000e+02 3.599218196110678036e+01
4.370000000000000000e+02 3.589197926059322441e+01
4.380000000000000000e+02 3.562272091160462395e+01
4.390000000000000000e+02 3.523349224604626073e+01
4.400000000000000000e+02 3.470430126479404720e+01
4.410000000000000000e+02 3.479433595982496996e+01
4.420000000000000000e+02 3.477254553592692332e+01
4.430000000000000000e+02 3.466484839004059637e+01
4.440000000000000000e+02 3.449356246284850158e+01
4.450000000000000000e+02 3.427513826040313916e+01
4.460000000000000000e+02 3.404128752503204680e+01
4.470000000000000000e+02 3.376636910347097853e+01
4.480000000000000000e+02 3.341477741496951381e+01
4.490000000000000000e+02 3.297113786134345759e+01
4.500000000000000000e+02 3.242290397882388220e+01
4.510000000000000000e+02 3.189530402642895979e+01
4.520000000000000000e+02 3.126833072187454476e+01
4.530000000000000000e+02 3.055477731206874026e+01
4.540000000000000000e+02 2.976765789369474646e+01
4.550000000000000000e+02 2.893364764058721406e+01
4.560000000000000000e+02 2.808400226607515648e+01
4.570000000000000000e+02 2.724477320762255772e+01
4.580000000000000000e+02 2.642361721891957416e+01
4.590000000000000000e+02 2.562767256046543807e+01
4.600000000000000000e+02 2.486507703535759717e+01
4.610000000000000000e+02 2.414002740510826683e+01
4.620000000000000000e+02 2.344949007869780289e+01
4.630000000000000000e+02 2.279697028664960001e+01
4.640000000000000000e+02 2.219221982270434168e+01
4.650000000000000000e+02 2.165780256572167772e+01
4.660000000000000000e+02 2.122814029295832228e+01
4.670000000000000000e+02 2.098318245967076479e+01
4.680000000000000000e+02 2.102623893390535059e+01
4.690000000000000000e+02 2.145966762400895433e+01
4.700000000000000000e+02 2.237675247377092802e+01
4.710000000000000000e+02 2.382094142081836097e+01
4.720000000000000000e+02 2.573630850361146827e+01
4.730000000000000000e+02 2.802221165891722521e+01
4.740000000000000000e+02 3.048830320042870667e+01
4.750000000000000000e+02 3.289593657773951207e+01
4.760000000000000000e+02 3.501894757080847853e+01
4.770000000000000000e+02 3.675592174108350463e+01
4.780000000000000000e+02 3.818587046258227957e+01
4.790000000000000000e+02 3.942265567648892954e+01
4.800000000000000000e+02 4.051230636889487613e+01
4.810000000000000000e+02 4.147710251031359263e+01
4.820000000000000000e+02 4.224822199439785919e+01
4.830000000000000000e+02 4.281429832207913222e+01
4.840000000000000000e+02 4.318476926043208408e+01
4.850000000000000000e+02 4.338194840346672976e+01
4.860000000000000000e+02 4.343042075384306600e+01
4.870000000000000000e+02 4.335512933033727023e+01
4.880000000000000000e+02 4.317808900776701364e+01
4.890000000000000000e+02 4.291773085262792620e+01
4.900000000000000000e+02 4.258918765547748109e+01
4.910000000000000000e+02 4.242658757751921428e+01
4.920000000000000000e+02 4.218775976925130067e+01
4.930000000000000000e+02 4.187929654084356912e+01
4.940000000000000000e+02 4.150829042409390013e+01
4.950000000000000000e+02 4.108287276881912931e+01
4.960000000000000000e+02 4.061265780586391827e+01
4.970000000000000000e+02 4.011095216022673071e+01
4.980000000000000000e+02 3.958290796229957920e+01
4.990000000000000000e+02 3.901717217232154411e+01
5.000000000000000000e+02 3.843170607577935982e+01
5.010000000000000000e+02 3.762080403364760883e+01
5.020000000000000000e+02 3.637376256892065385e+01
5.030000000000000000e+02 3.567068292663019236e+01
5.040000000000000000e+02 3.557120809319346932e+01
5.050000000000000000e+02 3.553237667241779008e+01
5.060000000000000000e+02 3.549002438664239634e+01
5.070000000000000000e+02 3.542495463149666790e+01
5.080000000000000000e+02 3.533222234980447496e+01
5.090000000000000000e+02 3.522701108261699687e+01
5.100000000000000000e+02 3.510918970652887339e+01
5.110000000000000000e+02 3.504214614258044946e+01
5.120000000000000000e+02 3.496038054026428910e+01
5.130000000000000000e+02 3.487033976008719804e+01
5.140000000000000000e+02 3.477866083169229938e+01
5.150000000000000000e+02 3.468649204795312357e+01
5.160000000000000000e+02 3.459639361073472230e+01
5.170000000000000000e+02 3.450608236595557798e+01
5.180000000000000000e+02 3.441178668765655857e+01
5.190000000000000000e+02 3.430852477781114374e+01
5.200000000000000000e+02 3.418848637099885224e+01
5.210000000000000000e+02 3.404573045890945338e+01
5.220000000000000000e+02 3.388293451846966065e+01
5.230000000000000000e+02 3.369976999070470924e+01
5.240000000000000000e+02 3.349673959480672636e+01
5.250000000000000000e+02 3.327520446027632062e+01
5.260000000000000000e+02 3.303780633135118450e+01
5.270000000000000000e+02 3.278857684986120091e+01
5.280000000000000000e+02 3.253560970326993385e+01
5.290000000000000000e+02 3.228262296579192281e+01
5.300000000000000000e+02 3.203024013820554927e+01
5.310000000000000000e+02 3.180390525784704536e+01
5.320000000000000000e+02 3.157613816883040769e+01
5.330000000000000000e+02 3.134539953209890939e+01
5.340000000000000000e+02 3.111210326184034969e+01
5.350000000000000000e+02 3.087582252108217418e+01
5.360000000000000000e+02 3.062191151732106675e+01
5.370000000000000000e+02 3.035884686647884223e+01
5.380000000000000000e+02 3.009073629790100313e+01
5.390000000000000000e+02 2.981764101427416236e+01
5.400000000000000000e+02 2.954000207476954998e+01
5.410000000000000000e+02 2.926821171178327674e+01
5.420000000000000000e+02 2.899058587123708008e+01
5.430000000000000000e+02 2.870844639192525349e+01
5.440000000000000000e+02 2.841930666626940294e+01
5.450000000000000000e+02 2.812111292996937806e+01
5.460000000000000000e+02 2.781275469648260312e+01
5.470000000000000000e+02 2.749326303610632394e+01
5.480000000000000000e+02 2.716263769327639821e+01
5.490000000000000000e+02 2.682095552468936717e+01
5.500000000000000000e+02 2.646836515478284468e+01
5.510000000000000000e+02 2.600841757685141076e+01
5.520000000000000000e+02 2.555005242008535760e+01
5.530000000000000000e+02 2.508931936402756691e+01
5.540000000000000000e+02 2.462663892549386091e+01
5.550000000000000000e+02 2.417957728798518247e+01
5.560000000000000000e+02 2.371959689742403299e+01
5.570000000000000000e+02 2.323715533922657173e+01
5.580000000000000000e+02 2.273810132138893536e+01
5.590000000000000000e+02 2.222776887710918459e+01
5.600000000000000000e+02 2.170980427919888811e+01
5.610000000000000000e+02 2.120033896715889199e+01
5.620000000000000000e+02 2.068237146320004527e+01
5.630000000000000000e+02 2.014828973248194188e+01
5.640000000000000000e+02 1.959612597038414350e+01
5.650000000000000000e+02 1.902873059081286300e+01
5.660000000000000000e+02 1.844691580191464197e+01
5.670000000000000000e+02 1.785593852480663912e+01
5.680000000000000000e+02 1.726598333014667830e+01
5.690000000000000000e+02 1.668779674775676369e+01
5.700000000000000000e+02 1.613235467025001313e+01
5.710000000000000000e+02 1.560820804588811761e+01
5.720000000000000000e+02 1.512168476845828025e+01
5.730000000000000000e+02 1.467881397761836304e+01
5.740000000000000000e+02 1.428652170890364559e+01
5.750000000000000000e+02 1.395249994827086049e+01
5.760000000000000000e+02 1.368498866093368349e+01
5.770000000000000000e+02 1.349292496934052643e+01
5.780000000000000000e+02 1.337020339317234097e+01
5.790000000000000000e+02 1.320260921891833839e+01
5.800000000000000000e+02 1.308168386586476295e+01
5.810000000000000000e+02 1.330925020164767325e+01
5.820000000000000000e+02 1.362911131596134773e+01
5.830000000000000000e+02 1.402709275266404809e+01
5.840000000000000000e+02 1.448563092299686339e+01
5.850000000000000000e+02 1.498584145125686540e+01
5.860000000000000000e+02 1.550868100458861853e+01
5.870000000000000000e+02 1.604486301170150142e+01
5.880000000000000000e+02 1.659724447340625986e+01
5.890000000000000000e+02 1.716749540925831852e+01
5.900000000000000000e+02 1.775625004050284161e+01
5.910000000000000000e+02 1.834417563963804554e+01
5.920000000000000000e+02 1.893425051510854829e+01
5.930000000000000000e+02 1.952119277257499519e+01
5.940000000000000000e+02 2.010178589793831705e+01
5.950000000000000000e+02 2.067550005656883982e+01
5.960000000000000000e+02 2.123733935083190971e+01
5.970000000000000000e+02 2.178794694432888335e+01
5.980000000000000000e+02 2.232874489134954032e+01
5.990000000000000000e+02 2.286403767919885155e+01
6.000000000000000000e+02 2.339573942916490878e+01
6.010000000000000000e+02 2.394714603585622825e+01
6.020000000000000000e+02 2.449338589091812324e+01
6.030000000000000000e+02 2.502765497803304129e+01
6.040000000000000000e+02 2.554631853194442215e+01
6.050000000000000000e+02 2.604767567896121605e+01
6.060000000000000000e+02 2.652892950761669866e+01
6.070000000000000000e+02 2.699018955842403145e+01
6.080000000000000000e+02 2.743268047823991296e+01
6.090000000000000000e+02 2.785752382339890687e+01
6.100000000000000000e+02 2.826419271297486802e+01
6.110000000000000000e+02 2.851433171496510255e+01
6.120000000000000000e+02 2.874287002906638477e+01
6.130000000000000000e+02 2.895193816941902298e+01
6.140000000000000000e+02 2.914377716251321715e+01
6.150000000000000000e+02 2.931915981813560634e+01
6.160000000000000000e+02 2.947854762108657667e+01
6.170000000000000000e+02 2.962523810009634317e+01
6.180000000000000000e+02 2.976053821021047696e+01
6.190000000000000000e+02 2.988626101565078130e+01
6.200000000000000000e+02 3.000420343322853256e+01
6.210000000000000000e+02 3.020769357053944404e+01
6.220000000000000000e+02 3.041065581069981860e+01
6.230000000000000000e+02 3.061850966763301329e+01
6.240000000000000000e+02 3.081375886639722950e+01
6.250000000000000000e+02 3.099073498517942937e+01
6.260000000000000000e+02 3.114821016766259376e+01
6.270000000000000000e+02 3.128902276957358097e+01
6.280000000000000000e+02 3.141670878371347797e+01
6.290000000000000000e+02 3.153450045282032121e+01
6.300000000000000000e+02 3.164534210044287832e+01
6.310000000000000000e+02 3.158226226681434667e+01
6.320000000000000000e+02 3.152129232044896057e+01
6.330000000000000000e+02 3.147473340329623070e+01
6.340000000000000000e+02 3.146000006271984617e+01
6.350000000000000000e+02 3.146064556096275666e+01
6.360000000000000000e+02 3.146958476888381284e+01
6.370000000000000000e+02 3.146878413539270625e+01
6.380000000000000000e+02 3.141872449774854559e+01
6.390000000000000000e+02 3.131309754792497912e+01
6.400000000000000000e+02 3.115943478337727157e+01
6.410000000000000000e+02 3.098361415547293518e+01
6.420000000000000000e+02 3.078140687433416645e+01
6.430000000000000000e+02 3.055861328457346104e+01
6.440000000000000000e+02 3.030445714535818880e+01
6.450000000000000000e+02 3.001058418854301024e+01
6.460000000000000000e+02 2.970455550783443854e+01
6.470000000000000000e+02 2.937967430797331403e+01
6.480000000000000000e+02 2.908327523217299415e+01
6.490000000000000000e+02 2.882366341194777348e+01
6.500000000000000000e+02 2.856394953865387265e+01
6.510000000000000000e+02 2.835944416165959936e+01
6.520000000000000000e+02 2.816748779173214956e+01
6.530000000000000000e+02 2.798930344863695652e+01
6.540000000000000000e+02 2.782676871616093095e+01
6.550000000000000000e+02 2.766893344555450795e+01
6.560000000000000000e+02 2.750176242399930615e+01
6.570000000000000000e+02 2.732814265268068610e+01
6.580000000000000000e+02 2.713966233968520925e+01
6.590000000000000000e+02 2.693226675188669716e+01
6.600000000000000000e+02 2.670774370668124220e+01
6.610000000000000000e+02 2.646520800853746280e+01
6.620000000000000000e+02 2.621974643272620398e+01
6.630000000000000000e+02 2.597269127897030927e+01
6.640000000000000000e+02 2.572421763357690949e+01
6.650000000000000000e+02 2.547416264136553821e+01
6.660000000000000000e+02 2.522238428127140253e+01
6.670000000000000000e+02 2.496798179242445315e+01
6.680000000000000000e+02 2.470721653172026322e+01
6.690000000000000000e+02 2.443640248180803809e+01
6.700000000000000000e+02 2.415843224469417549e+01
6.710000000000000000e+02 2.400496120233151842e+01
6.720000000000000000e+02 2.385354833557594390e+01
6.730000000000000000e+02 2.370841633267354709e+01
6.740000000000000000e+02 2.357048933764297161e+01
6.750000000000000000e+02 2.343999563824137766e+01
6.760000000000000000e+02 2.331845321719908171e+01
6.770000000000000000e+02 2.319243796738573593e+01
6.780000000000000000e+02 2.305717195822673204e+01
6.790000000000000000e+02 2.291106361102060518e+01
6.800000000000000000e+02 2.275524410086868343e+01
6.810000000000000000e+02 2.260960107906017313e+01
6.820000000000000000e+02 2.244815983024732731e+01
6.830000000000000000e+02 2.223202040048854755e+01
6.840000000000000000e+02 2.195584222758926529e+01
6.850000000000000000e+02 2.162110298223922911e+01
6.860000000000000000e+02 2.121105762837563447e+01
6.870000000000000000e+02 2.067588174439016413e+01
6.880000000000000000e+02 2.004820298970924242e+01
6.890000000000000000e+02 1.934838029117437941e+01
6.900000000000000000e+02 1.859188953469323735e+01
6.910000000000000000e+02 1.757328547081926828e+01
6.920000000000000000e+02 1.656903410730352633e+01
6.930000000000000000e+02 1.555982434585587448e+01
6.940000000000000000e+02 1.454618757668775508e+01
6.950000000000000000e+02 1.366767518854127594e+01
6.960000000000000000e+02 1.296675556873069723e+01
6.970000000000000000e+02 1.235883515524950127e+01
6.980000000000000000e+02 1.182095464449567146e+01
6.990000000000000000e+02 1.136202694855372997e+01


==> figures/patches/with_diag/CIBA12/mono_ours_3.txt <==
3.000000000000000000e+02 2.354517066660350721e+01
3.010000000000000000e+02 2.359447328391311416e+01
3.020000000000000000e+02 2.363411595360910766e+01
3.030000000000000000e+02 2.366226994585641918e+01
3.040000000000000000e+02 2.367423361139118754e+01
3.050000000000000000e+02 2.366147995084223510e+01
3.060000000000000000e+02 2.360976790165945260e+01
3.070000000000000000e+02 2.353470317436519466e+01
3.080000000000000000e+02 2.343711983664947240e+01
3.090000000000000000e+02 2.332507204135596979e+01
3.100000000000000000e+02 2.322949606090210750e+01
3.110000000000000000e+02 2.327775539516729353e+01
3.120000000000000000e+02 2.333853117646404485e+01
3.130000000000000000e+02 2.341249824601557705e+01
3.140000000000000000e+02 2.349224838829469419e+01
3.150000000000000000e+02 2.357704172689929933e+01
3.160000000000000000e+02 2.366623812865659460e+01
3.170000000000000000e+02 2.375930791465719949e+01
3.180000000000000000e+02 2.385579386797717305e+01
3.190000000000000000e+02 2.395536176938501427e+01
3.200000000000000000e+02 2.405784477230013607e+01
3.210000000000000000e+02 2.435071674306434986e+01
3.220000000000000000e+02 2.462798314386741083e+01
3.230000000000000000e+02 2.489150746115590351e+01
3.240000000000000000e+02 2.514291554126464234e+01
3.250000000000000000e+02 2.538362786366854351e+01
3.260000000000000000e+02 2.561484127987183257e+01
3.270000000000000000e+02 2.583754370037813786e+01
3.280000000000000000e+02 2.605309036865930850e+01
3.290000000000000000e+02 2.626659892025374177e+01
3.300000000000000000e+02 2.647733480376827586e+01
3.310000000000000000e+02 2.705197406882267686e+01
3.320000000000000000e+02 2.758322991638238264e+01
3.330000000000000000e+02 2.807462537129143598e+01
3.340000000000000000e+02 2.852848853035343168e+01
3.350000000000000000e+02 2.894574958668817644e+01
3.360000000000000000e+02 2.932699919594285376e+01
3.370000000000000000e+02 2.967832043276317577e+01
3.380000000000000000e+02 3.000498586422212099e+01
3.390000000000000000e+02 3.031303008684743361e+01
3.400000000000000000e+02 3.060621000896138000e+01
3.410000000000000000e+02 3.080965223973842626e+01
3.420000000000000000e+02 3.100937644787401837e+01
3.430000000000000000e+02 3.120581549447850733e+01
3.440000000000000000e+02 3.140284192234368632e+01
3.450000000000000000e+02 3.160713158094547381e+01
3.460000000000000000e+02 3.181704645940582310e+01
3.470000000000000000e+02 3.203900723974954445e+01
3.480000000000000000e+02 3.227264764201407843e+01
3.490000000000000000e+02 3.251222953461748233e+01
3.500000000000000000e+02 3.275608052482171928e+01
3.510000000000000000e+02 3.284936506934599265e+01
3.520000000000000000e+02 3.294222628654833329e+01
3.530000000000000000e+02 3.303547802832728308e+01
3.540000000000000000e+02 3.312918237947806688e+01
3.550000000000000000e+02 3.322316486999073959e+01
3.560000000000000000e+02 3.331731329645075590e+01
3.570000000000000000e+02 3.341129118316694502e+01
3.580000000000000000e+02 3.350490234166649373e+01
3.590000000000000000e+02 3.359814491557413874e+01
3.600000000000000000e+02 3.369092298873904667e+01
3.610000000000000000e+02 3.367414019719514329e+01
3.620000000000000000e+02 3.365899440369343409e+01
3.630000000000000000e+02 3.364545573940428369e+01
3.640000000000000000e+02 3.363388567857107603e+01
3.650000000000000000e+02 3.362505098922611069e+01
3.660000000000000000e+02 3.361999242219456363e+01
3.670000000000000000e+02 3.361908440486514138e+01
3.680000000000000000e+02 3.362336767622318234e+01
3.690000000000000000e+02 3.363299783311687463e+01
3.700000000000000000e+02 3.364569221434315693e+01
3.710000000000000000e+02 3.374570966442387743e+01
3.720000000000000000e+02 3.386081441003361192e+01
3.730000000000000000e+02 3.398154141744028323e+01
3.740000000000000000e+02 3.410818199041192855e+01
3.750000000000000000e+02 3.424020058054042437e+01
3.760000000000000000e+02 3.437766009873702444e+01
3.770000000000000000e+02 3.452071867304798758e+01
3.780000000000000000e+02 3.466799711886207547e+01
3.790000000000000000e+02 3.481790771573960086e+01
3.800000000000000000e+02 3.497015406404721460e+01
3.810000000000000000e+02 3.492407318759882884e+01
3.820000000000000000e+02 3.487841369214476828e+01
3.830000000000000000e+02 3.483321938493963188e+01
3.840000000000000000e+02 3.478851330467688996e+01
3.850000000000000000e+02 3.474421107545362020e+01
3.860000000000000000e+02 3.470398962246865437e+01
3.870000000000000000e+02 3.467761687328912501e+01
3.880000000000000000e+02 3.466290504667761496e+01
3.890000000000000000e+02 3.465164286252204562e+01
3.900000000000000000e+02 2.749880549005004227e+01
3.910000000000000000e+02 2.652079216573484999e+01
3.920000000000000000e+02 2.558813487940858167e+01
3.930000000000000000e+02 2.469955945532006680e+01
3.940000000000000000e+02 2.386216628623634151e+01
3.950000000000000000e+02 2.309515233476751916e+01
3.960000000000000000e+02 2.242739763496369321e+01
3.970000000000000000e+02 2.189924575020323161e+01
3.980000000000000000e+02 2.153802969307342252e+01
3.990000000000000000e+02 2.129015062235264466e+01
4.000000000000000000e+02 2.114102054145070397e+01
4.010000000000000000e+02 2.101193797187355727e+01
4.020000000000000000e+02 2.097229746382951987e+01
4.030000000000000000e+02 2.098975643140567726e+01
4.040000000000000000e+02 2.102917817942955026e+01
4.050000000000000000e+02 2.106115774368060301e+01
4.060000000000000000e+02 2.105627119289878380e+01
4.070000000000000000e+02 2.098926568809372029e+01
4.080000000000000000e+02 2.083789982238828031e+01
4.090000000000000000e+02 2.059671723574466995e+01
4.100000000000000000e+02 2.027038429696816735e+01
4.110000000000000000e+02 1.944067296429452085e+01
4.120000000000000000e+02 1.851731716172452735e+01
4.130000000000000000e+02 1.753482463617936915e+01
4.140000000000000000e+02 1.653268661039911080e+01
4.150000000000000000e+02 1.552461303585158348e+01
4.160000000000000000e+02 1.452146755135912670e+01
4.170000000000000000e+02 1.353771943199643424e+01
4.180000000000000000e+02 1.258483355661655523e+01
4.190000000000000000e+02 1.167241660088107658e+01
4.200000000000000000e+02 1.080844161474709075e+01
4.210000000000000000e+02 9.101446925607056926e+00
4.220000000000000000e+02 7.370971398171901612e+00
4.230000000000000000e+02 5.609187666168527819e+00
4.240000000000000000e+02 3.835563547102073922e+00
4.250000000000000000e+02 2.288736080733205558e+00
4.260000000000000000e+02 1.173141396573444295e+00
4.270000000000000000e+02 8.662908807950735479e-01
4.280000000000000000e+02 1.450954778590074046e+00
4.290000000000000000e+02 2.075772418380303908e+00
4.300000000000000000e+02 2.631899764726814972e+00
4.310000000000000000e+02 2.639616341035360136e+00
4.320000000000000000e+02 2.634561034151212233e+00
4.330000000000000000e+02 2.618916574832364397e+00
4.340000000000000000e+02 2.592481974209956075e+00
4.350000000000000000e+02 2.554046798647475303e+00
4.360000000000000000e+02 2.481399985415673637e+00
4.370000000000000000e+02 2.202417164333791533e+00
4.380000000000000000e+02 1.766607196547708147e+00
4.390000000000000000e+02 1.261922800369645215e+00
4.400000000000000000e+02 7.097663596039255340e-01
4.410000000000000000e+02 9.275478257705400686e-01
4.420000000000000000e+02 1.134372472786264963e+00
4.430000000000000000e+02 1.330319757527910207e+00
4.440000000000000000e+02 1.511840203410713457e+00
4.450000000000000000e+02 1.669320180915001561e+00
4.460000000000000000e+02 1.817647566562065276e+00
4.470000000000000000e+02 1.942951424249737213e+00
4.480000000000000000e+02 2.029016639883810313e+00
4.490000000000000000e+02 2.082512787635915075e+00
4.500000000000000000e+02 2.113065374853880130e+00
4.510000000000000000e+02 2.259617131136822277e+00
4.520000000000000000e+02 2.384177172548226142e+00
4.530000000000000000e+02 2.476889117477015567e+00
4.540000000000000000e+02 2.526920746084432956e+00
4.550000000000000000e+02 2.539226459765666188e+00
4.560000000000000000e+02 2.528920480872579368e+00
4.570000000000000000e+02 2.518807318321523603e+00
4.580000000000000000e+02 2.513008431955095823e+00
4.590000000000000000e+02 2.512980861751199946e+00
4.600000000000000000e+02 2.519926106046987968e+00
4.610000000000000000e+02 2.531844015022752803e+00
4.620000000000000000e+02 2.547583555021687207e+00
4.630000000000000000e+02 2.570106465873577495e+00
4.640000000000000000e+02 2.599773836852520503e+00
4.650000000000000000e+02 2.634719966050805606e+00
4.660000000000000000e+02 2.655367664773189862e+00
4.670000000000000000e+02 2.658465976151053844e+00
4.680000000000000000e+02 2.642573059546730274e+00
4.690000000000000000e+02 2.609074195608101832e+00
4.700000000000000000e+02 2.558169416976692201e+00
4.710000000000000000e+02 2.539849704447276313e+00
4.720000000000000000e+02 2.490585887919388064e+00
4.730000000000000000e+02 2.401443845555419010e+00
4.740000000000000000e+02 2.302867485406116632e+00
4.750000000000000000e+02 2.228797167019804792e+00
4.760000000000000000e+02 2.204363238342648579e+00
4.770000000000000000e+02 2.230312086273439132e+00
4.780000000000000000e+02 2.292214225293550456e+00
4.790000000000000000e+02 2.407515412476358474e+00
4.800000000000000000e+02 2.591553368110200317e+00
4.810000000000000000e+02 2.800908363182041505e+00
4.820000000000000000e+02 3.036439966117237432e+00
4.830000000000000000e+02 3.284027682913198021e+00
4.840000000000000000e+02 3.534934658388637185e+00
4.850000000000000000e+02 3.789699267537702365e+00
4.860000000000000000e+02 4.055512303175981437e+00
4.870000000000000000e+02 4.341035919466261994e+00
4.880000000000000000e+02 4.653783616502210840e+00
4.890000000000000000e+02 4.998488309780015015e+00
4.900000000000000000e+02 5.376623884591279712e+00
4.910000000000000000e+02 5.189148469963485333e+00
4.920000000000000000e+02 4.997931612145803726e+00
4.930000000000000000e+02 4.720231535301405934e+00
4.940000000000000000e+02 4.344191540042559474e+00
4.950000000000000000e+02 3.879178132147200309e+00
4.960000000000000000e+02 3.331022066849727015e+00
4.970000000000000000e+02 2.700351223633262521e+00
4.980000000000000000e+02 2.029148343814141775e+00
4.990000000000000000e+02 1.441227127600430702e+00
5.000000000000000000e+02 9.519151703014354649e-01
5.010000000000000000e+02 9.708489413648585531e-01
5.020000000000000000e+02 1.010338389917488033e+00
5.030000000000000000e+02 1.071258132231173166e+00
5.040000000000000000e+02 1.151050066669704997e+00
5.050000000000000000e+02 1.243671729672243043e+00
5.060000000000000000e+02 1.346613618142890489e+00
5.070000000000000000e+02 1.458290377409686700e+00
5.080000000000000000e+02 1.547326988145770521e+00
5.090000000000000000e+02 1.541353678031084140e+00
5.100000000000000000e+02 1.433971823967341575e+00
5.110000000000000000e+02 1.169093400610347278e+00
5.120000000000000000e+02 9.484799997799000515e-01
5.130000000000000000e+02 7.676886217147715907e-01
5.140000000000000000e+02 6.268788273760417251e-01
5.150000000000000000e+02 5.275709369714610686e-01
5.160000000000000000e+02 4.691336042866248168e-01
5.170000000000000000e+02 4.510140624138251342e-01
5.180000000000000000e+02 4.699472363388734752e-01
5.190000000000000000e+02 5.186303386020094663e-01
5.200000000000000000e+02 5.856095458088624861e-01
5.210000000000000000e+02 5.392250599527893540e-01
5.220000000000000000e+02 4.961374728635977727e-01
5.230000000000000000e+02 4.490934046412208835e-01
5.240000000000000000e+02 3.922889776055091815e-01
5.250000000000000000e+02 3.237977787311248079e-01
5.260000000000000000e+02 2.520596998997927662e-01
5.270000000000000000e+02 2.026811595829499935e-01
5.280000000000000000e+02 2.110187256343579454e-01
5.290000000000000000e+02 2.630937385343936064e-01
5.300000000000000000e+02 3.286630762334359357e-01
5.310000000000000000e+02 3.294426111142555458e-01
5.320000000000000000e+02 3.281806588874959241e-01
5.330000000000000000e+02 3.240970399238211619e-01
5.340000000000000000e+02 3.080754570652577407e-01
5.350000000000000000e+02 2.628834991157354972e-01
5.360000000000000000e+02 2.155702986501142338e-01
5.370000000000000000e+02 1.699385552847988423e-01
5.380000000000000000e+02 1.336471365394830968e-01
5.390000000000000000e+02 1.233973443394798114e-01
5.400000000000000000e+02 1.518639403626605988e-01
5.410000000000000000e+02 1.786848549740338854e-01
5.420000000000000000e+02 2.201785985717720218e-01
5.430000000000000000e+02 2.877327977206369236e-01
5.440000000000000000e+02 3.679107540283294009e-01
5.450000000000000000e+02 4.535409383504370728e-01
5.460000000000000000e+02 5.426723173338149353e-01
5.470000000000000000e+02 6.334823540307609191e-01
5.480000000000000000e+02 7.252051324070909466e-01
5.490000000000000000e+02 8.171501963914522548e-01
5.500000000000000000e+02 9.087831633551450849e-01
5.510000000000000000e+02 4.970544084659660466e-01
5.520000000000000000e+02 2.034714559391161415e-01
5.530000000000000000e+02 4.414485853458413600e-01
5.540000000000000000e+02 8.055004928939045739e-01
5.550000000000000000e+02 9.249355052430232593e-01
5.560000000000000000e+02 9.308540544344119372e-01
5.570000000000000000e+02 9.330042160128564355e-01
5.580000000000000000e+02 9.298102875936264944e-01
5.590000000000000000e+02 9.200964179296937662e-01
5.600000000000000000e+02 9.103129100617567415e-01
5.610000000000000000e+02 8.823719410891871506e-01
5.620000000000000000e+02 8.595053535117488375e-01
5.630000000000000000e+02 8.419691715550615685e-01
5.640000000000000000e+02 8.281047263562663074e-01
5.650000000000000000e+02 8.154832819689553647e-01
5.660000000000000000e+02 8.034234726473524768e-01
5.670000000000000000e+02 7.923999630089539892e-01
5.680000000000000000e+02 7.829844769842979613e-01
5.690000000000000000e+02 7.757027133286675813e-01
5.700000000000000000e+02 7.709729175268431600e-01
5.710000000000000000e+02 7.670951116803208514e-01
5.720000000000000000e+02 7.682870024678681853e-01
5.730000000000000000e+02 7.754229745281067121e-01
5.740000000000000000e+02 7.888851619006025384e-01
5.750000000000000000e+02 8.088375051658416304e-01
5.760000000000000000e+02 8.350371879997178226e-01
5.770000000000000000e+02 8.674875291642696329e-01
5.780000000000000000e+02 8.896971329993486055e-01
5.790000000000000000e+02 7.561659372817054470e-01
5.800000000000000000e+02 5.715504700972808827e-01
5.810000000000000000e+02 5.735165659379310998e-01
5.820000000000000000e+02 5.764911256729274847e-01
5.830000000000000000e+02 5.802260322603493004e-01
5.840000000000000000e+02 5.841497869751314242e-01
5.850000000000000000e+02 5.886674930428712482e-01
5.860000000000000000e+02 5.835920349299780208e-01
5.870000000000000000e+02 5.496506195052672794e-01
5.880000000000000000e+02 4.962921309706347928e-01
5.890000000000000000e+02 4.317438669612419511e-01
5.900000000000000000e+02 3.641174309043488377e-01
5.910000000000000000e+02 3.982852743843564025e-01
5.920000000000000000e+02 4.324703658529858163e-01
5.930000000000000000e+02 4.607236819415502227e-01
5.940000000000000000e+02 4.644797214921055351e-01
5.950000000000000000e+02 4.232927622619739871e-01
5.960000000000000000e+02 3.720519660026436748e-01
5.970000000000000000e+02 3.153554718584031802e-01
5.980000000000000000e+02 2.501409818742081348e-01
5.990000000000000000e+02 1.619551554250829861e-01
6.000000000000000000e+02 8.869110721554668286e-02
6.010000000000000000e+02 1.684791332905694883e-01
6.020000000000000000e+02 3.362983691869322889e-01
6.030000000000000000e+02 5.212865030033754232e-01
6.040000000000000000e+02 7.149254841798110549e-01
6.050000000000000000e+02 9.190165597025887756e-01
6.060000000000000000e+02 1.128658163078892995e+00
6.070000000000000000e+02 1.341574117371969077e+00
6.080000000000000000e+02 1.557490248840208036e+00
6.090000000000000000e+02 1.776066050729520507e+00
6.100000000000000000e+02 1.995492681366944243e+00
6.110000000000000000e+02 1.846790733855752986e+00
6.120000000000000000e+02 1.694531211528818693e+00
6.130000000000000000e+02 1.540449232393805046e+00
6.140000000000000000e+02 1.387325146120616637e+00
6.150000000000000000e+02 1.234784166065532984e+00
6.160000000000000000e+02 1.083267422354690090e+00
6.170000000000000000e+02 9.337067599203046075e-01
6.180000000000000000e+02 7.865644534962871193e-01
6.190000000000000000e+02 6.428149293707903222e-01
6.200000000000000000e+02 5.040644604422321873e-01
6.210000000000000000e+02 6.032867986338134036e-01
6.220000000000000000e+02 7.315291130334228287e-01
6.230000000000000000e+02 9.111127580617617294e-01
6.240000000000000000e+02 1.101958608584193477e+00
6.250000000000000000e+02 1.295502155173780867e+00
6.260000000000000000e+02 1.491721637044011617e+00
6.270000000000000000e+02 1.690683715136079845e+00
6.280000000000000000e+02 1.892454997882933032e+00
6.290000000000000000e+02 2.097069002110405478e+00
6.300000000000000000e+02 2.304525309793627574e+00
6.310000000000000000e+02 1.868956533308843815e+00
6.320000000000000000e+02 1.435203874431949078e+00
6.330000000000000000e+02 1.054502447504105378e+00
6.340000000000000000e+02 7.889693459396209807e-01
6.350000000000000000e+02 6.196266523262335957e-01
6.360000000000000000e+02 5.627475265292811724e-01
6.370000000000000000e+02 5.733969268737793001e-01
6.380000000000000000e+02 5.839552922166627580e-01
6.390000000000000000e+02 5.894068912467328447e-01
6.400000000000000000e+02 5.939585198904201446e-01
6.410000000000000000e+02 6.281950503316605650e-01
6.420000000000000000e+02 6.574638135279291529e-01
6.430000000000000000e+02 6.801963147596092885e-01
6.440000000000000000e+02 6.800190847272267192e-01
6.450000000000000000e+02 6.528403952334116411e-01
6.460000000000000000e+02 6.536864548688179344e-01
6.470000000000000000e+02 7.040105702792057718e-01
6.480000000000000000e+02 9.060708756686413068e-01
6.490000000000000000e+02 1.249780933503055635e+00
6.500000000000000000e+02 1.619587158060833643e+00
6.510000000000000000e+02 1.619885727950399090e+00
6.520000000000000000e+02 1.636386700061360999e+00
6.530000000000000000e+02 1.669872226176216889e+00
6.540000000000000000e+02 1.722572728038285872e+00
6.550000000000000000e+02 1.786168558201817858e+00
6.560000000000000000e+02 1.845759211139250011e+00
6.570000000000000000e+02 1.905003847177863197e+00
6.580000000000000000e+02 1.954493679247334859e+00
6.590000000000000000e+02 1.991334514917928455e+00
6.600000000000000000e+02 2.014192810290829971e+00
6.610000000000000000e+02 2.052144473951065251e+00
6.620000000000000000e+02 2.088011285438923004e+00
6.630000000000000000e+02 2.122904819675264676e+00
6.640000000000000000e+02 2.156596494851257706e+00
6.650000000000000000e+02 2.188909916008268564e+00
6.660000000000000000e+02 2.219713250517685754e+00
6.670000000000000000e+02 2.248656511953340598e+00
6.680000000000000000e+02 2.274501162992581094e+00
6.690000000000000000e+02 2.294771919871825272e+00
6.700000000000000000e+02 2.311862028740630404e+00
6.710000000000000000e+02 2.351726915986995792e+00
6.720000000000000000e+02 2.394438243384133358e+00
6.730000000000000000e+02 2.442271298528826406e+00
6.740000000000000000e+02 2.496218897854767249e+00
6.750000000000000000e+02 2.562684593985130377e+00
6.760000000000000000e+02 2.646765767873959341e+00
6.770000000000000000e+02 2.728706711976428778e+00
6.780000000000000000e+02 2.812164822991960911e+00
6.790000000000000000e+02 2.895946420101214169e+00
6.800000000000000000e+02 2.978787317002784096e+00
6.810000000000000000e+02 3.097249755888954237e+00
6.820000000000000000e+02 3.211753018821958072e+00
6.830000000000000000e+02 3.301833636677188988e+00
6.840000000000000000e+02 3.378888613857778278e+00
6.850000000000000000e+02 3.465215679535777582e+00
6.860000000000000000e+02 3.552914785643791706e+00
6.870000000000000000e+02 3.619845012638925663e+00
6.880000000000000000e+02 3.687451239641376777e+00
6.890000000000000000e+02 3.770118997654261062e+00
6.900000000000000000e+02 3.871414120270343595e+00
6.910000000000000000e+02 3.666913074071620038e+00
6.920000000000000000e+02 3.359383285453829693e+00
6.930000000000000000e+02 3.042147306580159416e+00
6.940000000000000000e+02 2.791243583407234663e+00
6.950000000000000000e+02 2.632339380958780062e+00
6.960000000000000000e+02 2.579382194292858976e+00
6.970000000000000000e+02 2.646927247385932880e+00
6.980000000000000000e+02 2.859853737700122966e+00
6.990000000000000000e+02 3.194080607709005815e+00


==> figures/patches/with_diag/CIBA12/mono_ours_4.txt <==
3.000000000000000000e+02 1.603891450414981534e+01
3.010000000000000000e+02 1.573040699004679333e+01
3.020000000000000000e+02 1.541829132551467296e+01
3.030000000000000000e+02 1.510078748388624703e+01
3.040000000000000000e+02 1.477484002961017140e+01
3.050000000000000000e+02 1.444043715581615217e+01
3.060000000000000000e+02 1.409489504289253503e+01
3.070000000000000000e+02 1.376383158196457934e+01
3.080000000000000000e+02 1.344968691280693562e+01
3.090000000000000000e+02 1.315831111305037027e+01
3.100000000000000000e+02 1.291736314055802559e+01
3.110000000000000000e+02 1.255299802333886916e+01
3.120000000000000000e+02 1.220924058552185087e+01
3.130000000000000000e+02 1.188779174712522924e+01
3.140000000000000000e+02 1.157665646736064247e+01
3.150000000000000000e+02 1.127546668075260428e+01
3.160000000000000000e+02 1.098393040014366306e+01
3.170000000000000000e+02 1.070186152108728450e+01
3.180000000000000000e+02 1.042913256968508584e+01
3.190000000000000000e+02 1.016576004123022337e+01
3.200000000000000000e+02 9.911974170707157583e+00
3.210000000000000000e+02 9.492058196036277096e+00
3.220000000000000000e+02 9.088868864793676394e+00
3.230000000000000000e+02 8.701342137579286984e+00
3.240000000000000000e+02 8.328608258018206811e+00
3.250000000000000000e+02 7.970006844319670769e+00
3.260000000000000000e+02 7.625027262444644904e+00
3.270000000000000000e+02 7.293289786001040831e+00
3.280000000000000000e+02 6.975091294499531358e+00
3.290000000000000000e+02 6.674398215218724673e+00
3.300000000000000000e+02 6.389600683586694529e+00
3.310000000000000000e+02 5.812007180603917966e+00
3.320000000000000000e+02 5.355497531977506220e+00
3.330000000000000000e+02 5.025274023683542701e+00
3.340000000000000000e+02 4.814979093994189441e+00
3.350000000000000000e+02 4.699637142580256999e+00
3.360000000000000000e+02 4.635692031260524537e+00
3.370000000000000000e+02 4.603317585368627007e+00
3.380000000000000000e+02 4.595162579009529402e+00
3.390000000000000000e+02 4.621395150945531327e+00
3.400000000000000000e+02 4.686789089091596416e+00
3.410000000000000000e+02 4.138362117115928385e+00
3.420000000000000000e+02 3.634463883741426482e+00
3.430000000000000000e+02 3.183477730000644268e+00
3.440000000000000000e+02 2.802842805045717700e+00
3.450000000000000000e+02 2.613357157275641107e+00
3.460000000000000000e+02 2.677926040820485909e+00
3.470000000000000000e+02 2.973909681465852550e+00
3.480000000000000000e+02 3.419488763274774801e+00
3.490000000000000000e+02 3.940491067215287746e+00
3.500000000000000000e+02 4.499049523778848148e+00
3.510000000000000000e+02 4.735727338665597586e+00
3.520000000000000000e+02 4.971928811635615730e+00
3.530000000000000000e+02 5.208095483735145415e+00
3.540000000000000000e+02 5.444102424824617259e+00
3.550000000000000000e+02 5.679718710787201807e+00
3.560000000000000000e+02 5.914889495577910772e+00
3.570000000000000000e+02 6.149473093541937274e+00
3.580000000000000000e+02 6.383385411484326255e+00
3.590000000000000000e+02 6.616641577617238035e+00
3.600000000000000000e+02 6.849206668407461507e+00
3.610000000000000000e+02 6.798359468284820295e+00
3.620000000000000000e+02 6.773599521025847281e+00
3.630000000000000000e+02 6.776284043673774349e+00
3.640000000000000000e+02 6.808133675820197794e+00
3.650000000000000000e+02 6.871276895740547452e+00
3.660000000000000000e+02 6.967632176091786533e+00
3.670000000000000000e+02 7.096813168917226911e+00
3.680000000000000000e+02 7.256818134336977977e+00
3.690000000000000000e+02 7.440118434335044384e+00
3.700000000000000000e+02 7.638661142825419859e+00
3.710000000000000000e+02 7.775148868000773206e+00
3.720000000000000000e+02 7.968201835608366146e+00
3.730000000000000000e+02 8.194726078505027544e+00
3.740000000000000000e+02 8.451927125174643507e+00
3.750000000000000000e+02 8.736100646084143051e+00
3.760000000000000000e+02 9.044836179692516964e+00
3.770000000000000000e+02 9.375731812135718712e+00
3.780000000000000000e+02 9.723553991298713228e+00
3.790000000000000000e+02 1.008292493089800779e+01
3.800000000000000000e+02 1.045128046114709086e+01
3.810000000000000000e+02 1.046940154096518505e+01
3.820000000000000000e+02 1.049005586889239794e+01
3.830000000000000000e+02 1.051326774904687689e+01
3.840000000000000000e+02 1.053902777144543279e+01
3.850000000000000000e+02 1.056720840627471070e+01
3.860000000000000000e+02 1.060195642283458284e+01
3.870000000000000000e+02 1.065623219523070198e+01
3.880000000000000000e+02 1.072569711553139982e+01
3.890000000000000000e+02 1.079974590300878745e+01
3.900000000000000000e+02 1.055516033577907642e+01
3.910000000000000000e+02 1.060172762968569415e+01
3.920000000000000000e+02 1.065129385022072839e+01
3.930000000000000000e+02 1.070578360525847295e+01
3.940000000000000000e+02 1.076823732112442933e+01
3.950000000000000000e+02 1.084289985499320608e+01
3.960000000000000000e+02 1.093173520050587477e+01
3.970000000000000000e+02 1.103681718476464013e+01
3.980000000000000000e+02 1.116037080084294963e+01
3.990000000000000000e+02 1.130769481557450362e+01
4.000000000000000000e+02 1.148388182583077288e+01
4.010000000000000000e+02 1.162581324719400655e+01
4.020000000000000000e+02 1.183214067606418318e+01
4.030000000000000000e+02 1.209429057193839441e+01
4.040000000000000000e+02 1.239584451361918660e+01
4.050000000000000000e+02 1.272051270937425294e+01
4.060000000000000000e+02 1.304617504991962562e+01
4.070000000000000000e+02 1.334898783514776177e+01
4.080000000000000000e+02 1.360305045481459274e+01
4.090000000000000000e+02 1.379831257582346282e+01
4.100000000000000000e+02 1.393382096798126568e+01
4.110000000000000000e+02 1.358444527639419519e+01
4.120000000000000000e+02 1.315324599437385089e+01
4.130000000000000000e+02 1.264365547168593018e+01
4.140000000000000000e+02 1.208103718501001644e+01
4.150000000000000000e+02 1.148251936893470315e+01
4.160000000000000000e+02 1.086130367428232368e+01
4.170000000000000000e+02 1.023217404283083454e+01
4.180000000000000000e+02 9.605989750917618863e+00
4.190000000000000000e+02 8.991864811092600718e+00
4.200000000000000000e+02 8.397404600581642953e+00
4.210000000000000000e+02 6.953393725651629609e+00
4.220000000000000000e+02 5.470667233594909362e+00
4.230000000000000000e+02 3.957137785028705945e+00
4.240000000000000000e+02 2.474930220691250238e+00
4.250000000000000000e+02 1.397098921320991893e+00
4.260000000000000000e+02 1.180331637014110591e+00
4.270000000000000000e+02 1.729738339305113781e+00
4.280000000000000000e+02 2.303855163632890335e+00
4.290000000000000000e+02 2.782359113527718808e+00
4.300000000000000000e+02 3.185049677633870147e+00
4.310000000000000000e+02 3.049564938334820230e+00
4.320000000000000000e+02 2.913111407230608130e+00
4.330000000000000000e+02 2.775246605187802196e+00
4.340000000000000000e+02 2.633159227324107565e+00
4.350000000000000000e+02 2.483046514175659247e+00
4.360000000000000000e+02 2.301124958802106768e+00
4.370000000000000000e+02 1.917379745917970668e+00
4.380000000000000000e+02 1.384219362616377014e+00
4.390000000000000000e+02 7.930170084985589396e-01
4.400000000000000000e+02 1.876976559963710323e-01
4.410000000000000000e+02 3.445315103692935255e-01
4.420000000000000000e+02 5.138132141619231597e-01
4.430000000000000000e+02 6.838796169513147172e-01
4.440000000000000000e+02 8.464968519676231429e-01
4.450000000000000000e+02 9.888138207879114683e-01
4.460000000000000000e+02 1.123352977966111554e+00
4.470000000000000000e+02 1.237759881665410289e+00
4.480000000000000000e+02 1.318196374299431817e+00
4.490000000000000000e+02 1.373471115968361467e+00
4.500000000000000000e+02 1.415037754837033646e+00
4.510000000000000000e+02 1.573862767165381982e+00
4.520000000000000000e+02 1.719083870330700314e+00
4.530000000000000000e+02 1.838211019405707525e+00
4.540000000000000000e+02 1.917584594712475665e+00
4.550000000000000000e+02 1.959598860855568558e+00
4.560000000000000000e+02 1.977678382310398275e+00
4.570000000000000000e+02 1.994533552954444566e+00
4.580000000000000000e+02 2.014839694348775634e+00
4.590000000000000000e+02 2.040754610128866720e+00
4.600000000000000000e+02 2.074557779994470774e+00
4.610000000000000000e+02 2.116280821449216365e+00
4.620000000000000000e+02 2.166282797457670384e+00
4.630000000000000000e+02 2.229569616487347528e+00
4.640000000000000000e+02 2.308441326263932503e+00
4.650000000000000000e+02 2.402564469332614916e+00
4.660000000000000000e+02 2.494064384792383571e+00
4.670000000000000000e+02 2.579292247262516380e+00
4.680000000000000000e+02 2.654749712030079589e+00
4.690000000000000000e+02 2.718927755556095338e+00
4.700000000000000000e+02 2.764985530620593046e+00
4.710000000000000000e+02 2.828653177443739786e+00
4.720000000000000000e+02 2.849046444860563465e+00
4.730000000000000000e+02 2.815652335100919057e+00
4.740000000000000000e+02 2.760773454104329172e+00
4.750000000000000000e+02 2.719167717063539769e+00
4.760000000000000000e+02 2.708468690424324699e+00
4.770000000000000000e+02 2.722254201829039655e+00
4.780000000000000000e+02 2.751796298133094787e+00
4.790000000000000000e+02 2.824553252141342341e+00
4.800000000000000000e+02 2.959841512836891564e+00
4.810000000000000000e+02 3.115059322365771877e+00
4.820000000000000000e+02 3.289105085033768194e+00
4.830000000000000000e+02 3.469277491457848139e+00
4.840000000000000000e+02 3.649527821944526629e+00
4.850000000000000000e+02 3.833193235552316391e+00
4.860000000000000000e+02 4.029917448276282954e+00
4.870000000000000000e+02 4.251115250884780039e+00
4.880000000000000000e+02 4.505695486084541734e+00
4.890000000000000000e+02 4.798304011272679581e+00
4.900000000000000000e+02 5.129448261800282793e+00
4.910000000000000000e+02 4.895663140818214742e+00
4.920000000000000000e+02 4.665203813072458239e+00
4.930000000000000000e+02 4.388345403778587617e+00
4.940000000000000000e+02 4.017232969477867677e+00
4.950000000000000000e+02 3.559472160791474771e+00
4.960000000000000000e+02 3.019837941447421237e+00
4.970000000000000000e+02 2.398437346699320294e+00
4.980000000000000000e+02 1.737672461883027930e+00
4.990000000000000000e+02 1.163141078666613426e+00
5.000000000000000000e+02 6.998105591105502343e-01
5.010000000000000000e+02 7.262117059782037254e-01
5.020000000000000000e+02 7.729863859873000731e-01
5.030000000000000000e+02 8.411792112087291828e-01
5.040000000000000000e+02 9.276989675265906454e-01
5.050000000000000000e+02 1.025943385745184955e+00
5.060000000000000000e+02 1.133586451932425687e+00
5.070000000000000000e+02 1.249836578774411233e+00
5.080000000000000000e+02 1.343560795609267666e+00
5.090000000000000000e+02 1.342580500004040278e+00
5.100000000000000000e+02 1.280919414607947227e+00
5.110000000000000000e+02 1.062572479324381369e+00
5.120000000000000000e+02 8.764784025539383849e-01
5.130000000000000000e+02 7.178082805849943515e-01
5.140000000000000000e+02 5.758912682033379138e-01
5.150000000000000000e+02 4.562836801560773425e-01
5.160000000000000000e+02 3.568597324107170010e-01
5.170000000000000000e+02 2.804637412551060915e-01
5.180000000000000000e+02 2.390416558387585544e-01
5.190000000000000000e+02 2.473277482115389947e-01
5.200000000000000000e+02 2.986920753611353452e-01
5.210000000000000000e+02 2.460116609851083769e-01
5.220000000000000000e+02 2.095866586592622927e-01
5.230000000000000000e+02 1.851053295542453014e-01
5.240000000000000000e+02 1.717689539317039382e-01
5.250000000000000000e+02 1.796589479711241666e-01
5.260000000000000000e+02 2.218962327066573148e-01
5.270000000000000000e+02 2.949695989775277805e-01
5.280000000000000000e+02 3.798197674219926379e-01
5.290000000000000000e+02 4.610480841561865883e-01
5.300000000000000000e+02 5.324187321957465358e-01
5.310000000000000000e+02 5.234837330988136861e-01
5.320000000000000000e+02 5.105256652826083430e-01
5.330000000000000000e+02 4.929786300875045324e-01
5.340000000000000000e+02 4.611264702453013453e-01
5.350000000000000000e+02 3.967906906339191964e-01
5.360000000000000000e+02 3.321917295176384788e-01
5.370000000000000000e+02 2.668519495284710774e-01
5.380000000000000000e+02 2.031872307809082512e-01
5.390000000000000000e+02 1.529569793176845105e-01
5.400000000000000000e+02 1.429590344769618437e-01
5.410000000000000000e+02 1.598608240064091912e-01
5.420000000000000000e+02 2.059666069558322987e-01
5.430000000000000000e+02 2.851770748570902070e-01
5.440000000000000000e+02 3.792006905677951512e-01
5.450000000000000000e+02 4.777965011858884559e-01
5.460000000000000000e+02 5.780521172725880952e-01
5.470000000000000000e+02 6.777895866172078954e-01
5.480000000000000000e+02 7.760604615040672671e-01
5.490000000000000000e+02 8.720559407206099900e-01
5.500000000000000000e+02 9.651556141100335884e-01
5.510000000000000000e+02 5.495519602230813927e-01
5.520000000000000000e+02 2.187924326016526810e-01
5.530000000000000000e+02 3.935942841543879078e-01
5.540000000000000000e+02 7.525697608638550751e-01
5.550000000000000000e+02 8.712615292596584959e-01
5.560000000000000000e+02 8.765892609825484127e-01
5.570000000000000000e+02 8.779002039670821267e-01
5.580000000000000000e+02 8.737066360358024530e-01
5.590000000000000000e+02 8.629057679748918241e-01
5.600000000000000000e+02 8.519361886264491535e-01
5.610000000000000000e+02 8.231023918467000877e-01
5.620000000000000000e+02 7.994249636020633876e-01
5.630000000000000000e+02 7.810022698909492300e-01
5.640000000000000000e+02 7.661572609013725943e-01
5.650000000000000000e+02 7.526048135920291315e-01
5.660000000000000000e+02 7.397021599190486407e-01
5.670000000000000000e+02 7.279446650397752849e-01
5.680000000000000000e+02 7.179069584843834617e-01
5.690000000000000000e+02 7.100853857729575447e-01
5.700000000000000000e+02 7.048389853348879797e-01
5.710000000000000000e+02 6.980478304026476177e-01
5.720000000000000000e+02 6.960744044790526663e-01
5.730000000000000000e+02 6.998645644827943268e-01
5.740000000000000000e+02 7.098120580555373760e-01
5.750000000000000000e+02 7.260571433388034457e-01
5.760000000000000000e+02 7.483103424482571153e-01
5.770000000000000000e+02 7.765218334053267668e-01
5.780000000000000000e+02 7.942867224785373770e-01
5.790000000000000000e+02 6.585443450077063110e-01
5.800000000000000000e+02 4.811145324981662696e-01
5.810000000000000000e+02 4.714805588459372032e-01
5.820000000000000000e+02 4.624609483695505396e-01
5.830000000000000000e+02 4.540788179685134596e-01
5.840000000000000000e+02 4.460857973489997241e-01
5.850000000000000000e+02 4.392213198271188168e-01
5.860000000000000000e+02 4.235953570549047531e-01
5.870000000000000000e+02 3.798728085326167903e-01
5.880000000000000000e+02 3.173257875757450885e-01
5.890000000000000000e+02 2.446635876354993078e-01
5.900000000000000000e+02 1.724459178084500055e-01
5.910000000000000000e+02 1.979250914400827177e-01
5.920000000000000000e+02 2.237788452601154887e-01
5.930000000000000000e+02 2.442281314160920924e-01
5.940000000000000000e+02 2.409682516665715979e-01
5.950000000000000000e+02 1.942375022661503026e-01
5.960000000000000000e+02 1.397106044871746500e-01
5.970000000000000000e+02 8.724753966468652699e-02
5.980000000000000000e+02 6.630903775068028305e-02
5.990000000000000000e+02 1.349982419542370138e-01
6.000000000000000000e+02 2.566347196190917335e-01
6.010000000000000000e+02 4.154141716962148623e-01
6.020000000000000000e+02 5.979840963800985287e-01
6.030000000000000000e+02 7.895109232623519491e-01
6.040000000000000000e+02 9.874654961658503316e-01
6.050000000000000000e+02 1.194729139177878485e+00
6.060000000000000000e+02 1.406673045522158993e+00
6.070000000000000000e+02 1.621188595823110257e+00
6.080000000000000000e+02 1.838102989090530270e+00
6.090000000000000000e+02 2.057148754456596951e+00
6.100000000000000000e+02 2.276578427591593456e+00
6.110000000000000000e+02 2.127228934150780848e+00
6.120000000000000000e+02 1.973912275610406830e+00
6.130000000000000000e+02 1.818368096739373607e+00
6.140000000000000000e+02 1.663377614061332999e+00
6.150000000000000000e+02 1.508559696380330273e+00
6.160000000000000000e+02 1.354129565598911622e+00
6.170000000000000000e+02 1.201445389860895219e+00
6.180000000000000000e+02 1.050672677086676554e+00
6.190000000000000000e+02 9.025814123309857662e-01
6.200000000000000000e+02 7.582753045601885455e-01
6.210000000000000000e+02 8.567129767088913495e-01
6.220000000000000000e+02 9.832290419989307972e-01
6.230000000000000000e+02 1.160351885242631775e+00
6.240000000000000000e+02 1.347896323710518818e+00
6.250000000000000000e+02 1.537469739897739496e+00
6.260000000000000000e+02 1.729155503496167867e+00
6.270000000000000000e+02 1.923161332684226288e+00
6.280000000000000000e+02 2.119683426580194929e+00
6.290000000000000000e+02 2.318861367284551278e+00
6.300000000000000000e+02 2.520784905331610481e+00
6.310000000000000000e+02 2.079794751651230289e+00
6.320000000000000000e+02 1.640042708239359825e+00
6.330000000000000000e+02 1.251530224069849595e+00
6.340000000000000000e+02 9.735898637525102206e-01
6.350000000000000000e+02 7.825349717401112182e-01
6.360000000000000000e+02 7.003630118390299364e-01
6.370000000000000000e+02 6.954508872558596844e-01
6.380000000000000000e+02 6.950200461166845534e-01
6.390000000000000000e+02 6.898571967421094353e-01
6.400000000000000000e+02 6.839682560219941809e-01
6.410000000000000000e+02 7.194292125068550980e-01
6.420000000000000000e+02 7.492076467524838579e-01
6.430000000000000000e+02 7.719701677635080195e-01
6.440000000000000000e+02 7.710316143054215532e-01
6.450000000000000000e+02 7.440270313655712453e-01
6.460000000000000000e+02 7.522485169484172118e-01
6.470000000000000000e+02 8.125115107044081908e-01
6.480000000000000000e+02 1.020668485929833169e+00
6.490000000000000000e+02 1.363618473013387122e+00
6.500000000000000000e+02 1.729401653699563113e+00
6.510000000000000000e+02 1.724478805243104595e+00
6.520000000000000000e+02 1.735467720681233450e+00
6.530000000000000000e+02 1.763273986843371111e+00
6.540000000000000000e+02 1.810283795704631160e+00
6.550000000000000000e+02 1.868292431014297650e+00
6.560000000000000000e+02 1.922475266362456692e+00
6.570000000000000000e+02 1.976689891637761987e+00
6.580000000000000000e+02 2.021584654310322193e+00
6.590000000000000000e+02 2.054170632735380142e+00
6.600000000000000000e+02 2.073083111904905795e+00
6.610000000000000000e+02 2.107148068322815426e+00
6.620000000000000000e+02 2.139393838280195137e+00
6.630000000000000000e+02 2.170907694408881206e+00
6.640000000000000000e+02 2.201431299976837064e+00
6.650000000000000000e+02 2.230766166669444051e+00
6.660000000000000000e+02 2.258762720281149772e+00
6.670000000000000000e+02 2.285051206269702817e+00
6.680000000000000000e+02 2.308356813429074172e+00
6.690000000000000000e+02 2.326157441660692271e+00
6.700000000000000000e+02 2.340846126951496853e+00
6.710000000000000000e+02 2.380392948430039901e+00
6.720000000000000000e+02 2.422638533913016534e+00
6.730000000000000000e+02 2.469894996490201500e+00
6.740000000000000000e+02 2.523169364531962167e+00
6.750000000000000000e+02 2.588903653233426194e+00
6.760000000000000000e+02 2.672211819985876424e+00
6.770000000000000000e+02 2.753243769343553637e+00
6.780000000000000000e+02 2.835703052455994744e+00
6.790000000000000000e+02 2.918423447562766171e+00
6.800000000000000000e+02 3.000165776375757876e+00
6.810000000000000000e+02 3.117382446493015991e+00
6.820000000000000000e+02 3.230661453751681123e+00
6.830000000000000000e+02 3.319492020773747498e+00
6.840000000000000000e+02 3.395400371371933179e+00
6.850000000000000000e+02 3.480641170133633722e+00
6.860000000000000000e+02 3.567263809371166605e+00
6.870000000000000000e+02 3.633044486091199232e+00
6.880000000000000000e+02 3.699468812240738202e+00
6.890000000000000000e+02 3.780960808037738374e+00
6.900000000000000000e+02 3.881129533133985898e+00
6.910000000000000000e+02 3.675053619362047996e+00
6.920000000000000000e+02 3.365939109199571178e+00
6.930000000000000000e+02 3.046931358628590658e+00
6.940000000000000000e+02 2.793978059908296618e+00
6.950000000000000000e+02 2.632865794212833510e+00
6.960000000000000000e+02 2.577788720521497545e+00
6.970000000000000000e+02 2.643616490736834912e+00
6.980000000000000000e+02 2.855491684275921926e+00
6.990000000000000000e+02 3.189201999195257375e+00


==> figures/patches/with_diag/CIPLAW10/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,1.0941494981194615,0.7581497621416452,8.920621673805591,9.461333583953902
B,2.4380000184487813,1.719167141506247,17.570639967615772,19.278079278329344
C,3.2401931600298663,2.2377273794379278,17.374300691938,17.787526314027836
D50,3.039645100761342,1.8009540270166613,20.49574256711923,22.714604493158905
D55,4.16683334192159,2.435932609167262,20.81152518594187,22.58911492025557
D60,5.630679083851781,3.2477317235734473,19.654778031247343,20.85876640522827
D65,6.755459291438086,3.4341201236644823,20.139731864649487,20.442206498449
D75,6.378397349295027,2.981429761183696,20.106572172539632,18.422501705075994
E,9.972248670893299,2.509975263720575,11.51092371411377,13.93116808016974
FL1,1.6751866289879809,1.2290390118764525,29.156985441230518,29.808718099889226
FL2,0.9523630134445391,0.6697493050923314,16.423670944670437,18.23158896947258
FL3,0.730658450258014,0.49756730395361176,10.756357176356245,12.047586206156248
FL4,0.6374707041770996,0.4233414997065016,9.283757442799867,9.893243205304165
FL5,1.515562884779395,1.1101849698157555,33.071369496869785,33.78499444509728
FL6,0.7853569249166356,0.5468318424837313,16.562855075313994,18.274376328289552
FL7,2.2488414325071218,1.669490572953699,20.668746072764794,21.107906478697277
FL8,0.9638983538466345,0.7570727694937888,22.533583361664036,23.950744937522177
FL9,0.7751316558545144,0.5934153872503747,15.702069536464462,17.3735466119345
FL10,0.5108741179332292,0.40427729079691005,22.335768780303063,23.65168346253903
FL11,0.49818778085105714,0.3817335924869499,14.522026780005978,16.06162356396311
FL12,0.6127672137820582,0.45550472256038177,9.210015292410105,9.834313789313489
HP1,0.29603150752569635,0.2625002177987368,16.205488371901655,16.137865860259254
HP2,0.4271315218167364,0.40154146297702087,10.701999059208685,10.77079008339534
HP3,0.7796780222710068,0.5234199797173225,9.305597884509579,10.20210841783541
HP4,1.414096181078961,0.8600762501235889,14.04547358576085,16.23588160924179
HP5,0.8710363752866037,0.563529670841393,14.385107230493285,16.22732616812363
LED-B1,0.07835648166904469,0.150109995489532,9.890370057509957,10.072862578727307
LED-B2,0.06726980290272631,0.15362690361367323,9.570295688989313,9.962530621487623
LED-B3,0.02648710535421847,0.13567586841852664,15.69634977908488,16.846494316536273
LED-B4,0.06640350425439522,0.19174228410014563,21.877609799167722,22.828944873932237
LED-B5,0.15652168584926687,0.4101129627649149,23.06441226241392,23.535984262304538
LED-BH1,0.07973148951693351,0.12699337991917029,9.613970615360362,9.915731991519044
LED-RGB1,0.20255858996504555,0.23581357182675425,9.440757535992807,9.690772364162159
LED-V1,1.0343469397603928,0.5824865496376009,9.529506700719883,9.956777096106185
LED-V2,1.2178080689415949,0.7422871920419848,14.995851596358673,17.13549610438022


==> figures/patches/with_diag/CIPLAW10/mono_hullin_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 3.183924323333042067e-02
3.080000000000000000e+02 7.639826697868873362e-01
3.090000000000000000e+02 2.469467015967203416e+00
3.100000000000000000e+02 4.448196078155628008e+00
3.110000000000000000e+02 5.598745112079422270e+00
3.120000000000000000e+02 6.850186734473595607e+00
3.130000000000000000e+02 8.025828306729277273e+00
3.140000000000000000e+02 9.125913427947972778e+00
3.150000000000000000e+02 1.014096419412286920e+01
3.160000000000000000e+02 1.066515564827939500e+01
3.170000000000000000e+02 1.106666487417903433e+01
3.180000000000000000e+02 1.128018771516578944e+01
3.190000000000000000e+02 1.138286262662209758e+01
3.200000000000000000e+02 1.146590967339504985e+01
3.210000000000000000e+02 1.260290997661067181e+01
3.220000000000000000e+02 1.360013879374241519e+01
3.230000000000000000e+02 1.448147857883392930e+01
3.240000000000000000e+02 1.533406737001966036e+01
3.250000000000000000e+02 1.613311691258314085e+01
3.260000000000000000e+02 1.683600364759681511e+01
3.270000000000000000e+02 1.742876422151075388e+01
3.280000000000000000e+02 1.793044580588236414e+01
3.290000000000000000e+02 1.835708660516906932e+01
3.300000000000000000e+02 1.872115225551879902e+01
3.310000000000000000e+02 1.980879794452008724e+01
3.320000000000000000e+02 2.073077840025807106e+01
3.330000000000000000e+02 2.151378591462079015e+01
3.340000000000000000e+02 2.218245427890891719e+01
3.350000000000000000e+02 2.263931775329274032e+01
3.360000000000000000e+02 2.300017824495759555e+01
3.370000000000000000e+02 2.334405835116693950e+01
3.380000000000000000e+02 2.369176381248706420e+01
3.390000000000000000e+02 2.404468089488071669e+01
3.400000000000000000e+02 2.438318304218366350e+01
3.410000000000000000e+02 2.500664723605449069e+01
3.420000000000000000e+02 2.551056627145399247e+01
3.430000000000000000e+02 2.589194847547476286e+01
3.440000000000000000e+02 2.619341895335993442e+01
3.450000000000000000e+02 2.643471390392232223e+01
3.460000000000000000e+02 2.659270554475341442e+01
3.470000000000000000e+02 2.675901814545610335e+01
3.480000000000000000e+02 2.696475652245578658e+01
3.490000000000000000e+02 2.719872002710184233e+01
3.500000000000000000e+02 2.745252393393204571e+01
3.510000000000000000e+02 2.767067764978203925e+01
3.520000000000000000e+02 2.788180078239079407e+01
3.530000000000000000e+02 2.808650130352704366e+01
3.540000000000000000e+02 2.828535553145315973e+01
3.550000000000000000e+02 2.847938927461630598e+01
3.560000000000000000e+02 2.866853378237403760e+01
3.570000000000000000e+02 2.885307507509413227e+01
3.580000000000000000e+02 2.903342915979150973e+01
3.590000000000000000e+02 2.921049872604600139e+01
3.600000000000000000e+02 2.938477452560225700e+01
3.610000000000000000e+02 2.942712911713347168e+01
3.620000000000000000e+02 2.947169771292002238e+01
3.630000000000000000e+02 2.951859269607439984e+01
3.640000000000000000e+02 2.956400257173040558e+01
3.650000000000000000e+02 2.960788425889241182e+01
3.660000000000000000e+02 2.965148571303563330e+01
3.670000000000000000e+02 2.969495352048776837e+01
3.680000000000000000e+02 2.973706100124975649e+01
3.690000000000000000e+02 2.977503572671621868e+01
3.700000000000000000e+02 2.980879529889970314e+01
3.710000000000000000e+02 2.991415867730216860e+01
3.720000000000000000e+02 3.002610871933088177e+01
3.730000000000000000e+02 3.014576792509690861e+01
3.740000000000000000e+02 3.027249808257294106e+01
3.750000000000000000e+02 3.040429079827449499e+01
3.760000000000000000e+02 3.053885676048925646e+01
3.770000000000000000e+02 3.067716851091664410e+01
3.780000000000000000e+02 3.081975856922502643e+01
3.790000000000000000e+02 3.096690370713271534e+01
3.800000000000000000e+02 3.111850156536047862e+01
3.810000000000000000e+02 3.117949623325684527e+01
3.820000000000000000e+02 3.124008000498059801e+01
3.830000000000000000e+02 3.130042773895597108e+01
3.840000000000000000e+02 3.136051265009522382e+01
3.850000000000000000e+02 3.142046755799334079e+01
3.860000000000000000e+02 3.148087992318483685e+01
3.870000000000000000e+02 3.154540118808253979e+01
3.880000000000000000e+02 3.161413100203980875e+01
3.890000000000000000e+02 3.168252888325170957e+01
3.900000000000000000e+02 2.203257246938155234e+01
3.910000000000000000e+02 2.102230339533207015e+01
3.920000000000000000e+02 2.003541211943207045e+01
3.930000000000000000e+02 1.907519959543472865e+01
3.940000000000000000e+02 1.815129329548372539e+01
3.950000000000000000e+02 1.721390928314880142e+01
3.960000000000000000e+02 1.625140718691282871e+01
3.970000000000000000e+02 1.524617036570098705e+01
3.980000000000000000e+02 1.421030661681482599e+01
3.990000000000000000e+02 1.316248485153054837e+01
4.000000000000000000e+02 1.210933649512695709e+01
4.010000000000000000e+02 1.080520707034908590e+01
4.020000000000000000e+02 9.537558742923081923e+00
4.030000000000000000e+02 8.346999113360681122e+00
4.040000000000000000e+02 7.298130117672593009e+00
4.050000000000000000e+02 6.504581312104539492e+00
4.060000000000000000e+02 6.102994945445738395e+00
4.070000000000000000e+02 6.195710731583836228e+00
4.080000000000000000e+02 6.775205882037282912e+00
4.090000000000000000e+02 7.731678609253987311e+00
4.100000000000000000e+02 8.932960836573016650e+00
4.110000000000000000e+02 1.041216965479263656e+01
4.120000000000000000e+02 1.197607917215584195e+01
4.130000000000000000e+02 1.357399653799082984e+01
4.140000000000000000e+02 1.517399104595695114e+01
4.150000000000000000e+02 1.675576259111008071e+01
4.160000000000000000e+02 1.829326691451260700e+01
4.170000000000000000e+02 1.976119478093098181e+01
4.180000000000000000e+02 2.115712111459685829e+01
4.190000000000000000e+02 2.246265855652629995e+01
4.200000000000000000e+02 2.365889444077746617e+01
4.210000000000000000e+02 2.543233533451351747e+01
4.220000000000000000e+02 2.713727382872618676e+01
4.230000000000000000e+02 2.865725899062707072e+01
4.240000000000000000e+02 3.001245229556680627e+01
4.250000000000000000e+02 3.118936578749502431e+01
4.260000000000000000e+02 3.202307488829654858e+01
4.270000000000000000e+02 3.263522619529747004e+01
4.280000000000000000e+02 3.319866254567712360e+01
4.290000000000000000e+02 3.369910669388328017e+01
4.300000000000000000e+02 3.403714552630670909e+01
4.310000000000000000e+02 3.427138999116439777e+01
4.320000000000000000e+02 3.445195451806224440e+01
4.330000000000000000e+02 3.459775734339789466e+01
4.340000000000000000e+02 3.472953922910502911e+01
4.350000000000000000e+02 3.486981417001524619e+01
4.360000000000000000e+02 3.503395316500143508e+01
4.370000000000000000e+02 3.520148235638215795e+01
4.380000000000000000e+02 3.533092077563168942e+01
4.390000000000000000e+02 3.539029376965949325e+01
4.400000000000000000e+02 3.535015546828525856e+01
4.410000000000000000e+02 3.519349373971699180e+01
4.420000000000000000e+02 3.490854532742639549e+01
4.430000000000000000e+02 3.439231479840076133e+01
4.440000000000000000e+02 3.365539821154987976e+01
4.450000000000000000e+02 3.276134736116362234e+01
4.460000000000000000e+02 3.180906175995382057e+01
4.470000000000000000e+02 3.083543428436815148e+01
4.480000000000000000e+02 2.984505619211871874e+01
4.490000000000000000e+02 2.881264327362442046e+01
4.500000000000000000e+02 2.771307310556851533e+01
4.510000000000000000e+02 2.778380801758087060e+01
4.520000000000000000e+02 2.778708312693959215e+01
4.530000000000000000e+02 2.774913207631448131e+01
4.540000000000000000e+02 2.768346113242695949e+01
4.550000000000000000e+02 2.745122111172339530e+01
4.560000000000000000e+02 2.690470989410415470e+01
4.570000000000000000e+02 2.614692622602250793e+01
4.580000000000000000e+02 2.534999866161542670e+01
4.590000000000000000e+02 2.458315764567031181e+01
4.600000000000000000e+02 2.385593595274029255e+01
4.610000000000000000e+02 2.316608404995536574e+01
4.620000000000000000e+02 2.252079048227967206e+01
4.630000000000000000e+02 2.192213191596467325e+01
4.640000000000000000e+02 2.138194503370871047e+01
4.650000000000000000e+02 2.092630449781992397e+01
4.660000000000000000e+02 2.060216270110493397e+01
4.670000000000000000e+02 2.047197896293414843e+01
4.680000000000000000e+02 2.060085654342589123e+01
4.690000000000000000e+02 2.110731509606749157e+01
4.700000000000000000e+02 2.207958217941991563e+01
4.710000000000000000e+02 2.362876937387653697e+01
4.720000000000000000e+02 2.563151047534633875e+01
4.730000000000000000e+02 2.796080071359055452e+01
4.740000000000000000e+02 3.042583528335320153e+01
4.750000000000000000e+02 3.281400420803853279e+01
4.760000000000000000e+02 3.494476917603762445e+01
4.770000000000000000e+02 3.673987540017552789e+01
4.780000000000000000e+02 3.822276412090486986e+01
4.790000000000000000e+02 3.948290720273774923e+01
4.800000000000000000e+02 4.058273645053579770e+01
4.810000000000000000e+02 4.173324882986393192e+01
4.820000000000000000e+02 4.266419552985586705e+01
4.830000000000000000e+02 4.335647382955604456e+01
4.840000000000000000e+02 4.381905637097862893e+01
4.850000000000000000e+02 4.407709587842919774e+01
4.860000000000000000e+02 4.415952918624986268e+01
4.870000000000000000e+02 4.409552509451727786e+01
4.880000000000000000e+02 4.391053242838341220e+01
4.890000000000000000e+02 4.362178288895987066e+01
4.900000000000000000e+02 4.324163649758617822e+01
4.910000000000000000e+02 4.289955792657941203e+01
4.920000000000000000e+02 4.249744567543579876e+01
4.930000000000000000e+02 4.204309430120425617e+01
4.940000000000000000e+02 4.154580138950834822e+01
4.950000000000000000e+02 4.101569646818470716e+01
4.960000000000000000e+02 4.043302160373344378e+01
4.970000000000000000e+02 3.980522553382796502e+01
4.980000000000000000e+02 3.915332381837413323e+01
4.990000000000000000e+02 3.850182491340078883e+01
5.000000000000000000e+02 3.780581620733460824e+01
5.010000000000000000e+02 3.672457578379206922e+01
5.020000000000000000e+02 3.599210472957260265e+01
5.030000000000000000e+02 3.595362798773327029e+01
5.040000000000000000e+02 3.598913588793522678e+01
5.050000000000000000e+02 3.602743843076800090e+01
5.060000000000000000e+02 3.605170314423203592e+01
5.070000000000000000e+02 3.604787207881872035e+01
5.080000000000000000e+02 3.600318145019956262e+01
5.090000000000000000e+02 3.590146885270204535e+01
5.100000000000000000e+02 3.574172704943098466e+01
5.110000000000000000e+02 3.557376476404134991e+01
5.120000000000000000e+02 3.540137649894485605e+01
5.130000000000000000e+02 3.523111148085509114e+01
5.140000000000000000e+02 3.506119887378713429e+01
5.150000000000000000e+02 3.489730633326870191e+01
5.160000000000000000e+02 3.473870022542426739e+01
5.170000000000000000e+02 3.458567224658379757e+01
5.180000000000000000e+02 3.443386820897966061e+01
5.190000000000000000e+02 3.427704830430052851e+01
5.200000000000000000e+02 3.411547451811657083e+01
5.210000000000000000e+02 3.396111455844322080e+01
5.220000000000000000e+02 3.378902085980770664e+01
5.230000000000000000e+02 3.360147037847029594e+01
5.240000000000000000e+02 3.340052233925963066e+01
5.250000000000000000e+02 3.318742959833631545e+01
5.260000000000000000e+02 3.296232107554205726e+01
5.270000000000000000e+02 3.272715351017462382e+01
5.280000000000000000e+02 3.248241536076259450e+01
5.290000000000000000e+02 3.222972635265777086e+01
5.300000000000000000e+02 3.197356648536472079e+01
5.310000000000000000e+02 3.173576430289231354e+01
5.320000000000000000e+02 3.149490379270147855e+01
5.330000000000000000e+02 3.125101200189578776e+01
5.340000000000000000e+02 3.099985536236263073e+01
5.350000000000000000e+02 3.073982696580670648e+01
5.360000000000000000e+02 3.046943793668947009e+01
5.370000000000000000e+02 3.018962889390283877e+01
5.380000000000000000e+02 2.990346799152631263e+01
5.390000000000000000e+02 2.961822619233885590e+01
5.400000000000000000e+02 2.933230739491246908e+01
5.410000000000000000e+02 2.905966372547502274e+01
5.420000000000000000e+02 2.878352469480568843e+01
5.430000000000000000e+02 2.850334025804398763e+01
5.440000000000000000e+02 2.821520038674942654e+01
5.450000000000000000e+02 2.791745051809291311e+01
5.460000000000000000e+02 2.760899066003645430e+01
5.470000000000000000e+02 2.728966360137022917e+01
5.480000000000000000e+02 2.695995593959510472e+01
5.490000000000000000e+02 2.661924448563933154e+01
5.500000000000000000e+02 2.626716583343759481e+01
5.510000000000000000e+02 2.582053930164333622e+01
5.520000000000000000e+02 2.537382958714632863e+01
5.530000000000000000e+02 2.492803422669277680e+01
5.540000000000000000e+02 2.448401674248694349e+01
5.550000000000000000e+02 2.405003558604628111e+01
5.560000000000000000e+02 2.359980442773990816e+01
5.570000000000000000e+02 2.312678828367187478e+01
5.580000000000000000e+02 2.263666421070525914e+01
5.590000000000000000e+02 2.213654162101603617e+01
5.600000000000000000e+02 2.162977976810671876e+01
5.610000000000000000e+02 2.111885672066037856e+01
5.620000000000000000e+02 2.060052735032098070e+01
5.630000000000000000e+02 2.007145179628296106e+01
5.640000000000000000e+02 1.952741650735445589e+01
5.650000000000000000e+02 1.896846463506988556e+01
5.660000000000000000e+02 1.839317770501134675e+01
5.670000000000000000e+02 1.780923397727896429e+01
5.680000000000000000e+02 1.722678320377372785e+01
5.690000000000000000e+02 1.665651693538794476e+01
5.700000000000000000e+02 1.610933191657291985e+01
5.710000000000000000e+02 1.559483081393951664e+01
5.720000000000000000e+02 1.511889145888334340e+01
5.730000000000000000e+02 1.468759938549778354e+01
5.740000000000000000e+02 1.430801788608692604e+01
5.750000000000000000e+02 1.398792190657437295e+01
5.760000000000000000e+02 1.373564324346202703e+01
5.770000000000000000e+02 1.356004139239830231e+01
5.780000000000000000e+02 1.346879957493212210e+01
5.790000000000000000e+02 1.346706205972277992e+01
5.800000000000000000e+02 1.354900103398768429e+01
5.810000000000000000e+02 1.374442850402289906e+01
5.820000000000000000e+02 1.402854002277601353e+01
5.830000000000000000e+02 1.438909472379411625e+01
5.840000000000000000e+02 1.480983070546428237e+01
5.850000000000000000e+02 1.527349266483110490e+01
5.860000000000000000e+02 1.576451325682883287e+01
5.870000000000000000e+02 1.627169417868071122e+01
5.880000000000000000e+02 1.678552226637768996e+01
5.890000000000000000e+02 1.731843172361485372e+01
5.900000000000000000e+02 1.787866193619598221e+01
5.910000000000000000e+02 1.846176226039333201e+01
5.920000000000000000e+02 1.905810996058738382e+01
5.930000000000000000e+02 1.966272707860743552e+01
5.940000000000000000e+02 2.026749734145864679e+01
5.950000000000000000e+02 2.086790374683039673e+01
5.960000000000000000e+02 2.146088986168117074e+01
5.970000000000000000e+02 2.204705716943266225e+01
5.980000000000000000e+02 2.262597719201414748e+01
5.990000000000000000e+02 2.319750251668864038e+01
6.000000000000000000e+02 2.376196324979922281e+01
6.010000000000000000e+02 2.427240819134676286e+01
6.020000000000000000e+02 2.476191345516048514e+01
6.030000000000000000e+02 2.522735093002460260e+01
6.040000000000000000e+02 2.566665193367704134e+01
6.050000000000000000e+02 2.608205057805496097e+01
6.060000000000000000e+02 2.647633459660832500e+01
6.070000000000000000e+02 2.684752861712946981e+01
6.080000000000000000e+02 2.719466729599351851e+01
6.090000000000000000e+02 2.752360719267758071e+01
6.100000000000000000e+02 2.783615641777677752e+01
6.110000000000000000e+02 2.820088910803284321e+01
6.120000000000000000e+02 2.857410266487137562e+01
6.130000000000000000e+02 2.894456761256194355e+01
6.140000000000000000e+02 2.930508307545832025e+01
6.150000000000000000e+02 2.966943105783295564e+01
6.160000000000000000e+02 3.003218698073503390e+01
6.170000000000000000e+02 3.039024884851081509e+01
6.180000000000000000e+02 3.073318962676943755e+01
6.190000000000000000e+02 3.105469866861530193e+01
6.200000000000000000e+02 3.135694777618676454e+01
6.210000000000000000e+02 3.145649058732928083e+01
6.220000000000000000e+02 3.154041830601427421e+01
6.230000000000000000e+02 3.160534935869149820e+01
6.240000000000000000e+02 3.164820687790594533e+01
6.250000000000000000e+02 3.166620761831267217e+01
6.260000000000000000e+02 3.165783472743310512e+01
6.270000000000000000e+02 3.162660266811433374e+01
6.280000000000000000e+02 3.157989039161570233e+01
6.290000000000000000e+02 3.152170635129290233e+01
6.300000000000000000e+02 3.145525690860290879e+01
6.310000000000000000e+02 3.139059763082874710e+01
6.320000000000000000e+02 3.134218140752289372e+01
6.330000000000000000e+02 3.131489766943274589e+01
6.340000000000000000e+02 3.131624528016188691e+01
6.350000000000000000e+02 3.139945919905237659e+01
6.360000000000000000e+02 3.150158518062767499e+01
6.370000000000000000e+02 3.151910237439312468e+01
6.380000000000000000e+02 3.148121701670297412e+01
6.390000000000000000e+02 3.139476673630927550e+01
6.400000000000000000e+02 3.125139849674535952e+01
6.410000000000000000e+02 3.107491322054143623e+01
6.420000000000000000e+02 3.087606555014054877e+01
6.430000000000000000e+02 3.066137129442410014e+01
6.440000000000000000e+02 3.043296822740009588e+01
6.450000000000000000e+02 3.019012049931891895e+01
6.460000000000000000e+02 2.993222116893694817e+01
6.470000000000000000e+02 2.966378691945097401e+01
6.480000000000000000e+02 2.938992683418442553e+01
6.490000000000000000e+02 2.909763587973253252e+01
6.500000000000000000e+02 2.876332877722291670e+01
6.510000000000000000e+02 2.855348682778628699e+01
6.520000000000000000e+02 2.833205013841519104e+01
6.530000000000000000e+02 2.808393773134176641e+01
6.540000000000000000e+02 2.783736090718764089e+01
6.550000000000000000e+02 2.759427679795758337e+01
6.560000000000000000e+02 2.735462562282032550e+01
6.570000000000000000e+02 2.711895226114314639e+01
6.580000000000000000e+02 2.688700746871360892e+01
6.590000000000000000e+02 2.665863782136380777e+01
6.600000000000000000e+02 2.643312145585716522e+01
6.610000000000000000e+02 2.621254783569682800e+01
6.620000000000000000e+02 2.599591351404267670e+01
6.630000000000000000e+02 2.576660331043922625e+01
6.640000000000000000e+02 2.551037255240579782e+01
6.650000000000000000e+02 2.524827705030489611e+01
6.660000000000000000e+02 2.500348339173956802e+01
6.670000000000000000e+02 2.472830480321917435e+01
6.680000000000000000e+02 2.437677282204056795e+01
6.690000000000000000e+02 2.394703725935277916e+01
6.700000000000000000e+02 2.348319730427229501e+01
6.710000000000000000e+02 2.340257940675479986e+01
6.720000000000000000e+02 2.335137392164678971e+01
6.730000000000000000e+02 2.332818443102604533e+01
6.740000000000000000e+02 2.331340917867651186e+01
6.750000000000000000e+02 2.327555998110034707e+01
6.760000000000000000e+02 2.317421605667561479e+01
6.770000000000000000e+02 2.306362935066761111e+01
6.780000000000000000e+02 2.292153349526991590e+01
6.790000000000000000e+02 2.275749566216430608e+01
6.800000000000000000e+02 2.258844890683937123e+01
6.810000000000000000e+02 2.242717956596903406e+01
6.820000000000000000e+02 2.211671623649577967e+01
6.830000000000000000e+02 2.164968591198425685e+01
6.840000000000000000e+02 2.097463722037766942e+01
6.850000000000000000e+02 2.010217631713286934e+01
6.860000000000000000e+02 1.919809939637649165e+01
6.870000000000000000e+02 1.828107822064323429e+01
6.880000000000000000e+02 1.734333804339047092e+01
6.890000000000000000e+02 1.638561391237622189e+01
6.900000000000000000e+02 1.541941369447552468e+01
6.910000000000000000e+02 1.482818061576854873e+01
6.920000000000000000e+02 1.427003684944393669e+01
6.930000000000000000e+02 1.374716330840142398e+01
6.940000000000000000e+02 1.320609415858660718e+01
6.950000000000000000e+02 1.272622480952803414e+01
6.960000000000000000e+02 1.232538058736572317e+01
6.970000000000000000e+02 1.189950917928675267e+01
6.980000000000000000e+02 1.140253438849771506e+01
6.990000000000000000e+02 1.082611496569882270e+01


==> figures/patches/with_diag/CIPLAW10/mono_hullin_4.txt <==
3.000000000000000000e+02 3.148124174864680924e+01
3.010000000000000000e+02 3.143273453066516154e+01
3.020000000000000000e+02 3.138417965174585333e+01
3.030000000000000000e+02 3.133557646879253156e+01
3.040000000000000000e+02 3.128692433452438593e+01
3.050000000000000000e+02 3.123822259751926467e+01
3.060000000000000000e+02 3.118947060226074441e+01
3.070000000000000000e+02 3.098328560350114103e+01
3.080000000000000000e+02 3.031297227974095421e+01
3.090000000000000000e+02 2.914016670980108614e+01
3.100000000000000000e+02 2.775715455632924389e+01
3.110000000000000000e+02 2.681884894324669588e+01
3.120000000000000000e+02 2.581347952569416293e+01
3.130000000000000000e+02 2.485706380787946657e+01
3.140000000000000000e+02 2.394309476417273785e+01
3.150000000000000000e+02 2.314361045434253938e+01
3.160000000000000000e+02 2.228257749023612533e+01
3.170000000000000000e+02 2.156691835939848900e+01
3.180000000000000000e+02 2.114642117365850638e+01
3.190000000000000000e+02 2.101929184529492645e+01
3.200000000000000000e+02 2.099974526326958824e+01
3.210000000000000000e+02 2.059692707598301809e+01
3.220000000000000000e+02 2.018622465589566417e+01
3.230000000000000000e+02 1.979368538194527716e+01
3.240000000000000000e+02 1.944235060032013962e+01
3.250000000000000000e+02 1.911727665317595282e+01
3.260000000000000000e+02 1.879457166971471338e+01
3.270000000000000000e+02 1.847813576383099488e+01
3.280000000000000000e+02 1.817589311133221841e+01
3.290000000000000000e+02 1.789022667855967441e+01
3.300000000000000000e+02 1.762171940682371130e+01
3.310000000000000000e+02 1.605254727527099234e+01
3.320000000000000000e+02 1.469381629486718133e+01
3.330000000000000000e+02 1.352967447382515509e+01
3.340000000000000000e+02 1.254554719382642070e+01
3.350000000000000000e+02 1.174511148801989791e+01
3.360000000000000000e+02 1.107384408992052194e+01
3.370000000000000000e+02 1.049725276156295628e+01
3.380000000000000000e+02 9.994098984074202718e+00
3.390000000000000000e+02 9.538050324407208791e+00
3.400000000000000000e+02 9.116045605959286036e+00
3.410000000000000000e+02 8.128959101843648227e+00
3.420000000000000000e+02 7.223564160625343789e+00
3.430000000000000000e+02 6.349384453149120588e+00
3.440000000000000000e+02 5.506695976769799827e+00
3.450000000000000000e+02 4.710321878611849478e+00
3.460000000000000000e+02 4.025635066550356633e+00
3.470000000000000000e+02 3.584578718014108656e+00
3.480000000000000000e+02 3.401489050442924267e+00
3.490000000000000000e+02 3.451990025257760220e+00
3.500000000000000000e+02 3.688032178012259354e+00
3.510000000000000000e+02 3.270411759109051797e+00
3.520000000000000000e+02 2.870663959397435683e+00
3.530000000000000000e+02 2.491976307868691176e+00
3.540000000000000000e+02 2.140198164019503579e+00
3.550000000000000000e+02 1.823792797684405054e+00
3.560000000000000000e+02 1.565090615306603983e+00
3.570000000000000000e+02 1.394459995656989193e+00
3.580000000000000000e+02 1.344593061923990529e+00
3.590000000000000000e+02 1.430492536756746924e+00
3.600000000000000000e+02 1.638724905039689705e+00
3.610000000000000000e+02 1.664059462337064144e+00
3.620000000000000000e+02 1.736279835132395366e+00
3.630000000000000000e+02 1.852708390343962508e+00
3.640000000000000000e+02 2.003594584405213208e+00
3.650000000000000000e+02 2.170095167544254799e+00
3.660000000000000000e+02 2.347346342314074796e+00
3.670000000000000000e+02 2.532147970208652676e+00
3.680000000000000000e+02 2.718409884446855607e+00
3.690000000000000000e+02 2.894773836942715395e+00
3.700000000000000000e+02 3.058786623414544881e+00
3.710000000000000000e+02 3.151462560957449810e+00
3.720000000000000000e+02 3.361660690566225185e+00
3.730000000000000000e+02 3.661850291066437446e+00
3.740000000000000000e+02 4.022316778699037698e+00
3.750000000000000000e+02 4.420198808753130315e+00
3.760000000000000000e+02 4.846343081862735325e+00
3.770000000000000000e+02 5.292658962348403051e+00
3.780000000000000000e+02 5.752008413024486622e+00
3.790000000000000000e+02 6.219189364908762840e+00
3.800000000000000000e+02 6.689841259459871736e+00
3.810000000000000000e+02 6.865115978592057466e+00
3.820000000000000000e+02 7.040658042818641604e+00
3.830000000000000000e+02 7.216334279698895848e+00
3.840000000000000000e+02 7.392102716878167890e+00
3.850000000000000000e+02 7.567858337677488834e+00
3.860000000000000000e+02 7.744138783632362966e+00
3.870000000000000000e+02 7.924383107957573280e+00
3.880000000000000000e+02 8.107304343401137814e+00
3.890000000000000000e+02 8.290719324697944259e+00
3.900000000000000000e+02 7.579582340908846305e+00
3.910000000000000000e+02 7.503225703517922618e+00
3.920000000000000000e+02 7.406619269919282544e+00
3.930000000000000000e+02 7.285394827142722463e+00
3.940000000000000000e+02 7.135363650136002711e+00
3.950000000000000000e+02 6.951358041641769070e+00
3.960000000000000000e+02 6.729189727408228627e+00
3.970000000000000000e+02 6.466760121658720273e+00
3.980000000000000000e+02 6.164073802797368273e+00
3.990000000000000000e+02 5.823340847542961107e+00
4.000000000000000000e+02 5.451078131971651253e+00
4.010000000000000000e+02 4.774465301950585605e+00
4.020000000000000000e+02 4.171076640692316317e+00
4.030000000000000000e+02 3.745648069220933074e+00
4.040000000000000000e+02 3.637043390922376940e+00
4.050000000000000000e+02 3.963587273167259006e+00
4.060000000000000000e+02 4.700750550705180331e+00
4.070000000000000000e+02 5.736387867382312322e+00
4.080000000000000000e+02 6.965489423364351396e+00
4.090000000000000000e+02 8.313825675538215165e+00
4.100000000000000000e+02 9.730887105374645074e+00
4.110000000000000000e+02 1.132904550010349531e+01
4.120000000000000000e+02 1.294263129038389515e+01
4.130000000000000000e+02 1.455187424343195524e+01
4.140000000000000000e+02 1.614216383993614201e+01
4.150000000000000000e+02 1.770296654863038910e+01
4.160000000000000000e+02 1.921407274523944508e+01
4.170000000000000000e+02 2.065351516916760133e+01
4.180000000000000000e+02 2.202054445252409565e+01
4.190000000000000000e+02 2.329803028227673778e+01
4.200000000000000000e+02 2.446778670232597364e+01
4.210000000000000000e+02 2.621076529263508093e+01
4.220000000000000000e+02 2.788818075135074892e+01
4.230000000000000000e+02 2.938382498186477676e+01
4.240000000000000000e+02 3.071705224271012824e+01
4.250000000000000000e+02 3.187398425192847995e+01
4.260000000000000000e+02 3.269027761814138699e+01
4.270000000000000000e+02 3.328664878504071112e+01
4.280000000000000000e+02 3.383493682190660223e+01
4.290000000000000000e+02 3.432092345332973338e+01
4.300000000000000000e+02 3.464516807531508391e+01
4.310000000000000000e+02 3.486684627797631464e+01
4.320000000000000000e+02 3.503544462829683681e+01
4.330000000000000000e+02 3.516973311243951628e+01
4.340000000000000000e+02 3.529031896627052589e+01
4.350000000000000000e+02 3.541959433707594940e+01
4.360000000000000000e+02 3.557286074665499598e+01
4.370000000000000000e+02 3.572973818427679760e+01
4.380000000000000000e+02 3.584890489477972153e+01
4.390000000000000000e+02 3.589848860151038679e+01
4.400000000000000000e+02 3.584910321156291246e+01
4.410000000000000000e+02 3.568381039746746097e+01
4.420000000000000000e+02 3.539076756746118946e+01
4.430000000000000000e+02 3.486739475434137603e+01
4.440000000000000000e+02 3.412422409633311560e+01
4.450000000000000000e+02 3.322454428149512040e+01
4.460000000000000000e+02 3.226686323853824234e+01
4.470000000000000000e+02 3.128790290588581513e+01
4.480000000000000000e+02 3.029220357901813543e+01
4.490000000000000000e+02 2.925455198224316433e+01
4.500000000000000000e+02 2.814989752351479169e+01
4.510000000000000000e+02 2.821133479765672547e+01
4.520000000000000000e+02 2.820556159649236250e+01
4.530000000000000000e+02 2.815873427571341381e+01
4.540000000000000000e+02 2.808432641213476089e+01
4.550000000000000000e+02 2.784395888816961673e+01
4.560000000000000000e+02 2.729034020072207056e+01
4.570000000000000000e+02 2.652598773025278334e+01
4.580000000000000000e+02 2.572245339453937163e+01
4.590000000000000000e+02 2.494857630607233290e+01
4.600000000000000000e+02 2.421372871829245099e+01
4.610000000000000000e+02 2.351533357850214401e+01
4.620000000000000000e+02 2.286045979967361319e+01
4.630000000000000000e+02 2.225085840242756419e+01
4.640000000000000000e+02 2.169786781196487269e+01
4.650000000000000000e+02 2.122686078447414104e+01
4.660000000000000000e+02 2.088391270397470834e+01
4.670000000000000000e+02 2.073064426062806476e+01
4.680000000000000000e+02 2.083153127987455022e+01
4.690000000000000000e+02 2.130498884888713107e+01
4.700000000000000000e+02 2.224127504713707637e+01
4.710000000000000000e+02 2.375533633698390545e+01
4.720000000000000000e+02 2.572510121909657954e+01
4.730000000000000000e+02 2.802518395060759460e+01
4.740000000000000000e+02 3.046521049168739381e+01
4.750000000000000000e+02 3.283221147944072982e+01
4.760000000000000000e+02 3.494527612574034947e+01
4.770000000000000000e+02 3.672678888828156119e+01
4.780000000000000000e+02 3.820264876860923664e+01
4.790000000000000000e+02 3.946623197689922335e+01
4.800000000000000000e+02 4.058301522557971452e+01
4.810000000000000000e+02 4.176563590805019288e+01
4.820000000000000000e+02 4.273910231739694154e+01
4.830000000000000000e+02 4.348025619152426913e+01
4.840000000000000000e+02 4.399481607212465661e+01
4.850000000000000000e+02 4.430596992044230120e+01
4.860000000000000000e+02 4.444167392602190603e+01
4.870000000000000000e+02 4.443037372534626428e+01
4.880000000000000000e+02 4.429692259455094927e+01
4.890000000000000000e+02 4.405790966244504858e+01
4.900000000000000000e+02 4.372496634362171619e+01
4.910000000000000000e+02 4.342813255601321742e+01
4.920000000000000000e+02 4.306686251961866674e+01
4.930000000000000000e+02 4.264833061231703226e+01
4.940000000000000000e+02 4.218095588077136426e+01
4.950000000000000000e+02 4.167350652432700997e+01
4.960000000000000000e+02 4.110509885415083886e+01
4.970000000000000000e+02 4.048076648297762148e+01
4.980000000000000000e+02 3.981680050045910946e+01
4.990000000000000000e+02 3.913640092550586758e+01
5.000000000000000000e+02 3.845291956547436740e+01
5.010000000000000000e+02 3.762481847412740876e+01
5.020000000000000000e+02 3.641700354031691944e+01
5.030000000000000000e+02 3.600683944299275652e+01
5.040000000000000000e+02 3.598809089396164040e+01
5.050000000000000000e+02 3.599935577532750131e+01
5.060000000000000000e+02 3.600437680521752526e+01
5.070000000000000000e+02 3.598697767275262294e+01
5.080000000000000000e+02 3.593304069217227692e+01
5.090000000000000000e+02 3.582555076215473377e+01
5.100000000000000000e+02 3.566277485217587184e+01
5.110000000000000000e+02 3.549334996611230508e+01
5.120000000000000000e+02 3.532074144736689902e+01
5.130000000000000000e+02 3.515123309263136520e+01
5.140000000000000000e+02 3.498287515164209793e+01
5.150000000000000000e+02 3.482101448700955615e+01
5.160000000000000000e+02 3.466466265841784633e+01
5.170000000000000000e+02 3.451416736945344610e+01
5.180000000000000000e+02 3.436526161559787340e+01
5.190000000000000000e+02 3.421170437999693803e+01
5.200000000000000000e+02 3.405369544151605510e+01
5.210000000000000000e+02 3.390406279667008249e+01
5.220000000000000000e+02 3.373685976013176457e+01
5.230000000000000000e+02 3.355426972033272648e+01
5.240000000000000000e+02 3.335827115405034959e+01
5.250000000000000000e+02 3.315006042869512015e+01
5.260000000000000000e+02 3.292970009064558212e+01
5.270000000000000000e+02 3.269908106323579489e+01
5.280000000000000000e+02 3.245864290798215990e+01
5.290000000000000000e+02 3.220994768424027654e+01
5.300000000000000000e+02 3.195739711547949113e+01
5.310000000000000000e+02 3.172270250081740528e+01
5.320000000000000000e+02 3.148461270384652977e+01
5.330000000000000000e+02 3.124315267105211191e+01
5.340000000000000000e+02 3.099412998687691712e+01
5.350000000000000000e+02 3.073595104135851486e+01
5.360000000000000000e+02 3.046713432921217191e+01
5.370000000000000000e+02 3.018861698841176278e+01
5.380000000000000000e+02 2.990346183507381994e+01
5.390000000000000000e+02 2.961893263116926178e+01
5.400000000000000000e+02 2.933347845870875759e+01
5.410000000000000000e+02 2.906102887779760380e+01
5.420000000000000000e+02 2.878493035409116274e+01
5.430000000000000000e+02 2.850467157218378844e+01
5.440000000000000000e+02 2.821637828944404802e+01
5.450000000000000000e+02 2.791842251490480109e+01
5.460000000000000000e+02 2.760972879781304457e+01
5.470000000000000000e+02 2.729016390390407309e+01
5.480000000000000000e+02 2.696023903632356067e+01
5.490000000000000000e+02 2.661935659752587213e+01
5.500000000000000000e+02 2.626717944248793657e+01
5.510000000000000000e+02 2.582053930164333622e+01
5.520000000000000000e+02 2.537382958714632863e+01
5.530000000000000000e+02 2.492803422669277680e+01
5.540000000000000000e+02 2.448401674248694349e+01
5.550000000000000000e+02 2.405003558604628111e+01
5.560000000000000000e+02 2.359980442773990816e+01
5.570000000000000000e+02 2.312678828367187478e+01
5.580000000000000000e+02 2.263666421070525914e+01
5.590000000000000000e+02 2.213654162101603617e+01
5.600000000000000000e+02 2.162977976810671876e+01
5.610000000000000000e+02 2.111885672066037856e+01
5.620000000000000000e+02 2.060052735032098070e+01
5.630000000000000000e+02 2.007145179628296106e+01
5.640000000000000000e+02 1.952741650735445589e+01
5.650000000000000000e+02 1.896846463506988556e+01
5.660000000000000000e+02 1.839317770501134675e+01
5.670000000000000000e+02 1.780923397727896429e+01
5.680000000000000000e+02 1.722678320377372785e+01
5.690000000000000000e+02 1.665651693538794476e+01
5.700000000000000000e+02 1.610933191657291985e+01
5.710000000000000000e+02 1.559483081393951664e+01
5.720000000000000000e+02 1.511889145888334340e+01
5.730000000000000000e+02 1.468759938549778354e+01
5.740000000000000000e+02 1.430801788608692604e+01
5.750000000000000000e+02 1.398792190657437295e+01
5.760000000000000000e+02 1.373564324346202703e+01
5.770000000000000000e+02 1.356004139239830231e+01
5.780000000000000000e+02 1.346879957493212210e+01
5.790000000000000000e+02 1.346706205972277992e+01
5.800000000000000000e+02 1.354900103398768429e+01
5.810000000000000000e+02 1.374442850402289906e+01
5.820000000000000000e+02 1.402854002277601353e+01
5.830000000000000000e+02 1.438909472379411625e+01
5.840000000000000000e+02 1.480983070546428237e+01
5.850000000000000000e+02 1.527349266483110490e+01
5.860000000000000000e+02 1.576451325682883287e+01
5.870000000000000000e+02 1.627169417868071122e+01
5.880000000000000000e+02 1.678552226637768996e+01
5.890000000000000000e+02 1.731843172361485372e+01
5.900000000000000000e+02 1.787866193619598221e+01
5.910000000000000000e+02 1.846176226039333201e+01
5.920000000000000000e+02 1.905810996058738382e+01
5.930000000000000000e+02 1.966272707860743552e+01
5.940000000000000000e+02 2.026749734145864679e+01
5.950000000000000000e+02 2.086790374683039673e+01
5.960000000000000000e+02 2.146088986168117074e+01
5.970000000000000000e+02 2.204705716943266225e+01
5.980000000000000000e+02 2.262597719201414748e+01
5.990000000000000000e+02 2.319750251668864038e+01
6.000000000000000000e+02 2.376196324979922281e+01
6.010000000000000000e+02 2.427240819134676286e+01
6.020000000000000000e+02 2.476191345516048514e+01
6.030000000000000000e+02 2.522735093002460260e+01
6.040000000000000000e+02 2.566665193367704134e+01
6.050000000000000000e+02 2.608205057805496097e+01
6.060000000000000000e+02 2.647633459660832500e+01
6.070000000000000000e+02 2.684752861712946981e+01
6.080000000000000000e+02 2.719466729599351851e+01
6.090000000000000000e+02 2.752360719267758071e+01
6.100000000000000000e+02 2.783615641777677752e+01
6.110000000000000000e+02 2.820088910803284321e+01
6.120000000000000000e+02 2.857410266487137562e+01
6.130000000000000000e+02 2.894456761256194355e+01
6.140000000000000000e+02 2.930508307545832025e+01
6.150000000000000000e+02 2.966943105783295564e+01
6.160000000000000000e+02 3.003218698073503390e+01
6.170000000000000000e+02 3.039024884851081509e+01
6.180000000000000000e+02 3.073318962676943755e+01
6.190000000000000000e+02 3.105469866861530193e+01
6.200000000000000000e+02 3.135694777618676454e+01
6.210000000000000000e+02 3.145649058732928083e+01
6.220000000000000000e+02 3.154041830601427421e+01
6.230000000000000000e+02 3.160534935869149820e+01
6.240000000000000000e+02 3.164820687790594533e+01
6.250000000000000000e+02 3.166620761831267217e+01
6.260000000000000000e+02 3.165783472743310512e+01
6.270000000000000000e+02 3.162660266811433374e+01
6.280000000000000000e+02 3.157989039161570233e+01
6.290000000000000000e+02 3.152170635129290233e+01
6.300000000000000000e+02 3.145525690860290879e+01
6.310000000000000000e+02 3.139059763082874710e+01
6.320000000000000000e+02 3.134218140752289372e+01
6.330000000000000000e+02 3.131489766943274589e+01
6.340000000000000000e+02 3.131624528016188691e+01
6.350000000000000000e+02 3.139945919905237659e+01
6.360000000000000000e+02 3.150158518062767499e+01
6.370000000000000000e+02 3.151910237439312468e+01
6.380000000000000000e+02 3.148121701670297412e+01
6.390000000000000000e+02 3.139476673630927550e+01
6.400000000000000000e+02 3.125139849674535952e+01
6.410000000000000000e+02 3.107491322054143623e+01
6.420000000000000000e+02 3.087606555014054877e+01
6.430000000000000000e+02 3.066137129442410014e+01
6.440000000000000000e+02 3.043296822740009588e+01
6.450000000000000000e+02 3.019012049931891895e+01
6.460000000000000000e+02 2.993222116893694817e+01
6.470000000000000000e+02 2.966378691945097401e+01
6.480000000000000000e+02 2.938992683418442553e+01
6.490000000000000000e+02 2.909763587973253252e+01
6.500000000000000000e+02 2.876332877722291670e+01
6.510000000000000000e+02 2.855348682778628699e+01
6.520000000000000000e+02 2.833205013841519104e+01
6.530000000000000000e+02 2.808393773134176641e+01
6.540000000000000000e+02 2.783736090718764089e+01
6.550000000000000000e+02 2.759427679795758337e+01
6.560000000000000000e+02 2.735462562282032550e+01
6.570000000000000000e+02 2.711895226114314639e+01
6.580000000000000000e+02 2.688700746871360892e+01
6.590000000000000000e+02 2.665863782136380777e+01
6.600000000000000000e+02 2.643312145585716522e+01
6.610000000000000000e+02 2.621254783569682800e+01
6.620000000000000000e+02 2.599591351404267670e+01
6.630000000000000000e+02 2.576660331043922625e+01
6.640000000000000000e+02 2.551037255240579782e+01
6.650000000000000000e+02 2.524827705030489611e+01
6.660000000000000000e+02 2.500348339173956802e+01
6.670000000000000000e+02 2.472830480321917435e+01
6.680000000000000000e+02 2.437677282204056795e+01
6.690000000000000000e+02 2.394703725935277916e+01
6.700000000000000000e+02 2.348319730427229501e+01
6.710000000000000000e+02 2.340257940675479986e+01
6.720000000000000000e+02 2.335137392164678971e+01
6.730000000000000000e+02 2.332818443102604533e+01
6.740000000000000000e+02 2.331340917867651186e+01
6.750000000000000000e+02 2.327555998110034707e+01
6.760000000000000000e+02 2.317421605667561479e+01
6.770000000000000000e+02 2.306362935066761111e+01
6.780000000000000000e+02 2.292153349526991590e+01
6.790000000000000000e+02 2.275749566216430608e+01
6.800000000000000000e+02 2.258844890683937123e+01
6.810000000000000000e+02 2.242717956596903406e+01
6.820000000000000000e+02 2.211671623649577967e+01
6.830000000000000000e+02 2.164968591198425685e+01
6.840000000000000000e+02 2.097463722037766942e+01
6.850000000000000000e+02 2.010217631713286934e+01
6.860000000000000000e+02 1.919809939637649165e+01
6.870000000000000000e+02 1.828107822064323429e+01
6.880000000000000000e+02 1.734333804339047092e+01
6.890000000000000000e+02 1.638561391237622189e+01
6.900000000000000000e+02 1.541941369447552468e+01
6.910000000000000000e+02 1.482818061576854873e+01
6.920000000000000000e+02 1.427003684944393669e+01
6.930000000000000000e+02 1.374716330840142398e+01
6.940000000000000000e+02 1.320609415858660718e+01
6.950000000000000000e+02 1.272622480952803414e+01
6.960000000000000000e+02 1.232538058736572317e+01
6.970000000000000000e+02 1.189950917928675267e+01
6.980000000000000000e+02 1.140253438849771506e+01
6.990000000000000000e+02 1.082611496569882270e+01


==> figures/patches/with_diag/CIPLAW10/mono_ours_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 3.183924323333042067e-02
3.080000000000000000e+02 7.639826697868873362e-01
3.090000000000000000e+02 2.469467015967203416e+00
3.100000000000000000e+02 4.448196078155628008e+00
3.110000000000000000e+02 5.598745112079422270e+00
3.120000000000000000e+02 6.850186734473595607e+00
3.130000000000000000e+02 8.025828306729277273e+00
3.140000000000000000e+02 9.125913427947972778e+00
3.150000000000000000e+02 1.014096419412286920e+01
3.160000000000000000e+02 1.066515564827939500e+01
3.170000000000000000e+02 1.106666487417903433e+01
3.180000000000000000e+02 1.128018771516578944e+01
3.190000000000000000e+02 1.138286262662209758e+01
3.200000000000000000e+02 1.146590967339504985e+01
3.210000000000000000e+02 1.260290997661067181e+01
3.220000000000000000e+02 1.360013879374241519e+01
3.230000000000000000e+02 1.448147857883392930e+01
3.240000000000000000e+02 1.533406737001966036e+01
3.250000000000000000e+02 1.613311691258314085e+01
3.260000000000000000e+02 1.683600364759681511e+01
3.270000000000000000e+02 1.742876422151075388e+01
3.280000000000000000e+02 1.793044580588236414e+01
3.290000000000000000e+02 1.835708660516906932e+01
3.300000000000000000e+02 1.872115225551879902e+01
3.310000000000000000e+02 1.980879794452008724e+01
3.320000000000000000e+02 2.073077840025807106e+01
3.330000000000000000e+02 2.151378591462079015e+01
3.340000000000000000e+02 2.218245427890891719e+01
3.350000000000000000e+02 2.263931775329274032e+01
3.360000000000000000e+02 2.300017824495759555e+01
3.370000000000000000e+02 2.334405835116693950e+01
3.380000000000000000e+02 2.369176381248706420e+01
3.390000000000000000e+02 2.404468089488071669e+01
3.400000000000000000e+02 2.438318304218366350e+01
3.410000000000000000e+02 2.500664723605449069e+01
3.420000000000000000e+02 2.551056627145399247e+01
3.430000000000000000e+02 2.589194847547476286e+01
3.440000000000000000e+02 2.619341895335993442e+01
3.450000000000000000e+02 2.643471390392232223e+01
3.460000000000000000e+02 2.659270554475341442e+01
3.470000000000000000e+02 2.675901814545610335e+01
3.480000000000000000e+02 2.696475652245578658e+01
3.490000000000000000e+02 2.719872002710184233e+01
3.500000000000000000e+02 2.745252393393204571e+01
3.510000000000000000e+02 2.767067764978203925e+01
3.520000000000000000e+02 2.788180078239079407e+01
3.530000000000000000e+02 2.808650130352704366e+01
3.540000000000000000e+02 2.828535553145315973e+01
3.550000000000000000e+02 2.847938927461630598e+01
3.560000000000000000e+02 2.866853378237403760e+01
3.570000000000000000e+02 2.885307507509413227e+01
3.580000000000000000e+02 2.903342915979150973e+01
3.590000000000000000e+02 2.921049872604600139e+01
3.600000000000000000e+02 2.938477452560225700e+01
3.610000000000000000e+02 2.942712911713347168e+01
3.620000000000000000e+02 2.947169771292002238e+01
3.630000000000000000e+02 2.951859269607439984e+01
3.640000000000000000e+02 2.956400257173040558e+01
3.650000000000000000e+02 2.960788425889241182e+01
3.660000000000000000e+02 2.965148571303563330e+01
3.670000000000000000e+02 2.969495352048776837e+01
3.680000000000000000e+02 2.973706100124975649e+01
3.690000000000000000e+02 2.977503572671621868e+01
3.700000000000000000e+02 2.980879529889970314e+01
3.710000000000000000e+02 2.991415867730216860e+01
3.720000000000000000e+02 3.002610871933088177e+01
3.730000000000000000e+02 3.014576792509690861e+01
3.740000000000000000e+02 3.027249808257294106e+01
3.750000000000000000e+02 3.040429079827449499e+01
3.760000000000000000e+02 3.053885676048925646e+01
3.770000000000000000e+02 3.067716851091664410e+01
3.780000000000000000e+02 3.081975856922502643e+01
3.790000000000000000e+02 3.096690370713271534e+01
3.800000000000000000e+02 3.111850156536047862e+01
3.810000000000000000e+02 3.117949623325684527e+01
3.820000000000000000e+02 3.124008000498059801e+01
3.830000000000000000e+02 3.130042773895597108e+01
3.840000000000000000e+02 3.136051265009522382e+01
3.850000000000000000e+02 3.142046755799334079e+01
3.860000000000000000e+02 3.148087992318483685e+01
3.870000000000000000e+02 3.154540118808253979e+01
3.880000000000000000e+02 3.161413100203980875e+01
3.890000000000000000e+02 3.168252888325170957e+01
3.900000000000000000e+02 2.368585618597441567e+01
3.910000000000000000e+02 2.254513779454826761e+01
3.920000000000000000e+02 2.145021668465474818e+01
3.930000000000000000e+02 2.040644591201804303e+01
3.940000000000000000e+02 1.943042931548298213e+01
3.950000000000000000e+02 1.855398896286537180e+01
3.960000000000000000e+02 1.782545180938646112e+01
3.970000000000000000e+02 1.730884713673109587e+01
3.980000000000000000e+02 1.704124672083669623e+01
3.990000000000000000e+02 1.694965212665135823e+01
4.000000000000000000e+02 1.699478463047983112e+01
4.010000000000000000e+02 1.673369950857063770e+01
4.020000000000000000e+02 1.649903253349287269e+01
4.030000000000000000e+02 1.625630840829387580e+01
4.040000000000000000e+02 1.597608553637118334e+01
4.050000000000000000e+02 1.564234632138525249e+01
4.060000000000000000e+02 1.524168573605345678e+01
4.070000000000000000e+02 1.476771806119880814e+01
4.080000000000000000e+02 1.422120761545001955e+01
4.090000000000000000e+02 1.360879293078325070e+01
4.100000000000000000e+02 1.294106259743052334e+01
4.110000000000000000e+02 1.208591043342015858e+01
4.120000000000000000e+02 1.119321858258577684e+01
4.130000000000000000e+02 1.027480672366608694e+01
4.140000000000000000e+02 9.366895301949631047e+00
4.150000000000000000e+02 8.485879049468586288e+00
4.160000000000000000e+02 7.643035321997446729e+00
4.170000000000000000e+02 6.850328959965997555e+00
4.180000000000000000e+02 6.101271318543150635e+00
4.190000000000000000e+02 5.399761701737465280e+00
4.200000000000000000e+02 4.750085865341193703e+00
4.210000000000000000e+02 3.459497416681914128e+00
4.220000000000000000e+02 2.180780047894594453e+00
4.230000000000000000e+02 1.089385997177568344e+00
4.240000000000000000e+02 5.268464539536619196e-01
4.250000000000000000e+02 1.049650755553302783e+00
4.260000000000000000e+02 1.481912207067222376e+00
4.270000000000000000e+02 1.710820650289442524e+00
4.280000000000000000e+02 1.908368581295791566e+00
4.290000000000000000e+02 2.073996128672208616e+00
4.300000000000000000e+02 2.119580001494117294e+00
4.310000000000000000e+02 2.119547055741163533e+00
4.320000000000000000e+02 2.115658889786527830e+00
4.330000000000000000e+02 2.109175039838938392e+00
4.340000000000000000e+02 2.101398765138933644e+00
4.350000000000000000e+02 2.093607881201815957e+00
4.360000000000000000e+02 2.086583047523586920e+00
4.370000000000000000e+02 2.078433249962766904e+00
4.380000000000000000e+02 2.055900132249017354e+00
4.390000000000000000e+02 2.017915708242793649e+00
4.400000000000000000e+02 1.967961692566698284e+00
4.410000000000000000e+02 1.912946929122997242e+00
4.420000000000000000e+02 1.827180572197994790e+00
4.430000000000000000e+02 1.576077058254682361e+00
4.440000000000000000e+02 1.140863841763633646e+00
4.450000000000000000e+02 5.715169283141607881e-01
4.460000000000000000e+02 2.250918801650792223e-01
4.470000000000000000e+02 7.809202932352137250e-01
4.480000000000000000e+02 1.389870851813810315e+00
4.490000000000000000e+02 1.982780068798299045e+00
4.500000000000000000e+02 2.559248842502317434e+00
4.510000000000000000e+02 1.787177679462171653e+00
4.520000000000000000e+02 1.008735039058445082e+00
4.530000000000000000e+02 2.826867357217544008e-01
4.540000000000000000e+02 6.702003485874951094e-01
4.550000000000000000e+02 1.296786884170499032e+00
4.560000000000000000e+02 1.576435178294016470e+00
4.570000000000000000e+02 1.610781168684722431e+00
4.580000000000000000e+02 1.595874931222310389e+00
4.590000000000000000e+02 1.584675272765549980e+00
4.600000000000000000e+02 1.577427224646331450e+00
4.610000000000000000e+02 1.566801712981912509e+00
4.620000000000000000e+02 1.559850821934775977e+00
4.630000000000000000e+02 1.556901164123918102e+00
4.640000000000000000e+02 1.558078002957351327e+00
4.650000000000000000e+02 1.563965221167245012e+00
4.660000000000000000e+02 1.576907988895166479e+00
4.670000000000000000e+02 1.588293112971435495e+00
4.680000000000000000e+02 1.573680228932153202e+00
4.690000000000000000e+02 1.502360952359040880e+00
4.700000000000000000e+02 1.455860259951260671e+00
4.710000000000000000e+02 1.482537966362279969e+00
4.720000000000000000e+02 1.513306582274084988e+00
4.730000000000000000e+02 1.560425318575743292e+00
4.740000000000000000e+02 1.634877287854140437e+00
4.750000000000000000e+02 1.739285900058174628e+00
4.760000000000000000e+02 1.858602013421353227e+00
4.770000000000000000e+02 1.965212635062953295e+00
4.780000000000000000e+02 2.079369705515440092e+00
4.790000000000000000e+02 2.238336803102165984e+00
4.800000000000000000e+02 2.453806097160093902e+00
4.810000000000000000e+02 2.544629298377567572e+00
4.820000000000000000e+02 2.634643892558210965e+00
4.830000000000000000e+02 2.709830200275146428e+00
4.840000000000000000e+02 2.766180400685662732e+00
4.850000000000000000e+02 2.806807539313883382e+00
4.860000000000000000e+02 2.838505196871729197e+00
4.870000000000000000e+02 2.868286538363023386e+00
4.880000000000000000e+02 2.902318404296690524e+00
4.890000000000000000e+02 2.953283224005396335e+00
4.900000000000000000e+02 3.039612539730914165e+00
4.910000000000000000e+02 2.842113218557811738e+00
4.920000000000000000e+02 2.636312173816421467e+00
4.930000000000000000e+02 2.376098802382082820e+00
4.940000000000000000e+02 2.006956560181486715e+00
4.950000000000000000e+02 1.546189235698452347e+00
4.960000000000000000e+02 1.118893421946703048e+00
4.970000000000000000e+02 7.794644432316396587e-01
4.980000000000000000e+02 5.327915188379773737e-01
4.990000000000000000e+02 3.735241758166116255e-01
5.000000000000000000e+02 2.988191741025064685e-01
5.010000000000000000e+02 2.854505425348806136e-01
5.020000000000000000e+02 2.931717966612215065e-01
5.030000000000000000e+02 2.981679223089789277e-01
5.040000000000000000e+02 2.879660278888449554e-01
5.050000000000000000e+02 2.719793451683446550e-01
5.060000000000000000e+02 2.498599041904900619e-01
5.070000000000000000e+02 2.245674450526377319e-01
5.080000000000000000e+02 1.999813462525547036e-01
5.090000000000000000e+02 1.771312898633779775e-01
5.100000000000000000e+02 1.566612529971834478e-01
5.110000000000000000e+02 1.330089564232127819e-01
5.120000000000000000e+02 1.128712752319702972e-01
5.130000000000000000e+02 1.076758642108173042e-01
5.140000000000000000e+02 1.296976273628548115e-01
5.150000000000000000e+02 1.778731382789059123e-01
5.160000000000000000e+02 2.604408421841362120e-01
5.170000000000000000e+02 3.600270053657896319e-01
5.180000000000000000e+02 4.655850872897855930e-01
5.190000000000000000e+02 5.773712758323226168e-01
5.200000000000000000e+02 6.942640010093992231e-01
5.210000000000000000e+02 6.364400029180377061e-01
5.220000000000000000e+02 5.838818851344745875e-01
5.230000000000000000e+02 5.336777821451654802e-01
5.240000000000000000e+02 4.831221585414003927e-01
5.250000000000000000e+02 4.269194419343196878e-01
5.260000000000000000e+02 3.621937034408475031e-01
5.270000000000000000e+02 2.887596948594234325e-01
5.280000000000000000e+02 2.070997911651545065e-01
5.290000000000000000e+02 1.288794208315805212e-01
5.300000000000000000e+02 9.798291554990158636e-02
5.310000000000000000e+02 1.047125052881867635e-01
5.320000000000000000e+02 1.346963157724415938e-01
5.330000000000000000e+02 1.720767848838008485e-01
5.340000000000000000e+02 2.183236113845724025e-01
5.350000000000000000e+02 2.736159465727641682e-01
5.360000000000000000e+02 3.376595662629834349e-01
5.370000000000000000e+02 4.078158681521839579e-01
5.380000000000000000e+02 4.745199283624785269e-01
5.390000000000000000e+02 5.140724099192156560e-01
5.400000000000000000e+02 5.334935599263949113e-01
5.410000000000000000e+02 4.518944060116998895e-01
5.420000000000000000e+02 3.473791468387880110e-01
5.430000000000000000e+02 2.364745996881517653e-01
5.440000000000000000e+02 1.630481049433599172e-01
5.450000000000000000e+02 1.957483320633497392e-01
5.460000000000000000e+02 3.065478339422831322e-01
5.470000000000000000e+02 4.420030624846897904e-01
5.480000000000000000e+02 5.868286957409892812e-01
5.490000000000000000e+02 7.341726539895581105e-01
5.500000000000000000e+02 8.809807764195571878e-01
5.510000000000000000e+02 4.690328188939157927e-01
5.520000000000000000e+02 1.711805478558861837e-01
5.530000000000000000e+02 4.418281824954959913e-01
5.540000000000000000e+02 7.792423307564356749e-01
5.550000000000000000e+02 9.040336192136583238e-01
5.560000000000000000e+02 9.577907501161574411e-01
5.570000000000000000e+02 9.827342777827425824e-01
5.580000000000000000e+02 9.926607443815097520e-01
5.590000000000000000e+02 9.969266358130914885e-01
5.600000000000000000e+02 9.982473708418784231e-01
5.610000000000000000e+02 9.975369716992414926e-01
5.620000000000000000e+02 9.869901846890443142e-01
5.630000000000000000e+02 9.756434001784730636e-01
5.640000000000000000e+02 9.652960416159517276e-01
5.650000000000000000e+02 9.541522254035386119e-01
5.660000000000000000e+02 9.420820611359371766e-01
5.670000000000000000e+02 9.294335330230435455e-01
5.680000000000000000e+02 9.166994707792162078e-01
5.690000000000000000e+02 9.044446667782671812e-01
5.700000000000000000e+02 8.932599838894831334e-01
5.710000000000000000e+02 8.864666703909896972e-01
5.720000000000000000e+02 8.821619381090435308e-01
5.730000000000000000e+02 8.808322646620604379e-01
5.740000000000000000e+02 8.829423719349286381e-01
5.750000000000000000e+02 8.888901665696415932e-01
5.760000000000000000e+02 8.990122920024073983e-01
5.770000000000000000e+02 9.137013739209276508e-01
5.780000000000000000e+02 9.332114793560665200e-01
5.790000000000000000e+02 9.599264114490330124e-01
5.800000000000000000e+02 9.904957781569369013e-01
5.810000000000000000e+02 1.001573381248556327e+00
5.820000000000000000e+02 1.013237455214020422e+00
5.830000000000000000e+02 1.024977909888852956e+00
5.840000000000000000e+02 1.036020206298222002e+00
5.850000000000000000e+02 1.046922178763084910e+00
5.860000000000000000e+02 1.054483140847948031e+00
5.870000000000000000e+02 1.041679042295611035e+00
5.880000000000000000e+02 9.576132583049635771e-01
5.890000000000000000e+02 8.220106160893640990e-01
5.900000000000000000e+02 6.620620807887875880e-01
5.910000000000000000e+02 5.626265916411780088e-01
5.920000000000000000e+02 4.366016767018048306e-01
5.930000000000000000e+02 2.976543773593555708e-01
5.940000000000000000e+02 1.622885711460478331e-01
5.950000000000000000e+02 1.062327621344450745e-01
5.960000000000000000e+02 2.202262128771181049e-01
5.970000000000000000e+02 3.790311923290464180e-01
5.980000000000000000e+02 5.491989027805277424e-01
5.990000000000000000e+02 7.256066500559447130e-01
6.000000000000000000e+02 9.069037427795560991e-01
6.010000000000000000e+02 7.827122217497044510e-01
6.020000000000000000e+02 6.562390649418941013e-01
6.030000000000000000e+02 5.283229871112684606e-01
6.040000000000000000e+02 4.011681720469432721e-01
6.050000000000000000e+02 2.933931685343201812e-01
6.060000000000000000e+02 2.221943657327270782e-01
6.070000000000000000e+02 1.868881789096117629e-01
6.080000000000000000e+02 1.694072590562805958e-01
6.090000000000000000e+02 1.685700114749137113e-01
6.100000000000000000e+02 1.753131789616721725e-01
6.110000000000000000e+02 3.130242754768668423e-01
6.120000000000000000e+02 6.635096263539579375e-01
6.130000000000000000e+02 1.072075190517715271e+00
6.140000000000000000e+02 1.514256022693351245e+00
6.150000000000000000e+02 2.011613528770809012e+00
6.160000000000000000e+02 2.538497164399039718e+00
6.170000000000000000e+02 3.076128528450293054e+00
6.180000000000000000e+02 3.596869672279074059e+00
6.190000000000000000e+02 4.084355727230435384e+00
6.200000000000000000e+02 4.543567191361279178e+00
6.210000000000000000e+02 4.371545889567677534e+00
6.220000000000000000e+02 4.190250421351433552e+00
6.230000000000000000e+02 3.999600837420162147e+00
6.240000000000000000e+02 3.799282378988768194e+00
6.250000000000000000e+02 3.588767899712978604e+00
6.260000000000000000e+02 3.367174724689883991e+00
6.270000000000000000e+02 3.134827684201717091e+00
6.280000000000000000e+02 2.899676325001051769e+00
6.290000000000000000e+02 2.662482413777801149e+00
6.300000000000000000e+02 2.422890788863711453e+00
6.310000000000000000e+02 1.840739510522142020e+00
6.320000000000000000e+02 1.261602982446218935e+00
6.330000000000000000e+02 6.995981575010294939e-01
6.340000000000000000e+02 2.379385738564089858e-01
6.350000000000000000e+02 2.826569078631974152e-01
6.360000000000000000e+02 4.135131396400466008e-01
6.370000000000000000e+02 4.848485953936765291e-01
6.380000000000000000e+02 5.326660516517123245e-01
6.390000000000000000e+02 5.673607113713035055e-01
6.400000000000000000e+02 5.900086066603104085e-01
6.410000000000000000e+02 6.175525354486874896e-01
6.420000000000000000e+02 6.448112308469226006e-01
6.430000000000000000e+02 6.710449167668591786e-01
6.440000000000000000e+02 6.961746167807171259e-01
6.450000000000000000e+02 7.201168785580723819e-01
6.460000000000000000e+02 7.427341016484622083e-01
6.470000000000000000e+02 7.638784574883416001e-01
6.480000000000000000e+02 7.837177598260494094e-01
6.490000000000000000e+02 7.867905951479728932e-01
6.500000000000000000e+02 7.509260867603609890e-01
6.510000000000000000e+02 8.615546101251905231e-01
6.520000000000000000e+02 9.524843769555474404e-01
6.530000000000000000e+02 1.014689881680609362e+00
6.540000000000000000e+02 1.072918842622179181e+00
6.550000000000000000e+02 1.129235152270954279e+00
6.560000000000000000e+02 1.184045484979136198e+00
6.570000000000000000e+02 1.238550413980628706e+00
6.580000000000000000e+02 1.293025625267018253e+00
6.590000000000000000e+02 1.347850911051541978e+00
6.600000000000000000e+02 1.402663077195618557e+00
6.610000000000000000e+02 1.480588184764318749e+00
6.620000000000000000e+02 1.560899978925405662e+00
6.630000000000000000e+02 1.633470665797824850e+00
6.640000000000000000e+02 1.695069676924021884e+00
6.650000000000000000e+02 1.783810632095009563e+00
6.660000000000000000e+02 1.936728190277202444e+00
6.670000000000000000e+02 2.128386468956608990e+00
6.680000000000000000e+02 2.348864094345394893e+00
6.690000000000000000e+02 2.597114005750269072e+00
6.700000000000000000e+02 2.879394706349131638e+00
6.710000000000000000e+02 2.795519855613646687e+00
6.720000000000000000e+02 2.721103301273574804e+00
6.730000000000000000e+02 2.664231743495850235e+00
6.740000000000000000e+02 2.622689444707255735e+00
6.750000000000000000e+02 2.579795517608003852e+00
6.760000000000000000e+02 2.509899798910307567e+00
6.770000000000000000e+02 2.433004438006714842e+00
6.780000000000000000e+02 2.338978521326319004e+00
6.790000000000000000e+02 2.245923950335009245e+00
6.800000000000000000e+02 2.188185846743062601e+00
6.810000000000000000e+02 2.434635632375349523e+00
6.820000000000000000e+02 2.638118140385504073e+00
6.830000000000000000e+02 2.783805562243164999e+00
6.840000000000000000e+02 2.936773352082818977e+00
6.850000000000000000e+02 3.210763958309711175e+00
6.860000000000000000e+02 3.646637207636618250e+00
6.870000000000000000e+02 4.165990257660554086e+00
6.880000000000000000e+02 4.723543395804683520e+00
6.890000000000000000e+02 5.292581351512666288e+00
6.900000000000000000e+02 5.858349827446472702e+00
6.910000000000000000e+02 5.458335662260652477e+00
6.920000000000000000e+02 5.027933786216734369e+00
6.930000000000000000e+02 4.561887611590646152e+00
6.940000000000000000e+02 4.106390621945261721e+00
6.950000000000000000e+02 3.691490592840556584e+00
6.960000000000000000e+02 3.332586023688356214e+00
6.970000000000000000e+02 3.054135909585873332e+00
6.980000000000000000e+02 2.903429668583854539e+00
6.990000000000000000e+02 2.876504541422588268e+00


==> figures/patches/with_diag/CIPLAW10/mono_ours_4.txt <==
3.000000000000000000e+02 2.770533400135746405e+01
3.010000000000000000e+02 2.766327118045648703e+01
3.020000000000000000e+02 2.762117199928624345e+01
3.030000000000000000e+02 2.757903636440110873e+01
3.040000000000000000e+02 2.753686418527695068e+01
3.050000000000000000e+02 2.749465537423477457e+01
3.060000000000000000e+02 2.745240984635193371e+01
3.070000000000000000e+02 2.728577890900215763e+01
3.080000000000000000e+02 2.664746902596230171e+01
3.090000000000000000e+02 2.540271502751404853e+01
3.100000000000000000e+02 2.389719042995174547e+01
3.110000000000000000e+02 2.288525029012838274e+01
3.120000000000000000e+02 2.178828538110018442e+01
3.130000000000000000e+02 2.073869001083033936e+01
3.140000000000000000e+02 1.973262489070728520e+01
3.150000000000000000e+02 1.884546968428988833e+01
3.160000000000000000e+02 1.795371997944761588e+01
3.170000000000000000e+02 1.722202525291740827e+01
3.180000000000000000e+02 1.681166806112592482e+01
3.190000000000000000e+02 1.671534051649501151e+01
3.200000000000000000e+02 1.673712629852492029e+01
3.210000000000000000e+02 1.624194758016476925e+01
3.220000000000000000e+02 1.577599633703508708e+01
3.230000000000000000e+02 1.535931568862040386e+01
3.240000000000000000e+02 1.501280543504542031e+01
3.250000000000000000e+02 1.472239243998329883e+01
3.260000000000000000e+02 1.445304576868746160e+01
3.270000000000000000e+02 1.419890832793037383e+01
3.280000000000000000e+02 1.396356864819585475e+01
3.290000000000000000e+02 1.374665722221595310e+01
3.300000000000000000e+02 1.354707726622884145e+01
3.310000000000000000e+02 1.182902444470810899e+01
3.320000000000000000e+02 1.033768298985429013e+01
3.330000000000000000e+02 9.064775453610288025e+00
3.340000000000000000e+02 8.005938147929962057e+00
3.350000000000000000e+02 7.127661952843721060e+00
3.360000000000000000e+02 6.392200339473280479e+00
3.370000000000000000e+02 5.796761402174329447e+00
3.380000000000000000e+02 5.348811901523450985e+00
3.390000000000000000e+02 5.036886053650782458e+00
3.400000000000000000e+02 4.814787360433729901e+00
3.410000000000000000e+02 4.177315035846917546e+00
3.420000000000000000e+02 3.629009469873304194e+00
3.430000000000000000e+02 3.028834162446827349e+00
3.440000000000000000e+02 2.400533201902958158e+00
3.450000000000000000e+02 1.813381056625936072e+00
3.460000000000000000e+02 1.347181249823637739e+00
3.470000000000000000e+02 1.646567396686810847e+00
3.480000000000000000e+02 2.405618798755740695e+00
3.490000000000000000e+02 3.243668672574476552e+00
3.500000000000000000e+02 4.070757239243847359e+00
3.510000000000000000e+02 4.182364935303668929e+00
3.520000000000000000e+02 4.335860393461581808e+00
3.530000000000000000e+02 4.524491643926398687e+00
3.540000000000000000e+02 4.742195290992966328e+00
3.550000000000000000e+02 4.984504917367207355e+00
3.560000000000000000e+02 5.247463605907587869e+00
3.570000000000000000e+02 5.527773932695374981e+00
3.580000000000000000e+02 5.823249773401378171e+00
3.590000000000000000e+02 6.134124035538917497e+00
3.600000000000000000e+02 6.461258348343436708e+00
3.610000000000000000e+02 6.562207981971350357e+00
3.620000000000000000e+02 6.675047977486494588e+00
3.630000000000000000e+02 6.800029602365145642e+00
3.640000000000000000e+02 6.936459790754636145e+00
3.650000000000000000e+02 7.077965055874536837e+00
3.660000000000000000e+02 7.224475916124315056e+00
3.670000000000000000e+02 7.375669298553087394e+00
3.680000000000000000e+02 7.528803646121565940e+00
3.690000000000000000e+02 7.676086951245820522e+00
3.700000000000000000e+02 7.815459228101252265e+00
3.710000000000000000e+02 7.979253647505617053e+00
3.720000000000000000e+02 8.189808398945562118e+00
3.730000000000000000e+02 8.443305276974129470e+00
3.740000000000000000e+02 8.730040178329794287e+00
3.750000000000000000e+02 9.040100295782558248e+00
3.760000000000000000e+02 9.369067614135948574e+00
3.770000000000000000e+02 9.715005334526702896e+00
3.780000000000000000e+02 1.007528295653800576e+01
3.790000000000000000e+02 1.044740154801970355e+01
3.800000000000000000e+02 1.082848810676277118e+01
3.810000000000000000e+02 1.099398457483998470e+01
3.820000000000000000e+02 1.115936718771525271e+01
3.830000000000000000e+02 1.132473566259937847e+01
3.840000000000000000e+02 1.149002482380736012e+01
3.850000000000000000e+02 1.165530049007784896e+01
3.860000000000000000e+02 1.182141899240830973e+01
3.870000000000000000e+02 1.199379104145736186e+01
3.880000000000000000e+02 1.217174517269190304e+01
3.890000000000000000e+02 1.234960778235302392e+01
3.900000000000000000e+02 1.186043357673996645e+01
3.910000000000000000e+02 1.182148690660014800e+01
3.920000000000000000e+02 1.179816856378207390e+01
3.930000000000000000e+02 1.179601137060828187e+01
3.940000000000000000e+02 1.182139928460423661e+01
3.950000000000000000e+02 1.188003674742796889e+01
3.960000000000000000e+02 1.197673739262763526e+01
3.970000000000000000e+02 1.211538112904189290e+01
3.980000000000000000e+02 1.229698916535389053e+01
3.990000000000000000e+02 1.251856381571536581e+01
4.000000000000000000e+02 1.277283601887565112e+01
4.010000000000000000e+02 1.264106534090030820e+01
4.020000000000000000e+02 1.249874807596687631e+01
4.030000000000000000e+02 1.233008277409655129e+01
4.040000000000000000e+02 1.211879463180157934e+01
4.050000000000000000e+02 1.186190874074130441e+01
4.060000000000000000e+02 1.155522801994431425e+01
4.070000000000000000e+02 1.119659984889224624e+01
4.080000000000000000e+02 1.078894427797063393e+01
4.090000000000000000e+02 1.033944218287291150e+01
4.100000000000000000e+02 9.857916794588115650e+00
4.110000000000000000e+02 9.213485948852763840e+00
4.120000000000000000e+02 8.551741158512401242e+00
4.130000000000000000e+02 7.882362565594526416e+00
4.140000000000000000e+02 7.213794074382796850e+00
4.150000000000000000e+02 6.552783190020971205e+00
4.160000000000000000e+02 5.912057259939341947e+00
4.170000000000000000e+02 5.303862389462654647e+00
4.180000000000000000e+02 4.722612667661056918e+00
4.190000000000000000e+02 4.172449917015682352e+00
4.200000000000000000e+02 3.657952141969289528e+00
4.210000000000000000e+02 2.504996637422740147e+00
4.220000000000000000e+02 1.387978071087093257e+00
4.230000000000000000e+02 6.753412077404518099e-01
4.240000000000000000e+02 1.010188353893681557e+00
4.250000000000000000e+02 1.659941887409604799e+00
4.260000000000000000e+02 2.022822148564439093e+00
4.270000000000000000e+02 2.171322587790418979e+00
4.280000000000000000e+02 2.290501856667091829e+00
4.290000000000000000e+02 2.381885169960167747e+00
4.300000000000000000e+02 2.358527422268064555e+00
4.310000000000000000e+02 2.295958403055767150e+00
4.320000000000000000e+02 2.235100343113450627e+00
4.330000000000000000e+02 2.175988601891730490e+00
4.340000000000000000e+02 2.118731195326255534e+00
4.350000000000000000e+02 2.063438686862441696e+00
4.360000000000000000e+02 2.010187492103169937e+00
4.370000000000000000e+02 1.958128363212559009e+00
4.380000000000000000e+02 1.895412057097530800e+00
4.390000000000000000e+02 1.822332110800881422e+00
4.400000000000000000e+02 1.743702569867964014e+00
4.410000000000000000e+02 1.667030791988330041e+00
4.420000000000000000e+02 1.565618393816813114e+00
4.430000000000000000e+02 1.303506311281248387e+00
4.440000000000000000e+02 8.618746060521649266e-01
4.450000000000000000e+02 3.101833643382660988e-01
4.460000000000000000e+02 4.479241138283736046e-01
4.470000000000000000e+02 1.076038067947281629e+00
4.480000000000000000e+02 1.694161335209249941e+00
4.490000000000000000e+02 2.289718473139340738e+00
4.500000000000000000e+02 2.864312316453035301e+00
4.510000000000000000e+02 2.085249837517417326e+00
4.520000000000000000e+02 1.295197720844563305e+00
4.530000000000000000e+02 5.166279374832164484e-01
4.540000000000000000e+02 4.446126550285882661e-01
4.550000000000000000e+02 1.056429327193191936e+00
4.560000000000000000e+02 1.343431071272294774e+00
4.570000000000000000e+02 1.387065955259645822e+00
4.580000000000000000e+02 1.382167061022713028e+00
4.590000000000000000e+02 1.380599342882768754e+00
4.600000000000000000e+02 1.382894641381135159e+00
4.610000000000000000e+02 1.383414169929416460e+00
4.620000000000000000e+02 1.389361609467028913e+00
4.630000000000000000e+02 1.402034904626503931e+00
4.640000000000000000e+02 1.422490278667344121e+00
4.650000000000000000e+02 1.452165373936245230e+00
4.660000000000000000e+02 1.494126090497492010e+00
4.670000000000000000e+02 1.541014982460866101e+00
4.680000000000000000e+02 1.571372315850394941e+00
4.690000000000000000e+02 1.553448412667048917e+00
4.700000000000000000e+02 1.565465997464749126e+00
4.710000000000000000e+02 1.633672825894578295e+00
4.720000000000000000e+02 1.700070384004966240e+00
4.730000000000000000e+02 1.774599631080079565e+00
4.740000000000000000e+02 1.867822777021699299e+00
4.750000000000000000e+02 1.982453843355009848e+00
4.760000000000000000e+02 2.101354241917424925e+00
4.770000000000000000e+02 2.195196213887002479e+00
4.780000000000000000e+02 2.287744929791030390e+00
4.790000000000000000e+02 2.421878350976188976e+00
4.800000000000000000e+02 2.612001779757040065e+00
4.810000000000000000e+02 2.679415764426049673e+00
4.820000000000000000e+02 2.743631283288062050e+00
4.830000000000000000e+02 2.790486875130864242e+00
4.840000000000000000e+02 2.816654475905299382e+00
4.850000000000000000e+02 2.826211246814914091e+00
4.860000000000000000e+02 2.826935334350167306e+00
4.870000000000000000e+02 2.827121746636643174e+00
4.880000000000000000e+02 2.833772976801900878e+00
4.890000000000000000e+02 2.859912659975068827e+00
4.900000000000000000e+02 2.924024004481778238e+00
4.910000000000000000e+02 2.706146873632626626e+00
4.920000000000000000e+02 2.480869099393104182e+00
4.930000000000000000e+02 2.217566374656573913e+00
4.940000000000000000e+02 1.850621008049720739e+00
4.950000000000000000e+02 1.392876586389273807e+00
4.960000000000000000e+02 9.703881867614863044e-01
4.970000000000000000e+02 6.398529319930292836e-01
4.980000000000000000e+02 4.116290724560809355e-01
4.990000000000000000e+02 2.913349811426785840e-01
5.000000000000000000e+02 2.735797429859355701e-01
5.010000000000000000e+02 2.999704357115324793e-01
5.020000000000000000e+02 3.336070747296812633e-01
5.030000000000000000e+02 3.513738754819330512e-01
5.040000000000000000e+02 3.474517351626719708e-01
5.050000000000000000e+02 3.369981595570858968e-01
5.060000000000000000e+02 3.196196535363871605e-01
5.070000000000000000e+02 2.989039459636261831e-01
5.080000000000000000e+02 2.797712922387503576e-01
5.090000000000000000e+02 2.624899638148180392e-01
5.100000000000000000e+02 2.334420698969304764e-01
5.110000000000000000e+02 2.008944972997423195e-01
5.120000000000000000e+02 1.617928785534458735e-01
5.130000000000000000e+02 1.223313162125332226e-01
5.140000000000000000e+02 9.824587505505484597e-02
5.150000000000000000e+02 1.076304196519905498e-01
5.160000000000000000e+02 1.691628001832327088e-01
5.170000000000000000e+02 2.594424258896123048e-01
5.180000000000000000e+02 3.603252589597163436e-01
5.190000000000000000e+02 4.696892578614365044e-01
5.200000000000000000e+02 5.844374548043054229e-01
5.210000000000000000e+02 5.215552544299963955e-01
5.220000000000000000e+02 4.649850581741711841e-01
5.230000000000000000e+02 4.121071713896476973e-01
5.240000000000000000e+02 3.604566952902171773e-01
5.250000000000000000e+02 3.050185585726146176e-01
5.260000000000000000e+02 2.428360576216737898e-01
5.270000000000000000e+02 1.744142756805766858e-01
5.280000000000000000e+02 1.057751004436792014e-01
5.290000000000000000e+02 8.227126989712567340e-02
5.300000000000000000e+02 1.367467528569298318e-01
5.310000000000000000e+02 1.706661935729897606e-01
5.320000000000000000e+02 2.100792014515132922e-01
5.330000000000000000e+02 2.469574309407645829e-01
5.340000000000000000e+02 2.892491391289315206e-01
5.350000000000000000e+02 3.386592772877743962e-01
5.360000000000000000e+02 3.957102960268176761e-01
5.370000000000000000e+02 4.581659460926139071e-01
5.380000000000000000e+02 5.167117210153500118e-01
5.390000000000000000e+02 5.477903277261747528e-01
5.400000000000000000e+02 5.586847107377149735e-01
5.410000000000000000e+02 4.685933647541745684e-01
5.420000000000000000e+02 3.556269413882634511e-01
5.430000000000000000e+02 2.375055198973556048e-01
5.440000000000000000e+02 1.617658900244233477e-01
5.450000000000000000e+02 2.019899171812856997e-01
5.460000000000000000e+02 3.199428001030509838e-01
5.470000000000000000e+02 4.602170380961555507e-01
5.480000000000000000e+02 6.083066629573357087e-01
5.490000000000000000e+02 7.576180883483943918e-01
5.500000000000000000e+02 9.051757938453194319e-01
5.510000000000000000e+02 4.913867330921865006e-01
5.520000000000000000e+02 1.716906741130106162e-01
5.530000000000000000e+02 4.191477764891630708e-01
5.540000000000000000e+02 7.555378615086997263e-01
5.550000000000000000e+02 8.800805030314375887e-01
5.560000000000000000e+02 9.335380552629128914e-01
5.570000000000000000e+02 9.580897366106766455e-01
5.580000000000000000e+02 9.675507928410870262e-01
5.590000000000000000e+02 9.713006119591715004e-01
5.600000000000000000e+02 9.720648727516560950e-01
5.610000000000000000e+02 9.707896159831743699e-01
5.620000000000000000e+02 9.596652202442311763e-01
5.630000000000000000e+02 9.477214801213392770e-01
5.640000000000000000e+02 9.367446764911613322e-01
5.650000000000000000e+02 9.249530194512330938e-01
5.660000000000000000e+02 9.122295576141311590e-01
5.670000000000000000e+02 8.989360032694659886e-01
5.680000000000000000e+02 8.855728464834912161e-01
5.690000000000000000e+02 8.727021877877486622e-01
5.700000000000000000e+02 8.609018195714618349e-01
5.710000000000000000e+02 8.531887225347463133e-01
5.720000000000000000e+02 8.478779768580748666e-01
5.730000000000000000e+02 8.454274662902616644e-01
5.740000000000000000e+02 8.462660208946456430e-01
5.750000000000000000e+02 8.507552022018942672e-01
5.760000000000000000e+02 8.591967717397768212e-01
5.770000000000000000e+02 8.719471161805979476e-01
5.780000000000000000e+02 8.892304245229687432e-01
5.790000000000000000e+02 9.134229190372178397e-01
5.800000000000000000e+02 9.411949095630862683e-01
5.810000000000000000e+02 9.489303550719778713e-01
5.820000000000000000e+02 9.569893604738106685e-01
5.830000000000000000e+02 9.649431984752809832e-01
5.840000000000000000e+02 9.721071561854800480e-01
5.850000000000000000e+02 9.791309073495417792e-01
5.860000000000000000e+02 9.828953321983346925e-01
5.870000000000000000e+02 9.663993366659486828e-01
5.880000000000000000e+02 8.788006431022232778e-01
5.890000000000000000e+02 7.399343415750309072e-01
5.900000000000000000e+02 5.772918340628233613e-01
5.910000000000000000e+02 4.752192253769750296e-01
5.920000000000000000e+02 3.478678377872239658e-01
5.930000000000000000e+02 2.124447670215209027e-01
5.940000000000000000e+02 1.119086203299571591e-01
5.950000000000000000e+02 1.732236830455999022e-01
5.960000000000000000e+02 3.202449758167866256e-01
5.970000000000000000e+02 4.857402231857893549e-01
5.980000000000000000e+02 6.593376708645142248e-01
5.990000000000000000e+02 8.383254361321761383e-01
6.000000000000000000e+02 1.021825695765386177e+00
6.010000000000000000e+02 8.994072242715485110e-01
6.020000000000000000e+02 7.742945108392010889e-01
6.030000000000000000e+02 6.470172700445858682e-01
6.040000000000000000e+02 5.189620345616142716e-01
6.050000000000000000e+02 4.068668961285997754e-01
6.060000000000000000e+02 3.250929422135272473e-01
6.070000000000000000e+02 2.747696404563468864e-01
6.080000000000000000e+02 2.358272738410441549e-01
6.090000000000000000e+02 2.118296865107346383e-01
6.100000000000000000e+02 1.999186544210508343e-01
6.110000000000000000e+02 4.266514774549118871e-01
6.120000000000000000e+02 7.855752051332262065e-01
6.130000000000000000e+02 1.194828253868388312e+00
6.140000000000000000e+02 1.636483752904634992e+00
6.150000000000000000e+02 2.132914044479062188e+00
6.160000000000000000e+02 2.658561656738859025e+00
6.170000000000000000e+02 3.194913755671382471e+00
6.180000000000000000e+02 3.714260212502591862e+00
6.190000000000000000e+02 4.200258014386688110e+00
6.200000000000000000e+02 4.657911917940589674e+00
6.210000000000000000e+02 4.484384860199245537e+00
6.220000000000000000e+02 4.301490137594890406e+00
6.230000000000000000e+02 4.109110219434353617e+00
6.240000000000000000e+02 3.906894168709499127e+00
6.250000000000000000e+02 3.694279879505645514e+00
6.260000000000000000e+02 3.470359928448150111e+00
6.270000000000000000e+02 3.235477959205437681e+00
6.280000000000000000e+02 2.997616530921004330e+00
6.290000000000000000e+02 2.757556772049675864e+00
6.300000000000000000e+02 2.514950042760252025e+00
6.310000000000000000e+02 1.930741979320959256e+00
6.320000000000000000e+02 1.349920125793700354e+00
6.330000000000000000e+02 7.869567872964871036e-01
6.340000000000000000e+02 3.169940093723960239e-01
6.350000000000000000e+02 2.927596212618965854e-01
6.360000000000000000e+02 4.170779045230473270e-01
6.370000000000000000e+02 4.826820793644767127e-01
6.380000000000000000e+02 5.292392897743988245e-01
6.390000000000000000e+02 5.680043724990259113e-01
6.400000000000000000e+02 5.939266333502681849e-01
6.410000000000000000e+02 6.242136713533311676e-01
6.420000000000000000e+02 6.537565635373117079e-01
6.430000000000000000e+02 6.818888387936647977e-01
6.440000000000000000e+02 7.085916942692106479e-01
6.450000000000000000e+02 7.338348692463131373e-01
6.460000000000000000e+02 7.575178338563139935e-01
6.470000000000000000e+02 7.795184263275433123e-01
6.480000000000000000e+02 8.000331859831976145e-01
6.490000000000000000e+02 8.028294307347909609e-01
6.500000000000000000e+02 7.657054079467952024e-01
6.510000000000000000e+02 8.778762224937706193e-01
6.520000000000000000e+02 9.700790515110151446e-01
6.530000000000000000e+02 1.032330903398843258e+00
6.540000000000000000e+02 1.090450301879299477e+00
6.550000000000000000e+02 1.146583155620981564e+00
6.560000000000000000e+02 1.201150971691634206e+00
6.570000000000000000e+02 1.255417894811702517e+00
6.580000000000000000e+02 1.309657418223852288e+00
6.590000000000000000e+02 1.364249294088691222e+00
6.600000000000000000e+02 1.418801310747840549e+00
6.610000000000000000e+02 1.496416324989294999e+00
6.620000000000000000e+02 1.576456231231317284e+00
6.630000000000000000e+02 1.648650663517665649e+00
6.640000000000000000e+02 1.709776775446999020e+00
6.650000000000000000e+02 1.798488423754569965e+00
6.660000000000000000e+02 1.951901756133096466e+00
6.670000000000000000e+02 2.143851790033189708e+00
6.680000000000000000e+02 2.364178114970937106e+00
6.690000000000000000e+02 2.611758049468888121e+00
6.700000000000000000e+02 2.893029448769060430e+00
6.710000000000000000e+02 2.808677904448883655e+00
6.720000000000000000e+02 2.733854602740586781e+00
6.730000000000000000e+02 2.676620841661967454e+00
6.740000000000000000e+02 2.634684465485348959e+00
6.750000000000000000e+02 2.591295232104010804e+00
6.760000000000000000e+02 2.520761537457861579e+00
6.770000000000000000e+02 2.443214851051201730e+00
6.780000000000000000e+02 2.348516125973679536e+00
6.790000000000000000e+02 2.254809943587974708e+00
6.800000000000000000e+02 2.196513059035101634e+00
6.810000000000000000e+02 2.442840586549400062e+00
6.820000000000000000e+02 2.645972823742251734e+00
6.830000000000000000e+02 2.791019576957784132e+00
6.840000000000000000e+02 2.942980101526396552e+00
6.850000000000000000e+02 3.215614870038802309e+00
6.860000000000000000e+02 3.650265144520630667e+00
6.870000000000000000e+02 4.168683363375802031e+00
6.880000000000000000e+02 4.725555211827559887e+00
6.890000000000000000e+02 5.294100188662086204e+00
6.900000000000000000e+02 5.859509172444188785e+00
6.910000000000000000e+02 5.459099599500587985e+00
6.920000000000000000e+02 5.028339298533721191e+00
6.930000000000000000e+02 4.561964504205453075e+00
6.940000000000000000e+02 4.106118173523196191e+00
6.950000000000000000e+02 3.690822672943053107e+00
6.960000000000000000e+02 3.331474159632040521e+00
6.970000000000000000e+02 3.052563227169833748e+00
6.980000000000000000e+02 2.901493996220481986e+00
6.990000000000000000e+02 2.874370976150434576e+00


==> figures/patches/with_diag/HERPICER/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,3.3251355486997136,3.1781745731806317,6.341635635097688,6.715249046778065
B,3.4840823519127766,3.1643617093429977,6.971712601792998,7.606787973293446
C,3.7627290619515192,3.282965133050452,7.268518709840195,8.080278649061272
D50,3.9242288810852357,3.3077481807656786,6.838875471976946,7.664417797121088
D55,4.154477433327225,3.339328805459081,6.815996327634368,7.779744732752231
D60,4.415315796825307,3.3730518376023313,6.76441217618688,7.8738506261926045
D65,4.683531810115953,3.4060728314662065,6.698465779673879,7.949751998802889
D75,5.19455098204274,3.46522685867948,6.555656231218478,8.061449711854095
E,6.168947287908598,2.9179719932591737,5.5611734374402,7.8742760284628135
FL1,1.4066216729832264,1.1884368874395357,8.800746678093395,9.44218870509691
FL2,0.17928581319589712,0.20457541478849203,8.836335746140458,9.319720667288609
FL3,0.6897983455123387,0.7764440457256007,8.796398435699158,9.195097090752789
FL4,0.9396880835232563,1.0064356151407177,8.629969471061614,8.96924351627782
FL5,1.1368804280381826,0.9174449251783294,8.991242789273686,9.623083678124457
FL6,0.5209215155152367,0.6300196140890316,9.11442643672425,9.569058303338739
FL7,2.57627042792068,2.3253682496678043,7.804980151866308,8.47563588601693
FL8,3.0171074631711607,2.902821825026479,7.154681827785744,7.6485408325792985
FL9,2.2712450225591403,2.1772060459933202,7.215078805987276,7.655785411284624
FL10,2.6095811925729535,2.5542996288327053,7.3307194420608335,7.786564076931828
FL11,2.9039576616825347,2.8436662356404243,6.825671591351215,7.220201670801273
FL12,3.2062172480861655,3.1356494260348744,6.618723725994522,6.93010123010913
HP1,3.281404196861932,3.288739436282574,11.656911369826203,11.774163178614725
HP2,4.036077280746391,4.025415846153399,5.9298108639120555,6.1099594343753525
HP3,2.0612431971546665,1.947030412266956,7.71788310571033,8.090843703750046
HP4,1.2120591373335137,0.9308361946324728,8.080668224389912,8.666374394349743
HP5,2.269337442980558,2.1172665568689997,7.684472463385274,8.169605252765766
LED-B1,1.7658867788310693,1.8007662324259412,7.475853130521972,7.651861372465583
LED-B2,1.6318375481834289,1.6776790372932264,7.48705515337751,7.686933184186676
LED-B3,1.3589994499195786,1.4260401083039869,7.721712677473799,8.021347034714909
LED-B4,0.7996409382093391,0.8144963389040869,8.854743146103615,9.199381383612446
LED-B5,0.5744481591186107,0.653801140351796,9.331251877714173,9.742023829001514
LED-BH1,2.987497643981558,3.007757523201138,6.35691796550247,6.561633222630591
LED-RGB1,5.89359184710293,5.90696687099807,6.359775411043331,6.5026339845319345
LED-V1,3.7836670966508397,3.5918379431090863,6.6380658030253255,7.052933859469256
LED-V2,4.0636791147056135,3.810826351347351,7.099296620788752,7.6293251260159725


==> figures/patches/with_diag/HERPICER/mono_hullin_3.txt <==
3.000000000000000000e+02 2.824640952543642314e+01
3.010000000000000000e+02 2.842207354785917772e+01
3.020000000000000000e+02 2.859812143728692035e+01
3.030000000000000000e+02 2.877471982273977247e+01
3.040000000000000000e+02 2.895211326635251936e+01
3.050000000000000000e+02 2.912949966628645981e+01
3.060000000000000000e+02 2.930853545621098988e+01
3.070000000000000000e+02 2.948940907707277503e+01
3.080000000000000000e+02 2.967186031903185395e+01
3.090000000000000000e+02 2.984594727789313851e+01
3.100000000000000000e+02 2.996716047444254016e+01
3.110000000000000000e+02 2.992992979778946960e+01
3.120000000000000000e+02 2.988854309455637903e+01
3.130000000000000000e+02 2.984200602476161279e+01
3.140000000000000000e+02 2.978435583838679079e+01
3.150000000000000000e+02 2.972127460700757595e+01
3.160000000000000000e+02 2.965979722235808680e+01
3.170000000000000000e+02 2.959769711887339128e+01
3.180000000000000000e+02 2.953529896463106752e+01
3.190000000000000000e+02 2.947276782221188540e+01
3.200000000000000000e+02 2.941008496754839641e+01
3.210000000000000000e+02 2.928408652154925917e+01
3.220000000000000000e+02 2.914963600101721752e+01
3.230000000000000000e+02 2.900114931457658685e+01
3.240000000000000000e+02 2.885534321786242984e+01
3.250000000000000000e+02 2.871475580032930708e+01
3.260000000000000000e+02 2.857963872691743745e+01
3.270000000000000000e+02 2.845221342795627351e+01
3.280000000000000000e+02 2.833309078582760421e+01
3.290000000000000000e+02 2.822194546387290970e+01
3.300000000000000000e+02 2.811960318806607617e+01
3.310000000000000000e+02 2.823367353592520601e+01
3.320000000000000000e+02 2.835123762539022962e+01
3.330000000000000000e+02 2.847189836147937925e+01
3.340000000000000000e+02 2.859463589921424997e+01
3.350000000000000000e+02 2.871937015157742223e+01
3.360000000000000000e+02 2.884602195037443906e+01
3.370000000000000000e+02 2.897451306247393177e+01
3.380000000000000000e+02 2.910476620606574372e+01
3.390000000000000000e+02 2.923670506444564410e+01
3.400000000000000000e+02 2.937025429672682009e+01
3.410000000000000000e+02 2.966758939926505079e+01
3.420000000000000000e+02 2.996574953087034032e+01
3.430000000000000000e+02 3.026574950748395665e+01
3.440000000000000000e+02 3.056774380698331228e+01
3.450000000000000000e+02 3.087124075717080629e+01
3.460000000000000000e+02 3.117495385992360823e+01
3.470000000000000000e+02 3.148005865730245389e+01
3.480000000000000000e+02 3.178810158801045915e+01
3.490000000000000000e+02 3.209262644501665562e+01
3.500000000000000000e+02 3.238274135114750862e+01
3.510000000000000000e+02 3.222559484625671899e+01
3.520000000000000000e+02 3.205253029395689879e+01
3.530000000000000000e+02 3.188555921461754750e+01
3.540000000000000000e+02 3.172596072395266020e+01
3.550000000000000000e+02 3.157558831731107318e+01
3.560000000000000000e+02 3.143431191581538187e+01
3.570000000000000000e+02 3.130232181081471410e+01
3.580000000000000000e+02 3.118540819827966004e+01
3.590000000000000000e+02 3.108307855970929978e+01
3.600000000000000000e+02 3.099290850165357369e+01
3.610000000000000000e+02 3.087158478620430557e+01
3.620000000000000000e+02 3.075213814380937905e+01
3.630000000000000000e+02 3.063455596041557882e+01
3.640000000000000000e+02 3.051930228544871682e+01
3.650000000000000000e+02 3.041304395620555923e+01
3.660000000000000000e+02 3.030978060778681638e+01
3.670000000000000000e+02 3.020861535340471349e+01
3.680000000000000000e+02 3.010928678237820577e+01
3.690000000000000000e+02 3.001165026193324437e+01
3.700000000000000000e+02 2.991573580557094658e+01
3.710000000000000000e+02 2.988484175550190258e+01
3.720000000000000000e+02 2.985437749357831194e+01
3.730000000000000000e+02 2.982421819187728218e+01
3.740000000000000000e+02 2.979439558426935974e+01
3.750000000000000000e+02 2.976489468124913529e+01
3.760000000000000000e+02 2.973552581228242886e+01
3.770000000000000000e+02 2.970641473972551339e+01
3.780000000000000000e+02 2.967765932574468124e+01
3.790000000000000000e+02 2.964911613089806153e+01
3.800000000000000000e+02 2.962111535953469144e+01
3.810000000000000000e+02 2.961551929171577413e+01
3.820000000000000000e+02 2.961029619710194893e+01
3.830000000000000000e+02 2.960542463676885916e+01
3.840000000000000000e+02 2.960080631309377353e+01
3.850000000000000000e+02 2.959592626046567432e+01
3.860000000000000000e+02 2.959118583347591880e+01
3.870000000000000000e+02 2.958671101142953930e+01
3.880000000000000000e+02 2.958242585356616416e+01
3.890000000000000000e+02 2.957829711603893941e+01
3.900000000000000000e+02 2.453091216252925832e+01
3.910000000000000000e+02 2.377397678515938395e+01
3.920000000000000000e+02 2.292154832610363258e+01
3.930000000000000000e+02 2.201391173801223289e+01
3.940000000000000000e+02 2.106477820141715540e+01
3.950000000000000000e+02 2.023422322951007857e+01
3.960000000000000000e+02 1.953596508586339198e+01
3.970000000000000000e+02 1.889678129729398037e+01
3.980000000000000000e+02 1.820083497750723112e+01
3.990000000000000000e+02 1.745927137253774930e+01
4.000000000000000000e+02 1.668610926123746196e+01
4.010000000000000000e+02 1.559727515120390429e+01
4.020000000000000000e+02 1.445137512412324021e+01
4.030000000000000000e+02 1.324608724716018315e+01
4.040000000000000000e+02 1.198130207455682772e+01
4.050000000000000000e+02 1.066034024659450630e+01
4.060000000000000000e+02 9.297279879472261754e+00
4.070000000000000000e+02 7.926086712003262313e+00
4.080000000000000000e+02 6.579004895101639327e+00
4.090000000000000000e+02 5.316739292274168527e+00
4.100000000000000000e+02 4.241291133781461831e+00
4.110000000000000000e+02 3.526161148797005485e+00
4.120000000000000000e+02 3.199867380040833265e+00
4.130000000000000000e+02 3.380142105244146489e+00
4.140000000000000000e+02 3.991757932384561780e+00
4.150000000000000000e+02 4.862929387293072558e+00
4.160000000000000000e+02 5.864424991400766451e+00
4.170000000000000000e+02 6.915262197444161707e+00
4.180000000000000000e+02 7.961425444206467361e+00
4.190000000000000000e+02 8.962389731759156319e+00
4.200000000000000000e+02 9.884065860092125178e+00
4.210000000000000000e+02 1.098981566693334777e+01
4.220000000000000000e+02 1.199364951205843965e+01
4.230000000000000000e+02 1.291914119241322467e+01
4.240000000000000000e+02 1.379931510316484733e+01
4.250000000000000000e+02 1.466636023924167809e+01
4.260000000000000000e+02 1.554372026162218567e+01
4.270000000000000000e+02 1.642232546860606845e+01
4.280000000000000000e+02 1.728142599110203292e+01
4.290000000000000000e+02 1.811363977253174085e+01
4.300000000000000000e+02 1.889521471317883083e+01
4.310000000000000000e+02 1.941447013852945247e+01
4.320000000000000000e+02 1.983411583074462925e+01
4.330000000000000000e+02 2.015839884720568875e+01
4.340000000000000000e+02 2.043582668374876832e+01
4.350000000000000000e+02 2.071002857967862809e+01
4.360000000000000000e+02 2.100987356748566626e+01
4.370000000000000000e+02 2.131091244740412449e+01
4.380000000000000000e+02 2.157845458338119471e+01
4.390000000000000000e+02 2.177691600166255625e+01
4.400000000000000000e+02 2.187055179391452597e+01
4.410000000000000000e+02 2.219694398372399036e+01
4.420000000000000000e+02 2.240832330650388826e+01
4.430000000000000000e+02 2.253537693095778494e+01
4.440000000000000000e+02 2.260955916113296382e+01
4.450000000000000000e+02 2.266273630383643933e+01
4.460000000000000000e+02 2.271710143831966988e+01
4.470000000000000000e+02 2.275763371498696230e+01
4.480000000000000000e+02 2.275972537153450759e+01
4.490000000000000000e+02 2.269976533864251422e+01
4.500000000000000000e+02 2.255721174383848293e+01
4.510000000000000000e+02 2.205419302745854182e+01
4.520000000000000000e+02 2.147355131594177990e+01
4.530000000000000000e+02 2.083259936172987992e+01
4.540000000000000000e+02 2.014856735140792310e+01
4.550000000000000000e+02 1.944700259257473363e+01
4.560000000000000000e+02 1.877786904333277462e+01
4.570000000000000000e+02 1.814920963000102105e+01
4.580000000000000000e+02 1.756581497838605088e+01
4.590000000000000000e+02 1.703067562074018326e+01
4.600000000000000000e+02 1.654670479665402283e+01
4.610000000000000000e+02 1.592765390727589647e+01
4.620000000000000000e+02 1.534826937015539094e+01
4.630000000000000000e+02 1.478487796910955154e+01
4.640000000000000000e+02 1.421546574719083900e+01
4.650000000000000000e+02 1.361964509282930536e+01
4.660000000000000000e+02 1.297655577330062471e+01
4.670000000000000000e+02 1.231780657946706903e+01
4.680000000000000000e+02 1.168495760045881759e+01
4.690000000000000000e+02 1.112164044997627954e+01
4.700000000000000000e+02 1.068834131958868205e+01
4.710000000000000000e+02 1.040821057154717977e+01
4.720000000000000000e+02 1.039888358220889053e+01
4.730000000000000000e+02 1.069808443398546594e+01
4.740000000000000000e+02 1.130033790989231157e+01
4.750000000000000000e+02 1.214004082940403251e+01
4.760000000000000000e+02 1.313667778865795022e+01
4.770000000000000000e+02 1.419822516828586068e+01
4.780000000000000000e+02 1.526058499156866866e+01
4.790000000000000000e+02 1.631128066102810692e+01
4.800000000000000000e+02 1.732174279990037036e+01
4.810000000000000000e+02 1.815293502228531253e+01
4.820000000000000000e+02 1.892012956314483318e+01
4.830000000000000000e+02 1.961902761221848834e+01
4.840000000000000000e+02 2.024195738122893928e+01
4.850000000000000000e+02 2.078082806704433594e+01
4.860000000000000000e+02 2.122126482044156148e+01
4.870000000000000000e+02 2.152958339368385410e+01
4.880000000000000000e+02 2.173069825925248111e+01
4.890000000000000000e+02 2.183254598807419100e+01
4.900000000000000000e+02 2.183439360248387473e+01
4.910000000000000000e+02 2.209394313343693739e+01
4.920000000000000000e+02 2.232028810638283645e+01
4.930000000000000000e+02 2.252401769827256928e+01
4.940000000000000000e+02 2.271790404377158268e+01
4.950000000000000000e+02 2.291941680229408007e+01
4.960000000000000000e+02 2.315051700980766114e+01
4.970000000000000000e+02 2.344023261779371836e+01
4.980000000000000000e+02 2.343352509697187003e+01
4.990000000000000000e+02 2.305486958968496225e+01
5.000000000000000000e+02 2.245869706253294851e+01
5.010000000000000000e+02 2.185348587129361420e+01
5.020000000000000000e+02 2.122017948403173548e+01
5.030000000000000000e+02 2.056010048527570078e+01
5.040000000000000000e+02 1.985813467983021496e+01
5.050000000000000000e+02 1.911800354849278705e+01
5.060000000000000000e+02 1.834873748753325629e+01
5.070000000000000000e+02 1.756347627772798603e+01
5.080000000000000000e+02 1.677558780770759839e+01
5.090000000000000000e+02 1.600006397567138094e+01
5.100000000000000000e+02 1.524950327005248951e+01
5.110000000000000000e+02 1.460357077498798795e+01
5.120000000000000000e+02 1.400135364911625047e+01
5.130000000000000000e+02 1.344287535306123438e+01
5.140000000000000000e+02 1.292778385790799689e+01
5.150000000000000000e+02 1.245545867488482550e+01
5.160000000000000000e+02 1.202594026021010265e+01
5.170000000000000000e+02 1.164259702794621276e+01
5.180000000000000000e+02 1.130881906834060580e+01
5.190000000000000000e+02 1.102654651286530552e+01
5.200000000000000000e+02 1.079605305175418728e+01
5.210000000000000000e+02 1.073021415793951228e+01
5.220000000000000000e+02 1.070842452249081767e+01
5.230000000000000000e+02 1.072721481219967465e+01
5.240000000000000000e+02 1.078464010257766859e+01
5.250000000000000000e+02 1.088085622562578969e+01
5.260000000000000000e+02 1.101704699448504421e+01
5.270000000000000000e+02 1.113829015560932056e+01
5.280000000000000000e+02 1.123031814098649761e+01
5.290000000000000000e+02 1.132330166359179735e+01
5.300000000000000000e+02 1.139486738539472732e+01
5.310000000000000000e+02 1.155733343660204682e+01
5.320000000000000000e+02 1.173312327233878705e+01
5.330000000000000000e+02 1.192538518880239273e+01
5.340000000000000000e+02 1.213575632200737076e+01
5.350000000000000000e+02 1.236617069367311750e+01
5.360000000000000000e+02 1.261690563400727783e+01
5.370000000000000000e+02 1.288093488514629037e+01
5.380000000000000000e+02 1.315080353414848879e+01
5.390000000000000000e+02 1.342142526343560505e+01
5.400000000000000000e+02 1.368984140105828473e+01
5.410000000000000000e+02 1.397741179597897521e+01
5.420000000000000000e+02 1.424664002568962751e+01
5.430000000000000000e+02 1.449541157293918303e+01
5.440000000000000000e+02 1.472481410877862373e+01
5.450000000000000000e+02 1.492928137836046432e+01
5.460000000000000000e+02 1.511447901043258391e+01
5.470000000000000000e+02 1.528382549619605335e+01
5.480000000000000000e+02 1.544573308266496525e+01
5.490000000000000000e+02 1.560344099092176684e+01
5.500000000000000000e+02 1.575984928609779523e+01
5.510000000000000000e+02 1.610402150986347181e+01
5.520000000000000000e+02 1.639886997031834426e+01
5.530000000000000000e+02 1.669509951684541704e+01
5.540000000000000000e+02 1.699970520487539716e+01
5.550000000000000000e+02 1.730583663512889814e+01
5.560000000000000000e+02 1.760843280623839746e+01
5.570000000000000000e+02 1.790764111953945559e+01
5.580000000000000000e+02 1.820516978685198239e+01
5.590000000000000000e+02 1.850287504762719237e+01
5.600000000000000000e+02 1.880288700134584445e+01
5.610000000000000000e+02 1.899154538418217797e+01
5.620000000000000000e+02 1.917565045272133872e+01
5.630000000000000000e+02 1.935492875894074061e+01
5.640000000000000000e+02 1.952888885018737852e+01
5.650000000000000000e+02 1.969682420853794724e+01
5.660000000000000000e+02 1.985780239481933052e+01
5.670000000000000000e+02 2.001036841075351447e+01
5.680000000000000000e+02 2.015306889432478243e+01
5.690000000000000000e+02 2.028446604171598011e+01
5.700000000000000000e+02 2.040314559891926649e+01
5.710000000000000000e+02 2.032506970868961815e+01
5.720000000000000000e+02 2.023037065405020840e+01
5.730000000000000000e+02 2.011874602643379717e+01
5.740000000000000000e+02 1.998926663168634121e+01
5.750000000000000000e+02 1.984069433133974059e+01
5.760000000000000000e+02 1.967363132184490482e+01
5.770000000000000000e+02 1.949512633571630360e+01
5.780000000000000000e+02 1.931334414958775980e+01
5.790000000000000000e+02 1.913660759317899718e+01
5.800000000000000000e+02 1.894490012259176126e+01
5.810000000000000000e+02 1.898392927694652244e+01
5.820000000000000000e+02 1.900980349757008270e+01
5.830000000000000000e+02 1.901005076912706571e+01
5.840000000000000000e+02 1.897447954377134138e+01
5.850000000000000000e+02 1.889448735679083669e+01
5.860000000000000000e+02 1.876521852741734264e+01
5.870000000000000000e+02 1.856852547855447000e+01
5.880000000000000000e+02 1.828630997354010645e+01
5.890000000000000000e+02 1.792187486365156701e+01
5.900000000000000000e+02 1.751688045233545310e+01
5.910000000000000000e+02 1.713300036633659573e+01
5.920000000000000000e+02 1.675758251293278889e+01
5.930000000000000000e+02 1.637914068164403147e+01
5.940000000000000000e+02 1.599905974585514912e+01
5.950000000000000000e+02 1.561673608323602913e+01
5.960000000000000000e+02 1.522262767630414082e+01
5.970000000000000000e+02 1.481120937640026014e+01
5.980000000000000000e+02 1.438938964552918520e+01
5.990000000000000000e+02 1.395798698388226811e+01
6.000000000000000000e+02 1.352015581487547102e+01
6.010000000000000000e+02 1.322543091729212961e+01
6.020000000000000000e+02 1.293416550468799819e+01
6.030000000000000000e+02 1.265722173866967459e+01
6.040000000000000000e+02 1.239620430995298506e+01
6.050000000000000000e+02 1.214634302692240730e+01
6.060000000000000000e+02 1.190700114602899973e+01
6.070000000000000000e+02 1.169199539738497862e+01
6.080000000000000000e+02 1.150404901562437843e+01
6.090000000000000000e+02 1.133985688994275698e+01
6.100000000000000000e+02 1.120247189155781697e+01
6.110000000000000000e+02 1.095451515993715219e+01
6.120000000000000000e+02 1.072904349874064600e+01
6.130000000000000000e+02 1.052531657052451131e+01
6.140000000000000000e+02 1.033601125739569326e+01
6.150000000000000000e+02 1.014462177533309628e+01
6.160000000000000000e+02 9.931374758710919792e+00
6.170000000000000000e+02 9.722447763099811624e+00
6.180000000000000000e+02 9.519796622933807129e+00
6.190000000000000000e+02 9.335833176067831474e+00
6.200000000000000000e+02 9.172287976337100801e+00
6.210000000000000000e+02 9.019730704989743941e+00
6.220000000000000000e+02 8.881943865129349192e+00
6.230000000000000000e+02 8.756870559603068926e+00
6.240000000000000000e+02 8.641243212645086658e+00
6.250000000000000000e+02 8.535474275171004876e+00
6.260000000000000000e+02 8.435749895311946744e+00
6.270000000000000000e+02 8.334609785666375004e+00
6.280000000000000000e+02 8.236681405033980496e+00
6.290000000000000000e+02 8.143603198232968410e+00
6.300000000000000000e+02 8.055675873071450610e+00
6.310000000000000000e+02 8.058126513415599490e+00
6.320000000000000000e+02 8.059587071548262927e+00
6.330000000000000000e+02 8.051325254024488842e+00
6.340000000000000000e+02 8.021986965656296320e+00
6.350000000000000000e+02 7.983481226784472362e+00
6.360000000000000000e+02 7.943317724296538707e+00
6.370000000000000000e+02 7.904234953740969516e+00
6.380000000000000000e+02 7.866760305956375987e+00
6.390000000000000000e+02 7.828796937212188389e+00
6.400000000000000000e+02 7.793852826777907694e+00
6.410000000000000000e+02 7.767081789332834774e+00
6.420000000000000000e+02 7.746293520857784998e+00
6.430000000000000000e+02 7.730027972736420949e+00
6.440000000000000000e+02 7.716339598925575416e+00
6.450000000000000000e+02 7.702453711621992660e+00
6.460000000000000000e+02 7.683069065632531114e+00
6.470000000000000000e+02 7.669064879168687732e+00
6.480000000000000000e+02 7.669670666204911669e+00
6.490000000000000000e+02 7.690904587177773699e+00
6.500000000000000000e+02 7.736846457439508384e+00
6.510000000000000000e+02 7.765921127909784616e+00
6.520000000000000000e+02 7.804590708450700909e+00
6.530000000000000000e+02 7.859843574379510756e+00
6.540000000000000000e+02 7.903687803996720440e+00
6.550000000000000000e+02 7.918578124318252698e+00
6.560000000000000000e+02 7.930081762090605224e+00
6.570000000000000000e+02 7.940103797948355080e+00
6.580000000000000000e+02 7.948219819953745713e+00
6.590000000000000000e+02 7.955021321278018753e+00
6.600000000000000000e+02 7.958851197444081649e+00
6.610000000000000000e+02 7.960351141608786207e+00
6.620000000000000000e+02 7.957126124177112736e+00
6.630000000000000000e+02 7.948688822500101558e+00
6.640000000000000000e+02 7.934577024467006190e+00
6.650000000000000000e+02 7.914488257596960175e+00
6.660000000000000000e+02 7.888275526694039641e+00
6.670000000000000000e+02 7.866014172080618927e+00
6.680000000000000000e+02 7.939956178583891244e+00
6.690000000000000000e+02 8.070623494966604028e+00
6.700000000000000000e+02 8.228528403261829993e+00
6.710000000000000000e+02 8.203553238989055529e+00
6.720000000000000000e+02 8.166926352907674769e+00
6.730000000000000000e+02 8.118379346038274491e+00
6.740000000000000000e+02 8.065396248864981743e+00
6.750000000000000000e+02 8.004953593150553104e+00
6.760000000000000000e+02 7.931234872926221868e+00
6.770000000000000000e+02 7.841417221034920892e+00
6.780000000000000000e+02 7.726310368629418335e+00
6.790000000000000000e+02 7.587042386365742352e+00
6.800000000000000000e+02 7.425454049270256540e+00
6.810000000000000000e+02 7.331385223305098009e+00
6.820000000000000000e+02 7.242394188539479138e+00
6.830000000000000000e+02 7.158877618837896861e+00
6.840000000000000000e+02 7.100045430402761149e+00
6.850000000000000000e+02 7.111688305413405686e+00
6.860000000000000000e+02 7.134997241387917022e+00
6.870000000000000000e+02 7.114655775422171757e+00
6.880000000000000000e+02 7.094529505992321461e+00
6.890000000000000000e+02 7.087077553619240078e+00
6.900000000000000000e+02 7.108508739848278246e+00
6.910000000000000000e+02 7.162334408480355741e+00
6.920000000000000000e+02 7.263311684970217286e+00
6.930000000000000000e+02 7.326223115669519892e+00
6.940000000000000000e+02 7.363018648393308219e+00
6.950000000000000000e+02 7.397046116685286776e+00
6.960000000000000000e+02 7.425757784606775935e+00
6.970000000000000000e+02 7.448470733874573035e+00
6.980000000000000000e+02 7.466795169486222683e+00
6.990000000000000000e+02 7.483968072327606080e+00


==> figures/patches/with_diag/HERPICER/mono_hullin_4.txt <==
3.000000000000000000e+02 1.745135863195419290e+01
3.010000000000000000e+02 1.750440420468097713e+01
3.020000000000000000e+02 1.756569776294955787e+01
3.030000000000000000e+02 1.763534108746394224e+01
3.040000000000000000e+02 1.771518440855800591e+01
3.050000000000000000e+02 1.780203915322989872e+01
3.060000000000000000e+02 1.790220300009537269e+01
3.070000000000000000e+02 1.801727601278252777e+01
3.080000000000000000e+02 1.814650678196480982e+01
3.090000000000000000e+02 1.823124532501131867e+01
3.100000000000000000e+02 1.797025970246460957e+01
3.110000000000000000e+02 1.797206082535549143e+01
3.120000000000000000e+02 1.794582389297518432e+01
3.130000000000000000e+02 1.788390477718554195e+01
3.140000000000000000e+02 1.774193585763700298e+01
3.150000000000000000e+02 1.757317874791079859e+01
3.160000000000000000e+02 1.746432000292422160e+01
3.170000000000000000e+02 1.736875336166720629e+01
3.180000000000000000e+02 1.728514039523986412e+01
3.190000000000000000e+02 1.721223083898821926e+01
3.200000000000000000e+02 1.714820996148242571e+01
3.210000000000000000e+02 1.667819494151285298e+01
3.220000000000000000e+02 1.610863066387041442e+01
3.230000000000000000e+02 1.535959138632336973e+01
3.240000000000000000e+02 1.456323137168894633e+01
3.250000000000000000e+02 1.373442573124267518e+01
3.260000000000000000e+02 1.286559825421657166e+01
3.270000000000000000e+02 1.198189513455697508e+01
3.280000000000000000e+02 1.109720125404476399e+01
3.290000000000000000e+02 1.021538909292620190e+01
3.300000000000000000e+02 9.361468309706264534e+00
3.310000000000000000e+02 9.642607024090866119e+00
3.320000000000000000e+02 9.966830116550628560e+00
3.330000000000000000e+02 1.032162081329106940e+01
3.340000000000000000e+02 1.068875521309049681e+01
3.350000000000000000e+02 1.106571388170398151e+01
3.360000000000000000e+02 1.145033916688259090e+01
3.370000000000000000e+02 1.184079242087497974e+01
3.380000000000000000e+02 1.223551274246781695e+01
3.390000000000000000e+02 1.263317893114740542e+01
3.400000000000000000e+02 1.303267540823089021e+01
3.410000000000000000e+02 1.362551180680831031e+01
3.420000000000000000e+02 1.422531647467404348e+01
3.430000000000000000e+02 1.482758699113775158e+01
3.440000000000000000e+02 1.542934276063415133e+01
3.450000000000000000e+02 1.602823358082015304e+01
3.460000000000000000e+02 1.661913317057573636e+01
3.470000000000000000e+02 1.721752721683357024e+01
3.480000000000000000e+02 1.783774420837393393e+01
3.490000000000000000e+02 1.843771825460286706e+01
3.500000000000000000e+02 1.895338043448397158e+01
3.510000000000000000e+02 1.825048524163847219e+01
3.520000000000000000e+02 1.740817974448398786e+01
3.530000000000000000e+02 1.656110908915977120e+01
3.540000000000000000e+02 1.571295813990785639e+01
3.550000000000000000e+02 1.487283160020832185e+01
3.560000000000000000e+02 1.403722283898239986e+01
3.570000000000000000e+02 1.320295824597374335e+01
3.580000000000000000e+02 1.241824816558041711e+01
3.590000000000000000e+02 1.169181574712660421e+01
3.600000000000000000e+02 1.101516513194199476e+01
3.610000000000000000e+02 1.058652392684403232e+01
3.620000000000000000e+02 1.016413038074701269e+01
3.630000000000000000e+02 9.748692964489622526e+00
3.640000000000000000e+02 9.345731932800033448e+00
3.650000000000000000e+02 9.014008394549195557e+00
3.660000000000000000e+02 8.698157456844311852e+00
3.670000000000000000e+02 8.389218217714667247e+00
3.680000000000000000e+02 8.083580060968607484e+00
3.690000000000000000e+02 7.778644024093919640e+00
3.700000000000000000e+02 7.475431452154771783e+00
3.710000000000000000e+02 7.367162554385934925e+00
3.720000000000000000e+02 7.261601339193020976e+00
3.730000000000000000e+02 7.158147570095284351e+00
3.740000000000000000e+02 7.057151542793933530e+00
3.750000000000000000e+02 6.958524433580412172e+00
3.760000000000000000e+02 6.863361465576335974e+00
3.770000000000000000e+02 6.772772082047929132e+00
3.780000000000000000e+02 6.686325329610082413e+00
3.790000000000000000e+02 6.601888554509943496e+00
3.800000000000000000e+02 6.527885950637734247e+00
3.810000000000000000e+02 6.650780597085190315e+00
3.820000000000000000e+02 6.778817413467178810e+00
3.830000000000000000e+02 6.909360634926950517e+00
3.840000000000000000e+02 7.041146150388046365e+00
3.850000000000000000e+02 7.167949239207604961e+00
3.860000000000000000e+02 7.294423884896764854e+00
3.870000000000000000e+02 7.420925154727341599e+00
3.880000000000000000e+02 7.547221156622144100e+00
3.890000000000000000e+02 7.673841291182588620e+00
3.900000000000000000e+02 7.526658281921421612e+00
3.910000000000000000e+02 7.303940233274963667e+00
3.920000000000000000e+02 7.135522108969095001e+00
3.930000000000000000e+02 7.110235265388118897e+00
3.940000000000000000e+02 7.154859736422610972e+00
3.950000000000000000e+02 7.247973410986264575e+00
3.960000000000000000e+02 7.340354222611119361e+00
3.970000000000000000e+02 7.415704553385435993e+00
3.980000000000000000e+02 7.464234798407183291e+00
3.990000000000000000e+02 7.477394804943851447e+00
4.000000000000000000e+02 7.448241502742313003e+00
4.010000000000000000e+02 7.035179835938190962e+00
4.020000000000000000e+02 6.563399418430780230e+00
4.030000000000000000e+02 6.034045603019204229e+00
4.040000000000000000e+02 5.456855607326098756e+00
4.050000000000000000e+02 4.856547645147392345e+00
4.060000000000000000e+02 4.290028247029797903e+00
4.070000000000000000e+02 3.862192326675732978e+00
4.080000000000000000e+02 3.686538004418866699e+00
4.090000000000000000e+02 3.854969168408910463e+00
4.100000000000000000e+02 4.359176710105022501e+00
4.110000000000000000e+02 4.904088609491959794e+00
4.120000000000000000e+02 5.588442712265241141e+00
4.130000000000000000e+02 6.377316503233306122e+00
4.140000000000000000e+02 7.240616917620913640e+00
4.150000000000000000e+02 8.153887234346072432e+00
4.160000000000000000e+02 9.097660513918006231e+00
4.170000000000000000e+02 1.004835705363733211e+01
4.180000000000000000e+02 1.098009349337895380e+01
4.190000000000000000e+02 1.186608561585391008e+01
4.200000000000000000e+02 1.267897584364258812e+01
4.210000000000000000e+02 1.368196181643417830e+01
4.220000000000000000e+02 1.459189024894476105e+01
4.230000000000000000e+02 1.543083661853252231e+01
4.240000000000000000e+02 1.622989941652155821e+01
4.250000000000000000e+02 1.701945812576883554e+01
4.260000000000000000e+02 1.782175828008978158e+01
4.270000000000000000e+02 1.862812711297095802e+01
4.280000000000000000e+02 1.941849316408389114e+01
4.290000000000000000e+02 2.018554296876456888e+01
4.300000000000000000e+02 2.090605476510343408e+01
4.310000000000000000e+02 2.136922781742273969e+01
4.320000000000000000e+02 2.173653578860444213e+01
4.330000000000000000e+02 2.201142674602752436e+01
4.340000000000000000e+02 2.224105738974038360e+01
4.350000000000000000e+02 2.246806433006705817e+01
4.360000000000000000e+02 2.272084425940981944e+01
4.370000000000000000e+02 2.297561099324812162e+01
4.380000000000000000e+02 2.319838850781792061e+01
4.390000000000000000e+02 2.335417264326562758e+01
4.400000000000000000e+02 2.340773420488055834e+01
4.410000000000000000e+02 2.370487185235950278e+01
4.420000000000000000e+02 2.388968107856729972e+01
4.430000000000000000e+02 2.399205112214368540e+01
4.440000000000000000e+02 2.404269048443104140e+01
4.450000000000000000e+02 2.407276908778409563e+01
4.460000000000000000e+02 2.410403074513154564e+01
4.470000000000000000e+02 2.412176030211081468e+01
4.480000000000000000e+02 2.410183713757694690e+01
4.490000000000000000e+02 2.402109055838256069e+01
4.500000000000000000e+02 2.385931876019612474e+01
4.510000000000000000e+02 2.334216028621712979e+01
4.520000000000000000e+02 2.274880819335832172e+01
4.530000000000000000e+02 2.209596636571472672e+01
4.540000000000000000e+02 2.140042792699757968e+01
4.550000000000000000e+02 2.068712563435176932e+01
4.560000000000000000e+02 2.000531848977884763e+01
4.570000000000000000e+02 1.936279776403461028e+01
4.580000000000000000e+02 1.876418092404351512e+01
4.590000000000000000e+02 1.821228702469053573e+01
4.600000000000000000e+02 1.770985637745428676e+01
4.610000000000000000e+02 1.707108661860911880e+01
4.620000000000000000e+02 1.647000411900014072e+01
4.630000000000000000e+02 1.588313292504355800e+01
4.640000000000000000e+02 1.528839932415890424e+01
4.650000000000000000e+02 1.466488439777869957e+01
4.660000000000000000e+02 1.398978324612790836e+01
4.670000000000000000e+02 1.329217717939049415e+01
4.680000000000000000e+02 1.261046051092090181e+01
4.690000000000000000e+02 1.198335227141055270e+01
4.700000000000000000e+02 1.146720729016098339e+01
4.710000000000000000e+02 1.107851990416476262e+01
4.720000000000000000e+02 1.093853598517081238e+01
4.730000000000000000e+02 1.109367694001572069e+01
4.740000000000000000e+02 1.155198778395501336e+01
4.750000000000000000e+02 1.226098660184209344e+01
4.760000000000000000e+02 1.314660280173760221e+01
4.770000000000000000e+02 1.411775409359201561e+01
4.780000000000000000e+02 1.510781830400399706e+01
4.790000000000000000e+02 1.610109616105938457e+01
4.800000000000000000e+02 1.706640058726279108e+01
4.810000000000000000e+02 1.786706588010490648e+01
4.820000000000000000e+02 1.861049304396983217e+01
4.830000000000000000e+02 1.929109734935695641e+01
4.840000000000000000e+02 1.990021491305742174e+01
4.850000000000000000e+02 2.042899325510353492e+01
4.860000000000000000e+02 2.086251542609281273e+01
4.870000000000000000e+02 2.116682426550559626e+01
4.880000000000000000e+02 2.136736855218497055e+01
4.890000000000000000e+02 2.147238122029023089e+01
4.900000000000000000e+02 2.148123018218616664e+01
4.910000000000000000e+02 2.176547016665094603e+01
4.920000000000000000e+02 2.202041901505349486e+01
4.930000000000000000e+02 2.225615358723111115e+01
4.940000000000000000e+02 2.248494182337322655e+01
4.950000000000000000e+02 2.272377687141956670e+01
4.960000000000000000e+02 2.299416996318588247e+01
4.970000000000000000e+02 2.332481009632622460e+01
4.980000000000000000e+02 2.335609372093837166e+01
4.990000000000000000e+02 2.301159247910583616e+01
5.000000000000000000e+02 2.244745701521495818e+01
5.010000000000000000e+02 2.187205085213593847e+01
5.020000000000000000e+02 2.126787756499419757e+01
5.030000000000000000e+02 2.063600722576984126e+01
5.040000000000000000e+02 1.996105735863668329e+01
5.050000000000000000e+02 1.924655216447603934e+01
5.060000000000000000e+02 1.850133167437030934e+01
5.070000000000000000e+02 1.773819190875701324e+01
5.080000000000000000e+02 1.697016975259730742e+01
5.090000000000000000e+02 1.621199884716934037e+01
5.100000000000000000e+02 1.547609446606243644e+01
5.110000000000000000e+02 1.484193987525059200e+01
5.120000000000000000e+02 1.424882135019226936e+01
5.130000000000000000e+02 1.369698444934157777e+01
5.140000000000000000e+02 1.318626777791158311e+01
5.150000000000000000e+02 1.271621236315531256e+01
5.160000000000000000e+02 1.228696411237917019e+01
5.170000000000000000e+02 1.190186330836609763e+01
5.180000000000000000e+02 1.156427647390286673e+01
5.190000000000000000e+02 1.127617984893938896e+01
5.200000000000000000e+02 1.103795557526085425e+01
5.210000000000000000e+02 1.096145697166590693e+01
5.220000000000000000e+02 1.092784978224102765e+01
5.230000000000000000e+02 1.093397987510767067e+01
5.240000000000000000e+02 1.097818014563087097e+01
5.250000000000000000e+02 1.106084294565854798e+01
5.260000000000000000e+02 1.118335225177974301e+01
5.270000000000000000e+02 1.129096745645457567e+01
5.280000000000000000e+02 1.136957448746236921e+01
5.290000000000000000e+02 1.144947759228296746e+01
5.300000000000000000e+02 1.150843060886308322e+01
5.310000000000000000e+02 1.165956179993453290e+01
5.320000000000000000e+02 1.182448961827756939e+01
5.330000000000000000e+02 1.200641889871644707e+01
5.340000000000000000e+02 1.220702405072970009e+01
5.350000000000000000e+02 1.242826253122223967e+01
5.360000000000000000e+02 1.267043656620368886e+01
5.370000000000000000e+02 1.292655835962064437e+01
5.380000000000000000e+02 1.318920211713942159e+01
5.390000000000000000e+02 1.345329639735243354e+01
5.400000000000000000e+02 1.371588381469647011e+01
5.410000000000000000e+02 1.399835117721227640e+01
5.420000000000000000e+02 1.426311065550205726e+01
5.430000000000000000e+02 1.450801577077844051e+01
5.440000000000000000e+02 1.473412453777095799e+01
5.450000000000000000e+02 1.493583981967430674e+01
5.460000000000000000e+02 1.511880099445303038e+01
5.470000000000000000e+02 1.528640023258772018e+01
5.480000000000000000e+02 1.544702677905975463e+01
5.490000000000000000e+02 1.560389943102185306e+01
5.500000000000000000e+02 1.575989937419937448e+01
5.510000000000000000e+02 1.610402150986347181e+01
5.520000000000000000e+02 1.639886997031834426e+01
5.530000000000000000e+02 1.669509951684541704e+01
5.540000000000000000e+02 1.699970520487539716e+01
5.550000000000000000e+02 1.730583663512889814e+01
5.560000000000000000e+02 1.760843280623839746e+01
5.570000000000000000e+02 1.790764111953945559e+01
5.580000000000000000e+02 1.820516978685198239e+01
5.590000000000000000e+02 1.850287504762719237e+01
5.600000000000000000e+02 1.880288700134584445e+01
5.610000000000000000e+02 1.899154538418217797e+01
5.620000000000000000e+02 1.917565045272133872e+01
5.630000000000000000e+02 1.935492875894074061e+01
5.640000000000000000e+02 1.952888885018737852e+01
5.650000000000000000e+02 1.969682420853794724e+01
5.660000000000000000e+02 1.985780239481933052e+01
5.670000000000000000e+02 2.001036841075351447e+01
5.680000000000000000e+02 2.015306889432478243e+01
5.690000000000000000e+02 2.028446604171598011e+01
5.700000000000000000e+02 2.040314559891926649e+01
5.710000000000000000e+02 2.032506970868961815e+01
5.720000000000000000e+02 2.023037065405020840e+01
5.730000000000000000e+02 2.011874602643379717e+01
5.740000000000000000e+02 1.998926663168634121e+01
5.750000000000000000e+02 1.984069433133974059e+01
5.760000000000000000e+02 1.967363132184490482e+01
5.770000000000000000e+02 1.949512633571630360e+01
5.780000000000000000e+02 1.931334414958775980e+01
5.790000000000000000e+02 1.913660759317899718e+01
5.800000000000000000e+02 1.894490012259176126e+01
5.810000000000000000e+02 1.898392927694652244e+01
5.820000000000000000e+02 1.900980349757008270e+01
5.830000000000000000e+02 1.901005076912706571e+01
5.840000000000000000e+02 1.897447954377134138e+01
5.850000000000000000e+02 1.889448735679083669e+01
5.860000000000000000e+02 1.876521852741734264e+01
5.870000000000000000e+02 1.856852547855447000e+01
5.880000000000000000e+02 1.828630997354010645e+01
5.890000000000000000e+02 1.792187486365156701e+01
5.900000000000000000e+02 1.751688045233545310e+01
5.910000000000000000e+02 1.713300036633659573e+01
5.920000000000000000e+02 1.675758251293278889e+01
5.930000000000000000e+02 1.637914068164403147e+01
5.940000000000000000e+02 1.599905974585514912e+01
5.950000000000000000e+02 1.561673608323602913e+01
5.960000000000000000e+02 1.522262767630414082e+01
5.970000000000000000e+02 1.481120937640026014e+01
5.980000000000000000e+02 1.438938964552918520e+01
5.990000000000000000e+02 1.395798698388226811e+01
6.000000000000000000e+02 1.352015581487547102e+01
6.010000000000000000e+02 1.322543091729212961e+01
6.020000000000000000e+02 1.293416550468799819e+01
6.030000000000000000e+02 1.265722173866967459e+01
6.040000000000000000e+02 1.239620430995298506e+01
6.050000000000000000e+02 1.214634302692240730e+01
6.060000000000000000e+02 1.190700114602899973e+01
6.070000000000000000e+02 1.169199539738497862e+01
6.080000000000000000e+02 1.150404901562437843e+01
6.090000000000000000e+02 1.133985688994275698e+01
6.100000000000000000e+02 1.120247189155781697e+01
6.110000000000000000e+02 1.095451515993715219e+01
6.120000000000000000e+02 1.072904349874064600e+01
6.130000000000000000e+02 1.052531657052451131e+01
6.140000000000000000e+02 1.033601125739569326e+01
6.150000000000000000e+02 1.014462177533309628e+01
6.160000000000000000e+02 9.931374758710919792e+00
6.170000000000000000e+02 9.722447763099811624e+00
6.180000000000000000e+02 9.519796622933807129e+00
6.190000000000000000e+02 9.335833176067831474e+00
6.200000000000000000e+02 9.172287976337100801e+00
6.210000000000000000e+02 9.019730704989743941e+00
6.220000000000000000e+02 8.881943865129349192e+00
6.230000000000000000e+02 8.756870559603068926e+00
6.240000000000000000e+02 8.641243212645086658e+00
6.250000000000000000e+02 8.535474275171004876e+00
6.260000000000000000e+02 8.435749895311946744e+00
6.270000000000000000e+02 8.334609785666375004e+00
6.280000000000000000e+02 8.236681405033980496e+00
6.290000000000000000e+02 8.143603198232968410e+00
6.300000000000000000e+02 8.055675873071450610e+00
6.310000000000000000e+02 8.058126513415599490e+00
6.320000000000000000e+02 8.059587071548262927e+00
6.330000000000000000e+02 8.051325254024488842e+00
6.340000000000000000e+02 8.021986965656296320e+00
6.350000000000000000e+02 7.983481226784472362e+00
6.360000000000000000e+02 7.943317724296538707e+00
6.370000000000000000e+02 7.904234953740969516e+00
6.380000000000000000e+02 7.866760305956375987e+00
6.390000000000000000e+02 7.828796937212188389e+00
6.400000000000000000e+02 7.793852826777907694e+00
6.410000000000000000e+02 7.767081789332834774e+00
6.420000000000000000e+02 7.746293520857784998e+00
6.430000000000000000e+02 7.730027972736420949e+00
6.440000000000000000e+02 7.716339598925575416e+00
6.450000000000000000e+02 7.702453711621992660e+00
6.460000000000000000e+02 7.683069065632531114e+00
6.470000000000000000e+02 7.669064879168687732e+00
6.480000000000000000e+02 7.669670666204911669e+00
6.490000000000000000e+02 7.690904587177773699e+00
6.500000000000000000e+02 7.736846457439508384e+00
6.510000000000000000e+02 7.765921127909784616e+00
6.520000000000000000e+02 7.804590708450700909e+00
6.530000000000000000e+02 7.859843574379510756e+00
6.540000000000000000e+02 7.903687803996720440e+00
6.550000000000000000e+02 7.918578124318252698e+00
6.560000000000000000e+02 7.930081762090605224e+00
6.570000000000000000e+02 7.940103797948355080e+00
6.580000000000000000e+02 7.948219819953745713e+00
6.590000000000000000e+02 7.955021321278018753e+00
6.600000000000000000e+02 7.958851197444081649e+00
6.610000000000000000e+02 7.960351141608786207e+00
6.620000000000000000e+02 7.957126124177112736e+00
6.630000000000000000e+02 7.948688822500101558e+00
6.640000000000000000e+02 7.934577024467006190e+00
6.650000000000000000e+02 7.914488257596960175e+00
6.660000000000000000e+02 7.888275526694039641e+00
6.670000000000000000e+02 7.866014172080618927e+00
6.680000000000000000e+02 7.939956178583891244e+00
6.690000000000000000e+02 8.070623494966604028e+00
6.700000000000000000e+02 8.228528403261829993e+00
6.710000000000000000e+02 8.203553238989055529e+00
6.720000000000000000e+02 8.166926352907674769e+00
6.730000000000000000e+02 8.118379346038274491e+00
6.740000000000000000e+02 8.065396248864981743e+00
6.750000000000000000e+02 8.004953593150553104e+00
6.760000000000000000e+02 7.931234872926221868e+00
6.770000000000000000e+02 7.841417221034920892e+00
6.780000000000000000e+02 7.726310368629418335e+00
6.790000000000000000e+02 7.587042386365742352e+00
6.800000000000000000e+02 7.425454049270256540e+00
6.810000000000000000e+02 7.331385223305098009e+00
6.820000000000000000e+02 7.242394188539479138e+00
6.830000000000000000e+02 7.158877618837896861e+00
6.840000000000000000e+02 7.100045430402761149e+00
6.850000000000000000e+02 7.111688305413405686e+00
6.860000000000000000e+02 7.134997241387917022e+00
6.870000000000000000e+02 7.114655775422171757e+00
6.880000000000000000e+02 7.094529505992321461e+00
6.890000000000000000e+02 7.087077553619240078e+00
6.900000000000000000e+02 7.108508739848278246e+00
6.910000000000000000e+02 7.162334408480355741e+00
6.920000000000000000e+02 7.263311684970217286e+00
6.930000000000000000e+02 7.326223115669519892e+00
6.940000000000000000e+02 7.363018648393308219e+00
6.950000000000000000e+02 7.397046116685286776e+00
6.960000000000000000e+02 7.425757784606775935e+00
6.970000000000000000e+02 7.448470733874573035e+00
6.980000000000000000e+02 7.466795169486222683e+00
6.990000000000000000e+02 7.483968072327606080e+00


==> figures/patches/with_diag/HERPICER/mono_ours_3.txt <==
3.000000000000000000e+02 2.824640952543642314e+01
3.010000000000000000e+02 2.842207354785917772e+01
3.020000000000000000e+02 2.859812143728692035e+01
3.030000000000000000e+02 2.877471982273977247e+01
3.040000000000000000e+02 2.895211326635251936e+01
3.050000000000000000e+02 2.912949966628645981e+01
3.060000000000000000e+02 2.930853545621098988e+01
3.070000000000000000e+02 2.948940907707277503e+01
3.080000000000000000e+02 2.967186031903185395e+01
3.090000000000000000e+02 2.984594727789313851e+01
3.100000000000000000e+02 2.996716047444254016e+01
3.110000000000000000e+02 2.992992979778946960e+01
3.120000000000000000e+02 2.988854309455637903e+01
3.130000000000000000e+02 2.984200602476161279e+01
3.140000000000000000e+02 2.978435583838679079e+01
3.150000000000000000e+02 2.972127460700757595e+01
3.160000000000000000e+02 2.965979722235808680e+01
3.170000000000000000e+02 2.959769711887339128e+01
3.180000000000000000e+02 2.953529896463106752e+01
3.190000000000000000e+02 2.947276782221188540e+01
3.200000000000000000e+02 2.941008496754839641e+01
3.210000000000000000e+02 2.928408652154925917e+01
3.220000000000000000e+02 2.914963600101721752e+01
3.230000000000000000e+02 2.900114931457658685e+01
3.240000000000000000e+02 2.885534321786242984e+01
3.250000000000000000e+02 2.871475580032930708e+01
3.260000000000000000e+02 2.857963872691743745e+01
3.270000000000000000e+02 2.845221342795627351e+01
3.280000000000000000e+02 2.833309078582760421e+01
3.290000000000000000e+02 2.822194546387290970e+01
3.300000000000000000e+02 2.811960318806607617e+01
3.310000000000000000e+02 2.823367353592520601e+01
3.320000000000000000e+02 2.835123762539022962e+01
3.330000000000000000e+02 2.847189836147937925e+01
3.340000000000000000e+02 2.859463589921424997e+01
3.350000000000000000e+02 2.871937015157742223e+01
3.360000000000000000e+02 2.884602195037443906e+01
3.370000000000000000e+02 2.897451306247393177e+01
3.380000000000000000e+02 2.910476620606574372e+01
3.390000000000000000e+02 2.923670506444564410e+01
3.400000000000000000e+02 2.937025429672682009e+01
3.410000000000000000e+02 2.966758939926505079e+01
3.420000000000000000e+02 2.996574953087034032e+01
3.430000000000000000e+02 3.026574950748395665e+01
3.440000000000000000e+02 3.056774380698331228e+01
3.450000000000000000e+02 3.087124075717080629e+01
3.460000000000000000e+02 3.117495385992360823e+01
3.470000000000000000e+02 3.148005865730245389e+01
3.480000000000000000e+02 3.178810158801045915e+01
3.490000000000000000e+02 3.209262644501665562e+01
3.500000000000000000e+02 3.238274135114750862e+01
3.510000000000000000e+02 3.222559484625671899e+01
3.520000000000000000e+02 3.205253029395689879e+01
3.530000000000000000e+02 3.188555921461754750e+01
3.540000000000000000e+02 3.172596072395266020e+01
3.550000000000000000e+02 3.157558831731107318e+01
3.560000000000000000e+02 3.143431191581538187e+01
3.570000000000000000e+02 3.130232181081471410e+01
3.580000000000000000e+02 3.118540819827966004e+01
3.590000000000000000e+02 3.108307855970929978e+01
3.600000000000000000e+02 3.099290850165357369e+01
3.610000000000000000e+02 3.087158478620430557e+01
3.620000000000000000e+02 3.075213814380937905e+01
3.630000000000000000e+02 3.063455596041557882e+01
3.640000000000000000e+02 3.051930228544871682e+01
3.650000000000000000e+02 3.041304395620555923e+01
3.660000000000000000e+02 3.030978060778681638e+01
3.670000000000000000e+02 3.020861535340471349e+01
3.680000000000000000e+02 3.010928678237820577e+01
3.690000000000000000e+02 3.001165026193324437e+01
3.700000000000000000e+02 2.991573580557094658e+01
3.710000000000000000e+02 2.988484175550190258e+01
3.720000000000000000e+02 2.985437749357831194e+01
3.730000000000000000e+02 2.982421819187728218e+01
3.740000000000000000e+02 2.979439558426935974e+01
3.750000000000000000e+02 2.976489468124913529e+01
3.760000000000000000e+02 2.973552581228242886e+01
3.770000000000000000e+02 2.970641473972551339e+01
3.780000000000000000e+02 2.967765932574468124e+01
3.790000000000000000e+02 2.964911613089806153e+01
3.800000000000000000e+02 2.962111535953469144e+01
3.810000000000000000e+02 2.961551929171577413e+01
3.820000000000000000e+02 2.961029619710194893e+01
3.830000000000000000e+02 2.960542463676885916e+01
3.840000000000000000e+02 2.960080631309377353e+01
3.850000000000000000e+02 2.959592626046567432e+01
3.860000000000000000e+02 2.959118583347591880e+01
3.870000000000000000e+02 2.958671101142953930e+01
3.880000000000000000e+02 2.958242585356616416e+01
3.890000000000000000e+02 2.957829711603893941e+01
3.900000000000000000e+02 2.681300645411099737e+01
3.910000000000000000e+02 2.640644537602444331e+01
3.920000000000000000e+02 2.592932905225348605e+01
3.930000000000000000e+02 2.540106054190460583e+01
3.940000000000000000e+02 2.481319784656296434e+01
3.950000000000000000e+02 2.418303974007872270e+01
3.960000000000000000e+02 2.352081291582586431e+01
3.970000000000000000e+02 2.284564614010103867e+01
3.980000000000000000e+02 2.221600918460361740e+01
3.990000000000000000e+02 2.170871073812647367e+01
4.000000000000000000e+02 2.122609972112191201e+01
4.010000000000000000e+02 2.045766780168127141e+01
4.020000000000000000e+02 1.959707106197236826e+01
4.030000000000000000e+02 1.865769153938033753e+01
4.040000000000000000e+02 1.765882168270616148e+01
4.050000000000000000e+02 1.659951221164828894e+01
4.060000000000000000e+02 1.548613623698497221e+01
4.070000000000000000e+02 1.433823794235702564e+01
4.080000000000000000e+02 1.316476738311297545e+01
4.090000000000000000e+02 1.198090913284323733e+01
4.100000000000000000e+02 1.079869503873605296e+01
4.110000000000000000e+02 9.816266826587396466e+00
4.120000000000000000e+02 8.830353593795846834e+00
4.130000000000000000e+02 7.849060067025549259e+00
4.140000000000000000e+02 6.877924465748810334e+00
4.150000000000000000e+02 5.922704909145223517e+00
4.160000000000000000e+02 4.988798987657831141e+00
4.170000000000000000e+02 4.089599778786054074e+00
4.180000000000000000e+02 3.242884611145268714e+00
4.190000000000000000e+02 2.469159216719003958e+00
4.200000000000000000e+02 1.791777014004839463e+00
4.210000000000000000e+02 1.162567608378616724e+00
4.220000000000000000e+02 1.011516630195772093e+00
4.230000000000000000e+02 1.345280182088833598e+00
4.240000000000000000e+02 1.872406103357010521e+00
4.250000000000000000e+02 2.463294981374091197e+00
4.260000000000000000e+02 3.089029086425465920e+00
4.270000000000000000e+02 3.727261978842151713e+00
4.280000000000000000e+02 4.354409873281190890e+00
4.290000000000000000e+02 4.972751046673858255e+00
4.300000000000000000e+02 5.559785654426825374e+00
4.310000000000000000e+02 5.912323472906543920e+00
4.320000000000000000e+02 6.181300295486195751e+00
4.330000000000000000e+02 6.365820503000975350e+00
4.340000000000000000e+02 6.518679155214216259e+00
4.350000000000000000e+02 6.681776939092467060e+00
4.360000000000000000e+02 6.880142983030615333e+00
4.370000000000000000e+02 7.093908763860368616e+00
4.380000000000000000e+02 7.298106450377975563e+00
4.390000000000000000e+02 7.469230582972596011e+00
4.400000000000000000e+02 7.586323939947308581e+00
4.410000000000000000e+02 7.758342304277223711e+00
4.420000000000000000e+02 7.864320636893982197e+00
4.430000000000000000e+02 7.921113858447117018e+00
4.440000000000000000e+02 7.947396522130395269e+00
4.450000000000000000e+02 7.963331266444220624e+00
4.460000000000000000e+02 7.983229479007195373e+00
4.470000000000000000e+02 7.997560459273217681e+00
4.480000000000000000e+02 7.989497024320546537e+00
4.490000000000000000e+02 7.943300702920108591e+00
4.500000000000000000e+02 7.848172098652419493e+00
4.510000000000000000e+02 7.365990397949500057e+00
4.520000000000000000e+02 6.830946975858577019e+00
4.530000000000000000e+02 6.250536447407674778e+00
4.540000000000000000e+02 5.626094253639668530e+00
4.550000000000000000e+02 4.971337253773909559e+00
4.560000000000000000e+02 4.333495770082166132e+00
4.570000000000000000e+02 3.722799478977492083e+00
4.580000000000000000e+02 3.151349245842008262e+00
4.590000000000000000e+02 2.635181621711970568e+00
4.600000000000000000e+02 2.201027293820699615e+00
4.610000000000000000e+02 1.760122745531282673e+00
4.620000000000000000e+02 1.647714410046391631e+00
4.630000000000000000e+02 1.921607850660056682e+00
4.640000000000000000e+02 2.483963332961133474e+00
4.650000000000000000e+02 3.235307503699985876e+00
4.660000000000000000e+02 4.158618329966876637e+00
4.670000000000000000e+02 5.222370219369021349e+00
4.680000000000000000e+02 6.396808307373577307e+00
4.690000000000000000e+02 7.683051320264421058e+00
4.700000000000000000e+02 9.058960955807936699e+00
4.710000000000000000e+02 1.058438908731079486e+01
4.720000000000000000e+02 1.217129844521305948e+01
4.730000000000000000e+02 1.380542999764108814e+01
4.740000000000000000e+02 1.546523672149189288e+01
4.750000000000000000e+02 1.710685637827426575e+01
4.760000000000000000e+02 1.869546720942341622e+01
4.770000000000000000e+02 2.018989689699942858e+01
4.780000000000000000e+02 2.156896896613440262e+01
4.790000000000000000e+02 2.284626762604136374e+01
4.800000000000000000e+02 2.401563270751216450e+01
4.810000000000000000e+02 2.492298366845009383e+01
4.820000000000000000e+02 2.573419153454279495e+01
4.830000000000000000e+02 2.645145151583588827e+01
4.840000000000000000e+02 2.707240776106711522e+01
4.850000000000000000e+02 2.759298347660773132e+01
4.860000000000000000e+02 2.800314786469166251e+01
4.870000000000000000e+02 2.827750405890699170e+01
4.880000000000000000e+02 2.843320498114916717e+01
4.890000000000000000e+02 2.847435147016626900e+01
4.900000000000000000e+02 2.839851430195226811e+01
4.910000000000000000e+02 2.836241449354777444e+01
4.920000000000000000e+02 2.822940661790078920e+01
4.930000000000000000e+02 2.799905585396110652e+01
4.940000000000000000e+02 2.767455236195891999e+01
4.950000000000000000e+02 2.726716294154244835e+01
4.960000000000000000e+02 2.679849765566037334e+01
4.970000000000000000e+02 2.630128229761296055e+01
4.980000000000000000e+02 2.562741431651721769e+01
4.990000000000000000e+02 2.479345004836287814e+01
5.000000000000000000e+02 2.392522045647721995e+01
5.010000000000000000e+02 2.315687566701552313e+01
5.020000000000000000e+02 2.247390927562988239e+01
5.030000000000000000e+02 2.187415048183117605e+01
5.040000000000000000e+02 2.134401943783813138e+01
5.050000000000000000e+02 2.087129675896400727e+01
5.060000000000000000e+02 2.044218482912540935e+01
5.070000000000000000e+02 2.003994263799617315e+01
5.080000000000000000e+02 1.964911737809935488e+01
5.090000000000000000e+02 1.925568281348926192e+01
5.100000000000000000e+02 1.883949835410654927e+01
5.110000000000000000e+02 1.835985163698134315e+01
5.120000000000000000e+02 1.784970783327498012e+01
5.130000000000000000e+02 1.732518176675786847e+01
5.140000000000000000e+02 1.680216869444858574e+01
5.150000000000000000e+02 1.629542702735436777e+01
5.160000000000000000e+02 1.581495579596142242e+01
5.170000000000000000e+02 1.531633128303265146e+01
5.180000000000000000e+02 1.471707494709994002e+01
5.190000000000000000e+02 1.412213846281849072e+01
5.200000000000000000e+02 1.352913877315238800e+01
5.210000000000000000e+02 1.290673128208778309e+01
5.220000000000000000e+02 1.228238871044871772e+01
5.230000000000000000e+02 1.165890594452288376e+01
5.240000000000000000e+02 1.103754426236601027e+01
5.250000000000000000e+02 1.041794953496231457e+01
5.260000000000000000e+02 9.798715405149550861e+00
5.270000000000000000e+02 9.205357374473249976e+00
5.280000000000000000e+02 8.647197384336104520e+00
5.290000000000000000e+02 8.112134005727185126e+00
5.300000000000000000e+02 7.614651774532558370e+00
5.310000000000000000e+02 7.083418982393494545e+00
5.320000000000000000e+02 6.573862244024952339e+00
5.330000000000000000e+02 6.079752040027843307e+00
5.340000000000000000e+02 5.597186906032487030e+00
5.350000000000000000e+02 5.123725122564211532e+00
5.360000000000000000e+02 4.662103979071143378e+00
5.370000000000000000e+02 4.225800951495110702e+00
5.380000000000000000e+02 3.830927650869766499e+00
5.390000000000000000e+02 3.492235284159268538e+00
5.400000000000000000e+02 3.220481804643776425e+00
5.410000000000000000e+02 2.937536200893504645e+00
5.420000000000000000e+02 2.715449760684886193e+00
5.430000000000000000e+02 2.558088171382232545e+00
5.440000000000000000e+02 2.463340763675256451e+00
5.450000000000000000e+02 2.428360549767088372e+00
5.460000000000000000e+02 2.439841706010466016e+00
5.470000000000000000e+02 2.504035006972851196e+00
5.480000000000000000e+02 2.614305513672644299e+00
5.490000000000000000e+02 2.770024463509049628e+00
5.500000000000000000e+02 2.971523209032846946e+00
5.510000000000000000e+02 3.437658153043727793e+00
5.520000000000000000e+02 3.953391421568408504e+00
5.530000000000000000e+02 4.471135833255019065e+00
5.540000000000000000e+02 4.994666639821507381e+00
5.550000000000000000e+02 5.518987786621657676e+00
5.560000000000000000e+02 6.038791141734777490e+00
5.570000000000000000e+02 6.552975305332680023e+00
5.580000000000000000e+02 7.061842481899192059e+00
5.590000000000000000e+02 7.566128606652248401e+00
5.600000000000000000e+02 8.066962130967210598e+00
5.610000000000000000e+02 8.345564717719682335e+00
5.620000000000000000e+02 8.627702662909008779e+00
5.630000000000000000e+02 8.912500380748420881e+00
5.640000000000000000e+02 9.200176713380852078e+00
5.650000000000000000e+02 9.489665836502021889e+00
5.660000000000000000e+02 9.780206071445944005e+00
5.670000000000000000e+02 1.006819461453631526e+01
5.680000000000000000e+02 1.034973740311339974e+01
5.690000000000000000e+02 1.062055582535017884e+01
5.700000000000000000e+02 1.087670504392262494e+01
5.710000000000000000e+02 1.087534189957829867e+01
5.720000000000000000e+02 1.085304613145872921e+01
5.730000000000000000e+02 1.081024996463612808e+01
5.740000000000000000e+02 1.074652685053995782e+01
5.750000000000000000e+02 1.066051565587509309e+01
5.760000000000000000e+02 1.055067607286283327e+01
5.770000000000000000e+02 1.042611444217335581e+01
5.780000000000000000e+02 1.029681185675689115e+01
5.790000000000000000e+02 1.017061774330909252e+01
5.800000000000000000e+02 1.005275147934704627e+01
5.810000000000000000e+02 1.002762443843260343e+01
5.820000000000000000e+02 1.004114962933386046e+01
5.830000000000000000e+02 1.006686155039110986e+01
5.840000000000000000e+02 1.008432743844768531e+01
5.850000000000000000e+02 1.007662485175477407e+01
5.860000000000000000e+02 1.003275077164008877e+01
5.870000000000000000e+02 9.940459044766532415e+00
5.880000000000000000e+02 9.787816692822302045e+00
5.890000000000000000e+02 9.575973486802725532e+00
5.900000000000000000e+02 9.330282713672588102e+00
5.910000000000000000e+02 8.868105888552623384e+00
5.920000000000000000e+02 8.530130986497983514e+00
5.930000000000000000e+02 8.276310743408144432e+00
5.940000000000000000e+02 8.087462035080145384e+00
5.950000000000000000e+02 7.948113280938196468e+00
5.960000000000000000e+02 7.835673161614495896e+00
5.970000000000000000e+02 7.735646545159669429e+00
5.980000000000000000e+02 7.648513025960399503e+00
5.990000000000000000e+02 7.571567711972675419e+00
6.000000000000000000e+02 7.505685707380738592e+00
6.010000000000000000e+02 7.549241213646943116e+00
6.020000000000000000e+02 7.609766717800827251e+00
6.030000000000000000e+02 7.695073928027291288e+00
6.040000000000000000e+02 7.804854627464107075e+00
6.050000000000000000e+02 7.934581315846982896e+00
6.060000000000000000e+02 8.082375531889768538e+00
6.070000000000000000e+02 8.256895869172623748e+00
6.080000000000000000e+02 8.458301073871240305e+00
6.090000000000000000e+02 8.678278439682856060e+00
6.100000000000000000e+02 8.915026155876224934e+00
6.110000000000000000e+02 8.878591329259807097e+00
6.120000000000000000e+02 8.863098923014725017e+00
6.130000000000000000e+02 8.866908148345236995e+00
6.140000000000000000e+02 8.885156747900902374e+00
6.150000000000000000e+02 8.909219216080478176e+00
6.160000000000000000e+02 8.931816774249188740e+00
6.170000000000000000e+02 8.966748930092618863e+00
6.180000000000000000e+02 9.015213584805819025e+00
6.190000000000000000e+02 9.079523620286549246e+00
6.200000000000000000e+02 9.158426312174709594e+00
6.210000000000000000e+02 9.109720826881247291e+00
6.220000000000000000e+02 9.069044520858927427e+00
6.230000000000000000e+02 9.034772476142949316e+00
6.240000000000000000e+02 9.004139138464990921e+00
6.250000000000000000e+02 8.974578047790721769e+00
6.260000000000000000e+02 8.939417576649763220e+00
6.270000000000000000e+02 8.891845853195940563e+00
6.280000000000000000e+02 8.829047126741684792e+00
6.290000000000000000e+02 8.753130145774962401e+00
6.300000000000000000e+02 8.670149015545719706e+00
6.310000000000000000e+02 8.571986232027910546e+00
6.320000000000000000e+02 8.476225156097697777e+00
6.330000000000000000e+02 8.387954451031205849e+00
6.340000000000000000e+02 8.310860070278250689e+00
6.350000000000000000e+02 8.241510205831179547e+00
6.360000000000000000e+02 8.177982653119176604e+00
6.370000000000000000e+02 8.119319939595472491e+00
6.380000000000000000e+02 8.065107199700381813e+00
6.390000000000000000e+02 8.016210584880951728e+00
6.400000000000000000e+02 7.972038178059438707e+00
6.410000000000000000e+02 7.911391107682140600e+00
6.420000000000000000e+02 7.857829146965361389e+00
6.430000000000000000e+02 7.808476197218389814e+00
6.440000000000000000e+02 7.760865974334654638e+00
6.450000000000000000e+02 7.713798744426436649e+00
6.460000000000000000e+02 7.683148773619848271e+00
6.470000000000000000e+02 7.667092780363807591e+00
6.480000000000000000e+02 7.670636143594054879e+00
6.490000000000000000e+02 7.684815469180637848e+00
6.500000000000000000e+02 7.711396208023897358e+00
6.510000000000000000e+02 7.580581580000545827e+00
6.520000000000000000e+02 7.475956621254821854e+00
6.530000000000000000e+02 7.421551101624817015e+00
6.540000000000000000e+02 7.390853243305187448e+00
6.550000000000000000e+02 7.344517322838200357e+00
6.560000000000000000e+02 7.296296540929348318e+00
6.570000000000000000e+02 7.248125005713464297e+00
6.580000000000000000e+02 7.200142607101806647e+00
6.590000000000000000e+02 7.153945229157763208e+00
6.600000000000000000e+02 7.107656636946235729e+00
6.610000000000000000e+02 7.062633629930688883e+00
6.620000000000000000e+02 7.016031832670273083e+00
6.630000000000000000e+02 6.967631250140486898e+00
6.640000000000000000e+02 6.917215777604832638e+00
6.650000000000000000e+02 6.864680059157120873e+00
6.660000000000000000e+02 6.810023700537359836e+00
6.670000000000000000e+02 6.761761597009791736e+00
6.680000000000000000e+02 6.796499599266477176e+00
6.690000000000000000e+02 6.882226294202143713e+00
6.700000000000000000e+02 6.996207743233386900e+00
6.710000000000000000e+02 6.947297899680954458e+00
6.720000000000000000e+02 6.890678542422101316e+00
6.730000000000000000e+02 6.826024160492172754e+00
6.740000000000000000e+02 6.759601464581049157e+00
6.750000000000000000e+02 6.688891260781895554e+00
6.760000000000000000e+02 6.609354356797648045e+00
6.770000000000000000e+02 6.518553748734057685e+00
6.780000000000000000e+02 6.408843304530903673e+00
6.790000000000000000e+02 6.281463724484005695e+00
6.800000000000000000e+02 6.138280697185658497e+00
6.810000000000000000e+02 6.054937164069884581e+00
6.820000000000000000e+02 6.022253005064080789e+00
6.830000000000000000e+02 6.052008021525286274e+00
6.840000000000000000e+02 6.141500735250819076e+00
6.850000000000000000e+02 6.289366620220576465e+00
6.860000000000000000e+02 6.443198759763239636e+00
6.870000000000000000e+02 6.552401799777729074e+00
6.880000000000000000e+02 6.656171888935435099e+00
6.890000000000000000e+02 6.768069520112969251e+00
6.900000000000000000e+02 6.903741192482731215e+00
6.910000000000000000e+02 7.070811264989201206e+00
6.920000000000000000e+02 7.243680808044285158e+00
6.930000000000000000e+02 7.334304683360349131e+00
6.940000000000000000e+02 7.396555016508333580e+00
6.950000000000000000e+02 7.452654223968692371e+00
6.960000000000000000e+02 7.500616961810856687e+00
6.970000000000000000e+02 7.540256535129394422e+00
6.980000000000000000e+02 7.573548418226688561e+00
6.990000000000000000e+02 7.603956094648104624e+00


==> figures/patches/with_diag/HERPICER/mono_ours_4.txt <==
3.000000000000000000e+02 8.032665239982334171e+00
3.010000000000000000e+02 7.784907069040236216e+00
3.020000000000000000e+02 7.554121183993117050e+00
3.030000000000000000e+02 7.341367772606812281e+00
3.040000000000000000e+02 7.148707771889924345e+00
3.050000000000000000e+02 6.976656262127255204e+00
3.060000000000000000e+02 6.828959049128960679e+00
3.070000000000000000e+02 6.708894572851401783e+00
3.080000000000000000e+02 6.618586859383871257e+00
3.090000000000000000e+02 6.515785288923004792e+00
3.100000000000000000e+02 6.159572711714613291e+00
3.110000000000000000e+02 6.154764091871794740e+00
3.120000000000000000e+02 6.128505404820071334e+00
3.130000000000000000e+02 6.074421223207949083e+00
3.140000000000000000e+02 5.957375017097302106e+00
3.150000000000000000e+02 5.820033709028705537e+00
3.160000000000000000e+02 5.732259867365357309e+00
3.170000000000000000e+02 5.658441121671719642e+00
3.180000000000000000e+02 5.598338899237476518e+00
3.190000000000000000e+02 5.551734116609534198e+00
3.200000000000000000e+02 5.517885890904437929e+00
3.210000000000000000e+02 5.173608354379306995e+00
3.220000000000000000e+02 4.779208432927463335e+00
3.230000000000000000e+02 4.312010599720005999e+00
3.240000000000000000e+02 3.910301090987134298e+00
3.250000000000000000e+02 3.633888819093397338e+00
3.260000000000000000e+02 3.539705721730024734e+00
3.270000000000000000e+02 3.670477757681151143e+00
3.280000000000000000e+02 4.014712374479555201e+00
3.290000000000000000e+02 4.529968448845639983e+00
3.300000000000000000e+02 5.153064665800835442e+00
3.310000000000000000e+02 4.626877020321996881e+00
3.320000000000000000e+02 4.095569703326327193e+00
3.330000000000000000e+02 3.578258287207784161e+00
3.340000000000000000e+02 3.097470722588834491e+00
3.350000000000000000e+02 2.666886653471087776e+00
3.360000000000000000e+02 2.307944706006137103e+00
3.370000000000000000e+02 2.051208952959493015e+00
3.380000000000000000e+02 1.930370799194712772e+00
3.390000000000000000e+02 1.963679658199380729e+00
3.400000000000000000e+02 2.137911450885851217e+00
3.410000000000000000e+02 2.201527440318473694e+00
3.420000000000000000e+02 2.534208630238190540e+00
3.430000000000000000e+02 3.032998235464017700e+00
3.440000000000000000e+02 3.617948106237297345e+00
3.450000000000000000e+02 4.244211949604234313e+00
3.460000000000000000e+02 4.885409628675830618e+00
3.470000000000000000e+02 5.546644349913811389e+00
3.480000000000000000e+02 6.235232635596360318e+00
3.490000000000000000e+02 6.907726694174209925e+00
3.500000000000000000e+02 7.505014870225497070e+00
3.510000000000000000e+02 6.933947990904106184e+00
3.520000000000000000e+02 6.270065249214547443e+00
3.530000000000000000e+02 5.645308078798201734e+00
3.540000000000000000e+02 5.079853644908543409e+00
3.550000000000000000e+02 4.603451511111687822e+00
3.560000000000000000e+02 4.240776507000673767e+00
3.570000000000000000e+02 4.020313226623403402e+00
3.580000000000000000e+02 3.970614734445774285e+00
3.590000000000000000e+02 4.071616112054594616e+00
3.600000000000000000e+02 4.288223023521251953e+00
3.610000000000000000e+02 4.368003321455852017e+00
3.620000000000000000e+02 4.490916544036123170e+00
3.630000000000000000e+02 4.652182426701822138e+00
3.640000000000000000e+02 4.843340927174099697e+00
3.650000000000000000e+02 5.018415903542377876e+00
3.660000000000000000e+02 5.199784174370408074e+00
3.670000000000000000e+02 5.390496329864573610e+00
3.680000000000000000e+02 5.591505125918078356e+00
3.690000000000000000e+02 5.803802422875328659e+00
3.700000000000000000e+02 6.025791069838924763e+00
3.710000000000000000e+02 6.159571295066715635e+00
3.720000000000000000e+02 6.293080061872904807e+00
3.730000000000000000e+02 6.426858826368729183e+00
3.740000000000000000e+02 6.560582603650192191e+00
3.750000000000000000e+02 6.693877008331733158e+00
3.760000000000000000e+02 6.824708267997282363e+00
3.770000000000000000e+02 6.953164496899535862e+00
3.780000000000000000e+02 7.079901910525367548e+00
3.790000000000000000e+02 7.207229859706079544e+00
3.800000000000000000e+02 7.325412117047239491e+00
3.810000000000000000e+02 7.302687140522200693e+00
3.820000000000000000e+02 7.277048716458359934e+00
3.830000000000000000e+02 7.251593832205729839e+00
3.840000000000000000e+02 7.227722713909488839e+00
3.850000000000000000e+02 7.207640104746449339e+00
3.860000000000000000e+02 7.190569939233817820e+00
3.870000000000000000e+02 7.177365526613739277e+00
3.880000000000000000e+02 7.168226388071954780e+00
3.890000000000000000e+02 7.162660788535592182e+00
3.900000000000000000e+02 6.295697037024358345e+00
3.910000000000000000e+02 6.626416429136875230e+00
3.920000000000000000e+02 6.889777745339055848e+00
3.930000000000000000e+02 7.020409450342171453e+00
3.940000000000000000e+02 7.083611845858761136e+00
3.950000000000000000e+02 7.122667951537074771e+00
3.960000000000000000e+02 7.184762602549903399e+00
3.970000000000000000e+02 7.279240724459445921e+00
3.980000000000000000e+02 7.408888111874681215e+00
3.990000000000000000e+02 7.572756201296092726e+00
4.000000000000000000e+02 7.765452946316166560e+00
4.010000000000000000e+02 7.490718197979291837e+00
4.020000000000000000e+02 7.235291406117550395e+00
4.030000000000000000e+02 6.982202455885854420e+00
4.040000000000000000e+02 6.711730802352318115e+00
4.050000000000000000e+02 6.404700822705928331e+00
4.060000000000000000e+02 6.050172312441949529e+00
4.070000000000000000e+02 5.652675022465153631e+00
4.080000000000000000e+02 5.209602986679598757e+00
4.090000000000000000e+02 4.728135757720681731e+00
4.100000000000000000e+02 4.215710756186210162e+00
4.110000000000000000e+02 3.855930236026972047e+00
4.120000000000000000e+02 3.446273470922434523e+00
4.130000000000000000e+02 2.999201082892491321e+00
4.140000000000000000e+02 2.526212190135241009e+00
4.150000000000000000e+02 2.041348004585755938e+00
4.160000000000000000e+02 1.563965022528209126e+00
4.170000000000000000e+02 1.136374586592736158e+00
4.180000000000000000e+02 8.488818038190858450e-01
4.190000000000000000e+02 8.248062795596715624e-01
4.200000000000000000e+02 1.023054385358996399e+00
4.210000000000000000e+02 1.602481452631624448e+00
4.220000000000000000e+02 2.154394960596748732e+00
4.230000000000000000e+02 2.665218163254844619e+00
4.240000000000000000e+02 3.153129291648359978e+00
4.250000000000000000e+02 3.637321798413307050e+00
4.260000000000000000e+02 4.130804751057204349e+00
4.270000000000000000e+02 4.627123159118248452e+00
4.280000000000000000e+02 5.111445278716388430e+00
4.290000000000000000e+02 5.590573050416299594e+00
4.300000000000000000e+02 6.045713189126912468e+00
4.310000000000000000e+02 6.276769428350198687e+00
4.320000000000000000e+02 6.432136922901461773e+00
4.330000000000000000e+02 6.508405777529311820e+00
4.340000000000000000e+02 6.556162158882735902e+00
4.350000000000000000e+02 6.615923937647102626e+00
4.360000000000000000e+02 6.712519330913615079e+00
4.370000000000000000e+02 6.829428935642520848e+00
4.380000000000000000e+02 6.945555284192490575e+00
4.390000000000000000e+02 7.040951020353719336e+00
4.400000000000000000e+02 7.098088998960332852e+00
4.410000000000000000e+02 7.207829124345999539e+00
4.420000000000000000e+02 7.263052633276402048e+00
4.430000000000000000e+02 7.277555631862339780e+00
4.440000000000000000e+02 7.266918734918196954e+00
4.450000000000000000e+02 7.248256627503410598e+00
4.460000000000000000e+02 7.233800257242180010e+00
4.470000000000000000e+02 7.215601849884754948e+00
4.480000000000000000e+02 7.179224208615397451e+00
4.490000000000000000e+02 7.111280097820186441e+00
4.500000000000000000e+02 7.003425404952606570e+00
4.510000000000000000e+02 6.515211677644887622e+00
4.520000000000000000e+02 5.982045503583220736e+00
4.530000000000000000e+02 5.408534795274606566e+00
4.540000000000000000e+02 4.792563488250446646e+00
4.550000000000000000e+02 4.144685205889809154e+00
4.560000000000000000e+02 3.510952043493048791e+00
4.570000000000000000e+02 2.902845749929264585e+00
4.580000000000000000e+02 2.337312771417197066e+00
4.590000000000000000e+02 1.843247323728597342e+00
4.600000000000000000e+02 1.478780204632165418e+00
4.610000000000000000e+02 1.302026945935953472e+00
4.620000000000000000e+02 1.613809842741973366e+00
4.630000000000000000e+02 2.225514607449721627e+00
4.640000000000000000e+02 2.985213302039327665e+00
4.650000000000000000e+02 3.850212736762933741e+00
4.660000000000000000e+02 4.841615916952407339e+00
4.670000000000000000e+02 5.943393130947316472e+00
4.680000000000000000e+02 7.135071101195109122e+00
4.690000000000000000e+02 8.422905869423697567e+00
4.700000000000000000e+02 9.787733298454369901e+00
4.710000000000000000e+02 1.129337574924410426e+01
4.720000000000000000e+02 1.285066357141503879e+01
4.730000000000000000e+02 1.444722527525380151e+01
4.740000000000000000e+02 1.606322702948791203e+01
4.750000000000000000e+02 1.765658473573471809e+01
4.760000000000000000e+02 1.919385153682090461e+01
4.770000000000000000e+02 2.063525055087395899e+01
4.780000000000000000e+02 2.196059647703742712e+01
4.790000000000000000e+02 2.318412983036644448e+01
4.800000000000000000e+02 2.430055144658661348e+01
4.810000000000000000e+02 2.515644510557555691e+01
4.820000000000000000e+02 2.591722674915596869e+01
4.830000000000000000e+02 2.658450500068275346e+01
4.840000000000000000e+02 2.715535900362169031e+01
4.850000000000000000e+02 2.762515137529764431e+01
4.860000000000000000e+02 2.798362210442263631e+01
4.870000000000000000e+02 2.820642417887095021e+01
4.880000000000000000e+02 2.831214798401042287e+01
4.890000000000000000e+02 2.830644884029578279e+01
4.900000000000000000e+02 2.818854649637614429e+01
4.910000000000000000e+02 2.811863944060079490e+01
4.920000000000000000e+02 2.795925295775341368e+01
4.930000000000000000e+02 2.771023784393539202e+01
4.940000000000000000e+02 2.737520538087615307e+01
4.950000000000000000e+02 2.696561275974005412e+01
4.960000000000000000e+02 2.650239189050999400e+01
4.970000000000000000e+02 2.601625405403279245e+01
4.980000000000000000e+02 2.535214438992439767e+01
4.990000000000000000e+02 2.452172625000660133e+01
5.000000000000000000e+02 2.364954106674111856e+01
5.010000000000000000e+02 2.287103383346375551e+01
5.020000000000000000e+02 2.217270660923323078e+01
5.030000000000000000e+02 2.155447147830824051e+01
5.040000000000000000e+02 2.100487942544010522e+01
5.050000000000000000e+02 2.051386353699606957e+01
5.060000000000000000e+02 2.006954192022853789e+01
5.070000000000000000e+02 1.965723941669918062e+01
5.080000000000000000e+02 1.926268645215996855e+01
5.090000000000000000e+02 1.887322387809222590e+01
5.100000000000000000e+02 1.846883076525034539e+01
5.110000000000000000e+02 1.800758550738062524e+01
5.120000000000000000e+02 1.751914519051643992e+01
5.130000000000000000e+02 1.701754389854990634e+01
5.140000000000000000e+02 1.651729455781886458e+01
5.150000000000000000e+02 1.603229220683868661e+01
5.160000000000000000e+02 1.557215104081579682e+01
5.170000000000000000e+02 1.511355456548332477e+01
5.180000000000000000e+02 1.453198429823582138e+01
5.190000000000000000e+02 1.395364951266965825e+01
5.200000000000000000e+02 1.337630091744046901e+01
5.210000000000000000e+02 1.276827403244522685e+01
5.220000000000000000e+02 1.215734749588190944e+01
5.230000000000000000e+02 1.154631809411817756e+01
5.240000000000000000e+02 1.093646818297600376e+01
5.250000000000000000e+02 1.032747471965007335e+01
5.260000000000000000e+02 9.717967360228833229e+00
5.270000000000000000e+02 9.133617628388787324e+00
5.280000000000000000e+02 8.583813459005527946e+00
5.290000000000000000e+02 8.056421556977088727e+00
5.300000000000000000e+02 7.566019975979179968e+00
5.310000000000000000e+02 7.041499108652546468e+00
5.320000000000000000e+02 6.538125208440093594e+00
5.330000000000000000e+02 6.049704518855507196e+00
5.340000000000000000e+02 5.572371734332089765e+00
5.350000000000000000e+02 5.103716078641543419e+00
5.360000000000000000e+02 4.646497625293751987e+00
5.370000000000000000e+02 4.214186009910460662e+00
5.380000000000000000e+02 3.822853724744389670e+00
5.390000000000000000e+02 3.487175927242043727e+00
5.400000000000000000e+02 3.217804633513564827e+00
5.410000000000000000e+02 2.936405838990380435e+00
5.420000000000000000e+02 2.715216811636966376e+00
5.430000000000000000e+02 2.558107761400435276e+00
5.440000000000000000e+02 2.463042280421102070e+00
5.450000000000000000e+02 2.427325965858605716e+00
5.460000000000000000e+02 2.437847953969501713e+00
5.470000000000000000e+02 2.501054552696774014e+00
5.480000000000000000e+02 2.610464714335482217e+00
5.490000000000000000e+02 2.765557188947836309e+00
5.500000000000000000e+02 2.966722146304197505e+00
5.510000000000000000e+02 3.432783969638843580e+00
5.520000000000000000e+02 3.948548731021463087e+00
5.530000000000000000e+02 4.466316808934380767e+00
5.540000000000000000e+02 4.989852774212007347e+00
5.550000000000000000e+02 5.514154984926853409e+00
5.560000000000000000e+02 6.033913172270364278e+00
5.570000000000000000e+02 6.548028589902272323e+00
5.580000000000000000e+02 7.056807249752795386e+00
5.590000000000000000e+02 7.560988872853811493e+00
5.600000000000000000e+02 8.061705464254396603e+00
5.610000000000000000e+02 8.340179373395912421e+00
5.620000000000000000e+02 8.622183201120559914e+00
5.630000000000000000e+02 8.906839393340636235e+00
5.640000000000000000e+02 9.194365398605841122e+00
5.650000000000000000e+02 9.483694513879528998e+00
5.660000000000000000e+02 9.774065195849303223e+00
5.670000000000000000e+02 1.006187766313036214e+01
5.680000000000000000e+02 1.034324126888890127e+01
5.690000000000000000e+02 1.061388061228470825e+01
5.700000000000000000e+02 1.086985373116580256e+01
5.710000000000000000e+02 1.086835313024320371e+01
5.720000000000000000e+02 1.084593236754597179e+01
5.730000000000000000e+02 1.080302120306312830e+01
5.740000000000000000e+02 1.073919027576441998e+01
5.750000000000000000e+02 1.065307598603807193e+01
5.760000000000000000e+02 1.054313766657790374e+01
5.770000000000000000e+02 1.041848031897662352e+01
5.780000000000000000e+02 1.028908426640991358e+01
5.790000000000000000e+02 1.016280005784869012e+01
5.800000000000000000e+02 1.004447822605544616e+01
5.810000000000000000e+02 1.001904691129963076e+01
5.820000000000000000e+02 1.003231374425493350e+01
5.830000000000000000e+02 1.005780375574440910e+01
5.840000000000000000e+02 1.007507657708023885e+01
5.850000000000000000e+02 1.006720446583711315e+01
5.860000000000000000e+02 1.002318087819865688e+01
5.870000000000000000e+02 9.930761392619849914e+00
5.880000000000000000e+02 9.778013551281176774e+00
5.890000000000000000e+02 9.566083190455760388e+00
5.900000000000000000e+02 9.320310082331079826e+00
5.910000000000000000e+02 8.858233276721275473e+00
5.920000000000000000e+02 8.520569122504735304e+00
5.930000000000000000e+02 8.267235609654866479e+00
5.940000000000000000e+02 8.079022350661455576e+00
5.950000000000000000e+02 7.940431267352805023e+00
5.960000000000000000e+02 7.828841179896504521e+00
5.970000000000000000e+02 7.729737061188584057e+00
5.980000000000000000e+02 7.643584476939506267e+00
5.990000000000000000e+02 7.567668980724961969e+00
6.000000000000000000e+02 7.502857178541812999e+00
6.010000000000000000e+02 7.547405829947801514e+00
6.020000000000000000e+02 7.608926347048951655e+00
6.030000000000000000e+02 7.695217418688475419e+00
6.040000000000000000e+02 7.805962986297608097e+00
6.050000000000000000e+02 7.936635343022741651e+00
6.060000000000000000e+02 8.085351396190086248e+00
6.070000000000000000e+02 8.260749284646095703e+00
6.080000000000000000e+02 8.462980056628813585e+00
6.090000000000000000e+02 8.683727481797614445e+00
6.100000000000000000e+02 8.921183894221993427e+00
6.110000000000000000e+02 8.885244492300857999e+00
6.120000000000000000e+02 8.870225288962659604e+00
6.130000000000000000e+02 8.874482556082531559e+00
6.140000000000000000e+02 8.893159472673602295e+00
6.150000000000000000e+02 8.917646863730102069e+00
6.160000000000000000e+02 8.940680087820194188e+00
6.170000000000000000e+02 8.976036959610347310e+00
6.180000000000000000e+02 9.024903348436120964e+00
6.190000000000000000e+02 9.089573391076314124e+00
6.200000000000000000e+02 9.168789611059214195e+00
6.210000000000000000e+02 9.120232174841829575e+00
6.220000000000000000e+02 9.079663525253941714e+00
6.230000000000000000e+02 9.045451547933232916e+00
6.240000000000000000e+02 9.014820569000889350e+00
6.250000000000000000e+02 8.985188925964882500e+00
6.260000000000000000e+02 8.949874481116415481e+00
6.270000000000000000e+02 8.902073336729198871e+00
6.280000000000000000e+02 8.838989134213868226e+00
6.290000000000000000e+02 8.762762265977224629e+00
6.300000000000000000e+02 8.679469580587275246e+00
6.310000000000000000e+02 8.580977894271956785e+00
6.320000000000000000e+02 8.484911022985020423e+00
6.330000000000000000e+02 8.396359598328929863e+00
6.340000000000000000e+02 8.319010892046122763e+00
6.350000000000000000e+02 8.249421261489951362e+00
6.360000000000000000e+02 8.185663388376942962e+00
6.370000000000000000e+02 8.126778255797542982e+00
6.380000000000000000e+02 8.072350787367332359e+00
6.390000000000000000e+02 8.023247020926026707e+00
6.400000000000000000e+02 7.978874138812559913e+00
6.410000000000000000e+02 7.917973599559085862e+00
6.420000000000000000e+02 7.864158826841407546e+00
6.430000000000000000e+02 7.814554077579715319e+00
6.440000000000000000e+02 7.766693891056051235e+00
6.450000000000000000e+02 7.719378498412670098e+00
6.460000000000000000e+02 7.688466805783008340e+00
6.470000000000000000e+02 7.672134603447069878e+00
6.480000000000000000e+02 7.675382583070502029e+00
6.490000000000000000e+02 7.689256823046314970e+00
6.500000000000000000e+02 7.715522693017492273e+00
6.510000000000000000e+02 7.584466890470308975e+00
6.520000000000000000e+02 7.479599188180034552e+00
6.530000000000000000e+02 7.424926226008551566e+00
6.540000000000000000e+02 7.393985529908576382e+00
6.550000000000000000e+02 7.347472425016983166e+00
6.560000000000000000e+02 7.299088097972827427e+00
6.570000000000000000e+02 7.250762795679433381e+00
6.580000000000000000e+02 7.202637067150656769e+00
6.590000000000000000e+02 7.156309420906088015e+00
6.600000000000000000e+02 7.109901370032740253e+00
6.610000000000000000e+02 7.064771335054921053e+00
6.620000000000000000e+02 7.018072127000704263e+00
6.630000000000000000e+02 6.969583875422094010e+00
6.640000000000000000e+02 6.919090618086682909e+00
6.650000000000000000e+02 6.866487062244935657e+00
6.660000000000000000e+02 6.811772793543513949e+00
6.670000000000000000e+02 6.763445540281731283e+00
6.680000000000000000e+02 6.797964095717010657e+00
6.690000000000000000e+02 6.883403203996592445e+00
6.700000000000000000e+02 6.997079346067600625e+00
6.710000000000000000e+02 6.948089420049417875e+00
6.720000000000000000e+02 6.891398321985947817e+00
6.730000000000000000e+02 6.826679792442630124e+00
6.740000000000000000e+02 6.760193925500861845e+00
6.750000000000000000e+02 6.689425363288831861e+00
6.760000000000000000e+02 6.609842050099087096e+00
6.770000000000000000e+02 6.519007963940184780e+00
6.780000000000000000e+02 6.409285426233300775e+00
6.790000000000000000e+02 6.281916591724238330e+00
6.800000000000000000e+02 6.138766620042820144e+00
6.810000000000000000e+02 6.055617419116176237e+00
6.820000000000000000e+02 6.023408973618100681e+00
6.830000000000000000e+02 6.053588241419189941e+00
6.840000000000000000e+02 6.143470991765712874e+00
6.850000000000000000e+02 6.291707119538677340e+00
6.860000000000000000e+02 6.445923332924763827e+00
6.870000000000000000e+02 6.555545722396573183e+00
6.880000000000000000e+02 6.659751249918434368e+00
6.890000000000000000e+02 6.772105243994408497e+00
6.900000000000000000e+02 6.908250349072222463e+00
6.910000000000000000e+02 7.075743906223530999e+00
6.920000000000000000e+02 7.248580381242476278e+00
6.930000000000000000e+02 7.339169480991999173e+00
6.940000000000000000e+02 7.401351881238552366e+00
6.950000000000000000e+02 7.457343415018675259e+00
6.960000000000000000e+02 7.505164363662365723e+00
6.970000000000000000e+02 7.544634576361347378e+00
6.980000000000000000e+02 7.577734950197400288e+00
6.990000000000000000e+02 7.607932803353411266e+00


==> figures/patches/with_diag/HERPIORA/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,3.9488842691430928,3.938973661189851,6.553703214699522,6.81546624870889
B,2.8450944345402838,2.719670685066733,6.770193668615345,7.392114128403624
C,2.7243693512361786,2.4680341968303803,7.140284828513652,7.970845265683499
D50,3.0824923306963385,2.8022166431638333,6.338270272210893,7.157686288492275
D55,3.130620630821021,2.700677450571658,6.287666359973294,7.268477530435919
D60,3.248438111138799,2.636299465856618,6.2102952854539195,7.359073552236064
D65,3.4072720096330893,2.5972505424113614,6.1214055343641025,7.432919603693153
D75,3.7690681292247796,2.5636545013443746,5.941570861459981,7.543788088751659
E,4.768823598052111,2.4766465219958476,4.388934382520318,6.98820165393743
FL1,1.0544751381495123,0.8616960721072712,8.240722617352853,8.846605679001962
FL2,0.47689552036347355,0.37086050520385255,8.109444960576502,8.54028949875453
FL3,0.5762076344775577,0.5666533587335415,7.995815421167802,8.333568752961721
FL4,0.6726720393653088,0.6789384318784739,7.806106273392337,8.080177903644392
FL5,0.9114812199587342,0.7120257862623828,8.353490324210677,8.943840602384096
FL6,0.5476603548604713,0.5215649702093935,8.28153969572392,8.678349875447648
FL7,1.9435085923844626,1.8112370656623127,7.687828158466074,8.345455570049332
FL8,2.579760901672678,2.5448110862334885,7.174225504488335,7.647168749371947
FL9,2.1190187722227662,2.096951596517281,7.20498713419306,7.605306046604497
FL10,2.3106021251843845,2.3063223556371053,7.8207572995244234,8.254390794923728
FL11,2.5691401237868723,2.5628518225463215,7.282578915846982,7.638166112049141
FL12,2.789128154975586,2.7770085233467108,6.52904699148307,6.772828215897738
HP1,3.1916116794635667,3.1881825542437103,7.418614008871429,7.488871447515227
HP2,5.760258603165075,5.7644714404120565,8.810613059367427,8.91763198362824
HP3,1.6829835227159973,1.592671426523463,6.080059711028599,6.383142463183177
HP4,1.5027512765256246,1.2166425270642505,6.871520387118111,7.3909232258593045
HP5,1.749641603252418,1.6423934322343192,6.7258179759066765,7.172800628990125
LED-B1,2.0108112513008454,2.0121494258214723,6.794316258591938,6.92373479164516
LED-B2,1.8922850046989483,1.8929459366459307,7.019629088794145,7.17550097853465
LED-B3,1.5296445986639646,1.533747874501189,7.712837507607059,7.982323895059764
LED-B4,1.1036736303931411,1.0555087138283554,8.861183026615217,9.187099254483087
LED-B5,1.0512389699681304,1.003427495815808,9.306992171418889,9.704703272714037
LED-BH1,3.192213979313045,3.1913044983474252,7.097268549210205,7.246880559691417
LED-RGB1,6.044258853089591,6.045971711400815,6.854526935923875,6.942775594508398
LED-V1,3.670537544781917,3.6174862203549734,6.04667724849459,6.358224413317599
LED-V2,3.2124675952309634,3.0921348588782114,6.069098986832996,6.581021580090258


==> figures/patches/with_diag/HERPIORA/mono_hullin_3.txt <==
3.000000000000000000e+02 3.097697292582152784e+01
3.010000000000000000e+02 3.102211293184431184e+01
3.020000000000000000e+02 3.107052357502037765e+01
3.030000000000000000e+02 3.112196914929057456e+01
3.040000000000000000e+02 3.117713303881516751e+01
3.050000000000000000e+02 3.124258695148168385e+01
3.060000000000000000e+02 3.132385233358185062e+01
3.070000000000000000e+02 3.144667664820973485e+01
3.080000000000000000e+02 3.159581140182783088e+01
3.090000000000000000e+02 3.173098092060843456e+01
3.100000000000000000e+02 3.153518112649158311e+01
3.110000000000000000e+02 3.141928739520048453e+01
3.120000000000000000e+02 3.129086289646194885e+01
3.130000000000000000e+02 3.113179443525110557e+01
3.140000000000000000e+02 3.091397837345812860e+01
3.150000000000000000e+02 3.068406915347927821e+01
3.160000000000000000e+02 3.045113821407776555e+01
3.170000000000000000e+02 3.021561834359272325e+01
3.180000000000000000e+02 2.997905810038685459e+01
3.190000000000000000e+02 2.975133142247413076e+01
3.200000000000000000e+02 2.953103119821158273e+01
3.210000000000000000e+02 2.950441349945928593e+01
3.220000000000000000e+02 2.947850696828973227e+01
3.230000000000000000e+02 2.945302928139573950e+01
3.240000000000000000e+02 2.942833324649355831e+01
3.250000000000000000e+02 2.940441413995674935e+01
3.260000000000000000e+02 2.938107128232902809e+01
3.270000000000000000e+02 2.935854878154960801e+01
3.280000000000000000e+02 2.933689578628569450e+01
3.290000000000000000e+02 2.931522941120031334e+01
3.300000000000000000e+02 2.928762627033945520e+01
3.310000000000000000e+02 2.937504981377681545e+01
3.320000000000000000e+02 2.945017878081415219e+01
3.330000000000000000e+02 2.952345063597328334e+01
3.340000000000000000e+02 2.959854413089390590e+01
3.350000000000000000e+02 2.968108887953124864e+01
3.360000000000000000e+02 2.977306297965801107e+01
3.370000000000000000e+02 2.986583686589489162e+01
3.380000000000000000e+02 2.995881406039557504e+01
3.390000000000000000e+02 3.005172690566315197e+01
3.400000000000000000e+02 3.014490848145717905e+01
3.410000000000000000e+02 3.044330541292304559e+01
3.420000000000000000e+02 3.074006697670708732e+01
3.430000000000000000e+02 3.103538900541616741e+01
3.440000000000000000e+02 3.133028009456236163e+01
3.450000000000000000e+02 3.162866425563410999e+01
3.460000000000000000e+02 3.192778537525862248e+01
3.470000000000000000e+02 3.222570964544619443e+01
3.480000000000000000e+02 3.252146326166946722e+01
3.490000000000000000e+02 3.281437990670521998e+01
3.500000000000000000e+02 3.310462816384331575e+01
3.510000000000000000e+02 3.319618441686343857e+01
3.520000000000000000e+02 3.328795488289543414e+01
3.530000000000000000e+02 3.338033706281740365e+01
3.540000000000000000e+02 3.347453369188323080e+01
3.550000000000000000e+02 3.356950638866262437e+01
3.560000000000000000e+02 3.366221761873594431e+01
3.570000000000000000e+02 3.375692287764039179e+01
3.580000000000000000e+02 3.385602242193751721e+01
3.590000000000000000e+02 3.395523662162101175e+01
3.600000000000000000e+02 3.404489876687480887e+01
3.610000000000000000e+02 3.411986056270403367e+01
3.620000000000000000e+02 3.418839544031702360e+01
3.630000000000000000e+02 3.425309431962147499e+01
3.640000000000000000e+02 3.431856213553356127e+01
3.650000000000000000e+02 3.438530334850187131e+01
3.660000000000000000e+02 3.445422174851018582e+01
3.670000000000000000e+02 3.452610220106776495e+01
3.680000000000000000e+02 3.459918897816977079e+01
3.690000000000000000e+02 3.467229104241675230e+01
3.700000000000000000e+02 3.474495988977437122e+01
3.710000000000000000e+02 3.493372195742758635e+01
3.720000000000000000e+02 3.511976050999449939e+01
3.730000000000000000e+02 3.530411612066200888e+01
3.740000000000000000e+02 3.548704787059567423e+01
3.750000000000000000e+02 3.566873241131840189e+01
3.760000000000000000e+02 3.584906992559435679e+01
3.770000000000000000e+02 3.602819551525683295e+01
3.780000000000000000e+02 3.620634024247833338e+01
3.790000000000000000e+02 3.638407223661581469e+01
3.800000000000000000e+02 3.656215411428236450e+01
3.810000000000000000e+02 3.670101102874500754e+01
3.820000000000000000e+02 3.684596490242297051e+01
3.830000000000000000e+02 3.699349543359880954e+01
3.840000000000000000e+02 3.714050144509731410e+01
3.850000000000000000e+02 3.728685096109806807e+01
3.860000000000000000e+02 3.743245742589622438e+01
3.870000000000000000e+02 3.757699892806819975e+01
3.880000000000000000e+02 3.771994596652706377e+01
3.890000000000000000e+02 3.786165104546908822e+01
3.900000000000000000e+02 3.437391515387108853e+01
3.910000000000000000e+02 3.389103322178814182e+01
3.920000000000000000e+02 3.332095596191508236e+01
3.930000000000000000e+02 3.263512184372507363e+01
3.940000000000000000e+02 3.174094352942472952e+01
3.950000000000000000e+02 3.056621324556716601e+01
3.960000000000000000e+02 2.917588681786494220e+01
3.970000000000000000e+02 2.775039142274410509e+01
3.980000000000000000e+02 2.629896312784415002e+01
3.990000000000000000e+02 2.482683088537737248e+01
4.000000000000000000e+02 2.333464312580887423e+01
4.010000000000000000e+02 2.179292146809319419e+01
4.020000000000000000e+02 2.023766703573381065e+01
4.030000000000000000e+02 1.865434957746741773e+01
4.040000000000000000e+02 1.704085173970878131e+01
4.050000000000000000e+02 1.543345797331223324e+01
4.060000000000000000e+02 1.382699428968645528e+01
4.070000000000000000e+02 1.219957723673672234e+01
4.080000000000000000e+02 1.056055269997114010e+01
4.090000000000000000e+02 8.923776643006094744e+00
4.100000000000000000e+02 7.309942420206995806e+00
4.110000000000000000e+02 5.900001208546107989e+00
4.120000000000000000e+02 4.596100702680866235e+00
4.130000000000000000e+02 3.522099917204817743e+00
4.140000000000000000e+02 2.939910462879095743e+00
4.150000000000000000e+02 3.130366858660867280e+00
4.160000000000000000e+02 3.974752053724264211e+00
4.170000000000000000e+02 5.132919010878834953e+00
4.180000000000000000e+02 6.394220853939531324e+00
4.190000000000000000e+02 7.668379459422263622e+00
4.200000000000000000e+02 8.889763934503678300e+00
4.210000000000000000e+02 1.035154067553433599e+01
4.220000000000000000e+02 1.171674754134653362e+01
4.230000000000000000e+02 1.291357727224528418e+01
4.240000000000000000e+02 1.403642272299570415e+01
4.250000000000000000e+02 1.513630345586221537e+01
4.260000000000000000e+02 1.623743776569908093e+01
4.270000000000000000e+02 1.732514040901896735e+01
4.280000000000000000e+02 1.837480018173468821e+01
4.290000000000000000e+02 1.936225743270597732e+01
4.300000000000000000e+02 2.026572391794428540e+01
4.310000000000000000e+02 2.069839518976702308e+01
4.320000000000000000e+02 2.104347381246366311e+01
4.330000000000000000e+02 2.132972127482315017e+01
4.340000000000000000e+02 2.158338981980594440e+01
4.350000000000000000e+02 2.182923899689186698e+01
4.360000000000000000e+02 2.205382284068134524e+01
4.370000000000000000e+02 2.224934238895886907e+01
4.380000000000000000e+02 2.242456772599941672e+01
4.390000000000000000e+02 2.247873284187767595e+01
4.400000000000000000e+02 2.244972045987798737e+01
4.410000000000000000e+02 2.270343108385262809e+01
4.420000000000000000e+02 2.284184258466259010e+01
4.430000000000000000e+02 2.289599502666090203e+01
4.440000000000000000e+02 2.289711440257432784e+01
4.450000000000000000e+02 2.287654922791334045e+01
4.460000000000000000e+02 2.285634840625565900e+01
4.470000000000000000e+02 2.282137418921614014e+01
4.480000000000000000e+02 2.274720606205966078e+01
4.490000000000000000e+02 2.260951123594930223e+01
4.500000000000000000e+02 2.238410173940814474e+01
4.510000000000000000e+02 2.222011505146336319e+01
4.520000000000000000e+02 2.198259584009572976e+01
4.530000000000000000e+02 2.170161118852795212e+01
4.540000000000000000e+02 2.140695978680967215e+01
4.550000000000000000e+02 2.112902808692271961e+01
4.560000000000000000e+02 2.088194651996117912e+01
4.570000000000000000e+02 2.068507143305864915e+01
4.580000000000000000e+02 2.055274864736790263e+01
4.590000000000000000e+02 2.046416597433454143e+01
4.600000000000000000e+02 2.042372790880330413e+01
4.610000000000000000e+02 2.020041646047220141e+01
4.620000000000000000e+02 2.000482403547063015e+01
4.630000000000000000e+02 1.980580775145158512e+01
4.640000000000000000e+02 1.957117698821536678e+01
4.650000000000000000e+02 1.926919792269707088e+01
4.660000000000000000e+02 1.887297584331466638e+01
4.670000000000000000e+02 1.835877445453343881e+01
4.680000000000000000e+02 1.774441684573708855e+01
4.690000000000000000e+02 1.703374061802069761e+01
4.700000000000000000e+02 1.623889523229652809e+01
4.710000000000000000e+02 1.530181824016904635e+01
4.720000000000000000e+02 1.428904251889083454e+01
4.730000000000000000e+02 1.321831843111932159e+01
4.740000000000000000e+02 1.210870813494470788e+01
4.750000000000000000e+02 1.098098215359811292e+01
4.760000000000000000e+02 9.855920888929993851e+00
4.770000000000000000e+02 8.754748009899728345e+00
4.780000000000000000e+02 7.696507309227788696e+00
4.790000000000000000e+02 6.690079249949182127e+00
4.800000000000000000e+02 5.753301288206722930e+00
4.810000000000000000e+02 4.597655096593936008e+00
4.820000000000000000e+02 3.580439488514208346e+00
4.830000000000000000e+02 2.777717259564605801e+00
4.840000000000000000e+02 2.342360484769393736e+00
4.850000000000000000e+02 2.419426983154131072e+00
4.860000000000000000e+02 2.928167020351208905e+00
4.870000000000000000e+02 3.653446599991601484e+00
4.880000000000000000e+02 4.446245128367728228e+00
4.890000000000000000e+02 5.230840565720817459e+00
4.900000000000000000e+02 5.967521277698104143e+00
4.910000000000000000e+02 6.666114405879875804e+00
4.920000000000000000e+02 7.307852485105374107e+00
4.930000000000000000e+02 7.889084558604888997e+00
4.940000000000000000e+02 8.411039648713288130e+00
4.950000000000000000e+02 8.877420346790678707e+00
4.960000000000000000e+02 9.293468445685167723e+00
4.970000000000000000e+02 9.665858035838336804e+00
4.980000000000000000e+02 1.000130593482555597e+01
4.990000000000000000e+02 1.030619778285420374e+01
5.000000000000000000e+02 1.057800578812483039e+01
5.010000000000000000e+02 1.055413646782141868e+01
5.020000000000000000e+02 1.049185001479698087e+01
5.030000000000000000e+02 1.039502125945038280e+01
5.040000000000000000e+02 1.026512841066558757e+01
5.050000000000000000e+02 1.010452076522106069e+01
5.060000000000000000e+02 9.911960544973199561e+00
5.070000000000000000e+02 9.683639260462646448e+00
5.080000000000000000e+02 9.409824044166978041e+00
5.090000000000000000e+02 9.085845477207357135e+00
5.100000000000000000e+02 8.714806775608428424e+00
5.110000000000000000e+02 8.502644499031369207e+00
5.120000000000000000e+02 8.290341628789096973e+00
5.130000000000000000e+02 8.067037234645482613e+00
5.140000000000000000e+02 7.796917173140644586e+00
5.150000000000000000e+02 7.384343881725557779e+00
5.160000000000000000e+02 6.955567874292311714e+00
5.170000000000000000e+02 6.576751270939269034e+00
5.180000000000000000e+02 6.253307433398409998e+00
5.190000000000000000e+02 5.992373981180556086e+00
5.200000000000000000e+02 5.795947577223395264e+00
5.210000000000000000e+02 5.900398964530259249e+00
5.220000000000000000e+02 6.043207644947432122e+00
5.230000000000000000e+02 6.218032663646777536e+00
5.240000000000000000e+02 6.411947549114541900e+00
5.250000000000000000e+02 6.446876871850911073e+00
5.260000000000000000e+02 6.413127319757578881e+00
5.270000000000000000e+02 6.281140606528746950e+00
5.280000000000000000e+02 6.157746146451562375e+00
5.290000000000000000e+02 6.062477818929647100e+00
5.300000000000000000e+02 6.034904322740661797e+00
5.310000000000000000e+02 6.435965702649627751e+00
5.320000000000000000e+02 6.835226245716691018e+00
5.330000000000000000e+02 7.235226371791848798e+00
5.340000000000000000e+02 7.639805553520306880e+00
5.350000000000000000e+02 8.053151306998405090e+00
5.360000000000000000e+02 8.473559740260714790e+00
5.370000000000000000e+02 8.890914216803976089e+00
5.380000000000000000e+02 9.292834870968444960e+00
5.390000000000000000e+02 9.683261922155949719e+00
5.400000000000000000e+02 1.005922257324923486e+01
5.410000000000000000e+02 1.031654637705956645e+01
5.420000000000000000e+02 1.055366349249811364e+01
5.430000000000000000e+02 1.075738576576689631e+01
5.440000000000000000e+02 1.092883441745827966e+01
5.450000000000000000e+02 1.107687025683542537e+01
5.460000000000000000e+02 1.120435334326301202e+01
5.470000000000000000e+02 1.131780848980857179e+01
5.480000000000000000e+02 1.142484771462410365e+01
5.490000000000000000e+02 1.153293668419308737e+01
5.500000000000000000e+02 1.164986801545108008e+01
5.510000000000000000e+02 1.240374595346007602e+01
5.520000000000000000e+02 1.303273946736299393e+01
5.530000000000000000e+02 1.343496421390939233e+01
5.540000000000000000e+02 1.378104025797621190e+01
5.550000000000000000e+02 1.412193625563157617e+01
5.560000000000000000e+02 1.445298241934372818e+01
5.570000000000000000e+02 1.477509943813729976e+01
5.580000000000000000e+02 1.509059643588789790e+01
5.590000000000000000e+02 1.540170802759540969e+01
5.600000000000000000e+02 1.570973695940910808e+01
5.610000000000000000e+02 1.581468114132016822e+01
5.620000000000000000e+02 1.591555543580488497e+01
5.630000000000000000e+02 1.601100087659033733e+01
5.640000000000000000e+02 1.609863976391077856e+01
5.650000000000000000e+02 1.617558544969489631e+01
5.660000000000000000e+02 1.623886685526215956e+01
5.670000000000000000e+02 1.628595611944349386e+01
5.680000000000000000e+02 1.631510194916163314e+01
5.690000000000000000e+02 1.632503704241362996e+01
5.700000000000000000e+02 1.629377088214011948e+01
5.710000000000000000e+02 1.622179080665350881e+01
5.720000000000000000e+02 1.612410204258933533e+01
5.730000000000000000e+02 1.597666082187412329e+01
5.740000000000000000e+02 1.575213073506523820e+01
5.750000000000000000e+02 1.543448998954107232e+01
5.760000000000000000e+02 1.504868617348377668e+01
5.770000000000000000e+02 1.461351837324131608e+01
5.780000000000000000e+02 1.414485807947925089e+01
5.790000000000000000e+02 1.364155681938244769e+01
5.800000000000000000e+02 1.311155434400515851e+01
5.810000000000000000e+02 1.326364936179608556e+01
5.820000000000000000e+02 1.337882126197400190e+01
5.830000000000000000e+02 1.344704575959331549e+01
5.840000000000000000e+02 1.346027970829995013e+01
5.850000000000000000e+02 1.336894792458297410e+01
5.860000000000000000e+02 1.313530428816177675e+01
5.870000000000000000e+02 1.278125999865557105e+01
5.880000000000000000e+02 1.233447349863608977e+01
5.890000000000000000e+02 1.182719043956096350e+01
5.900000000000000000e+02 1.126863365369870174e+01
5.910000000000000000e+02 1.062592288536349727e+01
5.920000000000000000e+02 9.949125005900864238e+00
5.930000000000000000e+02 9.245365486441070146e+00
5.940000000000000000e+02 8.517957325406641189e+00
5.950000000000000000e+02 7.732701740075937025e+00
5.960000000000000000e+02 6.894554704205836160e+00
5.970000000000000000e+02 6.015175212441346453e+00
5.980000000000000000e+02 5.103675619818975662e+00
5.990000000000000000e+02 4.173670618354049289e+00
6.000000000000000000e+02 3.270930920834657751e+00
6.010000000000000000e+02 2.911229304321419242e+00
6.020000000000000000e+02 2.761621961232773703e+00
6.030000000000000000e+02 2.844362499255513210e+00
6.040000000000000000e+02 3.127400682188266057e+00
6.050000000000000000e+02 3.549458558574572820e+00
6.060000000000000000e+02 4.056407548930939910e+00
6.070000000000000000e+02 4.612904472878242679e+00
6.080000000000000000e+02 5.193412065894262852e+00
6.090000000000000000e+02 5.773774033470269629e+00
6.100000000000000000e+02 6.349031257986207599e+00
6.110000000000000000e+02 6.857000394487279493e+00
6.120000000000000000e+02 7.348128893085536184e+00
6.130000000000000000e+02 7.824990651088945981e+00
6.140000000000000000e+02 8.320928175160528184e+00
6.150000000000000000e+02 8.822061028794596638e+00
6.160000000000000000e+02 9.309688172869920564e+00
6.170000000000000000e+02 9.787455991681808243e+00
6.180000000000000000e+02 1.025479786974575447e+01
6.190000000000000000e+02 1.071199439617216242e+01
6.200000000000000000e+02 1.116086217197000607e+01
6.210000000000000000e+02 1.154685545027657234e+01
6.220000000000000000e+02 1.193399453724341619e+01
6.230000000000000000e+02 1.231281002653321899e+01
6.240000000000000000e+02 1.267195383764850192e+01
6.250000000000000000e+02 1.300022989057636380e+01
6.260000000000000000e+02 1.330105333536174861e+01
6.270000000000000000e+02 1.357723093312038110e+01
6.280000000000000000e+02 1.383137474826425617e+01
6.290000000000000000e+02 1.406706808148052978e+01
6.300000000000000000e+02 1.429670197501495821e+01
6.310000000000000000e+02 1.448195737415874618e+01
6.320000000000000000e+02 1.466313303517094724e+01
6.330000000000000000e+02 1.482753257392601043e+01
6.340000000000000000e+02 1.496962884431057361e+01
6.350000000000000000e+02 1.508862119041736527e+01
6.360000000000000000e+02 1.518747854479582671e+01
6.370000000000000000e+02 1.527243032982578619e+01
6.380000000000000000e+02 1.534778969202458399e+01
6.390000000000000000e+02 1.541431474170637017e+01
6.400000000000000000e+02 1.547446128105184648e+01
6.410000000000000000e+02 1.553152644871454591e+01
6.420000000000000000e+02 1.558079092344653915e+01
6.430000000000000000e+02 1.561503804130017414e+01
6.440000000000000000e+02 1.562337423103587675e+01
6.450000000000000000e+02 1.560680537710861771e+01
6.460000000000000000e+02 1.556302571410641278e+01
6.470000000000000000e+02 1.550638904718694988e+01
6.480000000000000000e+02 1.562505545707132093e+01
6.490000000000000000e+02 1.583445104608755116e+01
6.500000000000000000e+02 1.608325193490729532e+01
6.510000000000000000e+02 1.586981898528612156e+01
6.520000000000000000e+02 1.565898140311953490e+01
6.530000000000000000e+02 1.545084034461644151e+01
6.540000000000000000e+02 1.524433763360972272e+01
6.550000000000000000e+02 1.505017820122723826e+01
6.560000000000000000e+02 1.488410404725655312e+01
6.570000000000000000e+02 1.474161051391990540e+01
6.580000000000000000e+02 1.461843389437209417e+01
6.590000000000000000e+02 1.450794889853480640e+01
6.600000000000000000e+02 1.439188930830707136e+01
6.610000000000000000e+02 1.426956309697519210e+01
6.620000000000000000e+02 1.414113031218766814e+01
6.630000000000000000e+02 1.401275129125341401e+01
6.640000000000000000e+02 1.388968545372631525e+01
6.650000000000000000e+02 1.377133201343889901e+01
6.660000000000000000e+02 1.365800594333660989e+01
6.670000000000000000e+02 1.354058069488411675e+01
6.680000000000000000e+02 1.343066566565880215e+01
6.690000000000000000e+02 1.334608257096484962e+01
6.700000000000000000e+02 1.329039405214189529e+01
6.710000000000000000e+02 1.300862157480174197e+01
6.720000000000000000e+02 1.273522453058594017e+01
6.730000000000000000e+02 1.246705896276347225e+01
6.740000000000000000e+02 1.220883624239199960e+01
6.750000000000000000e+02 1.196392564575769413e+01
6.760000000000000000e+02 1.174227027415470204e+01
6.770000000000000000e+02 1.154771106352924548e+01
6.780000000000000000e+02 1.134291554280672010e+01
6.790000000000000000e+02 1.113024524546935190e+01
6.800000000000000000e+02 1.091583497306361394e+01
6.810000000000000000e+02 1.071533456899999770e+01
6.820000000000000000e+02 1.052082483784928968e+01
6.830000000000000000e+02 1.033664461694617565e+01
6.840000000000000000e+02 1.019966417245596624e+01
6.850000000000000000e+02 1.007532220986119320e+01
6.860000000000000000e+02 9.935836472083265036e+00
6.870000000000000000e+02 9.758282449302280170e+00
6.880000000000000000e+02 9.407385381368376542e+00
6.890000000000000000e+02 8.925757990967714051e+00
6.900000000000000000e+02 8.410880600123471496e+00
6.910000000000000000e+02 7.904130490890980631e+00
6.920000000000000000e+02 7.473431864739379371e+00
6.930000000000000000e+02 7.119186866117197532e+00
6.940000000000000000e+02 6.838415365285779757e+00
6.950000000000000000e+02 6.632376326387521281e+00
6.960000000000000000e+02 6.518012785654145880e+00
6.970000000000000000e+02 6.439591292085864893e+00
6.980000000000000000e+02 6.370899253857027489e+00
6.990000000000000000e+02 6.311552964911178343e+00


==> figures/patches/with_diag/HERPIORA/mono_hullin_4.txt <==
3.000000000000000000e+02 9.354719694365078553e+00
3.010000000000000000e+02 9.166995151656465168e+00
3.020000000000000000e+02 8.976129226323454446e+00
3.030000000000000000e+02 8.782846792299189076e+00
3.040000000000000000e+02 8.586768674202556184e+00
3.050000000000000000e+02 8.381673702705837670e+00
3.060000000000000000e+02 8.166397810599786311e+00
3.070000000000000000e+02 7.943223955419566273e+00
3.080000000000000000e+02 7.775650304566167570e+00
3.090000000000000000e+02 7.676629746993819836e+00
3.100000000000000000e+02 7.192662577023168247e+00
3.110000000000000000e+02 7.371744395038647646e+00
3.120000000000000000e+02 7.546926131408072891e+00
3.130000000000000000e+02 7.689016357807728852e+00
3.140000000000000000e+02 7.762895421768956083e+00
3.150000000000000000e+02 7.840185004009336822e+00
3.160000000000000000e+02 7.935838892707153036e+00
3.170000000000000000e+02 8.053026262173469618e+00
3.180000000000000000e+02 8.194055522997649277e+00
3.190000000000000000e+02 8.348922666970183926e+00
3.200000000000000000e+02 8.508684547921586017e+00
3.210000000000000000e+02 8.410846697695806284e+00
3.220000000000000000e+02 8.312148813330777486e+00
3.230000000000000000e+02 8.213909777409575952e+00
3.240000000000000000e+02 8.116100520908863913e+00
3.250000000000000000e+02 8.019131755412111318e+00
3.260000000000000000e+02 7.923529017883859993e+00
3.270000000000000000e+02 7.829716144501386310e+00
3.280000000000000000e+02 7.738393944861900131e+00
3.290000000000000000e+02 7.650300828747010229e+00
3.300000000000000000e+02 7.562948560283797583e+00
3.310000000000000000e+02 7.313729519294900783e+00
3.320000000000000000e+02 7.081431249212227996e+00
3.330000000000000000e+02 6.866443711443555920e+00
3.340000000000000000e+02 6.661391868130803751e+00
3.350000000000000000e+02 6.447549052482664855e+00
3.360000000000000000e+02 6.208088985813829730e+00
3.370000000000000000e+02 5.963777442043045163e+00
3.380000000000000000e+02 5.720099061827539799e+00
3.390000000000000000e+02 5.477760425117874199e+00
3.400000000000000000e+02 5.236414096512011618e+00
3.410000000000000000e+02 4.738448620961964508e+00
3.420000000000000000e+02 4.270188403895901708e+00
3.430000000000000000e+02 3.839786496187185705e+00
3.440000000000000000e+02 3.458948621936813073e+00
3.450000000000000000e+02 3.145654006617089049e+00
3.460000000000000000e+02 2.930583566304016507e+00
3.470000000000000000e+02 2.843080629352237487e+00
3.480000000000000000e+02 2.891885252928625416e+00
3.490000000000000000e+02 3.063513013190466427e+00
3.500000000000000000e+02 3.334706218405647515e+00
3.510000000000000000e+02 3.469508982431578570e+00
3.520000000000000000e+02 3.621248154467124003e+00
3.530000000000000000e+02 3.790247776942779367e+00
3.540000000000000000e+02 3.981039666184242876e+00
3.550000000000000000e+02 4.189048547422490110e+00
3.560000000000000000e+02 4.401758925634515762e+00
3.570000000000000000e+02 4.636528638175758665e+00
3.580000000000000000e+02 4.903873330014936194e+00
3.590000000000000000e+02 5.179854909706136823e+00
3.600000000000000000e+02 5.419057023045197319e+00
3.610000000000000000e+02 5.521994762571257986e+00
3.620000000000000000e+02 5.610003797227206768e+00
3.630000000000000000e+02 5.694255198998187772e+00
3.640000000000000000e+02 5.793551738427641595e+00
3.650000000000000000e+02 5.908831996846696910e+00
3.660000000000000000e+02 6.042280062792176665e+00
3.670000000000000000e+02 6.195097692515790122e+00
3.680000000000000000e+02 6.359178432853945573e+00
3.690000000000000000e+02 6.529377581601351288e+00
3.700000000000000000e+02 6.703606618971099884e+00
3.710000000000000000e+02 7.078425686334680833e+00
3.720000000000000000e+02 7.449207613357872404e+00
3.730000000000000000e+02 7.819208414342863733e+00
3.740000000000000000e+02 8.188952742353158953e+00
3.750000000000000000e+02 8.558674646058030078e+00
3.760000000000000000e+02 8.927808595097808109e+00
3.770000000000000000e+02 9.296927667442675514e+00
3.780000000000000000e+02 9.667628597804084123e+00
3.790000000000000000e+02 1.004067265606047243e+01
3.800000000000000000e+02 1.041760317334558472e+01
3.810000000000000000e+02 1.075071549528348491e+01
3.820000000000000000e+02 1.110458391011801815e+01
3.830000000000000000e+02 1.146742202931664956e+01
3.840000000000000000e+02 1.182928892890935835e+01
3.850000000000000000e+02 1.218972290957896298e+01
3.860000000000000000e+02 1.254851215822179178e+01
3.870000000000000000e+02 1.290486177083901076e+01
3.880000000000000000e+02 1.325737309473953474e+01
3.890000000000000000e+02 1.360685033634737096e+01
3.900000000000000000e+02 1.311500942057558383e+01
3.910000000000000000e+02 1.321324467987099638e+01
3.920000000000000000e+02 1.327906960221200450e+01
3.930000000000000000e+02 1.330677105597501964e+01
3.940000000000000000e+02 1.329017338867970111e+01
3.950000000000000000e+02 1.320845507776710548e+01
3.960000000000000000e+02 1.304538684556433559e+01
3.970000000000000000e+02 1.280106245521927910e+01
3.980000000000000000e+02 1.247777544287711038e+01
3.990000000000000000e+02 1.207633680233947793e+01
4.000000000000000000e+02 1.159320080413602128e+01
4.010000000000000000e+02 1.100715900446028606e+01
4.020000000000000000e+02 1.034410303823984734e+01
4.030000000000000000e+02 9.578237366108137252e+00
4.040000000000000000e+02 8.685411843387379704e+00
4.050000000000000000e+02 7.706323452325867684e+00
4.060000000000000000e+02 6.674877333847955008e+00
4.070000000000000000e+02 5.604645170431009404e+00
4.080000000000000000e+02 4.525662629463936604e+00
4.090000000000000000e+02 3.503045800338178140e+00
4.100000000000000000e+02 2.688258843227870010e+00
4.110000000000000000e+02 2.513050141577001018e+00
4.120000000000000000e+02 2.939641864913352443e+00
4.130000000000000000e+02 3.798334980199963073e+00
4.140000000000000000e+02 4.882452401939123554e+00
4.150000000000000000e+02 6.081700780770225023e+00
4.160000000000000000e+02 7.341382737464210884e+00
4.170000000000000000e+02 8.618909338941465492e+00
4.180000000000000000e+02 9.878845011990435410e+00
4.190000000000000000e+02 1.108814116504465197e+01
4.200000000000000000e+02 1.221031560195058319e+01
4.210000000000000000e+02 1.356463193503876674e+01
4.220000000000000000e+02 1.481900691122504732e+01
4.230000000000000000e+02 1.589017318884336305e+01
4.240000000000000000e+02 1.688151672649080837e+01
4.250000000000000000e+02 1.784574613152411615e+01
4.260000000000000000e+02 1.880607885721227746e+01
4.270000000000000000e+02 1.975115597198696449e+01
4.280000000000000000e+02 2.066138302311594188e+01
4.290000000000000000e+02 2.151740937072924709e+01
4.300000000000000000e+02 2.230134083080891827e+01
4.310000000000000000e+02 2.261438015378434585e+01
4.320000000000000000e+02 2.285729321384036794e+01
4.330000000000000000e+02 2.305518291619465998e+01
4.340000000000000000e+02 2.323062340696933603e+01
4.350000000000000000e+02 2.340519167853166138e+01
4.360000000000000000e+02 2.356310909453377178e+01
4.370000000000000000e+02 2.369787724874157320e+01
4.380000000000000000e+02 2.381970088562083276e+01
4.390000000000000000e+02 2.382736652887751561e+01
4.400000000000000000e+02 2.375932823347543277e+01
4.410000000000000000e+02 2.398124357527987627e+01
4.420000000000000000e+02 2.409421796697203888e+01
4.430000000000000000e+02 2.412739168916333199e+01
4.440000000000000000e+02 2.411025288007860823e+01
4.450000000000000000e+02 2.407251710088858943e+01
4.460000000000000000e+02 2.403512926488315671e+01
4.470000000000000000e+02 2.398367296001336157e+01
4.480000000000000000e+02 2.389485654735901576e+01
4.490000000000000000e+02 2.374543745596159283e+01
4.500000000000000000e+02 2.351230986930234934e+01
4.510000000000000000e+02 2.334681478675363664e+01
4.520000000000000000e+02 2.311214272788127744e+01
4.530000000000000000e+02 2.283748892763685490e+01
4.540000000000000000e+02 2.255182662992029918e+01
4.550000000000000000e+02 2.228459108813033396e+01
4.560000000000000000e+02 2.204857930907724395e+01
4.570000000000000000e+02 2.186186456328502103e+01
4.580000000000000000e+02 2.173836635793530903e+01
4.590000000000000000e+02 2.165624230901411806e+01
4.600000000000000000e+02 2.161904571952093690e+01
4.610000000000000000e+02 2.138746921458446337e+01
4.620000000000000000e+02 2.118087450601473165e+01
4.630000000000000000e+02 2.097009175973643735e+01
4.640000000000000000e+02 2.072476129961703961e+01
4.650000000000000000e+02 2.041481143080810767e+01
4.660000000000000000e+02 2.001447802832530698e+01
4.670000000000000000e+02 1.949911551091937767e+01
4.680000000000000000e+02 1.888569668952163738e+01
4.690000000000000000e+02 1.817748202348392894e+01
4.700000000000000000e+02 1.738553974616477049e+01
4.710000000000000000e+02 1.645205966804557463e+01
4.720000000000000000e+02 1.544133449679765313e+01
4.730000000000000000e+02 1.437006103192168283e+01
4.740000000000000000e+02 1.325669455398608676e+01
4.750000000000000000e+02 1.212174975532935584e+01
4.760000000000000000e+02 1.098591608467226166e+01
4.770000000000000000e+02 9.870247126427747375e+00
4.780000000000000000e+02 8.793332113951713325e+00
4.790000000000000000e+02 7.762859222019957706e+00
4.800000000000000000e+02 6.794447265163086946e+00
4.810000000000000000e+02 5.588191296897409899e+00
4.820000000000000000e+02 4.485397432419981456e+00
4.830000000000000000e+02 3.520899661672038494e+00
4.840000000000000000e+02 2.776902614652742685e+00
4.850000000000000000e+02 2.403072135863275616e+00
4.860000000000000000e+02 2.518903193533550855e+00
4.870000000000000000e+02 3.024603848397936279e+00
4.880000000000000000e+02 3.716176051708000916e+00
4.890000000000000000e+02 4.458567780872449759e+00
4.900000000000000000e+02 5.182768694134685106e+00
4.910000000000000000e+02 5.879114621689502940e+00
4.920000000000000000e+02 6.533036882669128964e+00
4.930000000000000000e+02 7.134938762691190206e+00
4.940000000000000000e+02 7.682874139378375489e+00
4.950000000000000000e+02 8.178674724612443825e+00
4.960000000000000000e+02 8.626380208257447890e+00
4.970000000000000000e+02 9.031863927640065626e+00
4.980000000000000000e+02 9.401279282939757564e+00
4.990000000000000000e+02 9.740597414248915342e+00
5.000000000000000000e+02 1.004662167334840994e+01
5.010000000000000000e+02 1.005330628482499655e+01
5.020000000000000000e+02 1.002092400601257438e+01
5.030000000000000000e+02 9.953458079017782012e+00
5.040000000000000000e+02 9.851855512738799447e+00
5.050000000000000000e+02 9.716913888206454075e+00
5.060000000000000000e+02 9.549582408836410963e+00
5.070000000000000000e+02 9.346255550316772798e+00
5.080000000000000000e+02 9.097073404660127594e+00
5.090000000000000000e+02 8.797395136054650067e+00
5.100000000000000000e+02 8.450597188119290948e+00
5.110000000000000000e+02 8.276411591638598964e+00
5.120000000000000000e+02 8.101634825574286936e+00
5.130000000000000000e+02 7.914411726126592050e+00
5.140000000000000000e+02 7.677753618410338099e+00
5.150000000000000000e+02 7.294539442960832787e+00
5.160000000000000000e+02 6.893508840767275103e+00
5.170000000000000000e+02 6.541302093808456064e+00
5.180000000000000000e+02 6.242679190996555327e+00
5.190000000000000000e+02 6.004065690791441590e+00
5.200000000000000000e+02 5.826813980104747159e+00
5.210000000000000000e+02 5.941544704788445763e+00
5.220000000000000000e+02 6.091108392355983447e+00
5.230000000000000000e+02 6.269828305160372039e+00
5.240000000000000000e+02 6.465465278869859667e+00
5.250000000000000000e+02 6.501428677476072338e+00
5.260000000000000000e+02 6.467906599427380776e+00
5.270000000000000000e+02 6.335649782833498556e+00
5.280000000000000000e+02 6.210935578366945542e+00
5.290000000000000000e+02 6.113333693861283002e+00
5.300000000000000000e+02 6.082406148473058494e+00
5.310000000000000000e+02 6.479676096926954010e+00
5.320000000000000000e+02 6.874955921641113576e+00
5.330000000000000000e+02 7.270951859248794946e+00
5.340000000000000000e+02 7.671605786709091213e+00
5.350000000000000000e+02 8.081169999773530677e+00
5.360000000000000000e+02 8.497986042583297817e+00
5.370000000000000000e+02 8.911965917725281017e+00
5.380000000000000000e+02 9.310758573567415652e+00
5.390000000000000000e+02 9.698310475588861834e+00
5.400000000000000000e+02 1.007165545647275806e+01
5.410000000000000000e+02 1.032660697372351244e+01
5.420000000000000000e+02 1.056162239285361437e+01
5.430000000000000000e+02 1.076351329291690284e+01
5.440000000000000000e+02 1.093338885798500648e+01
5.450000000000000000e+02 1.108009868034007539e+01
5.460000000000000000e+02 1.120649392301661784e+01
5.470000000000000000e+02 1.131909134946196716e+01
5.480000000000000000e+02 1.142549611193317638e+01
5.490000000000000000e+02 1.153316784934322747e+01
5.500000000000000000e+02 1.164989343631166641e+01
5.510000000000000000e+02 1.240374595346007602e+01
5.520000000000000000e+02 1.303273946736299393e+01
5.530000000000000000e+02 1.343496421390939233e+01
5.540000000000000000e+02 1.378104025797621190e+01
5.550000000000000000e+02 1.412193625563157617e+01
5.560000000000000000e+02 1.445298241934372818e+01
5.570000000000000000e+02 1.477509943813729976e+01
5.580000000000000000e+02 1.509059643588789790e+01
5.590000000000000000e+02 1.540170802759540969e+01
5.600000000000000000e+02 1.570973695940910808e+01
5.610000000000000000e+02 1.581468114132016822e+01
5.620000000000000000e+02 1.591555543580488497e+01
5.630000000000000000e+02 1.601100087659033733e+01
5.640000000000000000e+02 1.609863976391077856e+01
5.650000000000000000e+02 1.617558544969489631e+01
5.660000000000000000e+02 1.623886685526215956e+01
5.670000000000000000e+02 1.628595611944349386e+01
5.680000000000000000e+02 1.631510194916163314e+01
5.690000000000000000e+02 1.632503704241362996e+01
5.700000000000000000e+02 1.629377088214011948e+01
5.710000000000000000e+02 1.622179080665350881e+01
5.720000000000000000e+02 1.612410204258933533e+01
5.730000000000000000e+02 1.597666082187412329e+01
5.740000000000000000e+02 1.575213073506523820e+01
5.750000000000000000e+02 1.543448998954107232e+01
5.760000000000000000e+02 1.504868617348377668e+01
5.770000000000000000e+02 1.461351837324131608e+01
5.780000000000000000e+02 1.414485807947925089e+01
5.790000000000000000e+02 1.364155681938244769e+01
5.800000000000000000e+02 1.311155434400515851e+01
5.810000000000000000e+02 1.326364936179608556e+01
5.820000000000000000e+02 1.337882126197400190e+01
5.830000000000000000e+02 1.344704575959331549e+01
5.840000000000000000e+02 1.346027970829995013e+01
5.850000000000000000e+02 1.336894792458297410e+01
5.860000000000000000e+02 1.313530428816177675e+01
5.870000000000000000e+02 1.278125999865557105e+01
5.880000000000000000e+02 1.233447349863608977e+01
5.890000000000000000e+02 1.182719043956096350e+01
5.900000000000000000e+02 1.126863365369870174e+01
5.910000000000000000e+02 1.062592288536349727e+01
5.920000000000000000e+02 9.949125005900864238e+00
5.930000000000000000e+02 9.245365486441070146e+00
5.940000000000000000e+02 8.517957325406641189e+00
5.950000000000000000e+02 7.732701740075937025e+00
5.960000000000000000e+02 6.894554704205836160e+00
5.970000000000000000e+02 6.015175212441346453e+00
5.980000000000000000e+02 5.103675619818975662e+00
5.990000000000000000e+02 4.173670618354049289e+00
6.000000000000000000e+02 3.270930920834657751e+00
6.010000000000000000e+02 2.911229304321419242e+00
6.020000000000000000e+02 2.761621961232773703e+00
6.030000000000000000e+02 2.844362499255513210e+00
6.040000000000000000e+02 3.127400682188266057e+00
6.050000000000000000e+02 3.549458558574572820e+00
6.060000000000000000e+02 4.056407548930939910e+00
6.070000000000000000e+02 4.612904472878242679e+00
6.080000000000000000e+02 5.193412065894262852e+00
6.090000000000000000e+02 5.773774033470269629e+00
6.100000000000000000e+02 6.349031257986207599e+00
6.110000000000000000e+02 6.857000394487279493e+00
6.120000000000000000e+02 7.348128893085536184e+00
6.130000000000000000e+02 7.824990651088945981e+00
6.140000000000000000e+02 8.320928175160528184e+00
6.150000000000000000e+02 8.822061028794596638e+00
6.160000000000000000e+02 9.309688172869920564e+00
6.170000000000000000e+02 9.787455991681808243e+00
6.180000000000000000e+02 1.025479786974575447e+01
6.190000000000000000e+02 1.071199439617216242e+01
6.200000000000000000e+02 1.116086217197000607e+01
6.210000000000000000e+02 1.154685545027657234e+01
6.220000000000000000e+02 1.193399453724341619e+01
6.230000000000000000e+02 1.231281002653321899e+01
6.240000000000000000e+02 1.267195383764850192e+01
6.250000000000000000e+02 1.300022989057636380e+01
6.260000000000000000e+02 1.330105333536174861e+01
6.270000000000000000e+02 1.357723093312038110e+01
6.280000000000000000e+02 1.383137474826425617e+01
6.290000000000000000e+02 1.406706808148052978e+01
6.300000000000000000e+02 1.429670197501495821e+01
6.310000000000000000e+02 1.448195737415874618e+01
6.320000000000000000e+02 1.466313303517094724e+01
6.330000000000000000e+02 1.482753257392601043e+01
6.340000000000000000e+02 1.496962884431057361e+01
6.350000000000000000e+02 1.508862119041736527e+01
6.360000000000000000e+02 1.518747854479582671e+01
6.370000000000000000e+02 1.527243032982578619e+01
6.380000000000000000e+02 1.534778969202458399e+01
6.390000000000000000e+02 1.541431474170637017e+01
6.400000000000000000e+02 1.547446128105184648e+01
6.410000000000000000e+02 1.553152644871454591e+01
6.420000000000000000e+02 1.558079092344653915e+01
6.430000000000000000e+02 1.561503804130017414e+01
6.440000000000000000e+02 1.562337423103587675e+01
6.450000000000000000e+02 1.560680537710861771e+01
6.460000000000000000e+02 1.556302571410641278e+01
6.470000000000000000e+02 1.550638904718694988e+01
6.480000000000000000e+02 1.562505545707132093e+01
6.490000000000000000e+02 1.583445104608755116e+01
6.500000000000000000e+02 1.608325193490729532e+01
6.510000000000000000e+02 1.586981898528612156e+01
6.520000000000000000e+02 1.565898140311953490e+01
6.530000000000000000e+02 1.545084034461644151e+01
6.540000000000000000e+02 1.524433763360972272e+01
6.550000000000000000e+02 1.505017820122723826e+01
6.560000000000000000e+02 1.488410404725655312e+01
6.570000000000000000e+02 1.474161051391990540e+01
6.580000000000000000e+02 1.461843389437209417e+01
6.590000000000000000e+02 1.450794889853480640e+01
6.600000000000000000e+02 1.439188930830707136e+01
6.610000000000000000e+02 1.426956309697519210e+01
6.620000000000000000e+02 1.414113031218766814e+01
6.630000000000000000e+02 1.401275129125341401e+01
6.640000000000000000e+02 1.388968545372631525e+01
6.650000000000000000e+02 1.377133201343889901e+01
6.660000000000000000e+02 1.365800594333660989e+01
6.670000000000000000e+02 1.354058069488411675e+01
6.680000000000000000e+02 1.343066566565880215e+01
6.690000000000000000e+02 1.334608257096484962e+01
6.700000000000000000e+02 1.329039405214189529e+01
6.710000000000000000e+02 1.300862157480174197e+01
6.720000000000000000e+02 1.273522453058594017e+01
6.730000000000000000e+02 1.246705896276347225e+01
6.740000000000000000e+02 1.220883624239199960e+01
6.750000000000000000e+02 1.196392564575769413e+01
6.760000000000000000e+02 1.174227027415470204e+01
6.770000000000000000e+02 1.154771106352924548e+01
6.780000000000000000e+02 1.134291554280672010e+01
6.790000000000000000e+02 1.113024524546935190e+01
6.800000000000000000e+02 1.091583497306361394e+01
6.810000000000000000e+02 1.071533456899999770e+01
6.820000000000000000e+02 1.052082483784928968e+01
6.830000000000000000e+02 1.033664461694617565e+01
6.840000000000000000e+02 1.019966417245596624e+01
6.850000000000000000e+02 1.007532220986119320e+01
6.860000000000000000e+02 9.935836472083265036e+00
6.870000000000000000e+02 9.758282449302280170e+00
6.880000000000000000e+02 9.407385381368376542e+00
6.890000000000000000e+02 8.925757990967714051e+00
6.900000000000000000e+02 8.410880600123471496e+00
6.910000000000000000e+02 7.904130490890980631e+00
6.920000000000000000e+02 7.473431864739379371e+00
6.930000000000000000e+02 7.119186866117197532e+00
6.940000000000000000e+02 6.838415365285779757e+00
6.950000000000000000e+02 6.632376326387521281e+00
6.960000000000000000e+02 6.518012785654145880e+00
6.970000000000000000e+02 6.439591292085864893e+00
6.980000000000000000e+02 6.370899253857027489e+00
6.990000000000000000e+02 6.311552964911178343e+00


==> figures/patches/with_diag/HERPIORA/mono_ours_3.txt <==
3.000000000000000000e+02 3.097697292582152784e+01
3.010000000000000000e+02 3.102211293184431184e+01
3.020000000000000000e+02 3.107052357502037765e+01
3.030000000000000000e+02 3.112196914929057456e+01
3.040000000000000000e+02 3.117713303881516751e+01
3.050000000000000000e+02 3.124258695148168385e+01
3.060000000000000000e+02 3.132385233358185062e+01
3.070000000000000000e+02 3.144667664820973485e+01
3.080000000000000000e+02 3.159581140182783088e+01
3.090000000000000000e+02 3.173098092060843456e+01
3.100000000000000000e+02 3.153518112649158311e+01
3.110000000000000000e+02 3.141928739520048453e+01
3.120000000000000000e+02 3.129086289646194885e+01
3.130000000000000000e+02 3.113179443525110557e+01
3.140000000000000000e+02 3.091397837345812860e+01
3.150000000000000000e+02 3.068406915347927821e+01
3.160000000000000000e+02 3.045113821407776555e+01
3.170000000000000000e+02 3.021561834359272325e+01
3.180000000000000000e+02 2.997905810038685459e+01
3.190000000000000000e+02 2.975133142247413076e+01
3.200000000000000000e+02 2.953103119821158273e+01
3.210000000000000000e+02 2.950441349945928593e+01
3.220000000000000000e+02 2.947850696828973227e+01
3.230000000000000000e+02 2.945302928139573950e+01
3.240000000000000000e+02 2.942833324649355831e+01
3.250000000000000000e+02 2.940441413995674935e+01
3.260000000000000000e+02 2.938107128232902809e+01
3.270000000000000000e+02 2.935854878154960801e+01
3.280000000000000000e+02 2.933689578628569450e+01
3.290000000000000000e+02 2.931522941120031334e+01
3.300000000000000000e+02 2.928762627033945520e+01
3.310000000000000000e+02 2.937504981377681545e+01
3.320000000000000000e+02 2.945017878081415219e+01
3.330000000000000000e+02 2.952345063597328334e+01
3.340000000000000000e+02 2.959854413089390590e+01
3.350000000000000000e+02 2.968108887953124864e+01
3.360000000000000000e+02 2.977306297965801107e+01
3.370000000000000000e+02 2.986583686589489162e+01
3.380000000000000000e+02 2.995881406039557504e+01
3.390000000000000000e+02 3.005172690566315197e+01
3.400000000000000000e+02 3.014490848145717905e+01
3.410000000000000000e+02 3.044330541292304559e+01
3.420000000000000000e+02 3.074006697670708732e+01
3.430000000000000000e+02 3.103538900541616741e+01
3.440000000000000000e+02 3.133028009456236163e+01
3.450000000000000000e+02 3.162866425563410999e+01
3.460000000000000000e+02 3.192778537525862248e+01
3.470000000000000000e+02 3.222570964544619443e+01
3.480000000000000000e+02 3.252146326166946722e+01
3.490000000000000000e+02 3.281437990670521998e+01
3.500000000000000000e+02 3.310462816384331575e+01
3.510000000000000000e+02 3.319618441686343857e+01
3.520000000000000000e+02 3.328795488289543414e+01
3.530000000000000000e+02 3.338033706281740365e+01
3.540000000000000000e+02 3.347453369188323080e+01
3.550000000000000000e+02 3.356950638866262437e+01
3.560000000000000000e+02 3.366221761873594431e+01
3.570000000000000000e+02 3.375692287764039179e+01
3.580000000000000000e+02 3.385602242193751721e+01
3.590000000000000000e+02 3.395523662162101175e+01
3.600000000000000000e+02 3.404489876687480887e+01
3.610000000000000000e+02 3.411986056270403367e+01
3.620000000000000000e+02 3.418839544031702360e+01
3.630000000000000000e+02 3.425309431962147499e+01
3.640000000000000000e+02 3.431856213553356127e+01
3.650000000000000000e+02 3.438530334850187131e+01
3.660000000000000000e+02 3.445422174851018582e+01
3.670000000000000000e+02 3.452610220106776495e+01
3.680000000000000000e+02 3.459918897816977079e+01
3.690000000000000000e+02 3.467229104241675230e+01
3.700000000000000000e+02 3.474495988977437122e+01
3.710000000000000000e+02 3.493372195742758635e+01
3.720000000000000000e+02 3.511976050999449939e+01
3.730000000000000000e+02 3.530411612066200888e+01
3.740000000000000000e+02 3.548704787059567423e+01
3.750000000000000000e+02 3.566873241131840189e+01
3.760000000000000000e+02 3.584906992559435679e+01
3.770000000000000000e+02 3.602819551525683295e+01
3.780000000000000000e+02 3.620634024247833338e+01
3.790000000000000000e+02 3.638407223661581469e+01
3.800000000000000000e+02 3.656215411428236450e+01
3.810000000000000000e+02 3.670101102874500754e+01
3.820000000000000000e+02 3.684596490242297051e+01
3.830000000000000000e+02 3.699349543359880954e+01
3.840000000000000000e+02 3.714050144509731410e+01
3.850000000000000000e+02 3.728685096109806807e+01
3.860000000000000000e+02 3.743245742589622438e+01
3.870000000000000000e+02 3.757699892806819975e+01
3.880000000000000000e+02 3.771994596652706377e+01
3.890000000000000000e+02 3.786165104546908822e+01
3.900000000000000000e+02 3.616747601056937356e+01
3.910000000000000000e+02 3.597146365693173919e+01
3.920000000000000000e+02 3.571868846596979097e+01
3.930000000000000000e+02 3.540359522232370182e+01
3.940000000000000000e+02 3.502128659809128663e+01
3.950000000000000000e+02 3.455775614041081667e+01
3.960000000000000000e+02 3.400054329559390709e+01
3.970000000000000000e+02 3.330092004979748310e+01
3.980000000000000000e+02 3.239983842310587647e+01
3.990000000000000000e+02 3.126249206127297953e+01
4.000000000000000000e+02 2.996056058272542799e+01
4.010000000000000000e+02 2.861771920349978160e+01
4.020000000000000000e+02 2.727245427792517773e+01
4.030000000000000000e+02 2.591074318353924966e+01
4.040000000000000000e+02 2.453050270001817168e+01
4.050000000000000000e+02 2.316693926759392852e+01
4.060000000000000000e+02 2.184412232364608641e+01
4.070000000000000000e+02 2.056416980501067471e+01
4.080000000000000000e+02 1.932805021462290540e+01
4.090000000000000000e+02 1.810371262929571046e+01
4.100000000000000000e+02 1.688914590322413289e+01
4.110000000000000000e+02 1.583915370081262530e+01
4.120000000000000000e+02 1.479685202802722621e+01
4.130000000000000000e+02 1.376515042245224940e+01
4.140000000000000000e+02 1.274678454930082871e+01
4.150000000000000000e+02 1.174442747250767560e+01
4.160000000000000000e+02 1.076284684099439382e+01
4.170000000000000000e+02 9.803118409546724976e+00
4.180000000000000000e+02 8.849712535923366374e+00
4.190000000000000000e+02 7.938955834555732061e+00
4.200000000000000000e+02 7.089162535835407120e+00
4.210000000000000000e+02 6.104286235163942642e+00
4.220000000000000000e+02 5.160872699809303299e+00
4.230000000000000000e+02 4.445356291981799046e+00
4.240000000000000000e+02 3.877355788704860640e+00
4.250000000000000000e+02 3.430449110264426782e+00
4.260000000000000000e+02 3.136916695558643831e+00
4.270000000000000000e+02 3.048132903264123783e+00
4.280000000000000000e+02 3.179527706102174722e+00
4.290000000000000000e+02 3.490452042980875191e+00
4.300000000000000000e+02 3.909924532913588546e+00
4.310000000000000000e+02 3.955158480307792601e+00
4.320000000000000000e+02 4.021473614206836800e+00
4.330000000000000000e+02 4.104590288211917404e+00
4.340000000000000000e+02 4.210998625558810105e+00
4.350000000000000000e+02 4.353204211038930183e+00
4.360000000000000000e+02 4.525576800546729395e+00
4.370000000000000000e+02 4.705350906670580535e+00
4.380000000000000000e+02 4.894104756029619807e+00
4.390000000000000000e+02 5.043418078038409469e+00
4.400000000000000000e+02 5.162227628877389840e+00
4.410000000000000000e+02 5.433377826426746715e+00
4.420000000000000000e+02 5.597629154184709854e+00
4.430000000000000000e+02 5.684213263886351619e+00
4.440000000000000000e+02 5.723845706351289309e+00
4.450000000000000000e+02 5.747613534977405791e+00
4.460000000000000000e+02 5.777245097617512926e+00
4.470000000000000000e+02 5.798389292456264776e+00
4.480000000000000000e+02 5.788478968360815102e+00
4.490000000000000000e+02 5.726313190103139661e+00
4.500000000000000000e+02 5.592829724040383255e+00
4.510000000000000000e+02 5.294093625741115083e+00
4.520000000000000000e+02 4.934662135349721979e+00
4.530000000000000000e+02 4.546543895717094941e+00
4.540000000000000000e+02 4.165047842626445451e+00
4.550000000000000000e+02 3.829563625413773043e+00
4.560000000000000000e+02 3.566011521633114079e+00
4.570000000000000000e+02 3.408269534508385767e+00
4.580000000000000000e+02 3.340673763891949477e+00
4.590000000000000000e+02 3.326337304435399211e+00
4.600000000000000000e+02 3.365292010759949548e+00
4.610000000000000000e+02 3.285147263778671167e+00
4.620000000000000000e+02 3.252238644586578520e+00
4.630000000000000000e+02 3.241811826608625768e+00
4.640000000000000000e+02 3.228867220805988758e+00
4.650000000000000000e+02 3.192201464097796482e+00
4.660000000000000000e+02 3.119310690308784828e+00
4.670000000000000000e+02 2.991118291033944221e+00
4.680000000000000000e+02 2.870439737575370298e+00
4.690000000000000000e+02 2.782700417217957689e+00
4.700000000000000000e+02 2.783944103339588416e+00
4.710000000000000000e+02 2.831769704666668108e+00
4.720000000000000000e+02 3.015304897949683927e+00
4.730000000000000000e+02 3.340634600792228071e+00
4.740000000000000000e+02 3.791518870773829875e+00
4.750000000000000000e+02 4.343445718958998114e+00
4.760000000000000000e+02 4.970273209052584740e+00
4.770000000000000000e+02 5.647741453573180692e+00
4.780000000000000000e+02 6.355684422946002776e+00
4.790000000000000000e+02 7.068638579582130710e+00
4.800000000000000000e+02 7.776641858083904069e+00
4.810000000000000000e+02 8.752347540531573600e+00
4.820000000000000000e+02 9.720597302059260869e+00
4.830000000000000000e+02 1.068025090050285186e+01
4.840000000000000000e+02 1.163176204472436837e+01
4.850000000000000000e+02 1.257575166416084400e+01
4.860000000000000000e+02 1.351036200120396558e+01
4.870000000000000000e+02 1.442486626219977097e+01
4.880000000000000000e+02 1.530657696001502188e+01
4.890000000000000000e+02 1.614307104357240519e+01
4.900000000000000000e+02 1.692221373984602906e+01
4.910000000000000000e+02 1.754921276926496176e+01
4.920000000000000000e+02 1.811080655744767753e+01
4.930000000000000000e+02 1.860576572725928202e+01
4.940000000000000000e+02 1.903336187917135547e+01
4.950000000000000000e+02 1.939340994845812460e+01
4.960000000000000000e+02 1.968713563964744750e+01
4.970000000000000000e+02 1.991948276941425888e+01
4.980000000000000000e+02 2.009634711716638833e+01
4.990000000000000000e+02 2.022331102928123414e+01
5.000000000000000000e+02 2.030927104335358990e+01
5.010000000000000000e+02 2.030075512872047838e+01
5.020000000000000000e+02 2.025867146985288514e+01
5.030000000000000000e+02 2.017838747238217323e+01
5.040000000000000000e+02 2.005668522926154296e+01
5.050000000000000000e+02 1.989122615483893952e+01
5.060000000000000000e+02 1.967940809060215557e+01
5.070000000000000000e+02 1.941614559141443763e+01
5.080000000000000000e+02 1.910113590568687059e+01
5.090000000000000000e+02 1.873501855949567840e+01
5.100000000000000000e+02 1.831799486831437562e+01
5.110000000000000000e+02 1.761052101825159966e+01
5.120000000000000000e+02 1.688183870190307090e+01
5.130000000000000000e+02 1.615113173563060656e+01
5.140000000000000000e+02 1.544136391342720671e+01
5.150000000000000000e+02 1.479259338682696701e+01
5.160000000000000000e+02 1.417885172312842101e+01
5.170000000000000000e+02 1.358549115579273270e+01
5.180000000000000000e+02 1.301445634231620652e+01
5.190000000000000000e+02 1.246676968721585332e+01
5.200000000000000000e+02 1.194438714730253537e+01
5.210000000000000000e+02 1.135287303613839427e+01
5.220000000000000000e+02 1.076548311909161804e+01
5.230000000000000000e+02 1.018229649215546040e+01
5.240000000000000000e+02 9.606774969873763226e+00
5.250000000000000000e+02 9.119834983353255708e+00
5.260000000000000000e+02 8.697055494855861824e+00
5.270000000000000000e+02 8.381788037980022921e+00
5.280000000000000000e+02 8.145598055316751740e+00
5.290000000000000000e+02 8.009470979944889990e+00
5.300000000000000000e+02 7.961322066193531555e+00
5.310000000000000000e+02 7.421129742691007003e+00
5.320000000000000000e+02 6.908765876995324184e+00
5.330000000000000000e+02 6.422009166880742193e+00
5.340000000000000000e+02 5.960043305099680389e+00
5.350000000000000000e+02 5.525008017467797572e+00
5.360000000000000000e+02 5.129018037613565006e+00
5.370000000000000000e+02 4.787120486094872618e+00
5.380000000000000000e+02 4.518231570824453591e+00
5.390000000000000000e+02 4.313275319012407572e+00
5.400000000000000000e+02 4.165279406087877945e+00
5.410000000000000000e+02 4.047865228380535640e+00
5.420000000000000000e+02 3.949212092451288125e+00
5.430000000000000000e+02 3.899490797089405270e+00
5.440000000000000000e+02 3.893484333426786570e+00
5.450000000000000000e+02 3.912269363820944701e+00
5.460000000000000000e+02 3.948705935826129387e+00
5.470000000000000000e+02 4.001799231930518452e+00
5.480000000000000000e+02 4.073251324531667272e+00
5.490000000000000000e+02 4.166311914147041051e+00
5.500000000000000000e+02 4.284495853550771116e+00
5.510000000000000000e+02 4.265355275571042881e+00
5.520000000000000000e+02 4.662526135550732143e+00
5.530000000000000000e+02 5.117013677801983462e+00
5.540000000000000000e+02 5.557753094976180641e+00
5.550000000000000000e+02 5.996583916117421253e+00
5.560000000000000000e+02 6.428191583829112155e+00
5.570000000000000000e+02 6.851516558112090038e+00
5.580000000000000000e+02 7.266860139201998692e+00
5.590000000000000000e+02 7.674557720751837842e+00
5.600000000000000000e+02 8.072548329275004875e+00
5.610000000000000000e+02 8.150325056647348632e+00
5.620000000000000000e+02 8.251891062225825024e+00
5.630000000000000000e+02 8.374288351266271135e+00
5.640000000000000000e+02 8.512657460333985071e+00
5.650000000000000000e+02 8.661222193450194951e+00
5.660000000000000000e+02 8.813834838780280734e+00
5.670000000000000000e+02 8.963826184960982602e+00
5.680000000000000000e+02 9.105336009800637953e+00
5.690000000000000000e+02 9.233562497383056566e+00
5.700000000000000000e+02 9.323295796232686783e+00
5.710000000000000000e+02 9.447367306455188185e+00
5.720000000000000000e+02 9.578363720136925608e+00
5.730000000000000000e+02 9.677376942596772835e+00
5.740000000000000000e+02 9.705390123480279740e+00
5.750000000000000000e+02 9.637973998574128842e+00
5.760000000000000000e+02 9.500150744079085996e+00
5.770000000000000000e+02 9.310983215425901349e+00
5.780000000000000000e+02 9.090341288716222934e+00
5.790000000000000000e+02 8.827734806912300058e+00
5.800000000000000000e+02 8.526362802046643097e+00
5.810000000000000000e+02 9.078481715788573325e+00
5.820000000000000000e+02 9.566823882848575877e+00
5.830000000000000000e+02 9.982936020102929575e+00
5.840000000000000000e+02 1.032310497455102727e+01
5.850000000000000000e+02 1.053386035153889289e+01
5.860000000000000000e+02 1.057582569902648650e+01
5.870000000000000000e+02 1.047669587542787717e+01
5.880000000000000000e+02 1.026801343110750864e+01
5.890000000000000000e+02 9.986077926813189620e+00
5.900000000000000000e+02 9.640987541553899476e+00
5.910000000000000000e+02 9.307737689049512042e+00
5.920000000000000000e+02 8.939338385327870284e+00
5.930000000000000000e+02 8.546390583525930396e+00
5.940000000000000000e+02 8.135747630954611509e+00
5.950000000000000000e+02 7.677374366009781070e+00
5.960000000000000000e+02 7.190596379871684540e+00
5.970000000000000000e+02 6.716653433130060691e+00
5.980000000000000000e+02 6.257866397804671799e+00
5.990000000000000000e+02 5.836081399441858331e+00
6.000000000000000000e+02 5.497311165104549424e+00
6.010000000000000000e+02 5.044373136236966815e+00
6.020000000000000000e+02 4.657021836125146308e+00
6.030000000000000000e+02 4.350959545116713123e+00
6.040000000000000000e+02 4.139032614525679499e+00
6.050000000000000000e+02 4.028578516295417522e+00
6.060000000000000000e+02 4.018934368990839445e+00
6.070000000000000000e+02 4.098688742062265966e+00
6.080000000000000000e+02 4.255402806241181501e+00
6.090000000000000000e+02 4.473414686659727302e+00
6.100000000000000000e+02 4.734896344525806988e+00
6.110000000000000000e+02 4.916700033843831363e+00
6.120000000000000000e+02 5.114362879209107149e+00
6.130000000000000000e+02 5.324449334486326180e+00
6.140000000000000000e+02 5.573755378498477242e+00
6.150000000000000000e+02 5.847480297500468716e+00
6.160000000000000000e+02 6.124857352034349667e+00
6.170000000000000000e+02 6.405594808281409591e+00
6.180000000000000000e+02 6.688217001545178064e+00
6.190000000000000000e+02 6.975229664195282453e+00
6.200000000000000000e+02 7.264309883698423675e+00
6.210000000000000000e+02 7.481924850914009717e+00
6.220000000000000000e+02 7.710040106609665322e+00
6.230000000000000000e+02 7.939610816838977847e+00
6.240000000000000000e+02 8.159506836505478589e+00
6.250000000000000000e+02 8.358961536169275064e+00
6.260000000000000000e+02 8.538088641086364561e+00
6.270000000000000000e+02 8.698555333657179034e+00
6.280000000000000000e+02 8.842504649615815282e+00
6.290000000000000000e+02 8.973194169204356641e+00
6.300000000000000000e+02 9.103634649341834972e+00
6.310000000000000000e+02 9.182432908398352467e+00
6.320000000000000000e+02 9.268907877478421042e+00
6.330000000000000000e+02 9.353250778485760364e+00
6.340000000000000000e+02 9.431703791229820055e+00
6.350000000000000000e+02 9.504160380375418882e+00
6.360000000000000000e+02 9.570956992304680000e+00
6.370000000000000000e+02 9.633540092410935785e+00
6.380000000000000000e+02 9.692800298674006498e+00
6.390000000000000000e+02 9.748639055635294426e+00
6.400000000000000000e+02 9.801916476930619737e+00
6.410000000000000000e+02 9.853841776919392004e+00
6.420000000000000000e+02 9.899370898245544836e+00
6.430000000000000000e+02 9.932654825806938703e+00
6.440000000000000000e+02 9.945040244438050792e+00
6.450000000000000000e+02 9.938372893566933541e+00
6.460000000000000000e+02 9.910857002568414842e+00
6.470000000000000000e+02 9.875924944048712462e+00
6.480000000000000000e+02 1.001745039900281142e+01
6.490000000000000000e+02 1.025014228416442741e+01
6.500000000000000000e+02 1.052392187633856224e+01
6.510000000000000000e+02 1.031852620289930478e+01
6.520000000000000000e+02 1.011880094992211987e+01
6.530000000000000000e+02 9.925215096354977007e+00
6.540000000000000000e+02 9.737415720177823530e+00
6.550000000000000000e+02 9.566048954235563784e+00
6.560000000000000000e+02 9.425578934247740293e+00
6.570000000000000000e+02 9.310751847738663045e+00
6.580000000000000000e+02 9.216668484326650201e+00
6.590000000000000000e+02 9.136709957019661488e+00
6.600000000000000000e+02 9.053842227115914909e+00
6.610000000000000000e+02 8.965832511457932696e+00
6.620000000000000000e+02 8.874144208819247481e+00
6.630000000000000000e+02 8.784437369630154535e+00
6.640000000000000000e+02 8.701353537978143038e+00
6.650000000000000000e+02 8.624203464403272790e+00
6.660000000000000000e+02 8.553140193328927054e+00
6.670000000000000000e+02 8.479978689340788023e+00
6.680000000000000000e+02 8.414882770760065966e+00
6.690000000000000000e+02 8.373427013834662702e+00
6.700000000000000000e+02 8.358747020443122011e+00
6.710000000000000000e+02 8.143605381964636791e+00
6.720000000000000000e+02 7.941826796909620789e+00
6.730000000000000000e+02 7.750272441663899947e+00
6.740000000000000000e+02 7.570237685854501741e+00
6.750000000000000000e+02 7.404539363677419495e+00
6.760000000000000000e+02 7.261248969228935479e+00
6.770000000000000000e+02 7.142588839913460497e+00
6.780000000000000000e+02 7.018141757020171845e+00
6.790000000000000000e+02 6.890308410176663401e+00
6.800000000000000000e+02 6.764226404454197095e+00
6.810000000000000000e+02 6.651776267598142667e+00
6.820000000000000000e+02 6.546210933522633724e+00
6.830000000000000000e+02 6.450184575671674914e+00
6.840000000000000000e+02 6.389596298856581313e+00
6.850000000000000000e+02 6.375619586742187650e+00
6.860000000000000000e+02 6.418580567509376777e+00
6.870000000000000000e+02 6.499980607102276764e+00
6.880000000000000000e+02 6.497658792873195033e+00
6.890000000000000000e+02 6.411440305521783678e+00
6.900000000000000000e+02 6.268681574823113500e+00
6.910000000000000000e+02 6.162407300528425225e+00
6.920000000000000000e+02 6.122540201026251516e+00
6.930000000000000000e+02 6.149126795967632120e+00
6.940000000000000000e+02 6.218929142062969539e+00
6.950000000000000000e+02 6.273525393696377961e+00
6.960000000000000000e+02 6.321676355553645266e+00
6.970000000000000000e+02 6.365433834691582859e+00
6.980000000000000000e+02 6.403287077586157672e+00
6.990000000000000000e+02 6.436822993546543970e+00


==> figures/patches/with_diag/HERPIORA/mono_ours_4.txt <==
3.000000000000000000e+02 9.116181416882335853e+00
3.010000000000000000e+02 8.899595858995914099e+00
3.020000000000000000e+02 8.675077441082764906e+00
3.030000000000000000e+02 8.444138531580268392e+00
3.040000000000000000e+02 8.204350207324186073e+00
3.050000000000000000e+02 7.935090906442218817e+00
3.060000000000000000e+02 7.618397539912227678e+00
3.070000000000000000e+02 7.166091878932979498e+00
3.080000000000000000e+02 6.663642713454286159e+00
3.090000000000000000e+02 6.231622113007719399e+00
3.100000000000000000e+02 6.396578306910863709e+00
3.110000000000000000e+02 6.377274047563613379e+00
3.120000000000000000e+02 6.406018240053231061e+00
3.130000000000000000e+02 6.499889661111773798e+00
3.140000000000000000e+02 6.694888548946614115e+00
3.150000000000000000e+02 6.925628414973921565e+00
3.160000000000000000e+02 7.180509811121089214e+00
3.170000000000000000e+02 7.460567649529568968e+00
3.180000000000000000e+02 7.762860023043870683e+00
3.190000000000000000e+02 8.043258748848924000e+00
3.200000000000000000e+02 8.299157051652032990e+00
3.210000000000000000e+02 8.175431850658528177e+00
3.220000000000000000e+02 8.044678669730949139e+00
3.230000000000000000e+02 7.912207436032070440e+00
3.240000000000000000e+02 7.776834221077367104e+00
3.250000000000000000e+02 7.638756549367430537e+00
3.260000000000000000e+02 7.498813349840634856e+00
3.270000000000000000e+02 7.356074215377970127e+00
3.280000000000000000e+02 7.210376902912769559e+00
3.290000000000000000e+02 7.065515336293101356e+00
3.300000000000000000e+02 6.935467873207290523e+00
3.310000000000000000e+02 6.796685206100821830e+00
3.320000000000000000e+02 6.701894332499289675e+00
3.330000000000000000e+02 6.621479030734588989e+00
3.340000000000000000e+02 6.532435801873676340e+00
3.350000000000000000e+02 6.396174611966028323e+00
3.360000000000000000e+02 6.178101166942187028e+00
3.370000000000000000e+02 5.941422819486481544e+00
3.380000000000000000e+02 5.703767036008557056e+00
3.390000000000000000e+02 5.466553301408962895e+00
3.400000000000000000e+02 5.228594553588081340e+00
3.410000000000000000e+02 4.628765951983590199e+00
3.420000000000000000e+02 4.036258583994954741e+00
3.430000000000000000e+02 3.450878045206437150e+00
3.440000000000000000e+02 2.869770530563604538e+00
3.450000000000000000e+02 2.275545083434327154e+00
3.460000000000000000e+02 1.660441903999917868e+00
3.470000000000000000e+02 1.049123378704085674e+00
3.480000000000000000e+02 5.320840460349708367e-01
3.490000000000000000e+02 5.479693597695558527e-01
3.500000000000000000e+02 1.059409040974762073e+00
3.510000000000000000e+02 1.326981386929131590e+00
3.520000000000000000e+02 1.598412756476050189e+00
3.530000000000000000e+02 1.874046026471966497e+00
3.540000000000000000e+02 2.157471971321409221e+00
3.550000000000000000e+02 2.447868543402189179e+00
3.560000000000000000e+02 2.739263394306909571e+00
3.570000000000000000e+02 3.041456832589468195e+00
3.580000000000000000e+02 3.362642893193329208e+00
3.590000000000000000e+02 3.689260463182217009e+00
3.600000000000000000e+02 3.992175291930065040e+00
3.610000000000000000e+02 4.188016536459397976e+00
3.620000000000000000e+02 4.374927123495095493e+00
3.630000000000000000e+02 4.559612966549123847e+00
3.640000000000000000e+02 4.752722450545572741e+00
3.650000000000000000e+02 4.954339434392664998e+00
3.660000000000000000e+02 5.165499456050888227e+00
3.670000000000000000e+02 5.386774097411652917e+00
3.680000000000000000e+02 5.612881442095696727e+00
3.690000000000000000e+02 5.840779648515022515e+00
3.700000000000000000e+02 6.069296537789996115e+00
3.710000000000000000e+02 6.474756798072404784e+00
3.720000000000000000e+02 6.875768744863024473e+00
3.730000000000000000e+02 7.274244488579940437e+00
3.740000000000000000e+02 7.670633552120822429e+00
3.750000000000000000e+02 8.065276639122966884e+00
3.760000000000000000e+02 8.457911905687703680e+00
3.770000000000000000e+02 8.849131885606933423e+00
3.780000000000000000e+02 9.240374971163298312e+00
3.790000000000000000e+02 9.632343827710489137e+00
3.800000000000000000e+02 1.002638454003632873e+01
3.810000000000000000e+02 1.037110504174325953e+01
3.820000000000000000e+02 1.073190716214264917e+01
3.830000000000000000e+02 1.110004353967863011e+01
3.840000000000000000e+02 1.146772109892659230e+01
3.850000000000000000e+02 1.183450162197596178e+01
3.860000000000000000e+02 1.220016414171136532e+01
3.870000000000000000e+02 1.256406139311290637e+01
3.880000000000000000e+02 1.292505785628124571e+01
3.890000000000000000e+02 1.328364066745454330e+01
3.900000000000000000e+02 1.323442278549807227e+01
3.910000000000000000e+02 1.345369798876181200e+01
3.920000000000000000e+02 1.365651993565263567e+01
3.930000000000000000e+02 1.383973412467663344e+01
3.940000000000000000e+02 1.399977841318163030e+01
3.950000000000000000e+02 1.412183463011754903e+01
3.960000000000000000e+02 1.419452198271442178e+01
3.970000000000000000e+02 1.421857358084334599e+01
3.980000000000000000e+02 1.419614149347595244e+01
3.990000000000000000e+02 1.412756106615688800e+01
4.000000000000000000e+02 1.400892735271522938e+01
4.010000000000000000e+02 1.380882821035394592e+01
4.020000000000000000e+02 1.355961537244092163e+01
4.030000000000000000e+02 1.324572378469475886e+01
4.040000000000000000e+02 1.286392829237417068e+01
4.050000000000000000e+02 1.244185541252788596e+01
4.060000000000000000e+02 1.199806853259398132e+01
4.070000000000000000e+02 1.153446592015989758e+01
4.080000000000000000e+02 1.105228460164927995e+01
4.090000000000000000e+02 1.053366955406281846e+01
4.100000000000000000e+02 9.982117460178345780e+00
4.110000000000000000e+02 9.490793547709007072e+00
4.120000000000000000e+02 8.976709692660477913e+00
4.130000000000000000e+02 8.444171691747961006e+00
4.140000000000000000e+02 7.897824847793442515e+00
4.150000000000000000e+02 7.342689439506754567e+00
4.160000000000000000e+02 6.785689869717558942e+00
4.170000000000000000e+02 6.227483766972151891e+00
4.180000000000000000e+02 5.649438854967376855e+00
4.190000000000000000e+02 5.086701350677110156e+00
4.200000000000000000e+02 4.555982493371125486e+00
4.210000000000000000e+02 3.895934495527165087e+00
4.220000000000000000e+02 3.279145977312638127e+00
4.230000000000000000e+02 2.910298937940921871e+00
4.240000000000000000e+02 2.715117489072295776e+00
4.250000000000000000e+02 2.663604151045665169e+00
4.260000000000000000e+02 2.760414376729392494e+00
4.270000000000000000e+02 2.996133273174729439e+00
4.280000000000000000e+02 3.338528048278953886e+00
4.290000000000000000e+02 3.746555543005999134e+00
4.300000000000000000e+02 4.180794253389633397e+00
4.310000000000000000e+02 4.198647236322981868e+00
4.320000000000000000e+02 4.212023353475377263e+00
4.330000000000000000e+02 4.224168769193656026e+00
4.340000000000000000e+02 4.245126580544022588e+00
4.350000000000000000e+02 4.288771169141270434e+00
4.360000000000000000e+02 4.351618900039381010e+00
4.370000000000000000e+02 4.415571038502186241e+00
4.380000000000000000e+02 4.484674730445043167e+00
4.390000000000000000e+02 4.524451481699613531e+00
4.400000000000000000e+02 4.553400597060639043e+00
4.410000000000000000e+02 4.751060757155202374e+00
4.420000000000000000e+02 4.857374412095806449e+00
4.430000000000000000e+02 4.897527175136125344e+00
4.440000000000000000e+02 4.898370127910213867e+00
4.450000000000000000e+02 4.887275621909478396e+00
4.460000000000000000e+02 4.883468149915465517e+00
4.470000000000000000e+02 4.874538621200245281e+00
4.480000000000000000e+02 4.840980522102471539e+00
4.490000000000000000e+02 4.764748549734147076e+00
4.500000000000000000e+02 4.630180037758170108e+00
4.510000000000000000e+02 4.317270951815837421e+00
4.520000000000000000e+02 3.954749762388488854e+00
4.530000000000000000e+02 3.571921766670674625e+00
4.540000000000000000e+02 3.203085469181252254e+00
4.550000000000000000e+02 2.888898990524586097e+00
4.560000000000000000e+02 2.657737759208177675e+00
4.570000000000000000e+02 2.524932258105444305e+00
4.580000000000000000e+02 2.464843065478961037e+00
4.590000000000000000e+02 2.449712134857026324e+00
4.600000000000000000e+02 2.481376507744065929e+00
4.610000000000000000e+02 2.381430680504626363e+00
4.620000000000000000e+02 2.334671187715143148e+00
4.630000000000000000e+02 2.321009743713506879e+00
4.640000000000000000e+02 2.319611448123865216e+00
4.650000000000000000e+02 2.314101648582438386e+00
4.660000000000000000e+02 2.297979337852725568e+00
4.670000000000000000e+02 2.255319069407765387e+00
4.680000000000000000e+02 2.256453886005294063e+00
4.690000000000000000e+02 2.326103048831440478e+00
4.700000000000000000e+02 2.506035436170966690e+00
4.710000000000000000e+02 2.753018974500286209e+00
4.720000000000000000e+02 3.108061851760461902e+00
4.730000000000000000e+02 3.558292252143554713e+00
4.740000000000000000e+02 4.085644873391188980e+00
4.750000000000000000e+02 4.673608040037042777e+00
4.760000000000000000e+02 5.306719657649480837e+00
4.770000000000000000e+02 5.970303781688602207e+00
4.780000000000000000e+02 6.651658154285467361e+00
4.790000000000000000e+02 7.331626530114910167e+00
4.800000000000000000e+02 8.003158337925963650e+00
4.810000000000000000e+02 8.942930384712264313e+00
4.820000000000000000e+02 9.872701798747286261e+00
4.830000000000000000e+02 1.079225135793137902e+01
4.840000000000000000e+02 1.170227096994717364e+01
4.850000000000000000e+02 1.260330180936148814e+01
4.860000000000000000e+02 1.349354427135553536e+01
4.870000000000000000e+02 1.436343606950049612e+01
4.880000000000000000e+02 1.520176746275647517e+01
4.890000000000000000e+02 1.599762305190484213e+01
4.900000000000000000e+02 1.674038162019269649e+01
4.910000000000000000e+02 1.733466752455332127e+01
4.920000000000000000e+02 1.786893643176361479e+01
4.930000000000000000e+02 1.834174083916977338e+01
4.940000000000000000e+02 1.875204376014541907e+01
4.950000000000000000e+02 1.909927672406061205e+01
4.960000000000000000e+02 1.938415594816261844e+01
4.970000000000000000e+02 1.961082961664002511e+01
4.980000000000000000e+02 1.978436930212957279e+01
4.990000000000000000e+02 1.990961944797198413e+01
5.000000000000000000e+02 1.999483888258168562e+01
5.010000000000000000e+02 1.998600118564394634e+01
5.020000000000000000e+02 1.994412081277221560e+01
5.030000000000000000e+02 1.986468601305115911e+01
5.040000000000000000e+02 1.974459892321500121e+01
5.050000000000000000e+02 1.958163200467979337e+01
5.060000000000000000e+02 1.937341721945280781e+01
5.070000000000000000e+02 1.911553676974223137e+01
5.080000000000000000e+02 1.880819334707152990e+01
5.090000000000000000e+02 1.845222338554390618e+01
5.100000000000000000e+02 1.804777366886824552e+01
5.110000000000000000e+02 1.735399421974475942e+01
5.120000000000000000e+02 1.664037317313368902e+01
5.130000000000000000e+02 1.592524568108192717e+01
5.140000000000000000e+02 1.523099851577132569e+01
5.150000000000000000e+02 1.459741644107747227e+01
5.160000000000000000e+02 1.399821716225348567e+01
5.170000000000000000e+02 1.341882711566240616e+01
5.180000000000000000e+02 1.286135994302254026e+01
5.190000000000000000e+02 1.232692938665608651e+01
5.200000000000000000e+02 1.181752764703546710e+01
5.210000000000000000e+02 1.123726730582968081e+01
5.220000000000000000e+02 1.066059988607076825e+01
5.230000000000000000e+02 1.008757638608689078e+01
5.240000000000000000e+02 9.521667363665425654e+00
5.250000000000000000e+02 9.044226562122448243e+00
5.260000000000000000e+02 8.630669930245264965e+00
5.270000000000000000e+02 8.324494817364843868e+00
5.280000000000000000e+02 8.096977694127520664e+00
5.290000000000000000e+02 7.969050963013866173e+00
5.300000000000000000e+02 7.928408269266649100e+00
5.310000000000000000e+02 7.393865511444212224e+00
5.320000000000000000e+02 6.886623538527975263e+00
5.330000000000000000e+02 6.404500932275454694e+00
5.340000000000000000e+02 5.946711109613837642e+00
5.350000000000000000e+02 5.515411251233560463e+00
5.360000000000000000e+02 5.122710156911754353e+00
5.370000000000000000e+02 4.783579869070614166e+00
5.380000000000000000e+02 4.516850562997582585e+00
5.390000000000000000e+02 4.313378384709620761e+00
5.400000000000000000e+02 4.166188346044497059e+00
5.410000000000000000e+02 4.048898070410033689e+00
5.420000000000000000e+02 3.949949179949984845e+00
5.430000000000000000e+02 3.899626534658410471e+00
5.440000000000000000e+02 3.892838851130139055e+00
5.450000000000000000e+02 3.910776681737824223e+00
5.460000000000000000e+02 3.946391631325215421e+00
5.470000000000000000e+02 3.998758014003628514e+00
5.480000000000000000e+02 4.069628588969790961e+00
5.490000000000000000e+02 4.162289888338641219e+00
5.500000000000000000e+02 4.280281797978100933e+00
5.510000000000000000e+02 4.260767789768399538e+00
5.520000000000000000e+02 4.658007282883772859e+00
5.530000000000000000e+02 5.112579615642671271e+00
5.540000000000000000e+02 5.553367021553540894e+00
5.550000000000000000e+02 5.992220377494118289e+00
5.560000000000000000e+02 6.423824108985471959e+00
5.570000000000000000e+02 6.847122019649686031e+00
5.580000000000000000e+02 7.262419726542531428e+00
5.590000000000000000e+02 7.670056839764616718e+00
5.600000000000000000e+02 8.067976983810128289e+00
5.610000000000000000e+02 8.145729606852857074e+00
5.620000000000000000e+02 8.247285853301695724e+00
5.630000000000000000e+02 8.369682971406808392e+00
5.640000000000000000e+02 8.508056814296715231e+00
5.650000000000000000e+02 8.656627174347727660e+00
5.660000000000000000e+02 8.809243628502802181e+00
5.670000000000000000e+02 8.959235988005595175e+00
5.680000000000000000e+02 9.100744564874041487e+00
5.690000000000000000e+02 9.228967619093438657e+00
5.700000000000000000e+02 9.318677462130221301e+00
5.710000000000000000e+02 9.443064697159311294e+00
5.720000000000000000e+02 9.574386164895594575e+00
5.730000000000000000e+02 9.673713318286036866e+00
5.740000000000000000e+02 9.702013037278371499e+00
5.750000000000000000e+02 9.634849257956901170e+00
5.760000000000000000e+02 9.497264858717626268e+00
5.770000000000000000e+02 9.308332937728335921e+00
5.780000000000000000e+02 9.087934183917980135e+00
5.790000000000000000e+02 8.825562314222706206e+00
5.800000000000000000e+02 8.524409698632190668e+00
5.810000000000000000e+02 9.077212174844712322e+00
5.820000000000000000e+02 9.566147917786373966e+00
5.830000000000000000e+02 9.982794613146106499e+00
5.840000000000000000e+02 1.032346076090511744e+01
5.850000000000000000e+02 1.053467598681016071e+01
5.860000000000000000e+02 1.057706993444332966e+01
5.870000000000000000e+02 1.047835562879629911e+01
5.880000000000000000e+02 1.027008885093975010e+01
5.890000000000000000e+02 9.988580411397434133e+00
5.900000000000000000e+02 9.643934551693643442e+00
5.910000000000000000e+02 9.311322915618447382e+00
5.920000000000000000e+02 8.943593219940963124e+00
5.930000000000000000e+02 8.551352611974188278e+00
5.940000000000000000e+02 8.141459465202210311e+00
5.950000000000000000e+02 7.683891377268605716e+00
5.960000000000000000e+02 7.197985577391912138e+00
5.970000000000000000e+02 6.724983601315858373e+00
5.980000000000000000e+02 6.267181380289107651e+00
5.990000000000000000e+02 5.846379519865392282e+00
6.000000000000000000e+02 5.508493099137900195e+00
6.010000000000000000e+02 5.056145020147324587e+00
6.020000000000000000e+02 4.669279263101139499e+00
6.030000000000000000e+02 4.363510301686482684e+00
6.040000000000000000e+02 4.151592477815689186e+00
6.050000000000000000e+02 4.040800749978288309e+00
6.060000000000000000e+02 4.030460510400830643e+00
6.070000000000000000e+02 4.109238030508299389e+00
6.080000000000000000e+02 4.264817578674493959e+00
6.090000000000000000e+02 4.481667044880650153e+00
6.100000000000000000e+02 4.742027983403753311e+00
6.110000000000000000e+02 4.922891419652787093e+00
6.120000000000000000e+02 5.119672087810194228e+00
6.130000000000000000e+02 5.328934177129930561e+00
6.140000000000000000e+02 5.577394258355711010e+00
6.150000000000000000e+02 5.850304813941050952e+00
6.160000000000000000e+02 6.126942419023097663e+00
6.170000000000000000e+02 6.407004396721165840e+00
6.180000000000000000e+02 6.689012346436610912e+00
6.190000000000000000e+02 6.975474392807092805e+00
6.200000000000000000e+02 7.264052567397079940e+00
6.210000000000000000e+02 7.481231506596867753e+00
6.220000000000000000e+02 7.708926288083258527e+00
6.230000000000000000e+02 7.938104575299976595e+00
6.240000000000000000e+02 8.157648117856119541e+00
6.250000000000000000e+02 8.356799847730570718e+00
6.260000000000000000e+02 8.535660417713273773e+00
6.270000000000000000e+02 8.695887852632209203e+00
6.280000000000000000e+02 8.839617012705145882e+00
6.290000000000000000e+02 8.970096703212524503e+00
6.300000000000000000e+02 9.100324865094641780e+00
6.310000000000000000e+02 9.178904758112089723e+00
6.320000000000000000e+02 9.265165055813593398e+00
6.330000000000000000e+02 9.349308980269213976e+00
6.340000000000000000e+02 9.427579565479259571e+00
6.350000000000000000e+02 9.499870869926899886e+00
6.360000000000000000e+02 9.566518725187794558e+00
6.370000000000000000e+02 9.628967140847858985e+00
6.380000000000000000e+02 9.688107400438859429e+00
6.390000000000000000e+02 9.743845949405217866e+00
6.400000000000000000e+02 9.797041563705679579e+00
6.410000000000000000e+02 9.848897549119461914e+00
6.420000000000000000e+02 9.894368092261384362e+00
6.430000000000000000e+02 9.927607287580208606e+00
6.440000000000000000e+02 9.939968481652766030e+00
6.450000000000000000e+02 9.933295668116290500e+00
6.460000000000000000e+02 9.905793352410341868e+00
6.470000000000000000e+02 9.870885628788066413e+00
6.480000000000000000e+02 1.001235268926835786e+01
6.490000000000000000e+02 1.024495068480686655e+01
6.500000000000000000e+02 1.051863272391000237e+01
6.510000000000000000e+02 1.031329470737609633e+01
6.520000000000000000e+02 1.011363170710145276e+01
6.530000000000000000e+02 9.920113107984825263e+00
6.540000000000000000e+02 9.732386985854343919e+00
6.550000000000000000e+02 9.561094178981287328e+00
6.560000000000000000e+02 9.420690082427128687e+00
6.570000000000000000e+02 9.305920904158121232e+00
6.580000000000000000e+02 9.211887146129052795e+00
6.590000000000000000e+02 9.131972793938981425e+00
6.600000000000000000e+02 9.049154125340201915e+00
6.610000000000000000e+02 8.961193418622261930e+00
6.620000000000000000e+02 8.869558337561098682e+00
6.630000000000000000e+02 8.779905053825121541e+00
6.640000000000000000e+02 8.696870765966918881e+00
6.650000000000000000e+02 8.619766008982319150e+00
6.660000000000000000e+02 8.548743312471046352e+00
6.670000000000000000e+02 8.475621331260883906e+00
6.680000000000000000e+02 8.410555225708701954e+00
6.690000000000000000e+02 8.369108716671432191e+00
6.700000000000000000e+02 8.354414780776703964e+00
6.710000000000000000e+02 8.139424158210852411e+00
6.720000000000000000e+02 7.937804106352475131e+00
6.730000000000000000e+02 7.746416191389497108e+00
6.740000000000000000e+02 7.566540478144106352e+00
6.750000000000000000e+02 7.400993386410880781e+00
6.760000000000000000e+02 7.257839052181878081e+00
6.770000000000000000e+02 7.139294060971651312e+00
6.780000000000000000e+02 7.014973212296523819e+00
6.790000000000000000e+02 6.887277132314706840e+00
6.800000000000000000e+02 6.761339295371784353e+00
6.810000000000000000e+02 6.649024196614770510e+00
6.820000000000000000e+02 6.543590271663344282e+00
6.830000000000000000e+02 6.447684798536385209e+00
6.840000000000000000e+02 6.387204652034389696e+00
6.850000000000000000e+02 6.373899744335969508e+00
6.860000000000000000e+02 6.417445500116915724e+00
6.870000000000000000e+02 6.499385964082533995e+00
6.880000000000000000e+02 6.497640622413152656e+00
6.890000000000000000e+02 6.412027067527271029e+00
6.900000000000000000e+02 6.269884607549525590e+00
6.910000000000000000e+02 6.164438494472478602e+00
6.920000000000000000e+02 6.125402822840948502e+00
6.930000000000000000e+02 6.152805260645914487e+00
6.940000000000000000e+02 6.222964483688524062e+00
6.950000000000000000e+02 6.277700141146360657e+00
6.960000000000000000e+02 6.325927980316285115e+00
6.970000000000000000e+02 6.369707035265346207e+00
6.980000000000000000e+02 6.407536896715492425e+00
6.990000000000000000e+02 6.441012818742764878e+00


==> figures/patches/with_diag/IXCRLALE/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,2.5287289927682672,2.819804420049606,11.83743583855626,12.430583663852504
B,2.0379393340346215,2.3713527644705223,7.241197644264641,7.942380678743457
C,1.9181788799625377,2.177534120727762,8.24670838920372,8.619568347388558
D50,1.985893917866656,2.5186502091193503,6.961364062996606,7.666069141628364
D55,1.9215668377557258,2.4037027094831354,7.28731731905545,7.8310658697424325
D60,1.9606137337539349,2.310227561462682,7.713555458531297,8.083404293762785
D65,2.0871396898655155,2.2357718921064587,8.154117886084595,8.351624005261412
D75,2.467220884044499,2.129703442870061,8.945309627922267,8.832262298067416
E,4.273120792128124,2.0564732850085963,6.585860664920956,7.398341139252035
FL1,0.6949329904038041,0.6084191689974139,9.837727181086452,9.775356755941285
FL2,1.1027621176209876,0.8325605316732775,7.44868175648492,7.796732228471961
FL3,1.4922044179071774,1.261851346946864,7.479142765140162,7.973795707829038
FL4,1.5312469600705265,1.3275707334289548,8.906827466326977,9.41120589639707
FL5,0.6832519094327038,0.47262168045948955,10.322091185940925,10.169418468761647
FL6,1.4894949506161028,1.247857410326727,7.485697529730506,7.724373804529165
FL7,1.2156378436189212,1.349766701609875,9.042918707037478,9.164717015944378
FL8,2.0080458061260313,2.1438178732607485,7.5949661931528105,8.013988499356357
FL9,1.3293139321604799,1.463417600327684,7.607437403533011,8.15877466660561
FL10,1.6862287656154564,1.601480465368677,8.801730848211948,8.8543667647463
FL11,1.4641775795612468,1.354635569132237,7.41454587156783,7.761443587494006
FL12,0.7937399956529685,0.655059958989654,9.058519792418464,9.53353506866454
HP1,0.5364786187451877,0.5232506365427864,16.844385542409306,16.991239494228886
HP2,0.9233614441281868,0.9463113153568747,12.827059891531999,13.108856692804762
HP3,1.2385210867343661,1.4606686034448735,9.593357937806754,10.162909699630768
HP4,0.6225118412060737,0.3854390281108667,7.382597627316011,8.027362841325385
HP5,1.5466775105671375,1.7703725800955323,7.88735954846084,8.573154237408463
LED-B1,1.8638149135375026,1.7855703937435692,12.455445236992952,12.720890526127615
LED-B2,1.812732933955654,1.7135673079244356,11.005133581359406,11.31456282216061
LED-B3,1.957553092496325,1.830337350766907,8.293944734898519,8.69695264144397
LED-B4,0.9775648261551788,0.7914927084561594,8.533681264881064,8.770511193812458
LED-B5,1.2867049353515427,1.0957724675102924,9.616121301248299,9.745607941002072
LED-BH1,2.6152746360805517,2.567072484325583,12.55738083769479,12.880274788804613
LED-RGB1,6.887777773900457,6.858448530712693,15.580249221575572,15.842526882208329
LED-V1,2.6174435486002885,2.995987838812781,12.970095592886187,13.674579197614678
LED-V2,2.4164065036376754,2.7507792385838292,7.483719436078109,8.309827586270183


==> figures/patches/with_diag/IXCRLALE/mono_hullin_3.txt <==
3.000000000000000000e+02 3.886002505951523034e+01
3.010000000000000000e+02 3.890777095060159496e+01
3.020000000000000000e+02 3.895578085473949415e+01
3.030000000000000000e+02 3.900329181665767209e+01
3.040000000000000000e+02 3.904992210876176273e+01
3.050000000000000000e+02 3.909472497324840390e+01
3.060000000000000000e+02 3.913688493540667679e+01
3.070000000000000000e+02 3.917950709091195449e+01
3.080000000000000000e+02 3.922268561866297176e+01
3.090000000000000000e+02 3.926648650363340920e+01
3.100000000000000000e+02 3.931088704168853809e+01
3.110000000000000000e+02 3.933235334396797356e+01
3.120000000000000000e+02 3.935362891813842623e+01
3.130000000000000000e+02 3.937481591140173975e+01
3.140000000000000000e+02 3.939585548136021487e+01
3.150000000000000000e+02 3.941684578796303384e+01
3.160000000000000000e+02 3.943760272883013585e+01
3.170000000000000000e+02 3.945819474202422583e+01
3.180000000000000000e+02 3.947858783012882355e+01
3.190000000000000000e+02 3.949750465662420140e+01
3.200000000000000000e+02 3.949595072241439908e+01
3.210000000000000000e+02 3.944282507241229041e+01
3.220000000000000000e+02 3.936314790748501480e+01
3.230000000000000000e+02 3.923384748577233694e+01
3.240000000000000000e+02 3.909120228194559132e+01
3.250000000000000000e+02 3.894743259377746369e+01
3.260000000000000000e+02 3.880322611586580450e+01
3.270000000000000000e+02 3.865882363623989448e+01
3.280000000000000000e+02 3.851544303403507286e+01
3.290000000000000000e+02 3.837910248492607934e+01
3.300000000000000000e+02 3.825003230394941767e+01
3.310000000000000000e+02 3.808352172399457913e+01
3.320000000000000000e+02 3.791631962042543336e+01
3.330000000000000000e+02 3.774842491975143588e+01
3.340000000000000000e+02 3.757983750418987512e+01
3.350000000000000000e+02 3.741055836463323914e+01
3.360000000000000000e+02 3.724058978232484662e+01
3.370000000000000000e+02 3.706993551061627556e+01
3.380000000000000000e+02 3.689860101133069747e+01
3.390000000000000000e+02 3.672659370566658055e+01
3.400000000000000000e+02 3.655380151977173142e+01
3.410000000000000000e+02 3.652251106343929621e+01
3.420000000000000000e+02 3.649124816061081589e+01
3.430000000000000000e+02 3.646001340588627926e+01
3.440000000000000000e+02 3.642880737913041855e+01
3.450000000000000000e+02 3.639763066470037245e+01
3.460000000000000000e+02 3.636648386075655282e+01
3.470000000000000000e+02 3.633536757968755637e+01
3.480000000000000000e+02 3.630428244853575848e+01
3.490000000000000000e+02 3.627322910942227452e+01
3.500000000000000000e+02 3.624209101832347812e+01
3.510000000000000000e+02 3.641240438221879572e+01
3.520000000000000000e+02 3.657893204538910936e+01
3.530000000000000000e+02 3.674092526836599859e+01
3.540000000000000000e+02 3.689282238546706338e+01
3.550000000000000000e+02 3.702053478447796664e+01
3.560000000000000000e+02 3.707983471069254477e+01
3.570000000000000000e+02 3.710440750064617532e+01
3.580000000000000000e+02 3.711392227983566983e+01
3.590000000000000000e+02 3.712111340679851423e+01
3.600000000000000000e+02 3.712744780411110668e+01
3.610000000000000000e+02 3.750072259663557617e+01
3.620000000000000000e+02 3.786719100424179629e+01
3.630000000000000000e+02 3.822739318115439744e+01
3.640000000000000000e+02 3.858116674788394107e+01
3.650000000000000000e+02 3.892851743462753689e+01
3.660000000000000000e+02 3.926723287883676505e+01
3.670000000000000000e+02 3.955419816024199520e+01
3.680000000000000000e+02 3.980747519035521975e+01
3.690000000000000000e+02 4.004946168816147889e+01
3.700000000000000000e+02 4.028568204498981942e+01
3.710000000000000000e+02 4.053602264314982762e+01
3.720000000000000000e+02 4.078143330400536115e+01
3.730000000000000000e+02 4.100799757393851053e+01
3.740000000000000000e+02 4.121186857192650876e+01
3.750000000000000000e+02 4.139989464345190839e+01
3.760000000000000000e+02 4.157203655957118116e+01
3.770000000000000000e+02 4.172977795619560482e+01
3.780000000000000000e+02 4.188476293566220221e+01
3.790000000000000000e+02 4.203799529747978880e+01
3.800000000000000000e+02 4.219100832129604584e+01
3.810000000000000000e+02 4.224476956190112986e+01
3.820000000000000000e+02 4.229855714602327055e+01
3.830000000000000000e+02 4.235236104935641777e+01
3.840000000000000000e+02 4.240619457640789847e+01
3.850000000000000000e+02 4.246006168970132677e+01
3.860000000000000000e+02 4.251395808312982894e+01
3.870000000000000000e+02 4.256787284005820027e+01
3.880000000000000000e+02 4.262181509160428305e+01
3.890000000000000000e+02 4.267560083908881552e+01
3.900000000000000000e+02 3.812084635084057282e+01
3.910000000000000000e+02 3.728491037702477229e+01
3.920000000000000000e+02 3.627334763574015142e+01
3.930000000000000000e+02 3.505695375589327512e+01
3.940000000000000000e+02 3.372871625268200546e+01
3.950000000000000000e+02 3.243131715079497468e+01
3.960000000000000000e+02 3.108694835904551468e+01
3.970000000000000000e+02 2.969466858759040306e+01
3.980000000000000000e+02 2.826654485816973761e+01
3.990000000000000000e+02 2.680576977710433439e+01
4.000000000000000000e+02 2.531428516149516739e+01
4.010000000000000000e+02 2.386212243731049298e+01
4.020000000000000000e+02 2.236202104581983718e+01
4.030000000000000000e+02 2.081388837014219106e+01
4.040000000000000000e+02 1.922589263421308559e+01
4.050000000000000000e+02 1.761670125079206528e+01
4.060000000000000000e+02 1.601585444394399715e+01
4.070000000000000000e+02 1.446411107453788958e+01
4.080000000000000000e+02 1.301539985392214405e+01
4.090000000000000000e+02 1.174161497028481982e+01
4.100000000000000000e+02 1.073302717974319087e+01
4.110000000000000000e+02 9.874857274900303850e+00
4.120000000000000000e+02 9.395846175488193452e+00
4.130000000000000000e+02 9.354598776485783418e+00
4.140000000000000000e+02 9.748495621552104140e+00
4.150000000000000000e+02 1.050499669388288559e+01
4.160000000000000000e+02 1.150699507742644023e+01
4.170000000000000000e+02 1.262648639793630778e+01
4.180000000000000000e+02 1.376030056993629991e+01
4.190000000000000000e+02 1.483825007893963743e+01
4.200000000000000000e+02 1.581322074957738977e+01
4.210000000000000000e+02 1.683522857392916805e+01
4.220000000000000000e+02 1.775585582017766129e+01
4.230000000000000000e+02 1.859497098516378699e+01
4.240000000000000000e+02 1.937704489909919303e+01
4.250000000000000000e+02 2.013336631688866873e+01
4.260000000000000000e+02 2.088509634999215692e+01
4.270000000000000000e+02 2.162153941328282514e+01
4.280000000000000000e+02 2.232321138114696524e+01
4.290000000000000000e+02 2.296924519730764658e+01
4.300000000000000000e+02 2.353921810507442913e+01
4.310000000000000000e+02 2.387601259958969990e+01
4.320000000000000000e+02 2.414712645229510457e+01
4.330000000000000000e+02 2.437391392254373557e+01
4.340000000000000000e+02 2.457844179028551679e+01
4.350000000000000000e+02 2.478740684651224058e+01
4.360000000000000000e+02 2.501788499088116424e+01
4.370000000000000000e+02 2.523679146219535951e+01
4.380000000000000000e+02 2.541362845268528403e+01
4.390000000000000000e+02 2.551572241779104644e+01
4.400000000000000000e+02 2.551077704919829259e+01
4.410000000000000000e+02 2.529818928595087968e+01
4.420000000000000000e+02 2.500475061045526459e+01
4.430000000000000000e+02 2.465095900791604322e+01
4.440000000000000000e+02 2.426782835228037527e+01
4.450000000000000000e+02 2.387363651014272747e+01
4.460000000000000000e+02 2.348445200775423558e+01
4.470000000000000000e+02 2.308634370384577039e+01
4.480000000000000000e+02 2.265575476977203806e+01
4.490000000000000000e+02 2.216978025875011582e+01
4.500000000000000000e+02 2.160619479698919321e+01
4.510000000000000000e+02 2.140904207911620460e+01
4.520000000000000000e+02 2.115231591082585894e+01
4.530000000000000000e+02 2.086763124792074464e+01
4.540000000000000000e+02 2.058548838994460084e+01
4.550000000000000000e+02 2.033618323836341801e+01
4.560000000000000000e+02 2.015239024134876544e+01
4.570000000000000000e+02 2.007007222767231980e+01
4.580000000000000000e+02 2.007073596216896405e+01
4.590000000000000000e+02 2.012611842101075865e+01
4.600000000000000000e+02 2.023148541945915824e+01
4.610000000000000000e+02 1.986416582517957252e+01
4.620000000000000000e+02 1.952800510526697764e+01
4.630000000000000000e+02 1.919806999435564876e+01
4.640000000000000000e+02 1.885030298703206952e+01
4.650000000000000000e+02 1.846084521178162419e+01
4.660000000000000000e+02 1.801079539225280612e+01
4.670000000000000000e+02 1.750163903859396441e+01
4.680000000000000000e+02 1.693568746647934020e+01
4.690000000000000000e+02 1.631993019320955796e+01
4.700000000000000000e+02 1.566538547199482245e+01
4.710000000000000000e+02 1.500095037850988078e+01
4.720000000000000000e+02 1.430907797994592023e+01
4.730000000000000000e+02 1.360569450990805151e+01
4.740000000000000000e+02 1.290946211567781887e+01
4.750000000000000000e+02 1.224132329634702288e+01
4.760000000000000000e+02 1.162220058252578703e+01
4.770000000000000000e+02 1.107092221024064926e+01
4.780000000000000000e+02 1.060565925941335585e+01
4.790000000000000000e+02 1.024167560931425491e+01
4.800000000000000000e+02 9.988912908854048922e+00
4.810000000000000000e+02 9.942172687523591179e+00
4.820000000000000000e+02 9.997112593898677346e+00
4.830000000000000000e+02 1.014329602895212012e+01
4.840000000000000000e+02 1.037273126463378503e+01
4.850000000000000000e+02 1.067717787174092514e+01
4.860000000000000000e+02 1.104704311767348912e+01
4.870000000000000000e+02 1.146784793495811527e+01
4.880000000000000000e+02 1.192124386278029391e+01
4.890000000000000000e+02 1.238789294164600285e+01
4.900000000000000000e+02 1.284954708885391383e+01
4.910000000000000000e+02 1.322680343618448084e+01
4.920000000000000000e+02 1.357534683182104374e+01
4.930000000000000000e+02 1.389473501837759883e+01
4.940000000000000000e+02 1.418681420484713129e+01
4.950000000000000000e+02 1.445527650560717348e+01
4.960000000000000000e+02 1.470447508186491525e+01
4.970000000000000000e+02 1.493886192618891684e+01
4.980000000000000000e+02 1.516361577966304353e+01
4.990000000000000000e+02 1.538386469071207507e+01
5.000000000000000000e+02 1.560831932396855137e+01
5.010000000000000000e+02 1.590143389417046471e+01
5.020000000000000000e+02 1.620437535918666327e+01
5.030000000000000000e+02 1.651721405526665976e+01
5.040000000000000000e+02 1.684162097637213762e+01
5.050000000000000000e+02 1.717792690790268395e+01
5.060000000000000000e+02 1.752542031409056733e+01
5.070000000000000000e+02 1.788191914429152618e+01
5.080000000000000000e+02 1.824588238118103689e+01
5.090000000000000000e+02 1.861691774721964165e+01
5.100000000000000000e+02 1.899536997708738539e+01
5.110000000000000000e+02 1.970194482990781992e+01
5.120000000000000000e+02 2.040686825466725551e+01
5.130000000000000000e+02 2.110424619462761342e+01
5.140000000000000000e+02 2.178902077891520506e+01
5.150000000000000000e+02 2.246079800266476667e+01
5.160000000000000000e+02 2.311241708318530641e+01
5.170000000000000000e+02 2.373298519741307544e+01
5.180000000000000000e+02 2.431887889303130734e+01
5.190000000000000000e+02 2.486647161166605358e+01
5.200000000000000000e+02 2.537220396061273675e+01
5.210000000000000000e+02 2.640275352703827139e+01
5.220000000000000000e+02 2.733511334021952877e+01
5.230000000000000000e+02 2.819992330780038614e+01
5.240000000000000000e+02 2.903172690223754770e+01
5.250000000000000000e+02 2.981419402953610387e+01
5.260000000000000000e+02 3.053336704230921939e+01
5.270000000000000000e+02 3.117687635831572024e+01
5.280000000000000000e+02 3.174773695105770699e+01
5.290000000000000000e+02 3.225157359717762517e+01
5.300000000000000000e+02 3.269377751255898801e+01
5.310000000000000000e+02 3.293173882665087859e+01
5.320000000000000000e+02 3.311152273158674575e+01
5.330000000000000000e+02 3.323346811578801407e+01
5.340000000000000000e+02 3.329678880197079138e+01
5.350000000000000000e+02 3.330182526936057030e+01
5.360000000000000000e+02 3.326717101278030242e+01
5.370000000000000000e+02 3.325892179968127493e+01
5.380000000000000000e+02 3.327954564728315745e+01
5.390000000000000000e+02 3.326996658360013015e+01
5.400000000000000000e+02 3.321938234650030353e+01
5.410000000000000000e+02 3.294557794632682857e+01
5.420000000000000000e+02 3.265280992594567522e+01
5.430000000000000000e+02 3.238035108324967126e+01
5.440000000000000000e+02 3.218158668734304939e+01
5.450000000000000000e+02 3.200928057837983687e+01
5.460000000000000000e+02 3.182071416994731550e+01
5.470000000000000000e+02 3.161462278894181921e+01
5.480000000000000000e+02 3.138035607384495762e+01
5.490000000000000000e+02 3.111269974663918347e+01
5.500000000000000000e+02 3.081312226550495481e+01
5.510000000000000000e+02 3.007715940460073512e+01
5.520000000000000000e+02 2.926640738536629271e+01
5.530000000000000000e+02 2.843368463613844810e+01
5.540000000000000000e+02 2.765870277515699627e+01
5.550000000000000000e+02 2.700275243803510605e+01
5.560000000000000000e+02 2.632528023441557252e+01
5.570000000000000000e+02 2.553617518726327518e+01
5.580000000000000000e+02 2.470292211282808026e+01
5.590000000000000000e+02 2.384998156756231324e+01
5.600000000000000000e+02 2.299526697334836101e+01
5.610000000000000000e+02 2.213912522627926549e+01
5.620000000000000000e+02 2.126296203253517803e+01
5.630000000000000000e+02 2.035746343535187464e+01
5.640000000000000000e+02 1.941341439915222011e+01
5.650000000000000000e+02 1.842200731200509978e+01
5.660000000000000000e+02 1.737829870793754949e+01
5.670000000000000000e+02 1.629012172551129467e+01
5.680000000000000000e+02 1.517014407978353674e+01
5.690000000000000000e+02 1.403258582879085914e+01
5.700000000000000000e+02 1.289822610830169580e+01
5.710000000000000000e+02 1.177007369181260366e+01
5.720000000000000000e+02 1.066488471989990039e+01
5.730000000000000000e+02 9.598556440958478930e+00
5.740000000000000000e+02 8.595774670870653722e+00
5.750000000000000000e+02 7.693513235351039370e+00
5.760000000000000000e+02 6.941875709802592276e+00
5.770000000000000000e+02 6.405045150708074786e+00
5.780000000000000000e+02 6.171176416300358625e+00
5.790000000000000000e+02 6.302991241045704740e+00
5.800000000000000000e+02 6.815112798483534462e+00
5.810000000000000000e+02 7.741736440132622299e+00
5.820000000000000000e+02 8.819122286539409217e+00
5.830000000000000000e+02 9.980934959842606702e+00
5.840000000000000000e+02 1.118523376053959595e+01
5.850000000000000000e+02 1.240110337531182694e+01
5.860000000000000000e+02 1.360293774774635089e+01
5.870000000000000000e+02 1.478643442203133418e+01
5.880000000000000000e+02 1.595384630864087327e+01
5.890000000000000000e+02 1.710105039165564733e+01
5.900000000000000000e+02 1.822100106055782476e+01
5.910000000000000000e+02 1.933336439134480855e+01
5.920000000000000000e+02 2.043116702695036579e+01
5.930000000000000000e+02 2.150731912101733556e+01
5.940000000000000000e+02 2.255564919199267848e+01
5.950000000000000000e+02 2.358105326023407855e+01
5.960000000000000000e+02 2.459297187416970232e+01
5.970000000000000000e+02 2.556704971553618577e+01
5.980000000000000000e+02 2.654728053466687498e+01
5.990000000000000000e+02 2.752522420293680483e+01
6.000000000000000000e+02 2.849139694086260732e+01
6.010000000000000000e+02 2.947516542097803338e+01
6.020000000000000000e+02 3.048095503671255457e+01
6.030000000000000000e+02 3.146011805491526303e+01
6.040000000000000000e+02 3.240801703542945233e+01
6.050000000000000000e+02 3.332076942469862502e+01
6.060000000000000000e+02 3.419634426229659852e+01
6.070000000000000000e+02 3.503647404787816555e+01
6.080000000000000000e+02 3.584308064117963966e+01
6.090000000000000000e+02 3.660860701729298938e+01
6.100000000000000000e+02 3.733146451688348577e+01
6.110000000000000000e+02 3.761582641367647284e+01
6.120000000000000000e+02 3.785471581944641883e+01
6.130000000000000000e+02 3.805713803830614239e+01
6.140000000000000000e+02 3.823407656003902133e+01
6.150000000000000000e+02 3.838690429767781609e+01
6.160000000000000000e+02 3.851546138585806744e+01
6.170000000000000000e+02 3.862632349180709923e+01
6.180000000000000000e+02 3.872513945234289423e+01
6.190000000000000000e+02 3.882369565094881381e+01
6.200000000000000000e+02 3.897202490876258452e+01
6.210000000000000000e+02 3.922654440378144614e+01
6.220000000000000000e+02 3.946454348300838433e+01
6.230000000000000000e+02 3.968199025773813560e+01
6.240000000000000000e+02 3.987388297198608456e+01
6.250000000000000000e+02 4.003633590280249166e+01
6.260000000000000000e+02 4.017073999889844060e+01
6.270000000000000000e+02 4.029001000603716420e+01
6.280000000000000000e+02 4.038911801009393088e+01
6.290000000000000000e+02 4.047570536495209126e+01
6.300000000000000000e+02 4.055457928670961820e+01
6.310000000000000000e+02 4.058298449237937433e+01
6.320000000000000000e+02 4.060392045784170278e+01
6.330000000000000000e+02 4.062904701008587693e+01
6.340000000000000000e+02 4.065610134170631795e+01
6.350000000000000000e+02 4.066577142550021762e+01
6.360000000000000000e+02 4.064436610235357250e+01
6.370000000000000000e+02 4.058282063054900846e+01
6.380000000000000000e+02 4.048185094814994045e+01
6.390000000000000000e+02 4.034652395405085912e+01
6.400000000000000000e+02 4.018514833914247220e+01
6.410000000000000000e+02 4.001484094175412309e+01
6.420000000000000000e+02 3.983447288292137500e+01
6.430000000000000000e+02 3.964071450517209172e+01
6.440000000000000000e+02 3.942881457586465643e+01
6.450000000000000000e+02 3.919352685519151436e+01
6.460000000000000000e+02 3.893175182783771504e+01
6.470000000000000000e+02 3.864815750756223167e+01
6.480000000000000000e+02 3.834877252802235859e+01
6.490000000000000000e+02 3.803820942112680825e+01
6.500000000000000000e+02 3.770684042684700898e+01
6.510000000000000000e+02 3.740155338632361293e+01
6.520000000000000000e+02 3.708557523594556926e+01
6.530000000000000000e+02 3.676625227706379206e+01
6.540000000000000000e+02 3.644429423150516101e+01
6.550000000000000000e+02 3.611971772532842806e+01
6.560000000000000000e+02 3.579221930250972150e+01
6.570000000000000000e+02 3.546140297727985313e+01
6.580000000000000000e+02 3.512665723575493359e+01
6.590000000000000000e+02 3.478714870736988019e+01
6.600000000000000000e+02 3.444146855822113906e+01
6.610000000000000000e+02 3.409158025925768243e+01
6.620000000000000000e+02 3.373612712603129893e+01
6.630000000000000000e+02 3.337466755676798158e+01
6.640000000000000000e+02 3.300679588296172540e+01
6.650000000000000000e+02 3.263225704977227792e+01
6.660000000000000000e+02 3.225088976217564607e+01
6.670000000000000000e+02 3.186320300952570506e+01
6.680000000000000000e+02 3.146977528430058868e+01
6.690000000000000000e+02 3.110098370733953388e+01
6.700000000000000000e+02 3.079889489460161300e+01
6.710000000000000000e+02 3.044648367720097681e+01
6.720000000000000000e+02 3.009535043042017932e+01
6.730000000000000000e+02 2.975868346665279063e+01
6.740000000000000000e+02 2.945580828268394669e+01
6.750000000000000000e+02 2.915570101581921136e+01
6.760000000000000000e+02 2.881897187525455095e+01
6.770000000000000000e+02 2.843218577296034866e+01
6.780000000000000000e+02 2.801977986527403530e+01
6.790000000000000000e+02 2.758097757384532400e+01
6.800000000000000000e+02 2.712161674927220290e+01
6.810000000000000000e+02 2.664871509614403067e+01
6.820000000000000000e+02 2.617091546501017518e+01
6.830000000000000000e+02 2.569064246094910686e+01
6.840000000000000000e+02 2.519309073614584094e+01
6.850000000000000000e+02 2.464353441288561797e+01
6.860000000000000000e+02 2.404316169547545101e+01
6.870000000000000000e+02 2.340204826611303801e+01
6.880000000000000000e+02 2.272942326081489739e+01
6.890000000000000000e+02 2.202827601997405438e+01
6.900000000000000000e+02 2.129785898160994506e+01
6.910000000000000000e+02 2.056819141310090870e+01
6.920000000000000000e+02 1.980323216840833211e+01
6.930000000000000000e+02 1.899662717624373087e+01
6.940000000000000000e+02 1.824873477536603517e+01
6.950000000000000000e+02 1.764210158317365185e+01
6.960000000000000000e+02 1.706964013577659856e+01
6.970000000000000000e+02 1.643443974082837755e+01
6.980000000000000000e+02 1.576657204102728649e+01
6.990000000000000000e+02 1.511497884035327743e+01


==> figures/patches/with_diag/IXCRLALE/mono_hullin_4.txt <==
3.000000000000000000e+02 9.336859777342464639e+00
3.010000000000000000e+02 9.157334515605588976e+00
3.020000000000000000e+02 8.985381731362457103e+00
3.030000000000000000e+02 8.820160638576782119e+00
3.040000000000000000e+02 8.660299904669271243e+00
3.050000000000000000e+02 8.506848998716053600e+00
3.060000000000000000e+02 8.360591626612489335e+00
3.070000000000000000e+02 8.226639471136877546e+00
3.080000000000000000e+02 8.104018425776775558e+00
3.090000000000000000e+02 7.993943773877754566e+00
3.100000000000000000e+02 7.896664662907655341e+00
3.110000000000000000e+02 7.731549158470713223e+00
3.120000000000000000e+02 7.568135444639682241e+00
3.130000000000000000e+02 7.406935958301994916e+00
3.140000000000000000e+02 7.247870710937731609e+00
3.150000000000000000e+02 7.091432059044863401e+00
3.160000000000000000e+02 6.937142639155830182e+00
3.170000000000000000e+02 6.785405085675868087e+00
3.180000000000000000e+02 6.636279017124389057e+00
3.190000000000000000e+02 6.487267374187818625e+00
3.200000000000000000e+02 6.294030734081602851e+00
3.210000000000000000e+02 6.095773644048150253e+00
3.220000000000000000e+02 5.836439127877308231e+00
3.230000000000000000e+02 5.464850846761780012e+00
3.240000000000000000e+02 5.066570571458517414e+00
3.250000000000000000e+02 4.674301188402234963e+00
3.260000000000000000e+02 4.293585913752886896e+00
3.270000000000000000e+02 3.930341102397118203e+00
3.280000000000000000e+02 3.594340952702810732e+00
3.290000000000000000e+02 3.302892723847275835e+00
3.300000000000000000e+02 3.060337369234194860e+00
3.310000000000000000e+02 3.113533093087777814e+00
3.320000000000000000e+02 3.172230716365665781e+00
3.330000000000000000e+02 3.236529917628321318e+00
3.340000000000000000e+02 3.306522924377106598e+00
3.350000000000000000e+02 3.382296167962346889e+00
3.360000000000000000e+02 3.463931963492365540e+00
3.370000000000000000e+02 3.551510492159950960e+00
3.380000000000000000e+02 3.645111674746393859e+00
3.390000000000000000e+02 3.744817293921286261e+00
3.400000000000000000e+02 3.850528321661267572e+00
3.410000000000000000e+02 3.779780697819547619e+00
3.420000000000000000e+02 3.716195462727394538e+00
3.430000000000000000e+02 3.660154517293263687e+00
3.440000000000000000e+02 3.612018637313964220e+00
3.450000000000000000e+02 3.572117798393781740e+00
3.460000000000000000e+02 3.540741351883601062e+00
3.470000000000000000e+02 3.518128838100749611e+00
3.480000000000000000e+02 3.504461856805751285e+00
3.490000000000000000e+02 3.499857607503000345e+00
3.500000000000000000e+02 3.504136412776547083e+00
3.510000000000000000e+02 3.759671962464802064e+00
3.520000000000000000e+02 4.069518692558923512e+00
3.530000000000000000e+02 4.414357337971844153e+00
3.540000000000000000e+02 4.765337676806891132e+00
3.550000000000000000e+02 5.070751836688060621e+00
3.560000000000000000e+02 5.194365190600771953e+00
3.570000000000000000e+02 5.222789919551092730e+00
3.580000000000000000e+02 5.183457015132543866e+00
3.590000000000000000e+02 5.140347846070548954e+00
3.600000000000000000e+02 5.103973584039032119e+00
3.610000000000000000e+02 5.224150531167668809e+00
3.620000000000000000e+02 5.408965592589981775e+00
3.630000000000000000e+02 5.650601113353769911e+00
3.640000000000000000e+02 5.939099954959614180e+00
3.650000000000000000e+02 6.265190683210327904e+00
3.660000000000000000e+02 6.612537158886769184e+00
3.670000000000000000e+02 6.850673469028270013e+00
3.680000000000000000e+02 7.040354561870692862e+00
3.690000000000000000e+02 7.246758406210838999e+00
3.700000000000000000e+02 7.482909750363198498e+00
3.710000000000000000e+02 8.092553700009981199e+00
3.720000000000000000e+02 8.692943623816052678e+00
3.730000000000000000e+02 9.247725908748355650e+00
3.740000000000000000e+02 9.747080968307932025e+00
3.750000000000000000e+02 1.020536345796299038e+01
3.760000000000000000e+02 1.062217824335503735e+01
3.770000000000000000e+02 1.100464462206296368e+01
3.780000000000000000e+02 1.138124543028746416e+01
3.790000000000000000e+02 1.175457646038316817e+01
3.800000000000000000e+02 1.212765583330848607e+01
3.810000000000000000e+02 1.227205929752572011e+01
3.820000000000000000e+02 1.242186296732839956e+01
3.830000000000000000e+02 1.257663499563108545e+01
3.840000000000000000e+02 1.273634810783603832e+01
3.850000000000000000e+02 1.290083107067342283e+01
3.860000000000000000e+02 1.306979724084168026e+01
3.870000000000000000e+02 1.324292993904768423e+01
3.880000000000000000e+02 1.342014325194941371e+01
3.890000000000000000e+02 1.360030473641172755e+01
3.900000000000000000e+02 1.267037771482131170e+01
3.910000000000000000e+02 1.269870984037220829e+01
3.920000000000000000e+02 1.268239277148248867e+01
3.930000000000000000e+02 1.261350236444583217e+01
3.940000000000000000e+02 1.248343838669247319e+01
3.950000000000000000e+02 1.228263052677380784e+01
3.960000000000000000e+02 1.199248272406287619e+01
3.970000000000000000e+02 1.161143093721038788e+01
3.980000000000000000e+02 1.115243411052673927e+01
3.990000000000000000e+02 1.061476419516209191e+01
4.000000000000000000e+02 9.997518924713725497e+00
4.010000000000000000e+02 9.374383094441453679e+00
4.020000000000000000e+02 8.690844809742179322e+00
4.030000000000000000e+02 7.963126368188875759e+00
4.040000000000000000e+02 7.219754411324241339e+00
4.050000000000000000e+02 6.520252262025314494e+00
4.060000000000000000e+02 5.960561536797105653e+00
4.070000000000000000e+02 5.666410446525611988e+00
4.080000000000000000e+02 5.756870277975023598e+00
4.090000000000000000e+02 6.278592227550848115e+00
4.100000000000000000e+02 7.180131036682040779e+00
4.110000000000000000e+02 8.092473303826645648e+00
4.120000000000000000e+02 9.201416718988468801e+00
4.130000000000000000e+02 1.042490506940244899e+01
4.140000000000000000e+02 1.169640713539063626e+01
4.150000000000000000e+02 1.297112083065728960e+01
4.160000000000000000e+02 1.422079504292846686e+01
4.170000000000000000e+02 1.541757750397511550e+01
4.180000000000000000e+02 1.653596736204231021e+01
4.190000000000000000e+02 1.755301023226926560e+01
4.200000000000000000e+02 1.844754691870419805e+01
4.210000000000000000e+02 1.936547473624049687e+01
4.220000000000000000e+02 2.018412769821692621e+01
4.230000000000000000e+02 2.092523689195839509e+01
4.240000000000000000e+02 2.161304086774707756e+01
4.250000000000000000e+02 2.227766828780675823e+01
4.260000000000000000e+02 2.293955423095481905e+01
4.270000000000000000e+02 2.358875609693473407e+01
4.280000000000000000e+02 2.420693489018384881e+01
4.290000000000000000e+02 2.477440186182663595e+01
4.300000000000000000e+02 2.527173432094458150e+01
4.310000000000000000e+02 2.554143271126688219e+01
4.320000000000000000e+02 2.575081698010266962e+01
4.330000000000000000e+02 2.591994841792486781e+01
4.340000000000000000e+02 2.606967660377815221e+01
4.350000000000000000e+02 2.622541879255201280e+01
4.360000000000000000e+02 2.640358192914799673e+01
4.370000000000000000e+02 2.657262982013483921e+01
4.380000000000000000e+02 2.670299516836911025e+01
4.390000000000000000e+02 2.676303992971083545e+01
4.400000000000000000e+02 2.672140100775494531e+01
4.410000000000000000e+02 2.648396206750945581e+01
4.420000000000000000e+02 2.616997530434573349e+01
4.430000000000000000e+02 2.579864655687396890e+01
4.440000000000000000e+02 2.539974937841972036e+01
4.450000000000000000e+02 2.499040547414017510e+01
4.460000000000000000e+02 2.458591657187904289e+01
4.470000000000000000e+02 2.417281922938400029e+01
4.480000000000000000e+02 2.372828365734629230e+01
4.490000000000000000e+02 2.323005622827707484e+01
4.500000000000000000e+02 2.265647309210019245e+01
4.510000000000000000e+02 2.244557987431825907e+01
4.520000000000000000e+02 2.217636399243156831e+01
4.530000000000000000e+02 2.187933026891739274e+01
4.540000000000000000e+02 2.158402424994127600e+01
4.550000000000000000e+02 2.131998222248178720e+01
4.560000000000000000e+02 2.111952375900442647e+01
4.570000000000000000e+02 2.101913979858985471e+01
4.580000000000000000e+02 2.100091582657638156e+01
4.590000000000000000e+02 2.103732592793078027e+01
4.600000000000000000e+02 2.112320631949768668e+01
4.610000000000000000e+02 2.073326948252980273e+01
4.620000000000000000e+02 2.037348036183379918e+01
4.630000000000000000e+02 2.001939324001714482e+01
4.640000000000000000e+02 1.964730472635749337e+01
4.650000000000000000e+02 1.923355713594771643e+01
4.660000000000000000e+02 1.875912645403128565e+01
4.670000000000000000e+02 1.822476376778446294e+01
4.680000000000000000e+02 1.763206419454855123e+01
4.690000000000000000e+02 1.698689190121641346e+01
4.700000000000000000e+02 1.629880687015760188e+01
4.710000000000000000e+02 1.560612482241083754e+01
4.720000000000000000e+02 1.487983439915571360e+01
4.730000000000000000e+02 1.413406514989601526e+01
4.740000000000000000e+02 1.338549445328584042e+01
4.750000000000000000e+02 1.265307698781363932e+01
4.760000000000000000e+02 1.195584198358112005e+01
4.770000000000000000e+02 1.131129097321470844e+01
4.780000000000000000e+02 1.073740367039366994e+01
4.790000000000000000e+02 1.025102731884976848e+01
4.800000000000000000e+02 9.865819662568132031e+00
4.810000000000000000e+02 9.683897582056875564e+00
4.820000000000000000e+02 9.606183549275419509e+00
4.830000000000000000e+02 9.625925198494345025e+00
4.840000000000000000e+02 9.738043530799524561e+00
4.850000000000000000e+02 9.936281233396110579e+00
4.860000000000000000e+02 1.021263024922213880e+01
4.870000000000000000e+02 1.055533313660567352e+01
4.880000000000000000e+02 1.094785790924780322e+01
4.890000000000000000e+02 1.137141517010462977e+01
4.900000000000000000e+02 1.180742610131865966e+01
4.910000000000000000e+02 1.217442208354774458e+01
4.920000000000000000e+02 1.252612257247936434e+01
4.930000000000000000e+02 1.285931500846252007e+01
4.940000000000000000e+02 1.317357888946098399e+01
4.950000000000000000e+02 1.347078176542229322e+01
4.960000000000000000e+02 1.375373511197737209e+01
4.970000000000000000e+02 1.402560498815556933e+01
4.980000000000000000e+02 1.429056559948657323e+01
4.990000000000000000e+02 1.455292931078223262e+01
5.000000000000000000e+02 1.482080367618143590e+01
5.010000000000000000e+02 1.515832148860657824e+01
5.020000000000000000e+02 1.550549190597269877e+01
5.030000000000000000e+02 1.586209250809625004e+01
5.040000000000000000e+02 1.622953788914943374e+01
5.050000000000000000e+02 1.660788286991378371e+01
5.060000000000000000e+02 1.699622468465922864e+01
5.070000000000000000e+02 1.739241736642960845e+01
5.080000000000000000e+02 1.779487910112255378e+01
5.090000000000000000e+02 1.820307772689237069e+01
5.100000000000000000e+02 1.861717118676490301e+01
5.110000000000000000e+02 1.935692902893871192e+01
5.120000000000000000e+02 2.009230620760783737e+01
5.130000000000000000e+02 2.081741525413835703e+01
5.140000000000000000e+02 2.152731923729969310e+01
5.150000000000000000e+02 2.222181596734808551e+01
5.160000000000000000e+02 2.289395076540128571e+01
5.170000000000000000e+02 2.353306786191280864e+01
5.180000000000000000e+02 2.413577586789044460e+01
5.190000000000000000e+02 2.469864743983178812e+01
5.200000000000000000e+02 2.521829520642616274e+01
5.210000000000000000e+02 2.625992255854673374e+01
5.220000000000000000e+02 2.720268840329638138e+01
5.230000000000000000e+02 2.807736463644245006e+01
5.240000000000000000e+02 2.891859397658574338e+01
5.250000000000000000e+02 2.971007812761520128e+01
5.260000000000000000e+02 3.043786535056771925e+01
5.270000000000000000e+02 3.108956122721557236e+01
5.280000000000000000e+02 3.166817236209913489e+01
5.290000000000000000e+02 3.217932499019018877e+01
5.300000000000000000e+02 3.262841670456072762e+01
5.310000000000000000e+02 3.287279820191913160e+01
5.320000000000000000e+02 3.305862608656194368e+01
5.330000000000000000e+02 3.318626492195610211e+01
5.340000000000000000e+02 3.325494678638155222e+01
5.350000000000000000e+02 3.326502485462646064e+01
5.360000000000000000e+02 3.323510008443032859e+01
5.370000000000000000e+02 3.323126212883790487e+01
5.380000000000000000e+02 3.325596172739350465e+01
5.390000000000000000e+02 3.325010958614448953e+01
5.400000000000000000e+02 3.320290550984609723e+01
5.410000000000000000e+02 3.293217796229989602e+01
5.420000000000000000e+02 3.264214466976672924e+01
5.430000000000000000e+02 3.237209063529154207e+01
5.440000000000000000e+02 3.217541111735288695e+01
5.450000000000000000e+02 3.200487731295076088e+01
5.460000000000000000e+02 3.181777721267767589e+01
5.470000000000000000e+02 3.161285211956346686e+01
5.480000000000000000e+02 3.137945575654174846e+01
5.490000000000000000e+02 3.111237684234401613e+01
5.500000000000000000e+02 3.081308654377374623e+01
5.510000000000000000e+02 3.007715940460073512e+01
5.520000000000000000e+02 2.926640738536629271e+01
5.530000000000000000e+02 2.843368463613844810e+01
5.540000000000000000e+02 2.765870277515699627e+01
5.550000000000000000e+02 2.700275243803510605e+01
5.560000000000000000e+02 2.632528023441557252e+01
5.570000000000000000e+02 2.553617518726327518e+01
5.580000000000000000e+02 2.470292211282808026e+01
5.590000000000000000e+02 2.384998156756231324e+01
5.600000000000000000e+02 2.299526697334836101e+01
5.610000000000000000e+02 2.213912522627926549e+01
5.620000000000000000e+02 2.126296203253517803e+01
5.630000000000000000e+02 2.035746343535187464e+01
5.640000000000000000e+02 1.941341439915222011e+01
5.650000000000000000e+02 1.842200731200509978e+01
5.660000000000000000e+02 1.737829870793754949e+01
5.670000000000000000e+02 1.629012172551129467e+01
5.680000000000000000e+02 1.517014407978353674e+01
5.690000000000000000e+02 1.403258582879085914e+01
5.700000000000000000e+02 1.289822610830169580e+01
5.710000000000000000e+02 1.177007369181260366e+01
5.720000000000000000e+02 1.066488471989990039e+01
5.730000000000000000e+02 9.598556440958478930e+00
5.740000000000000000e+02 8.595774670870653722e+00
5.750000000000000000e+02 7.693513235351039370e+00
5.760000000000000000e+02 6.941875709802592276e+00
5.770000000000000000e+02 6.405045150708074786e+00
5.780000000000000000e+02 6.171176416300358625e+00
5.790000000000000000e+02 6.302991241045704740e+00
5.800000000000000000e+02 6.815112798483534462e+00
5.810000000000000000e+02 7.741736440132622299e+00
5.820000000000000000e+02 8.819122286539409217e+00
5.830000000000000000e+02 9.980934959842606702e+00
5.840000000000000000e+02 1.118523376053959595e+01
5.850000000000000000e+02 1.240110337531182694e+01
5.860000000000000000e+02 1.360293774774635089e+01
5.870000000000000000e+02 1.478643442203133418e+01
5.880000000000000000e+02 1.595384630864087327e+01
5.890000000000000000e+02 1.710105039165564733e+01
5.900000000000000000e+02 1.822100106055782476e+01
5.910000000000000000e+02 1.933336439134480855e+01
5.920000000000000000e+02 2.043116702695036579e+01
5.930000000000000000e+02 2.150731912101733556e+01
5.940000000000000000e+02 2.255564919199267848e+01
5.950000000000000000e+02 2.358105326023407855e+01
5.960000000000000000e+02 2.459297187416970232e+01
5.970000000000000000e+02 2.556704971553618577e+01
5.980000000000000000e+02 2.654728053466687498e+01
5.990000000000000000e+02 2.752522420293680483e+01
6.000000000000000000e+02 2.849139694086260732e+01
6.010000000000000000e+02 2.947516542097803338e+01
6.020000000000000000e+02 3.048095503671255457e+01
6.030000000000000000e+02 3.146011805491526303e+01
6.040000000000000000e+02 3.240801703542945233e+01
6.050000000000000000e+02 3.332076942469862502e+01
6.060000000000000000e+02 3.419634426229659852e+01
6.070000000000000000e+02 3.503647404787816555e+01
6.080000000000000000e+02 3.584308064117963966e+01
6.090000000000000000e+02 3.660860701729298938e+01
6.100000000000000000e+02 3.733146451688348577e+01
6.110000000000000000e+02 3.761582641367647284e+01
6.120000000000000000e+02 3.785471581944641883e+01
6.130000000000000000e+02 3.805713803830614239e+01
6.140000000000000000e+02 3.823407656003902133e+01
6.150000000000000000e+02 3.838690429767781609e+01
6.160000000000000000e+02 3.851546138585806744e+01
6.170000000000000000e+02 3.862632349180709923e+01
6.180000000000000000e+02 3.872513945234289423e+01
6.190000000000000000e+02 3.882369565094881381e+01
6.200000000000000000e+02 3.897202490876258452e+01
6.210000000000000000e+02 3.922654440378144614e+01
6.220000000000000000e+02 3.946454348300838433e+01
6.230000000000000000e+02 3.968199025773813560e+01
6.240000000000000000e+02 3.987388297198608456e+01
6.250000000000000000e+02 4.003633590280249166e+01
6.260000000000000000e+02 4.017073999889844060e+01
6.270000000000000000e+02 4.029001000603716420e+01
6.280000000000000000e+02 4.038911801009393088e+01
6.290000000000000000e+02 4.047570536495209126e+01
6.300000000000000000e+02 4.055457928670961820e+01
6.310000000000000000e+02 4.058298449237937433e+01
6.320000000000000000e+02 4.060392045784170278e+01
6.330000000000000000e+02 4.062904701008587693e+01
6.340000000000000000e+02 4.065610134170631795e+01
6.350000000000000000e+02 4.066577142550021762e+01
6.360000000000000000e+02 4.064436610235357250e+01
6.370000000000000000e+02 4.058282063054900846e+01
6.380000000000000000e+02 4.048185094814994045e+01
6.390000000000000000e+02 4.034652395405085912e+01
6.400000000000000000e+02 4.018514833914247220e+01
6.410000000000000000e+02 4.001484094175412309e+01
6.420000000000000000e+02 3.983447288292137500e+01
6.430000000000000000e+02 3.964071450517209172e+01
6.440000000000000000e+02 3.942881457586465643e+01
6.450000000000000000e+02 3.919352685519151436e+01
6.460000000000000000e+02 3.893175182783771504e+01
6.470000000000000000e+02 3.864815750756223167e+01
6.480000000000000000e+02 3.834877252802235859e+01
6.490000000000000000e+02 3.803820942112680825e+01
6.500000000000000000e+02 3.770684042684700898e+01
6.510000000000000000e+02 3.740155338632361293e+01
6.520000000000000000e+02 3.708557523594556926e+01
6.530000000000000000e+02 3.676625227706379206e+01
6.540000000000000000e+02 3.644429423150516101e+01
6.550000000000000000e+02 3.611971772532842806e+01
6.560000000000000000e+02 3.579221930250972150e+01
6.570000000000000000e+02 3.546140297727985313e+01
6.580000000000000000e+02 3.512665723575493359e+01
6.590000000000000000e+02 3.478714870736988019e+01
6.600000000000000000e+02 3.444146855822113906e+01
6.610000000000000000e+02 3.409158025925768243e+01
6.620000000000000000e+02 3.373612712603129893e+01
6.630000000000000000e+02 3.337466755676798158e+01
6.640000000000000000e+02 3.300679588296172540e+01
6.650000000000000000e+02 3.263225704977227792e+01
6.660000000000000000e+02 3.225088976217564607e+01
6.670000000000000000e+02 3.186320300952570506e+01
6.680000000000000000e+02 3.146977528430058868e+01
6.690000000000000000e+02 3.110098370733953388e+01
6.700000000000000000e+02 3.079889489460161300e+01
6.710000000000000000e+02 3.044648367720097681e+01
6.720000000000000000e+02 3.009535043042017932e+01
6.730000000000000000e+02 2.975868346665279063e+01
6.740000000000000000e+02 2.945580828268394669e+01
6.750000000000000000e+02 2.915570101581921136e+01
6.760000000000000000e+02 2.881897187525455095e+01
6.770000000000000000e+02 2.843218577296034866e+01
6.780000000000000000e+02 2.801977986527403530e+01
6.790000000000000000e+02 2.758097757384532400e+01
6.800000000000000000e+02 2.712161674927220290e+01
6.810000000000000000e+02 2.664871509614403067e+01
6.820000000000000000e+02 2.617091546501017518e+01
6.830000000000000000e+02 2.569064246094910686e+01
6.840000000000000000e+02 2.519309073614584094e+01
6.850000000000000000e+02 2.464353441288561797e+01
6.860000000000000000e+02 2.404316169547545101e+01
6.870000000000000000e+02 2.340204826611303801e+01
6.880000000000000000e+02 2.272942326081489739e+01
6.890000000000000000e+02 2.202827601997405438e+01
6.900000000000000000e+02 2.129785898160994506e+01
6.910000000000000000e+02 2.056819141310090870e+01
6.920000000000000000e+02 1.980323216840833211e+01
6.930000000000000000e+02 1.899662717624373087e+01
6.940000000000000000e+02 1.824873477536603517e+01
6.950000000000000000e+02 1.764210158317365185e+01
6.960000000000000000e+02 1.706964013577659856e+01
6.970000000000000000e+02 1.643443974082837755e+01
6.980000000000000000e+02 1.576657204102728649e+01
6.990000000000000000e+02 1.511497884035327743e+01


==> figures/patches/with_diag/IXCRLALE/mono_ours_3.txt <==
3.000000000000000000e+02 3.886002505951523034e+01
3.010000000000000000e+02 3.890777095060159496e+01
3.020000000000000000e+02 3.895578085473949415e+01
3.030000000000000000e+02 3.900329181665767209e+01
3.040000000000000000e+02 3.904992210876176273e+01
3.050000000000000000e+02 3.909472497324840390e+01
3.060000000000000000e+02 3.913688493540667679e+01
3.070000000000000000e+02 3.917950709091195449e+01
3.080000000000000000e+02 3.922268561866297176e+01
3.090000000000000000e+02 3.926648650363340920e+01
3.100000000000000000e+02 3.931088704168853809e+01
3.110000000000000000e+02 3.933235334396797356e+01
3.120000000000000000e+02 3.935362891813842623e+01
3.130000000000000000e+02 3.937481591140173975e+01
3.140000000000000000e+02 3.939585548136021487e+01
3.150000000000000000e+02 3.941684578796303384e+01
3.160000000000000000e+02 3.943760272883013585e+01
3.170000000000000000e+02 3.945819474202422583e+01
3.180000000000000000e+02 3.947858783012882355e+01
3.190000000000000000e+02 3.949750465662420140e+01
3.200000000000000000e+02 3.949595072241439908e+01
3.210000000000000000e+02 3.944282507241229041e+01
3.220000000000000000e+02 3.936314790748501480e+01
3.230000000000000000e+02 3.923384748577233694e+01
3.240000000000000000e+02 3.909120228194559132e+01
3.250000000000000000e+02 3.894743259377746369e+01
3.260000000000000000e+02 3.880322611586580450e+01
3.270000000000000000e+02 3.865882363623989448e+01
3.280000000000000000e+02 3.851544303403507286e+01
3.290000000000000000e+02 3.837910248492607934e+01
3.300000000000000000e+02 3.825003230394941767e+01
3.310000000000000000e+02 3.808352172399457913e+01
3.320000000000000000e+02 3.791631962042543336e+01
3.330000000000000000e+02 3.774842491975143588e+01
3.340000000000000000e+02 3.757983750418987512e+01
3.350000000000000000e+02 3.741055836463323914e+01
3.360000000000000000e+02 3.724058978232484662e+01
3.370000000000000000e+02 3.706993551061627556e+01
3.380000000000000000e+02 3.689860101133069747e+01
3.390000000000000000e+02 3.672659370566658055e+01
3.400000000000000000e+02 3.655380151977173142e+01
3.410000000000000000e+02 3.652251106343929621e+01
3.420000000000000000e+02 3.649124816061081589e+01
3.430000000000000000e+02 3.646001340588627926e+01
3.440000000000000000e+02 3.642880737913041855e+01
3.450000000000000000e+02 3.639763066470037245e+01
3.460000000000000000e+02 3.636648386075655282e+01
3.470000000000000000e+02 3.633536757968755637e+01
3.480000000000000000e+02 3.630428244853575848e+01
3.490000000000000000e+02 3.627322910942227452e+01
3.500000000000000000e+02 3.624209101832347812e+01
3.510000000000000000e+02 3.641240438221879572e+01
3.520000000000000000e+02 3.657893204538910936e+01
3.530000000000000000e+02 3.674092526836599859e+01
3.540000000000000000e+02 3.689282238546706338e+01
3.550000000000000000e+02 3.702053478447796664e+01
3.560000000000000000e+02 3.707983471069254477e+01
3.570000000000000000e+02 3.710440750064617532e+01
3.580000000000000000e+02 3.711392227983566983e+01
3.590000000000000000e+02 3.712111340679851423e+01
3.600000000000000000e+02 3.712744780411110668e+01
3.610000000000000000e+02 3.750072259663557617e+01
3.620000000000000000e+02 3.786719100424179629e+01
3.630000000000000000e+02 3.822739318115439744e+01
3.640000000000000000e+02 3.858116674788394107e+01
3.650000000000000000e+02 3.892851743462753689e+01
3.660000000000000000e+02 3.926723287883676505e+01
3.670000000000000000e+02 3.955419816024199520e+01
3.680000000000000000e+02 3.980747519035521975e+01
3.690000000000000000e+02 4.004946168816147889e+01
3.700000000000000000e+02 4.028568204498981942e+01
3.710000000000000000e+02 4.053602264314982762e+01
3.720000000000000000e+02 4.078143330400536115e+01
3.730000000000000000e+02 4.100799757393851053e+01
3.740000000000000000e+02 4.121186857192650876e+01
3.750000000000000000e+02 4.139989464345190839e+01
3.760000000000000000e+02 4.157203655957118116e+01
3.770000000000000000e+02 4.172977795619560482e+01
3.780000000000000000e+02 4.188476293566220221e+01
3.790000000000000000e+02 4.203799529747978880e+01
3.800000000000000000e+02 4.219100832129604584e+01
3.810000000000000000e+02 4.224476956190112986e+01
3.820000000000000000e+02 4.229855714602327055e+01
3.830000000000000000e+02 4.235236104935641777e+01
3.840000000000000000e+02 4.240619457640789847e+01
3.850000000000000000e+02 4.246006168970132677e+01
3.860000000000000000e+02 4.251395808312982894e+01
3.870000000000000000e+02 4.256787284005820027e+01
3.880000000000000000e+02 4.262181509160428305e+01
3.890000000000000000e+02 4.267560083908881552e+01
3.900000000000000000e+02 4.074389583557120176e+01
3.910000000000000000e+02 4.041728800842286518e+01
3.920000000000000000e+02 4.000935146947091425e+01
3.930000000000000000e+02 3.950538399773102327e+01
3.940000000000000000e+02 3.888864152347329650e+01
3.950000000000000000e+02 3.814014901091684351e+01
3.960000000000000000e+02 3.723383201311024493e+01
3.970000000000000000e+02 3.615094305700338140e+01
3.980000000000000000e+02 3.492011246789960666e+01
3.990000000000000000e+02 3.373708172363324564e+01
4.000000000000000000e+02 3.255308829826255135e+01
4.010000000000000000e+02 3.142283510914517919e+01
4.020000000000000000e+02 3.028919542380183572e+01
4.030000000000000000e+02 2.915185718179129637e+01
4.040000000000000000e+02 2.798551285966784974e+01
4.050000000000000000e+02 2.677756774644201343e+01
4.060000000000000000e+02 2.553773671954723667e+01
4.070000000000000000e+02 2.427825831461039741e+01
4.080000000000000000e+02 2.301114975354788683e+01
4.090000000000000000e+02 2.174944818568649652e+01
4.100000000000000000e+02 2.050708450988630105e+01
4.110000000000000000e+02 1.925861737820132191e+01
4.120000000000000000e+02 1.803244821981258639e+01
4.130000000000000000e+02 1.683573613229903998e+01
4.140000000000000000e+02 1.567576982434521504e+01
4.150000000000000000e+02 1.456011738080994000e+01
4.160000000000000000e+02 1.349773931790109138e+01
4.170000000000000000e+02 1.250201684328569307e+01
4.180000000000000000e+02 1.158538145710766187e+01
4.190000000000000000e+02 1.075615170650043595e+01
4.200000000000000000e+02 1.001693843507318959e+01
4.210000000000000000e+02 9.461107009444370775e+00
4.220000000000000000e+02 9.005361627963367255e+00
4.230000000000000000e+02 8.632855159426991776e+00
4.240000000000000000e+02 8.331963206812719847e+00
4.250000000000000000e+02 8.100014029523684655e+00
4.260000000000000000e+02 7.937717640657343310e+00
4.270000000000000000e+02 7.848635037465641950e+00
4.280000000000000000e+02 7.827233588415596799e+00
4.290000000000000000e+02 7.855593750414776366e+00
4.300000000000000000e+02 7.907547459874244566e+00
4.310000000000000000e+02 7.888920805047435536e+00
4.320000000000000000e+02 7.852770236848319207e+00
4.330000000000000000e+02 7.806638299820350291e+00
4.340000000000000000e+02 7.763795368074066339e+00
4.350000000000000000e+02 7.747573569997370235e+00
4.360000000000000000e+02 7.774844077103153950e+00
4.370000000000000000e+02 7.812037872147971740e+00
4.380000000000000000e+02 7.833915823604027828e+00
4.390000000000000000e+02 7.808140010156572330e+00
4.400000000000000000e+02 7.701305409180582373e+00
4.410000000000000000e+02 7.362853401015812871e+00
4.420000000000000000e+02 6.963991451060072890e+00
4.430000000000000000e+02 6.519800525604637187e+00
4.440000000000000000e+02 6.058134465631639820e+00
4.450000000000000000e+02 5.594662326313776468e+00
4.460000000000000000e+02 5.144535211443900025e+00
4.470000000000000000e+02 4.697751491561923842e+00
4.480000000000000000e+02 4.235421508883312036e+00
4.490000000000000000e+02 3.740287379634724019e+00
4.500000000000000000e+02 3.199458502802831728e+00
4.510000000000000000e+02 2.876446400174764051e+00
4.520000000000000000e+02 2.538418718822794240e+00
4.530000000000000000e+02 2.235398633418468783e+00
4.540000000000000000e+02 2.029130342293498757e+00
4.550000000000000000e+02 1.977137455373798369e+00
4.560000000000000000e+02 2.085515371164839316e+00
4.570000000000000000e+02 2.257105067663874198e+00
4.580000000000000000e+02 2.442363084304306931e+00
4.590000000000000000e+02 2.623801405390276287e+00
4.600000000000000000e+02 2.832568776120946819e+00
4.610000000000000000e+02 2.753849482546220528e+00
4.620000000000000000e+02 2.772294046598814177e+00
4.630000000000000000e+02 2.875036179271684311e+00
4.640000000000000000e+02 3.054404951357013509e+00
4.650000000000000000e+02 3.310004938295848742e+00
4.660000000000000000e+02 3.645994597321505992e+00
4.670000000000000000e+02 4.062134484198719697e+00
4.680000000000000000e+02 4.559010050047545448e+00
4.690000000000000000e+02 5.130351252755612101e+00
4.700000000000000000e+02 5.763430589313009555e+00
4.710000000000000000e+02 6.476149942693803396e+00
4.720000000000000000e+02 7.236185593470483290e+00
4.730000000000000000e+02 8.035608054304971049e+00
4.740000000000000000e+02 8.863957156368574175e+00
4.750000000000000000e+02 9.709116408424483424e+00
4.760000000000000000e+02 1.056153614931652207e+01
4.770000000000000000e+02 1.141454419116082697e+01
4.780000000000000000e+02 1.225976447095229993e+01
4.790000000000000000e+02 1.308817725998215131e+01
4.800000000000000000e+02 1.389099591642938591e+01
4.810000000000000000e+02 1.457670520547131865e+01
4.820000000000000000e+02 1.523197764254960518e+01
4.830000000000000000e+02 1.585998276621776704e+01
4.840000000000000000e+02 1.646075959112779685e+01
4.850000000000000000e+02 1.703405912035720604e+01
4.860000000000000000e+02 1.757799885055073474e+01
4.870000000000000000e+02 1.808350032965710952e+01
4.880000000000000000e+02 1.854037575770081503e+01
4.890000000000000000e+02 1.893923283028986404e+01
4.900000000000000000e+02 1.927156781827487819e+01
4.910000000000000000e+02 1.958876046499723955e+01
4.920000000000000000e+02 1.983849174478701016e+01
4.930000000000000000e+02 2.002368817087293706e+01
4.940000000000000000e+02 2.014734071503803747e+01
4.950000000000000000e+02 2.021156209280819382e+01
4.960000000000000000e+02 2.022053448173150869e+01
4.970000000000000000e+02 2.018417378763092884e+01
4.980000000000000000e+02 2.011179542979951052e+01
4.990000000000000000e+02 2.001081959296767820e+01
5.000000000000000000e+02 1.988262068109369096e+01
5.010000000000000000e+02 1.966547763710242691e+01
5.020000000000000000e+02 1.944081619527457505e+01
5.030000000000000000e+02 1.920780843563408880e+01
5.040000000000000000e+02 1.896357837068606500e+01
5.050000000000000000e+02 1.870669881620495190e+01
5.060000000000000000e+02 1.843572102261864387e+01
5.070000000000000000e+02 1.814820142328120056e+01
5.080000000000000000e+02 1.784316323833629880e+01
5.090000000000000000e+02 1.752093922276248605e+01
5.100000000000000000e+02 1.718276409833558205e+01
5.110000000000000000e+02 1.652546711040202254e+01
5.120000000000000000e+02 1.586955782871906173e+01
5.130000000000000000e+02 1.522607356303174697e+01
5.140000000000000000e+02 1.460318549521131537e+01
5.150000000000000000e+02 1.400449102831573178e+01
5.160000000000000000e+02 1.343557440060124897e+01
5.170000000000000000e+02 1.289524148055000019e+01
5.180000000000000000e+02 1.237580165174358449e+01
5.190000000000000000e+02 1.187067737823577751e+01
5.200000000000000000e+02 1.137426926915959413e+01
5.210000000000000000e+02 1.027510893285809246e+01
5.220000000000000000e+02 9.230067680884525672e+00
5.230000000000000000e+02 8.241237962627991465e+00
5.240000000000000000e+02 7.324500859048547419e+00
5.250000000000000000e+02 6.517193274068648456e+00
5.260000000000000000e+02 5.848911514271021517e+00
5.270000000000000000e+02 5.332941989178083375e+00
5.280000000000000000e+02 4.976029126755095788e+00
5.290000000000000000e+02 4.777833410061357533e+00
5.300000000000000000e+02 4.726885313371204766e+00
5.310000000000000000e+02 4.466794775455475097e+00
5.320000000000000000e+02 4.278182751817764640e+00
5.330000000000000000e+02 4.153592304593368034e+00
5.340000000000000000e+02 4.084640522984351207e+00
5.350000000000000000e+02 4.066583382964471305e+00
5.360000000000000000e+02 4.121552647693521365e+00
5.370000000000000000e+02 4.323689550489745237e+00
5.380000000000000000e+02 4.642263312470944925e+00
5.390000000000000000e+02 4.977988542555165985e+00
5.400000000000000000e+02 5.307986753535723246e+00
5.410000000000000000e+02 5.414432437834684642e+00
5.420000000000000000e+02 5.525886587298574959e+00
5.430000000000000000e+02 5.686041018688738014e+00
5.440000000000000000e+02 5.955729492653907720e+00
5.450000000000000000e+02 6.288325292203694517e+00
5.460000000000000000e+02 6.635819099448540648e+00
5.470000000000000000e+02 6.994927734743692227e+00
5.480000000000000000e+02 7.349614546677243787e+00
5.490000000000000000e+02 7.690416454608684838e+00
5.500000000000000000e+02 8.017240087145269811e+00
5.510000000000000000e+02 7.705706685132650335e+00
5.520000000000000000e+02 7.360652724191676377e+00
5.530000000000000000e+02 7.065869612278905976e+00
5.540000000000000000e+02 6.905412150117581582e+00
5.550000000000000000e+02 6.914649631036677846e+00
5.560000000000000000e+02 6.952065014064150006e+00
5.570000000000000000e+02 6.925450333616185006e+00
5.580000000000000000e+02 6.892844327612020372e+00
5.590000000000000000e+02 6.867207964074919957e+00
5.600000000000000000e+02 6.860378294547946787e+00
5.610000000000000000e+02 6.851401412142955394e+00
5.620000000000000000e+02 6.835796009621296854e+00
5.630000000000000000e+02 6.812353619025870444e+00
5.640000000000000000e+02 6.779490085139543432e+00
5.650000000000000000e+02 6.735149962258226708e+00
5.660000000000000000e+02 6.677144388756364179e+00
5.670000000000000000e+02 6.603647039569627175e+00
5.680000000000000000e+02 6.513994967481838927e+00
5.690000000000000000e+02 6.408569088652866341e+00
5.700000000000000000e+02 6.295798331721537799e+00
5.710000000000000000e+02 6.155154493248868874e+00
5.720000000000000000e+02 5.997392807846509299e+00
5.730000000000000000e+02 5.821702582400950732e+00
5.740000000000000000e+02 5.627344351724341998e+00
5.750000000000000000e+02 5.412925523244984660e+00
5.760000000000000000e+02 5.172303341974861191e+00
5.770000000000000000e+02 4.889522213030092601e+00
5.780000000000000000e+02 4.562197661178230668e+00
5.790000000000000000e+02 4.182323214047254822e+00
5.800000000000000000e+02 3.762068512060590564e+00
5.810000000000000000e+02 3.460207460002936219e+00
5.820000000000000000e+02 3.176670179405150396e+00
5.830000000000000000e+02 2.912188010859289466e+00
5.840000000000000000e+02 2.636668209644596583e+00
5.850000000000000000e+02 2.324466669909602157e+00
5.860000000000000000e+02 2.020998490194003239e+00
5.870000000000000000e+02 1.726187598869372453e+00
5.880000000000000000e+02 1.439644050982126000e+00
5.890000000000000000e+02 1.173782860899275748e+00
5.900000000000000000e+02 9.519968060181057679e-01
5.910000000000000000e+02 7.822636210189937156e-01
5.920000000000000000e+02 7.033360489521944814e-01
5.930000000000000000e+02 7.394917963944890316e-01
5.940000000000000000e+02 8.699503557150782829e-01
5.950000000000000000e+02 1.057995435550549645e+00
5.960000000000000000e+02 1.288315477969487421e+00
5.970000000000000000e+02 1.539048499339748854e+00
5.980000000000000000e+02 1.852613743988708261e+00
5.990000000000000000e+02 2.215766712675616201e+00
6.000000000000000000e+02 2.607334867979452575e+00
6.010000000000000000e+02 3.035809733297998747e+00
6.020000000000000000e+02 3.531465723728574257e+00
6.030000000000000000e+02 4.032543902083508769e+00
6.040000000000000000e+02 4.535350599412831585e+00
6.050000000000000000e+02 5.037329303556401072e+00
6.060000000000000000e+02 5.536920374180042792e+00
6.070000000000000000e+02 6.033786203780081792e+00
6.080000000000000000e+02 6.527356898324941703e+00
6.090000000000000000e+02 7.003858818164975020e+00
6.100000000000000000e+02 7.458295276614911984e+00
6.110000000000000000e+02 7.284608698930550297e+00
6.120000000000000000e+02 7.081955396553663462e+00
6.130000000000000000e+02 6.861422104706328184e+00
6.140000000000000000e+02 6.637288624741861653e+00
6.150000000000000000e+02 6.410489406256826506e+00
6.160000000000000000e+02 6.179823930513452801e+00
6.170000000000000000e+02 5.951281821589502030e+00
6.180000000000000000e+02 5.730057210970402437e+00
6.190000000000000000e+02 5.529434796393761786e+00
6.200000000000000000e+02 5.411502502372697698e+00
6.210000000000000000e+02 5.454877144946589596e+00
6.220000000000000000e+02 5.494825575511992355e+00
6.230000000000000000e+02 5.531314637143781354e+00
6.240000000000000000e+02 5.562437471118232502e+00
6.250000000000000000e+02 5.587449747443740122e+00
6.260000000000000000e+02 5.609567644097380068e+00
6.270000000000000000e+02 5.639884823053283647e+00
6.280000000000000000e+02 5.665740028083108726e+00
6.290000000000000000e+02 5.690718601292439338e+00
6.300000000000000000e+02 5.716332250160139239e+00
6.310000000000000000e+02 5.676137531887095911e+00
6.320000000000000000e+02 5.639041082567074703e+00
6.330000000000000000e+02 5.617149882377137082e+00
6.340000000000000000e+02 5.611611184821003739e+00
6.350000000000000000e+02 5.606669717442846590e+00
6.360000000000000000e+02 5.597461599236514651e+00
6.370000000000000000e+02 5.584447020754246260e+00
6.380000000000000000e+02 5.572147024048761388e+00
6.390000000000000000e+02 5.559388230313937029e+00
6.400000000000000000e+02 5.542852694850895823e+00
6.410000000000000000e+02 5.528457333154285891e+00
6.420000000000000000e+02 5.512853323730156241e+00
6.430000000000000000e+02 5.494209350624213783e+00
6.440000000000000000e+02 5.471311545808056565e+00
6.450000000000000000e+02 5.443079542121902925e+00
6.460000000000000000e+02 5.408957682124148292e+00
6.470000000000000000e+02 5.369813995268141404e+00
6.480000000000000000e+02 5.326862018692344769e+00
6.490000000000000000e+02 5.280420963700021453e+00
6.500000000000000000e+02 5.216920148602360641e+00
6.510000000000000000e+02 5.181417424579751518e+00
6.520000000000000000e+02 5.136247266921328603e+00
6.530000000000000000e+02 5.088920652315919391e+00
6.540000000000000000e+02 5.040402941010103888e+00
6.550000000000000000e+02 4.990920961860743077e+00
6.560000000000000000e+02 4.940373220009334432e+00
6.570000000000000000e+02 4.888793322199254554e+00
6.580000000000000000e+02 4.836002186506592082e+00
6.590000000000000000e+02 4.781490887911641785e+00
6.600000000000000000e+02 4.723873009809231860e+00
6.610000000000000000e+02 4.666503847535115490e+00
6.620000000000000000e+02 4.607953747984859127e+00
6.630000000000000000e+02 4.548161907448304397e+00
6.640000000000000000e+02 4.487135101879977661e+00
6.650000000000000000e+02 4.424873285690123836e+00
6.660000000000000000e+02 4.361335001610719075e+00
6.670000000000000000e+02 4.296650491707860731e+00
6.680000000000000000e+02 4.230923210566662540e+00
6.690000000000000000e+02 4.197058048741739711e+00
6.700000000000000000e+02 4.241553532641468394e+00
6.710000000000000000e+02 4.235209231931002627e+00
6.720000000000000000e+02 4.235209094936521090e+00
6.730000000000000000e+02 4.257354450786306366e+00
6.740000000000000000e+02 4.325907797951114020e+00
6.750000000000000000e+02 4.406569775825230018e+00
6.760000000000000000e+02 4.462262200336863494e+00
6.770000000000000000e+02 4.478341125075642637e+00
6.780000000000000000e+02 4.477536114851531579e+00
6.790000000000000000e+02 4.457654909137258592e+00
6.800000000000000000e+02 4.423614514247915075e+00
6.810000000000000000e+02 4.298104668349894908e+00
6.820000000000000000e+02 4.165127086920858090e+00
6.830000000000000000e+02 4.026217349017448655e+00
6.840000000000000000e+02 3.871800319420689362e+00
6.850000000000000000e+02 3.714743557162655474e+00
6.860000000000000000e+02 3.562291695173100070e+00
6.870000000000000000e+02 3.415601680659247297e+00
6.880000000000000000e+02 3.275892394308533628e+00
6.890000000000000000e+02 3.141545726087419776e+00
6.900000000000000000e+02 3.012387595488560166e+00
6.910000000000000000e+02 2.857066597205268010e+00
6.920000000000000000e+02 2.728959240224278382e+00
6.930000000000000000e+02 2.634887709813492407e+00
6.940000000000000000e+02 2.598020553568241464e+00
6.950000000000000000e+02 2.656581747519937142e+00
6.960000000000000000e+02 2.751416219458604040e+00
6.970000000000000000e+02 2.789571059074224202e+00
6.980000000000000000e+02 2.794002749543216257e+00
6.990000000000000000e+02 2.809361223505437266e+00


==> figures/patches/with_diag/IXCRLALE/mono_ours_4.txt <==
3.000000000000000000e+02 8.086161504890874596e+00
3.010000000000000000e+02 7.829026572469435230e+00
3.020000000000000000e+02 7.576855116626250997e+00
3.030000000000000000e+02 7.329989062902821928e+00
3.040000000000000000e+02 7.088418177136128762e+00
3.050000000000000000e+02 6.852928239030581459e+00
3.060000000000000000e+02 6.623969211851402861e+00
3.070000000000000000e+02 6.403710897723208006e+00
3.080000000000000000e+02 6.193816449266035917e+00
3.090000000000000000e+02 5.995472339693525221e+00
3.100000000000000000e+02 5.809855441367425044e+00
3.110000000000000000e+02 5.609577604057447431e+00
3.120000000000000000e+02 5.409548057152385958e+00
3.130000000000000000e+02 5.209950516908548934e+00
3.140000000000000000e+02 5.010735162233865836e+00
3.150000000000000000e+02 4.812076754023253855e+00
3.160000000000000000e+02 4.613779728210522180e+00
3.170000000000000000e+02 4.415986819900603599e+00
3.180000000000000000e+02 4.218714238947952389e+00
3.190000000000000000e+02 4.021331105104384740e+00
3.200000000000000000e+02 3.811120963082368363e+00
3.210000000000000000e+02 3.640087547823767533e+00
3.220000000000000000e+02 3.461375001797463380e+00
3.230000000000000000e+02 3.289315745544128422e+00
3.240000000000000000e+02 3.166365367694266464e+00
3.250000000000000000e+02 3.108240070312633385e+00
3.260000000000000000e+02 3.121585045039793282e+00
3.270000000000000000e+02 3.208451576097596458e+00
3.280000000000000000e+02 3.363620228343390028e+00
3.290000000000000000e+02 3.562278689253318475e+00
3.300000000000000000e+02 3.789572129089246566e+00
3.310000000000000000e+02 3.755354405161395626e+00
3.320000000000000000e+02 3.724686591093536947e+00
3.330000000000000000e+02 3.697964891444847968e+00
3.340000000000000000e+02 3.675607870385987574e+00
3.350000000000000000e+02 3.658054744532017288e+00
3.360000000000000000e+02 3.645763008013167106e+00
3.370000000000000000e+02 3.639204721091001460e+00
3.380000000000000000e+02 3.638862569418766846e+00
3.390000000000000000e+02 3.645224923537794037e+00
3.400000000000000000e+02 3.659037923938607051e+00
3.410000000000000000e+02 3.524193657557177950e+00
3.420000000000000000e+02 3.393194859338048985e+00
3.430000000000000000e+02 3.266548013271379336e+00
3.440000000000000000e+02 3.144825167810666233e+00
3.450000000000000000e+02 3.028669099323707758e+00
3.460000000000000000e+02 2.918796496841838284e+00
3.470000000000000000e+02 2.815998029595635721e+00
3.480000000000000000e+02 2.721133765869132581e+00
3.490000000000000000e+02 2.635122100295726355e+00
3.500000000000000000e+02 2.559097823327662891e+00
3.510000000000000000e+02 2.162214164453608589e+00
3.520000000000000000e+02 1.884243697569510267e+00
3.530000000000000000e+02 1.761659218523577541e+00
3.540000000000000000e+02 1.798514714545929261e+00
3.550000000000000000e+02 1.926013677276655178e+00
3.560000000000000000e+02 1.969073180111020394e+00
3.570000000000000000e+02 1.952300171052324007e+00
3.580000000000000000e+02 1.883942884591240041e+00
3.590000000000000000e+02 1.827705998700523748e+00
3.600000000000000000e+02 1.794986797951501289e+00
3.610000000000000000e+02 2.011952869735754934e+00
3.620000000000000000e+02 2.380600561021805728e+00
3.630000000000000000e+02 2.838023487091106301e+00
3.640000000000000000e+02 3.343234168919372973e+00
3.650000000000000000e+02 3.873588220631017709e+00
3.660000000000000000e+02 4.411113457630046142e+00
3.670000000000000000e+02 4.866485608587351130e+00
3.680000000000000000e+02 5.291187270212622806e+00
3.690000000000000000e+02 5.729759025431598651e+00
3.700000000000000000e+02 6.187853685560358308e+00
3.710000000000000000e+02 6.704838913254254074e+00
3.720000000000000000e+02 7.238507515583769703e+00
3.730000000000000000e+02 7.757358408942529593e+00
3.740000000000000000e+02 8.246483171589646943e+00
3.750000000000000000e+02 8.710992439683316491e+00
3.760000000000000000e+02 9.147573739942421511e+00
3.770000000000000000e+02 9.559002686388216929e+00
3.780000000000000000e+02 9.965622575659528692e+00
3.790000000000000000e+02 1.036915765224677344e+01
3.800000000000000000e+02 1.077189771785912953e+01
3.810000000000000000e+02 1.095594321026177376e+01
3.820000000000000000e+02 1.114473604631335490e+01
3.830000000000000000e+02 1.133787873225150200e+01
3.840000000000000000e+02 1.153522650537281891e+01
3.850000000000000000e+02 1.173655908918217960e+01
3.860000000000000000e+02 1.194160130717624391e+01
3.870000000000000000e+02 1.215005845501266002e+01
3.880000000000000000e+02 1.236178470112480987e+01
3.890000000000000000e+02 1.257601824210805930e+01
3.900000000000000000e+02 1.227771453076677410e+01
3.910000000000000000e+02 1.245053808001768125e+01
3.920000000000000000e+02 1.260331956803863385e+01
3.930000000000000000e+02 1.273264721810621936e+01
3.940000000000000000e+02 1.283496763537751306e+01
3.950000000000000000e+02 1.290632357159683608e+01
3.960000000000000000e+02 1.293709648327720529e+01
3.970000000000000000e+02 1.292912840773440841e+01
3.980000000000000000e+02 1.289313707028334832e+01
3.990000000000000000e+02 1.282945527976934486e+01
4.000000000000000000e+02 1.273677304150328915e+01
4.010000000000000000e+02 1.266910136226201189e+01
4.020000000000000000e+02 1.256477265911141572e+01
4.030000000000000000e+02 1.242227458538369156e+01
4.040000000000000000e+02 1.223918064058899091e+01
4.050000000000000000e+02 1.201898037219058502e+01
4.060000000000000000e+02 1.176903362809693299e+01
4.070000000000000000e+02 1.149800917458541960e+01
4.080000000000000000e+02 1.121493590913566507e+01
4.090000000000000000e+02 1.092993081714259063e+01
4.100000000000000000e+02 1.065386904573591487e+01
4.110000000000000000e+02 1.027896822525662124e+01
4.120000000000000000e+02 9.899623544393620023e+00
4.130000000000000000e+02 9.523214333225901385e+00
4.140000000000000000e+02 9.157449773977566210e+00
4.150000000000000000e+02 8.810331469759605127e+00
4.160000000000000000e+02 8.489811238695741835e+00
4.170000000000000000e+02 8.202187945850498707e+00
4.180000000000000000e+02 7.949281757430815887e+00
4.190000000000000000e+02 7.727093751449326753e+00
4.200000000000000000e+02 7.525766491795007340e+00
4.210000000000000000e+02 7.464604433040973319e+00
4.220000000000000000e+02 7.441230816179612795e+00
4.230000000000000000e+02 7.443846340183923438e+00
4.240000000000000000e+02 7.467677197974739833e+00
4.250000000000000000e+02 7.518221066974395406e+00
4.260000000000000000e+02 7.598200629352217739e+00
4.270000000000000000e+02 7.703480744042855655e+00
4.280000000000000000e+02 7.823278856740296661e+00
4.290000000000000000e+02 7.940600561245926947e+00
4.300000000000000000e+02 8.035653260039781642e+00
4.310000000000000000e+02 8.016377964551676172e+00
4.320000000000000000e+02 7.959090315084917933e+00
4.330000000000000000e+02 7.876512920692607445e+00
4.340000000000000000e+02 7.784504461025823829e+00
4.350000000000000000e+02 7.707101489306564801e+00
4.360000000000000000e+02 7.661260797806829004e+00
4.370000000000000000e+02 7.616644448485182295e+00
4.380000000000000000e+02 7.553844604659926354e+00
4.390000000000000000e+02 7.447281772714932302e+00
4.400000000000000000e+02 7.270542852727909455e+00
4.410000000000000000e+02 6.864884167109951640e+00
4.420000000000000000e+02 6.408665194036542445e+00
4.430000000000000000e+02 5.914723284808062864e+00
4.440000000000000000e+02 5.406872409539389857e+00
4.450000000000000000e+02 4.897612102853713623e+00
4.460000000000000000e+02 4.399030522155828571e+00
4.470000000000000000e+02 3.904042097758579466e+00
4.480000000000000000e+02 3.399953332121818050e+00
4.490000000000000000e+02 2.878782807392112009e+00
4.500000000000000000e+02 2.344622237740337845e+00
4.510000000000000000e+02 2.003942221825792736e+00
4.520000000000000000e+02 1.690541758538787853e+00
4.530000000000000000e+02 1.472591783298242696e+00
4.540000000000000000e+02 1.426516020907196092e+00
4.550000000000000000e+02 1.573775735982563262e+00
4.560000000000000000e+02 1.839026717772853425e+00
4.570000000000000000e+02 2.070455878449382503e+00
4.580000000000000000e+02 2.249707301244933344e+00
4.590000000000000000e+02 2.384141893902912646e+00
4.600000000000000000e+02 2.522001694677695749e+00
4.610000000000000000e+02 2.554311940627810085e+00
4.620000000000000000e+02 2.677474722008206243e+00
4.630000000000000000e+02 2.880554801204517013e+00
4.640000000000000000e+02 3.158843870789839414e+00
4.650000000000000000e+02 3.514098871183035655e+00
4.660000000000000000e+02 3.949053512452731063e+00
4.670000000000000000e+02 4.456291704961411249e+00
4.680000000000000000e+02 5.031062555909098677e+00
4.690000000000000000e+02 5.664263966189472477e+00
4.700000000000000000e+02 6.342147110545232280e+00
4.710000000000000000e+02 7.064688276535560085e+00
4.720000000000000000e+02 7.824402659922945702e+00
4.730000000000000000e+02 8.612915085464475595e+00
4.740000000000000000e+02 9.420111868617938811e+00
4.750000000000000000e+02 1.023476242707862127e+01
4.760000000000000000e+02 1.104868492814603620e+01
4.770000000000000000e+02 1.185699866048660489e+01
4.780000000000000000e+02 1.265318388496767099e+01
4.790000000000000000e+02 1.342999424454318458e+01
4.800000000000000000e+02 1.418029857340944844e+01
4.810000000000000000e+02 1.481398430535444888e+01
4.820000000000000000e+02 1.541773914357397679e+01
4.830000000000000000e+02 1.599456899393864795e+01
4.840000000000000000e+02 1.654425125285568754e+01
4.850000000000000000e+02 1.706622750262872401e+01
4.860000000000000000e+02 1.755863161091263080e+01
4.870000000000000000e+02 1.801374160835711180e+01
4.880000000000000000e+02 1.842306669473319403e+01
4.890000000000000000e+02 1.877888623183565642e+01
4.900000000000000000e+02 1.907430132100783382e+01
4.910000000000000000e+02 1.936232124906583962e+01
4.920000000000000000e+02 1.959008841295270287e+01
4.930000000000000000e+02 1.975994811012333585e+01
4.940000000000000000e+02 1.987428934339478914e+01
4.950000000000000000e+02 1.993458882110910224e+01
4.960000000000000000e+02 1.994429745657293651e+01
4.970000000000000000e+02 1.991237055299813363e+01
4.980000000000000000e+02 1.984716824307989214e+01
4.990000000000000000e+02 1.975526419447955107e+01
5.000000000000000000e+02 1.963730937976059110e+01
5.010000000000000000e+02 1.943072805498528055e+01
5.020000000000000000e+02 1.921730053618129119e+01
5.030000000000000000e+02 1.899621990991710518e+01
5.040000000000000000e+02 1.876460808828288762e+01
5.050000000000000000e+02 1.852101572184362155e+01
5.060000000000000000e+02 1.826403206439019655e+01
5.070000000000000000e+02 1.799146031714093752e+01
5.080000000000000000e+02 1.770236272827421331e+01
5.090000000000000000e+02 1.739687611543135759e+01
5.100000000000000000e+02 1.707589093651996848e+01
5.110000000000000000e+02 1.643544255310870383e+01
5.120000000000000000e+02 1.579571727197797237e+01
5.130000000000000000e+02 1.516709166773884299e+01
5.140000000000000000e+02 1.455769443804212493e+01
5.150000000000000000e+02 1.397100120764060627e+01
5.160000000000000000e+02 1.341257305933685195e+01
5.170000000000000000e+02 1.288131707983845153e+01
5.180000000000000000e+02 1.236968693344140569e+01
5.190000000000000000e+02 1.187122968173717652e+01
5.200000000000000000e+02 1.138045702628439493e+01
5.210000000000000000e+02 1.028732805602406231e+01
5.220000000000000000e+02 9.247626014036697484e+00
5.230000000000000000e+02 8.263608536090520928e+00
5.240000000000000000e+02 7.351285614561574810e+00
5.250000000000000000e+02 6.547701732198008884e+00
5.260000000000000000e+02 5.882036442442175606e+00
5.270000000000000000e+02 5.367150418522836475e+00
5.280000000000000000e+02 5.009536005681944459e+00
5.290000000000000000e+02 4.808869928902812951e+00
5.300000000000000000e+02 4.754060678492339598e+00
5.310000000000000000e+02 4.490923978534289596e+00
5.320000000000000000e+02 4.298745825216641947e+00
5.330000000000000000e+02 4.170352569868553516e+00
5.340000000000000000e+02 4.097641781016764462e+00
5.350000000000000000e+02 4.076102261011585348e+00
5.360000000000000000e+02 4.128015912239594520e+00
5.370000000000000000e+02 4.327626243708532883e+00
5.380000000000000000e+02 4.644340252617136677e+00
5.390000000000000000e+02 4.978836762436609220e+00
5.400000000000000000e+02 5.308111107292123876e+00
5.410000000000000000e+02 5.414297497003870419e+00
5.420000000000000000e+02 5.525710836017688976e+00
5.430000000000000000e+02 5.686000199773242336e+00
5.440000000000000000e+02 5.955950575313612383e+00
5.450000000000000000e+02 6.288885143041854420e+00
5.460000000000000000e+02 6.636755052996272219e+00
5.470000000000000000e+02 6.996242214805080906e+00
5.480000000000000000e+02 7.351280715016075717e+00
5.490000000000000000e+02 7.692380851052617707e+00
5.500000000000000000e+02 8.019422952109673375e+00
5.510000000000000000e+02 7.707974415743112040e+00
5.520000000000000000e+02 7.363007737074145354e+00
5.530000000000000000e+02 7.068313492886309390e+00
5.540000000000000000e+02 6.907937693660198164e+00
5.550000000000000000e+02 6.917270786276158212e+00
5.560000000000000000e+02 6.954826267721722743e+00
5.570000000000000000e+02 6.928400080554163232e+00
5.580000000000000000e+02 6.896021494602783797e+00
5.590000000000000000e+02 6.870642070193348161e+00
5.600000000000000000e+02 6.864102575348050905e+00
5.610000000000000000e+02 6.855416906519664622e+00
5.620000000000000000e+02 6.840125728213598322e+00
5.630000000000000000e+02 6.817025066389665433e+00
5.640000000000000000e+02 6.784535505421123602e+00
5.650000000000000000e+02 6.740606364377006443e+00
5.660000000000000000e+02 6.683052215038388866e+00
5.670000000000000000e+02 6.610044087205913854e+00
5.680000000000000000e+02 6.520914535167044335e+00
5.690000000000000000e+02 6.416040206491001818e+00
5.700000000000000000e+02 6.303848479319690057e+00
5.710000000000000000e+02 6.163794567226910992e+00
5.720000000000000000e+02 6.006641717934337876e+00
5.730000000000000000e+02 5.831578086447409603e+00
5.740000000000000000e+02 5.637863739472135371e+00
5.750000000000000000e+02 5.424107110515171470e+00
5.760000000000000000e+02 5.184173322255401395e+00
5.770000000000000000e+02 4.902119639840669230e+00
5.780000000000000000e+02 4.575564787598541905e+00
5.790000000000000000e+02 4.196517259767436947e+00
5.800000000000000000e+02 3.777147014309738982e+00
5.810000000000000000e+02 3.475823207755950328e+00
5.820000000000000000e+02 3.192750807693070847e+00
5.830000000000000000e+02 2.928615277003295603e+00
5.840000000000000000e+02 2.653339563693773773e+00
5.850000000000000000e+02 2.341349543287674972e+00
5.860000000000000000e+02 2.037901216543421601e+00
5.870000000000000000e+02 1.742823631528332751e+00
5.880000000000000000e+02 1.455555073806682920e+00
5.890000000000000000e+02 1.188200792869050559e+00
5.900000000000000000e+02 9.636326506646024637e-01
5.910000000000000000e+02 7.886441542227563550e-01
5.920000000000000000e+02 7.014409627751556631e-01
5.930000000000000000e+02 7.288178809438844441e-01
5.940000000000000000e+02 8.531776830566145664e-01
5.950000000000000000e+02 1.037557922310965663e+00
5.960000000000000000e+02 1.265517970972055650e+00
5.970000000000000000e+02 1.514926827118757702e+00
5.980000000000000000e+02 1.827798420658808709e+00
5.990000000000000000e+02 2.190685930147080906e+00
6.000000000000000000e+02 2.582180447634452758e+00
6.010000000000000000e+02 3.010477855203280040e+00
6.020000000000000000e+02 3.506049978540060952e+00
6.030000000000000000e+02 4.007052520136769935e+00
6.040000000000000000e+02 4.509784158265316201e+00
6.050000000000000000e+02 5.011689264535261756e+00
6.060000000000000000e+02 5.511210681212514118e+00
6.070000000000000000e+02 6.008011358133177104e+00
6.080000000000000000e+02 6.501522982490155478e+00
6.090000000000000000e+02 6.977964440687401293e+00
6.100000000000000000e+02 7.432338757770937221e+00
6.110000000000000000e+02 7.258026732614964338e+00
6.120000000000000000e+02 7.054740803870232391e+00
6.130000000000000000e+02 6.833567202080644165e+00
6.140000000000000000e+02 6.608793366054337426e+00
6.150000000000000000e+02 6.381355516551694862e+00
6.160000000000000000e+02 6.150071432994565157e+00
6.170000000000000000e+02 5.920890537355895766e+00
6.180000000000000000e+02 5.699034583028041112e+00
6.190000000000000000e+02 5.497802536627622416e+00
6.200000000000000000e+02 5.379333538162976325e+00
6.210000000000000000e+02 5.422358258193773928e+00
6.220000000000000000e+02 5.461970944956876295e+00
6.230000000000000000e+02 5.498140516927731092e+00
6.240000000000000000e+02 5.528963252414482277e+00
6.250000000000000000e+02 5.553702586587998979e+00
6.260000000000000000e+02 5.575583664848279497e+00
6.270000000000000000e+02 5.605712980542292279e+00
6.280000000000000000e+02 5.631428547583279709e+00
6.290000000000000000e+02 5.656329921743243005e+00
6.300000000000000000e+02 5.681939132102226786e+00
6.310000000000000000e+02 5.641654051001570913e+00
6.320000000000000000e+02 5.604570092743200505e+00
6.330000000000000000e+02 5.582753140037078232e+00
6.340000000000000000e+02 5.577330267355792515e+00
6.350000000000000000e+02 5.572527087361780929e+00
6.360000000000000000e+02 5.563473092191507874e+00
6.370000000000000000e+02 5.550626376638796877e+00
6.380000000000000000e+02 5.538500502135934589e+00
6.390000000000000000e+02 5.525925891641494836e+00
6.400000000000000000e+02 5.509590461584653376e+00
6.410000000000000000e+02 5.495393938112523635e+00
6.420000000000000000e+02 5.479991839606448423e+00
6.430000000000000000e+02 5.461557347645099370e+00
6.440000000000000000e+02 5.438881978769771308e+00
6.450000000000000000e+02 5.410890210365858266e+00
6.460000000000000000e+02 5.377029202037158839e+00
6.470000000000000000e+02 5.338164134714328490e+00
6.480000000000000000e+02 5.295504394432295037e+00
6.490000000000000000e+02 5.249367644112393982e+00
6.500000000000000000e+02 5.186198212303249733e+00
6.510000000000000000e+02 5.150974665821428822e+00
6.520000000000000000e+02 5.106093797518846955e+00
6.530000000000000000e+02 5.059061898117285239e+00
6.540000000000000000e+02 5.010843161712925209e+00
6.550000000000000000e+02 4.961664150059792888e+00
6.560000000000000000e+02 4.911423709142398231e+00
6.570000000000000000e+02 4.860155877537927438e+00
6.580000000000000000e+02 4.807682590324719563e+00
6.590000000000000000e+02 4.753497467994153958e+00
6.600000000000000000e+02 4.696220981059065380e+00
6.610000000000000000e+02 4.639189640243992052e+00
6.620000000000000000e+02 4.580983904066839862e+00
6.630000000000000000e+02 4.521543426984570679e+00
6.640000000000000000e+02 4.460875077809367539e+00
6.650000000000000000e+02 4.398978990701443159e+00
6.660000000000000000e+02 4.335814182319214005e+00
6.670000000000000000e+02 4.271510754130667387e+00
6.680000000000000000e+02 4.206172718569151314e+00
6.690000000000000000e+02 4.172681733782645175e+00
6.700000000000000000e+02 4.217508998631196881e+00
6.710000000000000000e+02 4.211530949774400234e+00
6.720000000000000000e+02 4.211901328847287296e+00
6.730000000000000000e+02 4.234417213336560515e+00
6.740000000000000000e+02 4.303343657187260973e+00
6.750000000000000000e+02 4.384411952186254346e+00
6.760000000000000000e+02 4.440578424818710346e+00
6.770000000000000000e+02 4.457208200743598248e+00
6.780000000000000000e+02 4.457017521899277135e+00
6.790000000000000000e+02 4.437810623078804362e+00
6.800000000000000000e+02 4.404508917051385808e+00
6.810000000000000000e+02 4.279431506900487570e+00
6.820000000000000000e+02 4.146896321678856800e+00
6.830000000000000000e+02 4.008438783360936952e+00
6.840000000000000000e+02 3.854914452308316086e+00
6.850000000000000000e+02 3.699328567578935800e+00
6.860000000000000000e+02 3.548227694794448439e+00
6.870000000000000000e+02 3.402773564624570035e+00
6.880000000000000000e+02 3.264189467245441456e+00
6.890000000000000000e+02 3.130865860890138741e+00
6.900000000000000000e+02 3.002635825786899471e+00
6.910000000000000000e+02 2.848000544906672982e+00
6.920000000000000000e+02 2.720588704049661466e+00
6.930000000000000000e+02 2.627249656603143801e+00
6.940000000000000000e+02 2.591181745015428639e+00
6.950000000000000000e+02 2.650527483693376762e+00
6.960000000000000000e+02 2.745808842549494422e+00
6.970000000000000000e+02 2.784374146063870903e+00
6.980000000000000000e+02 2.789183313619581828e+00
6.990000000000000000e+02 2.804891761079923107e+00


==> figures/patches/with_diag/Identity/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,5.559229559091308e-09,5.558411213730664e-09,9.864219761845511,10.265124015310922
B,7.523906074800869e-09,7.52139272314902e-09,20.352217062631304,21.48793965382354
C,7.528174134119204e-09,7.523972747213952e-09,18.434403024784984,18.798006452601093
D50,7.880748774076395e-09,7.875758726729344e-09,24.066890214584934,25.586785508628367
D55,8.603044433235565e-09,8.595677784175173e-09,25.312163301593124,26.58800567048814
D60,0.00036222038203080116,0.00036222039220980897,25.046968648576676,26.06350532025898
D65,8.538953699111662e-09,8.5262066341085e-09,23.760607167502215,24.460462294074112
D75,7.016147358909523e-09,7.000817727966908e-09,20.58843324532392,19.378604261037015
E,6.689305231953481e-09,6.668463290249873e-09,16.761775247256384,19.773321871526868
FL1,6.899896054704698e-09,6.897829149862975e-09,30.63979985977658,31.006707199669012
FL2,6.261270100959147e-09,6.260148132082911e-09,18.33216429037807,19.500571625037335
FL3,5.772702723532115e-09,5.7719881024386424e-09,12.089962334070231,12.952567231675996
FL4,5.540497646581012e-09,5.539935142866883e-09,9.94509933998838,10.376230510451542
FL5,5.8493717591739584e-09,5.847538536967809e-09,34.76681756549298,35.16169988863959
FL6,6.041628511072739e-09,6.040648993223783e-09,18.382474318203265,19.49416721804925
FL7,8.504767930342382e-09,8.502108329524591e-09,23.944909732667504,24.30579899804702
FL8,7.834355444902034e-09,7.833043327595057e-09,24.130896806172057,25.026700417024482
FL9,6.1460127066610315e-09,6.145268378242824e-09,17.35157046167896,18.433639334525044
FL10,7.897977960953226e-09,7.897092494183816e-09,23.68342311422755,24.490891700449627
FL11,5.9920660927426825e-09,5.9914344777260494e-09,16.031279680908312,17.022523958069684
FL12,5.5965974642389286e-09,5.596085148294647e-09,9.965957429010407,10.399260173305672
HP1,4.84571710091055e-09,4.845524228004614e-09,16.33835609499068,16.295461265340617
HP2,5.356998609859744e-09,5.356750440244784e-09,11.126274352064339,11.17458183335963
HP3,5.6953596495041205e-09,5.694711823625331e-09,10.334604481482442,10.947994872790161
HP4,6.014819335783352e-09,6.013245838010163e-09,16.230113827879578,17.671531236140645
HP5,5.992985092703145e-09,5.991977635675735e-09,16.070652575166637,17.264214164844788
LED-B1,5.4780114956789895e-09,5.477892460640338e-09,10.125796607983533,10.245216033272772
LED-B2,5.606570390470878e-09,5.606547653804452e-09,9.935818427212178,10.195603617595918
LED-B3,6.065153102314474e-09,6.06526167801888e-09,16.736319346578643,17.47054848047399
LED-B4,7.979064626141059e-09,7.979366224095378e-09,22.443324950968496,23.012462592995856
LED-B5,8.649024654548625e-09,8.649793023670425e-09,22.113665140159473,22.353425398447122
LED-BH1,5.5271756197361756e-09,5.526969904988939e-09,9.912238500176345,10.112025300281106
LED-RGB1,5.580544958143805e-09,5.580446562903119e-09,9.800800189970373,9.966603293562592
LED-V1,5.354210355483493e-09,5.353394778882986e-09,10.236906029005892,10.578064973472882
LED-V2,6.109575277283547e-09,6.108084023679721e-09,16.974889039880267,18.375538306622833


==> figures/patches/with_diag/Identity/mono_hullin_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00
3.570000000000000000e+02 0.000000000000000000e+00
3.580000000000000000e+02 0.000000000000000000e+00
3.590000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.610000000000000000e+02 0.000000000000000000e+00
3.620000000000000000e+02 0.000000000000000000e+00
3.630000000000000000e+02 0.000000000000000000e+00
3.640000000000000000e+02 0.000000000000000000e+00
3.650000000000000000e+02 0.000000000000000000e+00
3.660000000000000000e+02 0.000000000000000000e+00
3.670000000000000000e+02 0.000000000000000000e+00
3.680000000000000000e+02 0.000000000000000000e+00
3.690000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.710000000000000000e+02 0.000000000000000000e+00
3.720000000000000000e+02 0.000000000000000000e+00
3.730000000000000000e+02 0.000000000000000000e+00
3.740000000000000000e+02 0.000000000000000000e+00
3.750000000000000000e+02 0.000000000000000000e+00
3.760000000000000000e+02 0.000000000000000000e+00
3.770000000000000000e+02 0.000000000000000000e+00
3.780000000000000000e+02 0.000000000000000000e+00
3.790000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.810000000000000000e+02 0.000000000000000000e+00
3.820000000000000000e+02 0.000000000000000000e+00
3.830000000000000000e+02 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00
3.850000000000000000e+02 0.000000000000000000e+00
3.860000000000000000e+02 0.000000000000000000e+00
3.870000000000000000e+02 0.000000000000000000e+00
3.880000000000000000e+02 0.000000000000000000e+00
3.890000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 1.724347868191435484e+00
3.910000000000000000e+02 1.795169505056662507e+00
3.920000000000000000e+02 2.000778611341768265e+00
3.930000000000000000e+02 2.384747879197644860e+00
3.940000000000000000e+02 2.927918955564826842e+00
3.950000000000000000e+02 3.655242260000708843e+00
3.960000000000000000e+02 4.730107033763097490e+00
3.970000000000000000e+02 6.190537189971666798e+00
3.980000000000000000e+02 7.717050090384105943e+00
3.990000000000000000e+02 9.218706524286409021e+00
4.000000000000000000e+02 1.067064658942094368e+01
4.010000000000000000e+02 1.206704793455204516e+01
4.020000000000000000e+02 1.340971553867003685e+01
4.030000000000000000e+02 1.470255156698267207e+01
4.040000000000000000e+02 1.594935051027469974e+01
4.050000000000000000e+02 1.715278151854442612e+01
4.060000000000000000e+02 1.831397768463166642e+01
4.070000000000000000e+02 1.943325743601527122e+01
4.080000000000000000e+02 2.051062132936651849e+01
4.090000000000000000e+02 2.154580687206494005e+01
4.100000000000000000e+02 2.253842293229565641e+01
4.110000000000000000e+02 2.348871302200575784e+01
4.120000000000000000e+02 2.439904261938750807e+01
4.130000000000000000e+02 2.527127680252570130e+01
4.140000000000000000e+02 2.610998854389352175e+01
4.150000000000000000e+02 2.693856474082354424e+01
4.160000000000000000e+02 2.775721985167032102e+01
4.170000000000000000e+02 2.855600650061989043e+01
4.180000000000000000e+02 2.932220355763555375e+01
4.190000000000000000e+02 3.004160263661461983e+01
4.200000000000000000e+02 3.069866468115623093e+01
4.210000000000000000e+02 3.128167444440692435e+01
4.220000000000000000e+02 3.179905025443365574e+01
4.230000000000000000e+02 3.226697018264393790e+01
4.240000000000000000e+02 3.270450558760098403e+01
4.250000000000000000e+02 3.313350652378997552e+01
4.260000000000000000e+02 3.357168558086488019e+01
4.270000000000000000e+02 3.401083552702353785e+01
4.280000000000000000e+02 3.443466058881999459e+01
4.290000000000000000e+02 3.482515224945363030e+01
4.300000000000000000e+02 3.516259006822661348e+01
4.310000000000000000e+02 3.543229193228512486e+01
4.320000000000000000e+02 3.564604483222908016e+01
4.330000000000000000e+02 3.582413030382245012e+01
4.340000000000000000e+02 3.598881172158923647e+01
4.350000000000000000e+02 3.616434830850658244e+01
4.360000000000000000e+02 3.636735629309799123e+01
4.370000000000000000e+02 3.657647768025021406e+01
4.380000000000000000e+02 3.675858911767044646e+01
4.390000000000000000e+02 3.687822663925235389e+01
4.400000000000000000e+02 3.689804375176925078e+01
4.410000000000000000e+02 3.679043801042266892e+01
4.420000000000000000e+02 3.657116594236524065e+01
4.430000000000000000e+02 3.626827877619682283e+01
4.440000000000000000e+02 3.591076550227801789e+01
4.450000000000000000e+02 3.552794521849524045e+01
4.460000000000000000e+02 3.514010527802001604e+01
4.470000000000000000e+02 3.473158130655114206e+01
4.480000000000000000e+02 3.427787293074633368e+01
4.490000000000000000e+02 3.375486686160438410e+01
4.500000000000000000e+02 3.313924670700616559e+01
4.510000000000000000e+02 3.241735016378139278e+01
4.520000000000000000e+02 3.160969840247818041e+01
4.530000000000000000e+02 3.074433287242992563e+01
4.540000000000000000e+02 2.984783949303183093e+01
4.550000000000000000e+02 2.894526097211131699e+01
4.560000000000000000e+02 2.805703052393696240e+01
4.570000000000000000e+02 2.719035497209457475e+01
4.580000000000000000e+02 2.635062259735203938e+01
4.590000000000000000e+02 2.554522954928745904e+01
4.600000000000000000e+02 2.478409871653183316e+01
4.610000000000000000e+02 2.407615002942355531e+01
4.620000000000000000e+02 2.341874301497212940e+01
4.630000000000000000e+02 2.281290733265223736e+01
4.640000000000000000e+02 2.227081992729444337e+01
4.650000000000000000e+02 2.182053107851557883e+01
4.660000000000000000e+02 2.151416353321790353e+01
4.670000000000000000e+02 2.143649008722688620e+01
4.680000000000000000e+02 2.168997721423415115e+01
4.690000000000000000e+02 2.237818277610044149e+01
4.700000000000000000e+02 2.358162687165902582e+01
4.710000000000000000e+02 2.532951886360963556e+01
4.720000000000000000e+02 2.757864820549035656e+01
4.730000000000000000e+02 3.019899469208597864e+01
4.740000000000000000e+02 3.298107745676657743e+01
4.750000000000000000e+02 3.567554664107640150e+01
4.760000000000000000e+02 3.806518651050402013e+01
4.770000000000000000e+02 4.004406959284210643e+01
4.780000000000000000e+02 4.165558390914338105e+01
4.790000000000000000e+02 4.301479954606914191e+01
4.800000000000000000e+02 4.419041531755828345e+01
4.810000000000000000e+02 4.517381517227734378e+01
4.820000000000000000e+02 4.593456702281545745e+01
4.830000000000000000e+02 4.646320725616357095e+01
4.840000000000000000e+02 4.677566292075825061e+01
4.850000000000000000e+02 4.689943761185744364e+01
4.860000000000000000e+02 4.686252302675505632e+01
4.870000000000000000e+02 4.669163368631490840e+01
4.880000000000000000e+02 4.640985788368836040e+01
4.890000000000000000e+02 4.603661407664142757e+01
4.900000000000000000e+02 4.558877044355359232e+01
4.910000000000000000e+02 4.508054468930922809e+01
4.920000000000000000e+02 4.452113759587562214e+01
4.930000000000000000e+02 4.391690637947182552e+01
4.940000000000000000e+02 4.325579448089435886e+01
4.950000000000000000e+02 4.254631291558981587e+01
4.960000000000000000e+02 4.180257171434627139e+01
4.970000000000000000e+02 4.103618124795431044e+01
4.980000000000000000e+02 4.026211309873648503e+01
4.990000000000000000e+02 3.950219019852386282e+01
5.000000000000000000e+02 3.875316231472117323e+01
5.010000000000000000e+02 3.775908561125243068e+01
5.020000000000000000e+02 3.663149639079612285e+01
5.030000000000000000e+02 3.643745548682528579e+01
5.040000000000000000e+02 3.644797556330475174e+01
5.050000000000000000e+02 3.647331096299662079e+01
5.060000000000000000e+02 3.649097510459147031e+01
5.070000000000000000e+02 3.648391368297789228e+01
5.080000000000000000e+02 3.643508507348811065e+01
5.090000000000000000e+02 3.632671726807652135e+01
5.100000000000000000e+02 3.617191743495505563e+01
5.110000000000000000e+02 3.600402037224470320e+01
5.120000000000000000e+02 3.583098507170850411e+01
5.130000000000000000e+02 3.565857147073829481e+01
5.140000000000000000e+02 3.549013861390336899e+01
5.150000000000000000e+02 3.532774872559242141e+01
5.160000000000000000e+02 3.517149535100598712e+01
5.170000000000000000e+02 3.501652593873225072e+01
5.180000000000000000e+02 3.485782632485533838e+01
5.190000000000000000e+02 3.469125623337943409e+01
5.200000000000000000e+02 3.451327587705350908e+01
5.210000000000000000e+02 3.432163788487734024e+01
5.220000000000000000e+02 3.411771400931560549e+01
5.230000000000000000e+02 3.390355743144566247e+01
5.240000000000000000e+02 3.368103991800366970e+01
5.250000000000000000e+02 3.345191245633807853e+01
5.260000000000000000e+02 3.321770474697716935e+01
5.270000000000000000e+02 3.297931422936427026e+01
5.280000000000000000e+02 3.273752611913732835e+01
5.290000000000000000e+02 3.249314935727983311e+01
5.300000000000000000e+02 3.224700414633324641e+01
5.310000000000000000e+02 3.199954678789224971e+01
5.320000000000000000e+02 3.174971260361311920e+01
5.330000000000000000e+02 3.149604072036293800e+01
5.340000000000000000e+02 3.123703055886449320e+01
5.350000000000000000e+02 3.097114591925617688e+01
5.360000000000000000e+02 3.069719755767167868e+01
5.370000000000000000e+02 3.041616772986104777e+01
5.380000000000000000e+02 3.013126898399831433e+01
5.390000000000000000e+02 2.984298812532939849e+01
5.400000000000000000e+02 2.955147222230422344e+01
5.410000000000000000e+02 2.925668094887260295e+01
5.420000000000000000e+02 2.895787107519527481e+01
5.430000000000000000e+02 2.865413345211578999e+01
5.440000000000000000e+02 2.834456275485630172e+01
5.450000000000000000e+02 2.802827358473853536e+01
5.460000000000000000e+02 2.770454451043386257e+01
5.470000000000000000e+02 2.737327671350318781e+01
5.480000000000000000e+02 2.703457477896525774e+01
5.490000000000000000e+02 2.668859254580743823e+01
5.500000000000000000e+02 2.633553838875582187e+01
5.510000000000000000e+02 2.597495457611432812e+01
5.520000000000000000e+02 2.560352693124769274e+01
5.530000000000000000e+02 2.521713013393510394e+01
5.540000000000000000e+02 2.481156133232072136e+01
5.550000000000000000e+02 2.438257008057369646e+01
5.560000000000000000e+02 2.392739244226380890e+01
5.570000000000000000e+02 2.344935526176795904e+01
5.580000000000000000e+02 2.295367559548764547e+01
5.590000000000000000e+02 2.244601208318662344e+01
5.600000000000000000e+02 2.193239264230795982e+01
5.610000000000000000e+02 2.141721070392510740e+01
5.620000000000000000e+02 2.089740291184433119e+01
5.630000000000000000e+02 2.036832105922035652e+01
5.640000000000000000e+02 1.982589185119667263e+01
5.650000000000000000e+02 1.926690957965548634e+01
5.660000000000000000e+02 1.869108589450777913e+01
5.670000000000000000e+02 1.810600647348529790e+01
5.680000000000000000e+02 1.752172860398560417e+01
5.690000000000000000e+02 1.694885236533831829e+01
5.700000000000000000e+02 1.639818653699602535e+01
5.710000000000000000e+02 1.587946628183226139e+01
5.720000000000000000e+02 1.539897176654292998e+01
5.730000000000000000e+02 1.496299490911118113e+01
5.740000000000000000e+02 1.457878064482967773e+01
5.750000000000000000e+02 1.425432149150060646e+01
5.760000000000000000e+02 1.399823865974702031e+01
5.770000000000000000e+02 1.381974084686689430e+01
5.780000000000000000e+02 1.372691265049756204e+01
5.790000000000000000e+02 1.372576495864169921e+01
5.800000000000000000e+02 1.381970563604181024e+01
5.810000000000000000e+02 1.400860160828904633e+01
5.820000000000000000e+02 1.428578816341081037e+01
5.830000000000000000e+02 1.463913250361235185e+01
5.840000000000000000e+02 1.505324902086295147e+01
5.850000000000000000e+02 1.551129217768015955e+01
5.860000000000000000e+02 1.599808242891474919e+01
5.870000000000000000e+02 1.650625144897554009e+01
5.880000000000000000e+02 1.703223306497842060e+01
5.890000000000000000e+02 1.757414738044207425e+01
5.900000000000000000e+02 1.813115688233234124e+01
5.910000000000000000e+02 1.870191352177636901e+01
5.920000000000000000e+02 1.928094282101999468e+01
5.930000000000000000e+02 1.986211885852494063e+01
5.940000000000000000e+02 2.043995087073041361e+01
5.950000000000000000e+02 2.100970543092411091e+01
5.960000000000000000e+02 2.156793779233954922e+01
5.970000000000000000e+02 2.211438392019744015e+01
5.980000000000000000e+02 2.264946140508340378e+01
5.990000000000000000e+02 2.317371930550831749e+01
6.000000000000000000e+02 2.368772025651993829e+01
6.010000000000000000e+02 2.419112423244182608e+01
6.020000000000000000e+02 2.468064550372087851e+01
6.030000000000000000e+02 2.515274651480506307e+01
6.040000000000000000e+02 2.560459902298786972e+01
6.050000000000000000e+02 2.603381665524886301e+01
6.060000000000000000e+02 2.643913629613372862e+01
6.070000000000000000e+02 2.682156959326639978e+01
6.080000000000000000e+02 2.718257914717082357e+01
6.090000000000000000e+02 2.752359354974089811e+01
6.100000000000000000e+02 2.784594423122323903e+01
6.110000000000000000e+02 2.815073104260300241e+01
6.120000000000000000e+02 2.843874297157445952e+01
6.130000000000000000e+02 2.871060309751819162e+01
6.140000000000000000e+02 2.896687471286601223e+01
6.150000000000000000e+02 2.920819848549791686e+01
6.160000000000000000e+02 2.943468735106101519e+01
6.170000000000000000e+02 2.964923524549132594e+01
6.180000000000000000e+02 2.985285237072326581e+01
6.190000000000000000e+02 3.004705232511210866e+01
6.200000000000000000e+02 3.023317140741426101e+01
6.210000000000000000e+02 3.041159824754834773e+01
6.220000000000000000e+02 3.057952440776458403e+01
6.230000000000000000e+02 3.073376223448726208e+01
6.240000000000000000e+02 3.087160225396858237e+01
6.250000000000000000e+02 3.099068886926703925e+01
6.260000000000000000e+02 3.108996282901385300e+01
6.270000000000000000e+02 3.117222356356426971e+01
6.280000000000000000e+02 3.124089423123400167e+01
6.290000000000000000e+02 3.129910752784954298e+01
6.300000000000000000e+02 3.134971263194849911e+01
6.310000000000000000e+02 3.139496708490387533e+01
6.320000000000000000e+02 3.143552339470002366e+01
6.330000000000000000e+02 3.147165925569138523e+01
6.340000000000000000e+02 3.150362801823691683e+01
6.350000000000000000e+02 3.153155286372388488e+01
6.360000000000000000e+02 3.155552163165775781e+01
6.370000000000000000e+02 3.157579580567729138e+01
6.380000000000000000e+02 3.159131473195317241e+01
6.390000000000000000e+02 3.159815562434809522e+01
6.400000000000000000e+02 3.158808490876261388e+01
6.410000000000000000e+02 3.154754860215365753e+01
6.420000000000000000e+02 3.145860975127215298e+01
6.430000000000000000e+02 3.131028024894418138e+01
6.440000000000000000e+02 3.110505575387475830e+01
6.450000000000000000e+02 3.085448986606425592e+01
6.460000000000000000e+02 3.057199874882315171e+01
6.470000000000000000e+02 3.027246850493220265e+01
6.480000000000000000e+02 2.996679151697147248e+01
6.490000000000000000e+02 2.966189437199569667e+01
6.500000000000000000e+02 2.936241124243024458e+01
6.510000000000000000e+02 2.907120812473102944e+01
6.520000000000000000e+02 2.878836910360036327e+01
6.530000000000000000e+02 2.851340346021521555e+01
6.540000000000000000e+02 2.824578773103845108e+01
6.550000000000000000e+02 2.798501990383619287e+01
6.560000000000000000e+02 2.773058618484280657e+01
6.570000000000000000e+02 2.748177972945612879e+01
6.580000000000000000e+02 2.723791340911711245e+01
6.590000000000000000e+02 2.699836490876872475e+01
6.600000000000000000e+02 2.676260248572875611e+01
6.610000000000000000e+02 2.653013822232273355e+01
6.620000000000000000e+02 2.630043254109507345e+01
6.630000000000000000e+02 2.607301971336876534e+01
6.640000000000000000e+02 2.584744065385573819e+01
6.650000000000000000e+02 2.562337221147476640e+01
6.660000000000000000e+02 2.540060323936697273e+01
6.670000000000000000e+02 2.517938285815046484e+01
6.680000000000000000e+02 2.496004727644508137e+01
6.690000000000000000e+02 2.474295135263549383e+01
6.700000000000000000e+02 2.452846377821017043e+01
6.710000000000000000e+02 2.431689972337565919e+01
6.720000000000000000e+02 2.410836458689437833e+01
6.730000000000000000e+02 2.390296502409649193e+01
6.740000000000000000e+02 2.370085258111506477e+01
6.750000000000000000e+02 2.350226573193445034e+01
6.760000000000000000e+02 2.330753395212771295e+01
6.770000000000000000e+02 2.311721693326204274e+01
6.780000000000000000e+02 2.293196563626240092e+01
6.790000000000000000e+02 2.275220828446822097e+01
6.800000000000000000e+02 2.256757727407239145e+01
6.810000000000000000e+02 2.237340108319881793e+01
6.820000000000000000e+02 2.217061113629664959e+01
6.830000000000000000e+02 2.196010418001709041e+01
6.840000000000000000e+02 2.174279340727868970e+01
6.850000000000000000e+02 2.151953586842160249e+01
6.860000000000000000e+02 2.126038283251867256e+01
6.870000000000000000e+02 2.094463935744218475e+01
6.880000000000000000e+02 2.058075665193463877e+01
6.890000000000000000e+02 2.017693568903168355e+01
6.900000000000000000e+02 1.974003469863703586e+01
6.910000000000000000e+02 1.927390816500771464e+01
6.920000000000000000e+02 1.877637921172842539e+01
6.930000000000000000e+02 1.824159253240063450e+01
6.940000000000000000e+02 1.766190323503556314e+01
6.950000000000000000e+02 1.702902179405071337e+01
6.960000000000000000e+02 1.634569945861221285e+01
6.970000000000000000e+02 1.571927245611274770e+01
6.980000000000000000e+02 1.517096713767374894e+01
6.990000000000000000e+02 1.460669920361658392e+01


==> figures/patches/with_diag/Identity/mono_hullin_4.txt <==
3.000000000000000000e+02 2.986881984910893451e+01
3.010000000000000000e+02 2.983055590725638240e+01
3.020000000000000000e+02 2.979222439381576137e+01
3.030000000000000000e+02 2.975382471410131302e+01
3.040000000000000000e+02 2.971535627145065206e+01
3.050000000000000000e+02 2.967681846733418638e+01
3.060000000000000000e+02 2.963821070147040615e+01
3.070000000000000000e+02 2.959953237194708819e+01
3.080000000000000000e+02 2.956078287534873539e+01
3.090000000000000000e+02 2.952196160689048909e+01
3.100000000000000000e+02 2.948306796055858925e+01
3.110000000000000000e+02 2.944410132925784751e+01
3.120000000000000000e+02 2.940506110496621872e+01
3.130000000000000000e+02 2.936594667889666965e+01
3.140000000000000000e+02 2.932675744166674292e+01
3.150000000000000000e+02 2.928749278347601859e+01
3.160000000000000000e+02 2.924815209429158003e+01
3.170000000000000000e+02 2.920873476404202762e+01
3.180000000000000000e+02 2.916924018282000119e+01
3.190000000000000000e+02 2.912966774109380097e+01
3.200000000000000000e+02 2.909001682992796134e+01
3.210000000000000000e+02 2.905028684121355553e+01
3.220000000000000000e+02 2.901047716790806419e+01
3.230000000000000000e+02 2.897058720428534073e+01
3.240000000000000000e+02 2.893061634619589384e+01
3.250000000000000000e+02 2.889056399133764685e+01
3.260000000000000000e+02 2.885042953953771061e+01
3.270000000000000000e+02 2.881021239304511994e+01
3.280000000000000000e+02 2.876991195683510583e+01
3.290000000000000000e+02 2.872952763892493877e+01
3.300000000000000000e+02 2.868905885070173412e+01
3.310000000000000000e+02 2.864850500726242544e+01
3.320000000000000000e+02 2.860786552776613689e+01
3.330000000000000000e+02 2.856713983579928495e+01
3.340000000000000000e+02 2.852632735975340239e+01
3.350000000000000000e+02 2.848542753321618903e+01
3.360000000000000000e+02 2.844443979537568268e+01
3.370000000000000000e+02 2.840336359143791256e+01
3.380000000000000000e+02 2.836219837305811708e+01
3.390000000000000000e+02 2.832094359878556844e+01
3.400000000000000000e+02 2.827959873452220663e+01
3.410000000000000000e+02 2.823816325399499405e+01
3.420000000000000000e+02 2.819663663924213992e+01
3.430000000000000000e+02 2.815501838111303812e+01
3.440000000000000000e+02 2.811330797978189722e+01
3.450000000000000000e+02 2.807150494527487794e+01
3.460000000000000000e+02 2.802960879801065275e+01
3.470000000000000000e+02 2.798761906935388666e+01
3.480000000000000000e+02 2.794553530218163573e+01
3.490000000000000000e+02 2.790335705146192780e+01
3.500000000000000000e+02 2.786108388484419152e+01
3.510000000000000000e+02 2.781871538326088711e+01
3.520000000000000000e+02 2.777625114153968156e+01
3.530000000000000000e+02 2.773369076902521257e+01
3.540000000000000000e+02 2.769103389020965977e+01
3.550000000000000000e+02 2.764828014537090795e+01
3.560000000000000000e+02 2.760542919121708749e+01
3.570000000000000000e+02 2.756248070153619878e+01
3.580000000000000000e+02 2.751943436784902275e+01
3.590000000000000000e+02 2.747628990006384697e+01
3.600000000000000000e+02 2.743298533892136604e+01
3.610000000000000000e+02 2.738932204337188736e+01
3.620000000000000000e+02 2.734527941615315783e+01
3.630000000000000000e+02 2.730085118336725358e+01
3.640000000000000000e+02 2.725603104468566329e+01
3.650000000000000000e+02 2.721081267365948975e+01
3.660000000000000000e+02 2.716518971794648607e+01
3.670000000000000000e+02 2.711915579943033094e+01
3.680000000000000000e+02 2.707270451420387047e+01
3.690000000000000000e+02 2.702582943238365942e+01
3.700000000000000000e+02 2.697852409771867954e+01
3.710000000000000000e+02 2.693078202695092216e+01
3.720000000000000000e+02 2.688259670887934760e+01
3.730000000000000000e+02 2.683396160307283296e+01
3.740000000000000000e+02 2.678487013817011686e+01
3.750000000000000000e+02 2.673531570969723603e+01
3.760000000000000000e+02 2.668529167732395990e+01
3.770000000000000000e+02 2.663479136147150328e+01
3.780000000000000000e+02 2.658380803917313528e+01
3.790000000000000000e+02 2.653233493907813667e+01
3.800000000000000000e+02 2.648036523547690280e+01
3.810000000000000000e+02 2.642789204121201507e+01
3.820000000000000000e+02 2.637490839932523556e+01
3.830000000000000000e+02 2.632140727327522711e+01
3.840000000000000000e+02 2.626738153554405741e+01
3.850000000000000000e+02 2.621282395443324376e+01
3.860000000000000000e+02 2.615772717883129417e+01
3.870000000000000000e+02 2.610208372071587846e+01
3.880000000000000000e+02 2.604588593513337003e+01
3.890000000000000000e+02 2.598912599737832352e+01
3.900000000000000000e+02 1.478043417550854954e+01
3.910000000000000000e+02 1.347640062143434747e+01
3.920000000000000000e+02 1.222196462014422380e+01
3.930000000000000000e+02 1.104383695620487060e+01
3.940000000000000000e+02 1.000111748664994060e+01
3.950000000000000000e+02 9.200179524935649056e+00
3.960000000000000000e+02 8.794850502904091982e+00
3.970000000000000000e+02 8.921469191627238615e+00
3.980000000000000000e+02 9.509358690936425162e+00
3.990000000000000000e+02 1.041403784001534660e+01
4.000000000000000000e+02 1.150644143434367273e+01
4.010000000000000000e+02 1.269470234138934295e+01
4.020000000000000000e+02 1.392160297964311688e+01
4.030000000000000000e+02 1.515340620464673016e+01
4.040000000000000000e+02 1.637059047658696187e+01
4.050000000000000000e+02 1.756162202030996156e+01
4.060000000000000000e+02 1.871914193032932161e+01
4.070000000000000000e+02 1.983853854099772462e+01
4.080000000000000000e+02 2.091706079320906753e+01
4.090000000000000000e+02 2.195301933722963028e+01
4.100000000000000000e+02 2.294538485933060912e+01
4.110000000000000000e+02 2.389421280924460333e+01
4.120000000000000000e+02 2.480191651799812647e+01
4.130000000000000000e+02 2.567051563320340435e+01
4.140000000000000000e+02 2.650475190045128215e+01
4.150000000000000000e+02 2.732808686284035105e+01
4.160000000000000000e+02 2.814092890026528693e+01
4.170000000000000000e+02 2.893352521369678243e+01
4.180000000000000000e+02 2.969332433277136474e+01
4.190000000000000000e+02 3.040626008352517218e+01
4.200000000000000000e+02 3.105690855305578779e+01
4.210000000000000000e+02 3.163363542425743091e+01
4.220000000000000000e+02 3.214487851104394878e+01
4.230000000000000000e+02 3.260680502737173470e+01
4.240000000000000000e+02 3.303846238153546011e+01
4.250000000000000000e+02 3.346166968313917067e+01
4.260000000000000000e+02 3.389411772494767661e+01
4.270000000000000000e+02 3.432762289297341596e+01
4.280000000000000000e+02 3.474592359414494069e+01
4.290000000000000000e+02 3.513104295746934724e+01
4.300000000000000000e+02 3.546328855667630364e+01
4.310000000000000000e+02 3.572799233174708178e+01
4.320000000000000000e+02 3.593691351000519063e+01
4.330000000000000000e+02 3.611029625518865060e+01
4.340000000000000000e+02 3.627036742306712824e+01
4.350000000000000000e+02 3.644135103229602635e+01
4.360000000000000000e+02 3.663984072651682311e+01
4.370000000000000000e+02 3.684449793009154916e+01
4.380000000000000000e+02 3.702222360045207239e+01
4.390000000000000000e+02 3.713757204830449865e+01
4.400000000000000000e+02 3.715321149930970535e+01
4.410000000000000000e+02 3.704154721767978486e+01
4.420000000000000000e+02 3.681831807331620610e+01
4.430000000000000000e+02 3.651155519581617170e+01
4.440000000000000000e+02 3.615022984393966254e+01
4.450000000000000000e+02 3.576364380865528858e+01
4.460000000000000000e+02 3.537207241208769659e+01
4.470000000000000000e+02 3.495986265701691309e+01
4.480000000000000000e+02 3.450253218133092759e+01
4.490000000000000000e+02 3.397598685748950231e+01
4.500000000000000000e+02 3.335693075096422433e+01
4.510000000000000000e+02 3.263171775393541196e+01
4.520000000000000000e+02 3.182086317463985026e+01
4.530000000000000000e+02 3.095239569643531041e+01
4.540000000000000000e+02 3.005288579925475290e+01
4.550000000000000000e+02 2.914735620548021799e+01
4.560000000000000000e+02 2.825621482234088333e+01
4.570000000000000000e+02 2.738663953521636785e+01
4.580000000000000000e+02 2.654397785378222352e+01
4.590000000000000000e+02 2.573556768282062990e+01
4.600000000000000000e+02 2.497125124673011598e+01
4.610000000000000000e+02 2.425984442547077080e+01
4.620000000000000000e+02 2.359858040813485758e+01
4.630000000000000000e+02 2.298831031112755596e+01
4.640000000000000000e+02 2.244095609278292969e+01
4.650000000000000000e+02 2.198421882525966708e+01
4.660000000000000000e+02 2.166978346648487275e+01
4.670000000000000000e+02 2.158199351172079972e+01
4.680000000000000000e+02 2.182309200078388045e+01
4.690000000000000000e+02 2.249686597815941269e+01
4.700000000000000000e+02 2.368466089547499820e+01
4.710000000000000000e+02 2.541694440887995299e+01
4.720000000000000000e+02 2.765173205401838175e+01
4.730000000000000000e+02 3.025971403742854804e+01
4.740000000000000000e+02 3.303137941820040879e+01
4.750000000000000000e+02 3.571677974860470073e+01
4.760000000000000000e+02 3.809813745013678954e+01
4.770000000000000000e+02 4.006995949931340562e+01
4.780000000000000000e+02 4.167781724326007264e+01
4.790000000000000000e+02 4.304015075593089534e+01
4.800000000000000000e+02 4.422799327473137510e+01
4.810000000000000000e+02 4.523227846983278511e+01
4.820000000000000000e+02 4.602009188870760426e+01
4.830000000000000000e+02 4.657918439789303022e+01
4.840000000000000000e+02 4.692342616529893462e+01
4.850000000000000000e+02 4.707917183174937747e+01
4.860000000000000000e+02 4.707387640012692742e+01
4.870000000000000000e+02 4.693382246622651621e+01
4.880000000000000000e+02 4.668171066026353344e+01
4.890000000000000000e+02 4.633655810298309774e+01
4.900000000000000000e+02 4.591476208210809062e+01
4.910000000000000000e+02 4.543005420103430225e+01
4.920000000000000000e+02 4.489137600086738189e+01
4.930000000000000000e+02 4.430486612383813139e+01
4.940000000000000000e+02 4.365842028576427936e+01
4.950000000000000000e+02 4.296036087426340799e+01
4.960000000000000000e+02 4.222410054970443838e+01
4.970000000000000000e+02 4.145964114460559813e+01
4.980000000000000000e+02 4.067883492793910705e+01
4.990000000000000000e+02 3.990058680507059563e+01
5.000000000000000000e+02 3.914146015527180111e+01
5.010000000000000000e+02 3.828554498159297736e+01
5.020000000000000000e+02 3.700277807536262742e+01
5.030000000000000000e+02 3.648944114065508160e+01
5.040000000000000000e+02 3.645710889646333186e+01
5.050000000000000000e+02 3.646454996754695088e+01
5.060000000000000000e+02 3.646955227257498677e+01
5.070000000000000000e+02 3.645349685215900593e+01
5.080000000000000000e+02 3.639847622407594940e+01
5.090000000000000000e+02 3.628615270875462784e+01
5.100000000000000000e+02 3.612907229113316276e+01
5.110000000000000000e+02 3.596005862911761142e+01
5.120000000000000000e+02 3.578678524380331538e+01
5.130000000000000000e+02 3.561478364779414818e+01
5.140000000000000000e+02 3.544724042824535104e+01
5.150000000000000000e+02 3.528608140321212971e+01
5.160000000000000000e+02 3.513130782438420852e+01
5.170000000000000000e+02 3.497805464791990460e+01
5.180000000000000000e+02 3.482130235705282928e+01
5.190000000000000000e+02 3.465689491253095156e+01
5.200000000000000000e+02 3.448126887118225170e+01
5.210000000000000000e+02 3.429214181303669307e+01
5.220000000000000000e+02 3.409082762591652482e+01
5.230000000000000000e+02 3.387932294953512269e+01
5.240000000000000000e+02 3.365945011383649899e+01
5.250000000000000000e+02 3.343291699137298423e+01
5.260000000000000000e+02 3.320121595287428562e+01
5.270000000000000000e+02 3.296521244428404884e+01
5.280000000000000000e+02 3.272566447130202505e+01
5.290000000000000000e+02 3.248335912341459419e+01
5.300000000000000000e+02 3.223910044400486186e+01
5.310000000000000000e+02 3.199333637870693181e+01
5.320000000000000000e+02 3.174500636688979327e+01
5.330000000000000000e+02 3.149265652093636092e+01
5.340000000000000000e+02 3.123479323727898560e+01
5.350000000000000000e+02 3.096988706427420723e+01
5.360000000000000000e+02 3.069675395130397888e+01
5.370000000000000000e+02 3.041637552647375387e+01
5.380000000000000000e+02 3.013196282135761805e+01
5.390000000000000000e+02 2.984401557635715463e+01
5.400000000000000000e+02 2.955269733441386393e+01
5.410000000000000000e+02 2.925798622870290799e+01
5.420000000000000000e+02 2.895915911458679304e+01
5.430000000000000000e+02 2.865532682503303619e+01
5.440000000000000000e+02 2.834560367283487636e+01
5.450000000000000000e+02 2.802912369778426438e+01
5.460000000000000000e+02 2.770518485760634064e+01
5.470000000000000000e+02 2.737370785907420156e+01
5.480000000000000000e+02 2.703481739629608427e+01
5.490000000000000000e+02 2.668868813248450778e+01
5.500000000000000000e+02 2.633554993247008369e+01
5.510000000000000000e+02 2.597495457611432812e+01
5.520000000000000000e+02 2.560352693124769274e+01
5.530000000000000000e+02 2.521713013393510394e+01
5.540000000000000000e+02 2.481156133232072136e+01
5.550000000000000000e+02 2.438257008057369646e+01
5.560000000000000000e+02 2.392739244226380890e+01
5.570000000000000000e+02 2.344935526176795904e+01
5.580000000000000000e+02 2.295367559548764547e+01
5.590000000000000000e+02 2.244601208318662344e+01
5.600000000000000000e+02 2.193239264230795982e+01
5.610000000000000000e+02 2.141721070392510740e+01
5.620000000000000000e+02 2.089740291184433119e+01
5.630000000000000000e+02 2.036832105922035652e+01
5.640000000000000000e+02 1.982589185119667263e+01
5.650000000000000000e+02 1.926690957965548634e+01
5.660000000000000000e+02 1.869108589450777913e+01
5.670000000000000000e+02 1.810600647348529790e+01
5.680000000000000000e+02 1.752172860398560417e+01
5.690000000000000000e+02 1.694885236533831829e+01
5.700000000000000000e+02 1.639818653699602535e+01
5.710000000000000000e+02 1.587946628183226139e+01
5.720000000000000000e+02 1.539897176654292998e+01
5.730000000000000000e+02 1.496299490911118113e+01
5.740000000000000000e+02 1.457878064482967773e+01
5.750000000000000000e+02 1.425432149150060646e+01
5.760000000000000000e+02 1.399823865974702031e+01
5.770000000000000000e+02 1.381974084686689430e+01
5.780000000000000000e+02 1.372691265049756204e+01
5.790000000000000000e+02 1.372576495864169921e+01
5.800000000000000000e+02 1.381970563604181024e+01
5.810000000000000000e+02 1.400860160828904633e+01
5.820000000000000000e+02 1.428578816341081037e+01
5.830000000000000000e+02 1.463913250361235185e+01
5.840000000000000000e+02 1.505324902086295147e+01
5.850000000000000000e+02 1.551129217768015955e+01
5.860000000000000000e+02 1.599808242891474919e+01
5.870000000000000000e+02 1.650625144897554009e+01
5.880000000000000000e+02 1.703223306497842060e+01
5.890000000000000000e+02 1.757414738044207425e+01
5.900000000000000000e+02 1.813115688233234124e+01
5.910000000000000000e+02 1.870191352177636901e+01
5.920000000000000000e+02 1.928094282101999468e+01
5.930000000000000000e+02 1.986211885852494063e+01
5.940000000000000000e+02 2.043995087073041361e+01
5.950000000000000000e+02 2.100970543092411091e+01
5.960000000000000000e+02 2.156793779233954922e+01
5.970000000000000000e+02 2.211438392019744015e+01
5.980000000000000000e+02 2.264946140508340378e+01
5.990000000000000000e+02 2.317371930550831749e+01
6.000000000000000000e+02 2.368772025651993829e+01
6.010000000000000000e+02 2.419112423244182608e+01
6.020000000000000000e+02 2.468064550372087851e+01
6.030000000000000000e+02 2.515274651480506307e+01
6.040000000000000000e+02 2.560459902298786972e+01
6.050000000000000000e+02 2.603381665524886301e+01
6.060000000000000000e+02 2.643913629613372862e+01
6.070000000000000000e+02 2.682156959326639978e+01
6.080000000000000000e+02 2.718257914717082357e+01
6.090000000000000000e+02 2.752359354974089811e+01
6.100000000000000000e+02 2.784594423122323903e+01
6.110000000000000000e+02 2.815073104260300241e+01
6.120000000000000000e+02 2.843874297157445952e+01
6.130000000000000000e+02 2.871060309751819162e+01
6.140000000000000000e+02 2.896687471286601223e+01
6.150000000000000000e+02 2.920819848549791686e+01
6.160000000000000000e+02 2.943468735106101519e+01
6.170000000000000000e+02 2.964923524549132594e+01
6.180000000000000000e+02 2.985285237072326581e+01
6.190000000000000000e+02 3.004705232511210866e+01
6.200000000000000000e+02 3.023317140741426101e+01
6.210000000000000000e+02 3.041159824754834773e+01
6.220000000000000000e+02 3.057952440776458403e+01
6.230000000000000000e+02 3.073376223448726208e+01
6.240000000000000000e+02 3.087160225396858237e+01
6.250000000000000000e+02 3.099068886926703925e+01
6.260000000000000000e+02 3.108996282901385300e+01
6.270000000000000000e+02 3.117222356356426971e+01
6.280000000000000000e+02 3.124089423123400167e+01
6.290000000000000000e+02 3.129910752784954298e+01
6.300000000000000000e+02 3.134971263194849911e+01
6.310000000000000000e+02 3.139496708490387533e+01
6.320000000000000000e+02 3.143552339470002366e+01
6.330000000000000000e+02 3.147165925569138523e+01
6.340000000000000000e+02 3.150362801823691683e+01
6.350000000000000000e+02 3.153155286372388488e+01
6.360000000000000000e+02 3.155552163165775781e+01
6.370000000000000000e+02 3.157579580567729138e+01
6.380000000000000000e+02 3.159131473195317241e+01
6.390000000000000000e+02 3.159815562434809522e+01
6.400000000000000000e+02 3.158808490876261388e+01
6.410000000000000000e+02 3.154754860215365753e+01
6.420000000000000000e+02 3.145860975127215298e+01
6.430000000000000000e+02 3.131028024894418138e+01
6.440000000000000000e+02 3.110505575387475830e+01
6.450000000000000000e+02 3.085448986606425592e+01
6.460000000000000000e+02 3.057199874882315171e+01
6.470000000000000000e+02 3.027246850493220265e+01
6.480000000000000000e+02 2.996679151697147248e+01
6.490000000000000000e+02 2.966189437199569667e+01
6.500000000000000000e+02 2.936241124243024458e+01
6.510000000000000000e+02 2.907120812473102944e+01
6.520000000000000000e+02 2.878836910360036327e+01
6.530000000000000000e+02 2.851340346021521555e+01
6.540000000000000000e+02 2.824578773103845108e+01
6.550000000000000000e+02 2.798501990383619287e+01
6.560000000000000000e+02 2.773058618484280657e+01
6.570000000000000000e+02 2.748177972945612879e+01
6.580000000000000000e+02 2.723791340911711245e+01
6.590000000000000000e+02 2.699836490876872475e+01
6.600000000000000000e+02 2.676260248572875611e+01
6.610000000000000000e+02 2.653013822232273355e+01
6.620000000000000000e+02 2.630043254109507345e+01
6.630000000000000000e+02 2.607301971336876534e+01
6.640000000000000000e+02 2.584744065385573819e+01
6.650000000000000000e+02 2.562337221147476640e+01
6.660000000000000000e+02 2.540060323936697273e+01
6.670000000000000000e+02 2.517938285815046484e+01
6.680000000000000000e+02 2.496004727644508137e+01
6.690000000000000000e+02 2.474295135263549383e+01
6.700000000000000000e+02 2.452846377821017043e+01
6.710000000000000000e+02 2.431689972337565919e+01
6.720000000000000000e+02 2.410836458689437833e+01
6.730000000000000000e+02 2.390296502409649193e+01
6.740000000000000000e+02 2.370085258111506477e+01
6.750000000000000000e+02 2.350226573193445034e+01
6.760000000000000000e+02 2.330753395212771295e+01
6.770000000000000000e+02 2.311721693326204274e+01
6.780000000000000000e+02 2.293196563626240092e+01
6.790000000000000000e+02 2.275220828446822097e+01
6.800000000000000000e+02 2.256757727407239145e+01
6.810000000000000000e+02 2.237340108319881793e+01
6.820000000000000000e+02 2.217061113629664959e+01
6.830000000000000000e+02 2.196010418001709041e+01
6.840000000000000000e+02 2.174279340727868970e+01
6.850000000000000000e+02 2.151953586842160249e+01
6.860000000000000000e+02 2.126038283251867256e+01
6.870000000000000000e+02 2.094463935744218475e+01
6.880000000000000000e+02 2.058075665193463877e+01
6.890000000000000000e+02 2.017693568903168355e+01
6.900000000000000000e+02 1.974003469863703586e+01
6.910000000000000000e+02 1.927390816500771464e+01
6.920000000000000000e+02 1.877637921172842539e+01
6.930000000000000000e+02 1.824159253240063450e+01
6.940000000000000000e+02 1.766190323503556314e+01
6.950000000000000000e+02 1.702902179405071337e+01
6.960000000000000000e+02 1.634569945861221285e+01
6.970000000000000000e+02 1.571927245611274770e+01
6.980000000000000000e+02 1.517096713767374894e+01
6.990000000000000000e+02 1.460669920361658392e+01


==> figures/patches/with_diag/Identity/mono_ours_3.txt <==
3.000000000000000000e+02 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00
3.570000000000000000e+02 0.000000000000000000e+00
3.580000000000000000e+02 0.000000000000000000e+00
3.590000000000000000e+02 0.000000000000000000e+00
3.600000000000000000e+02 0.000000000000000000e+00
3.610000000000000000e+02 0.000000000000000000e+00
3.620000000000000000e+02 0.000000000000000000e+00
3.630000000000000000e+02 0.000000000000000000e+00
3.640000000000000000e+02 0.000000000000000000e+00
3.650000000000000000e+02 0.000000000000000000e+00
3.660000000000000000e+02 0.000000000000000000e+00
3.670000000000000000e+02 0.000000000000000000e+00
3.680000000000000000e+02 0.000000000000000000e+00
3.690000000000000000e+02 0.000000000000000000e+00
3.700000000000000000e+02 0.000000000000000000e+00
3.710000000000000000e+02 0.000000000000000000e+00
3.720000000000000000e+02 0.000000000000000000e+00
3.730000000000000000e+02 0.000000000000000000e+00
3.740000000000000000e+02 0.000000000000000000e+00
3.750000000000000000e+02 0.000000000000000000e+00
3.760000000000000000e+02 0.000000000000000000e+00
3.770000000000000000e+02 0.000000000000000000e+00
3.780000000000000000e+02 0.000000000000000000e+00
3.790000000000000000e+02 0.000000000000000000e+00
3.800000000000000000e+02 0.000000000000000000e+00
3.810000000000000000e+02 0.000000000000000000e+00
3.820000000000000000e+02 0.000000000000000000e+00
3.830000000000000000e+02 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00
3.850000000000000000e+02 0.000000000000000000e+00
3.860000000000000000e+02 0.000000000000000000e+00
3.870000000000000000e+02 0.000000000000000000e+00
3.880000000000000000e+02 0.000000000000000000e+00
3.890000000000000000e+02 0.000000000000000000e+00
3.900000000000000000e+02 4.433652500506924981e-10
3.910000000000000000e+02 4.835726089015430867e-10
3.920000000000000000e+02 5.297583446513146361e-10
3.930000000000000000e+02 5.893017052132875568e-10
3.940000000000000000e+02 6.617105440770098810e-10
3.950000000000000000e+02 7.414709654495403844e-10
3.960000000000000000e+02 8.227909879816900321e-10
3.970000000000000000e+02 8.229721964413415991e-10
3.980000000000000000e+02 7.726623699620286960e-10
3.990000000000000000e+02 7.267887234687370398e-10
4.000000000000000000e+02 6.863545263611114371e-10
4.010000000000000000e+02 6.528436152107959840e-10
4.020000000000000000e+02 6.278515160776962783e-10
4.030000000000000000e+02 6.135739826114305236e-10
4.040000000000000000e+02 6.122583737966331671e-10
4.050000000000000000e+02 6.260493896171008821e-10
4.060000000000000000e+02 6.563381309948223847e-10
4.070000000000000000e+02 7.034250983276817271e-10
4.080000000000000000e+02 7.664741897259662227e-10
4.090000000000000000e+02 8.437240169591349457e-10
4.100000000000000000e+02 9.327989925193367262e-10
4.110000000000000000e+02 1.031110078966015046e-09
4.120000000000000000e+02 1.136889273096906564e-09
4.130000000000000000e+02 1.248893629553211477e-09
4.140000000000000000e+02 1.325250851338783768e-09
4.150000000000000000e+02 1.358283085899280755e-09
4.160000000000000000e+02 1.389095284049071593e-09
4.170000000000000000e+02 1.416904806975955543e-09
4.180000000000000000e+02 1.440710537762101118e-09
4.190000000000000000e+02 1.459433799621377685e-09
4.200000000000000000e+02 1.472008452646280739e-09
4.210000000000000000e+02 1.477673179684906873e-09
4.220000000000000000e+02 1.477307866434605228e-09
4.230000000000000000e+02 1.472357475157021723e-09
4.240000000000000000e+02 1.464331114853530666e-09
4.250000000000000000e+02 1.454910674947547756e-09
4.260000000000000000e+02 1.445309073285070709e-09
4.270000000000000000e+02 1.434719574374122530e-09
4.280000000000000000e+02 1.421728456440070424e-09
4.290000000000000000e+02 1.404870036314237358e-09
4.300000000000000000e+02 1.382678097959037759e-09
4.310000000000000000e+02 1.354225549050016375e-09
4.320000000000000000e+02 1.320997554463477890e-09
4.330000000000000000e+02 1.285179236708598947e-09
4.340000000000000000e+02 1.248979839698138502e-09
4.350000000000000000e+02 1.214608967732186091e-09
4.360000000000000000e+02 1.183632232273878955e-09
4.370000000000000000e+02 1.154733105813959040e-09
4.380000000000000000e+02 1.125890119390696325e-09
4.390000000000000000e+02 1.095086410050192826e-09
4.400000000000000000e+02 1.060334540543584591e-09
4.410000000000000000e+02 1.020311956928515648e-09
4.420000000000000000e+02 9.759616925793078544e-10
4.430000000000000000e+02 9.288393739085345378e-10
4.440000000000000000e+02 8.804022292038197254e-10
4.450000000000000000e+02 8.320218413199683076e-10
4.460000000000000000e+02 7.845348889299349092e-10
4.470000000000000000e+02 7.373062985321665243e-10
4.480000000000000000e+02 6.894709560382141489e-10
4.490000000000000000e+02 6.402602821721008352e-10
4.500000000000000000e+02 5.889525882187365268e-10
4.510000000000000000e+02 5.352403121973975838e-10
4.520000000000000000e+02 4.795149325557480775e-10
4.530000000000000000e+02 4.223246845407497167e-10
4.540000000000000000e+02 3.636705010487651870e-10
4.550000000000000000e+02 3.033494054425267679e-10
4.560000000000000000e+02 2.406405129446715313e-10
4.570000000000000000e+02 1.747321354034409539e-10
4.580000000000000000e+02 1.043557703699116315e-10
4.590000000000000000e+02 2.793547859624288753e-11
4.600000000000000000e+02 5.619212087857804000e-11
4.610000000000000000e+02 1.506016640229852358e-10
4.620000000000000000e+02 2.590112659707181809e-10
4.630000000000000000e+02 3.865942784393363098e-10
4.640000000000000000e+02 5.396366579935018050e-10
4.650000000000000000e+02 7.258993876256076416e-10
4.660000000000000000e+02 9.542908660595309385e-10
4.670000000000000000e+02 1.232682828121299658e-09
4.680000000000000000e+02 1.566088496576575779e-09
4.690000000000000000e+02 1.953117040808055804e-09
4.700000000000000000e+02 2.382326275076700771e-09
4.710000000000000000e+02 2.828526196137169504e-09
4.720000000000000000e+02 3.258498634248137580e-09
4.730000000000000000e+02 3.640742531243562946e-09
4.740000000000000000e+02 3.958146339312270724e-09
4.750000000000000000e+02 4.202865057130543854e-09
4.760000000000000000e+02 4.360676196049276526e-09
4.770000000000000000e+02 4.440579527131013545e-09
4.780000000000000000e+02 4.523818785451785436e-09
4.790000000000000000e+02 4.703643950978736769e-09
4.800000000000000000e+02 4.994891280242468785e-09
4.810000000000000000e+02 5.347344886402158829e-09
4.820000000000000000e+02 5.707656949119003405e-09
4.830000000000000000e+02 6.047589586671755915e-09
4.840000000000000000e+02 6.364898204936811652e-09
4.850000000000000000e+02 6.676786361692147224e-09
4.860000000000000000e+02 7.012044690588271536e-09
4.870000000000000000e+02 7.403871453117490743e-09
4.880000000000000000e+02 7.885859699029216086e-09
4.890000000000000000e+02 8.491093683515850278e-09
4.900000000000000000e+02 9.253791131958014699e-09
4.910000000000000000e+02 1.021287183909481795e-08
4.920000000000000000e+02 1.141778974438992217e-08
4.930000000000000000e+02 1.242164405105659437e-08
4.940000000000000000e+02 1.220621620006552562e-08
4.950000000000000000e+02 1.209086916434456353e-08
4.960000000000000000e+02 1.205577414519166580e-08
4.970000000000000000e+02 1.208521043594892821e-08
4.980000000000000000e+02 1.216773844124669238e-08
4.990000000000000000e+02 1.229510600384486878e-08
5.000000000000000000e+02 1.246096207116087341e-08
5.010000000000000000e+02 1.266125812017843038e-08
5.020000000000000000e+02 1.289758313866389607e-08
5.030000000000000000e+02 1.317374368605706715e-08
5.040000000000000000e+02 1.349475757928276515e-08
5.050000000000000000e+02 1.386716810952334199e-08
5.060000000000000000e+02 1.430020077066752216e-08
5.070000000000000000e+02 1.480807455266776245e-08
5.080000000000000000e+02 1.540812905246466438e-08
5.090000000000000000e+02 1.612168869456733456e-08
5.100000000000000000e+02 1.419707095662495731e-08
5.110000000000000000e+02 1.255820607947233044e-08
5.120000000000000000e+02 1.125418118811079665e-08
5.130000000000000000e+02 1.021609799918135930e-08
5.140000000000000000e+02 9.383275075415332315e-09
5.150000000000000000e+02 8.709176445202926110e-09
5.160000000000000000e+02 8.156202545216424037e-09
5.170000000000000000e+02 7.686377483179417604e-09
5.180000000000000000e+02 7.272940536643240110e-09
5.190000000000000000e+02 6.898384975685328907e-09
5.200000000000000000e+02 6.550815820138898430e-09
5.210000000000000000e+02 6.223214894050876885e-09
5.220000000000000000e+02 5.914802233417522026e-09
5.230000000000000000e+02 5.625458158084274727e-09
5.240000000000000000e+02 5.354520101267856807e-09
5.250000000000000000e+02 5.101070319653593534e-09
5.260000000000000000e+02 4.864035303176463134e-09
5.270000000000000000e+02 4.642087123605443340e-09
5.280000000000000000e+02 4.433947028456916261e-09
5.290000000000000000e+02 4.238523101691774724e-09
5.300000000000000000e+02 4.054852777021695145e-09
5.310000000000000000e+02 3.881769726630879472e-09
5.320000000000000000e+02 3.716856468158281659e-09
5.330000000000000000e+02 3.557907456364276125e-09
5.340000000000000000e+02 3.402953893974297075e-09
5.350000000000000000e+02 3.250278973313843351e-09
5.360000000000000000e+02 3.098743972525809749e-09
5.370000000000000000e+02 2.948511270352018556e-09
5.380000000000000000e+02 2.799979528400965844e-09
5.390000000000000000e+02 2.653485054909717476e-09
5.400000000000000000e+02 2.509212793845997437e-09
5.410000000000000000e+02 2.367243815144783824e-09
5.420000000000000000e+02 2.227094138393633702e-09
5.430000000000000000e+02 2.088228280618636515e-09
5.440000000000000000e+02 1.950087761538426262e-09
5.450000000000000000e+02 1.812195847906059620e-09
5.460000000000000000e+02 1.674045042135547340e-09
5.470000000000000000e+02 1.535368329878497765e-09
5.480000000000000000e+02 1.395794177952099951e-09
5.490000000000000000e+02 1.254979753781267641e-09
5.500000000000000000e+02 1.112668995076716882e-09
5.510000000000000000e+02 9.682617375793550136e-10
5.520000000000000000e+02 8.205213636513943594e-10
5.530000000000000000e+02 6.680274368815700244e-10
5.540000000000000000e+02 5.093690633202462342e-10
5.550000000000000000e+02 3.430980275473713267e-10
5.560000000000000000e+02 1.684180716152912447e-10
5.570000000000000000e+02 1.355509745662987201e-11
5.580000000000000000e+02 2.011746908658157582e-10
5.590000000000000000e+02 3.925942290977022991e-10
5.600000000000000000e+02 5.860995259252470371e-10
5.610000000000000000e+02 7.801347775677202494e-10
5.620000000000000000e+02 9.761683132840450364e-10
5.630000000000000000e+02 1.175975347237326224e-09
5.640000000000000000e+02 1.381244201062780029e-09
5.650000000000000000e+02 1.593260879995770551e-09
5.660000000000000000e+02 1.812423586911933458e-09
5.670000000000000000e+02 2.036287880442178364e-09
5.680000000000000000e+02 2.261569958533565427e-09
5.690000000000000000e+02 2.485089548582154950e-09
5.700000000000000000e+02 2.703381374219387432e-09
5.710000000000000000e+02 2.913847676836032739e-09
5.720000000000000000e+02 3.115161147929360730e-09
5.730000000000000000e+02 3.306157357323424600e-09
5.740000000000000000e+02 3.485720098136539371e-09
5.750000000000000000e+02 3.652602230570423946e-09
5.760000000000000000e+02 3.805373742069357092e-09
5.770000000000000000e+02 3.942933093398472026e-09
5.780000000000000000e+02 4.064101341803624550e-09
5.790000000000000000e+02 4.168359358481637100e-09
5.800000000000000000e+02 4.254886318984867949e-09
5.810000000000000000e+02 4.323827548402696032e-09
5.820000000000000000e+02 4.374461077822691946e-09
5.830000000000000000e+02 4.407421593671550250e-09
5.840000000000000000e+02 4.423901528409620355e-09
5.850000000000000000e+02 4.425808503108213435e-09
5.860000000000000000e+02 4.415281427967352577e-09
5.870000000000000000e+02 4.394450196612927747e-09
5.880000000000000000e+02 4.364923643304466131e-09
5.890000000000000000e+02 4.328040550774692329e-09
5.900000000000000000e+02 4.284667247560224790e-09
5.910000000000000000e+02 4.235734652214160302e-09
5.920000000000000000e+02 4.182302043612843996e-09
5.930000000000000000e+02 4.125812704409671593e-09
5.940000000000000000e+02 4.067433549857826036e-09
5.950000000000000000e+02 4.008282670518428666e-09
5.960000000000000000e+02 3.949518371520628250e-09
5.970000000000000000e+02 3.891621320524002308e-09
5.980000000000000000e+02 3.835568999053618022e-09
5.990000000000000000e+02 3.781618539680607084e-09
6.000000000000000000e+02 3.730288387514915774e-09
6.010000000000000000e+02 3.682233625811416131e-09
6.020000000000000000e+02 3.638006841273695518e-09
6.030000000000000000e+02 3.598222180389917432e-09
6.040000000000000000e+02 3.563271785251449910e-09
6.050000000000000000e+02 3.533257393040883863e-09
6.060000000000000000e+02 3.508334730830037074e-09
6.070000000000000000e+02 3.488177188843184127e-09
6.080000000000000000e+02 3.472709643863619342e-09
6.090000000000000000e+02 3.461545070985938145e-09
6.100000000000000000e+02 3.454594113546924893e-09
6.110000000000000000e+02 3.451488399449462857e-09
6.120000000000000000e+02 3.451953913828033161e-09
6.130000000000000000e+02 3.455749935174341553e-09
6.140000000000000000e+02 3.462597612948011649e-09
6.150000000000000000e+02 3.472235615857207273e-09
6.160000000000000000e+02 3.484427088575753178e-09
6.170000000000000000e+02 3.498964396941118602e-09
6.180000000000000000e+02 3.515738959856097891e-09
6.190000000000000000e+02 3.534639247719931107e-09
6.200000000000000000e+02 3.555570158299912898e-09
6.210000000000000000e+02 3.578403481784435957e-09
6.220000000000000000e+02 3.602752992814885775e-09
6.230000000000000000e+02 3.628146450378814634e-09
6.240000000000000000e+02 3.654100073272653785e-09
6.250000000000000000e+02 3.680144882694213174e-09
6.260000000000000000e+02 3.705841953559867612e-09
6.270000000000000000e+02 3.731118639013661127e-09
6.280000000000000000e+02 3.755709967185652507e-09
6.290000000000000000e+02 3.778775784743589927e-09
6.300000000000000000e+02 3.798405962018365891e-09
6.310000000000000000e+02 3.811131158865595045e-09
6.320000000000000000e+02 3.811637229637878679e-09
6.330000000000000000e+02 3.794757863571325633e-09
6.340000000000000000e+02 3.758618184076797856e-09
6.350000000000000000e+02 3.706285651539883448e-09
6.360000000000000000e+02 3.643714343956353917e-09
6.370000000000000000e+02 3.576672401479600457e-09
6.380000000000000000e+02 3.508985777407690527e-09
6.390000000000000000e+02 3.442844851496247273e-09
6.400000000000000000e+02 3.379334831287603778e-09
6.410000000000000000e+02 3.318721131122964022e-09
6.420000000000000000e+02 3.260140874229445012e-09
6.430000000000000000e+02 3.202487755838202587e-09
6.440000000000000000e+02 3.144821470631523484e-09
6.450000000000000000e+02 3.086295731770256866e-09
6.460000000000000000e+02 3.026490949836271025e-09
6.470000000000000000e+02 2.966092419445438748e-09
6.480000000000000000e+02 2.905924197695379611e-09
6.490000000000000000e+02 2.846711885362809282e-09
6.500000000000000000e+02 2.789106423114326605e-09
6.510000000000000000e+02 2.733540916069820081e-09
6.520000000000000000e+02 2.680099150581569200e-09
6.530000000000000000e+02 2.628741469748616809e-09
6.540000000000000000e+02 2.579493586030806731e-09
6.550000000000000000e+02 2.532271388567434613e-09
6.560000000000000000e+02 2.487020358059815108e-09
6.570000000000000000e+02 2.443657370722822561e-09
6.580000000000000000e+02 2.402075390959592356e-09
6.590000000000000000e+02 2.362151338522910951e-09
6.600000000000000000e+02 2.323811105962497355e-09
6.610000000000000000e+02 2.286947736226721038e-09
6.620000000000000000e+02 2.251470807647009858e-09
6.630000000000000000e+02 2.217273881427710482e-09
6.640000000000000000e+02 2.184277555575629813e-09
6.650000000000000000e+02 2.152414635474476262e-09
6.660000000000000000e+02 2.121585955581665326e-09
6.670000000000000000e+02 2.091810943355898304e-09
6.680000000000000000e+02 2.063055497384738130e-09
6.690000000000000000e+02 2.035330457593573837e-09
6.700000000000000000e+02 2.008629560059690620e-09
6.710000000000000000e+02 1.982923154161312588e-09
6.720000000000000000e+02 1.958172361688393337e-09
6.730000000000000000e+02 1.934281290005522073e-09
6.740000000000000000e+02 1.911208236580313005e-09
6.750000000000000000e+02 1.888885166446620137e-09
6.760000000000000000e+02 1.867252748419771308e-09
6.770000000000000000e+02 1.846290539100681346e-09
6.780000000000000000e+02 1.825943267125888472e-09
6.790000000000000000e+02 1.806165184641847271e-09
6.800000000000000000e+02 1.786906675555954666e-09
6.810000000000000000e+02 1.768119584097736000e-09
6.820000000000000000e+02 1.749718568420041677e-09
6.830000000000000000e+02 1.731580970234623691e-09
6.840000000000000000e+02 1.713610027252467865e-09
6.850000000000000000e+02 1.693781460494184589e-09
6.860000000000000000e+02 1.637569957500079026e-09
6.870000000000000000e+02 1.602386141544108240e-09
6.880000000000000000e+02 1.586137915573949589e-09
6.890000000000000000e+02 1.586411564121111446e-09
6.900000000000000000e+02 1.600724578114121842e-09
6.910000000000000000e+02 1.626816241216018339e-09
6.920000000000000000e+02 1.663145212620419624e-09
6.930000000000000000e+02 1.708982900255075535e-09
6.940000000000000000e+02 1.764401112696477905e-09
6.950000000000000000e+02 1.830345598863529355e-09
6.960000000000000000e+02 1.908219573715853510e-09
6.970000000000000000e+02 1.999566185704892109e-09
6.980000000000000000e+02 2.105248580936477048e-09
6.990000000000000000e+02 2.181894942100284246e-09


==> figures/patches/with_diag/Identity/mono_ours_4.txt <==
3.000000000000000000e+02 9.558266235138010327e-10
3.010000000000000000e+02 9.482082647460516242e-10
3.020000000000000000e+02 9.406309723052488316e-10
3.030000000000000000e+02 9.330761568948478399e-10
3.040000000000000000e+02 9.255624078275113886e-10
3.050000000000000000e+02 9.180506026182432917e-10
3.060000000000000000e+02 9.105797583505555767e-10
3.070000000000000000e+02 9.031510577369309297e-10
3.080000000000000000e+02 8.957633180702182572e-10
3.090000000000000000e+02 8.883776276450481011e-10
3.100000000000000000e+02 8.810338701102507469e-10
3.110000000000000000e+02 8.737311788981972074e-10
3.120000000000000000e+02 8.664500981811210008e-10
3.130000000000000000e+02 8.592109503470441082e-10
3.140000000000000000e+02 8.519933076033034550e-10
3.150000000000000000e+02 8.447971699477734975e-10
3.160000000000000000e+02 8.376225373990859617e-10
3.170000000000000000e+02 8.305093989688064297e-10
3.180000000000000000e+02 8.233983097753797137e-10
3.190000000000000000e+02 8.163282869230065585e-10
3.200000000000000000e+02 8.093001969480859544e-10
3.210000000000000000e+02 8.022937174596715264e-10
3.220000000000000000e+02 7.953086376806247062e-10
3.230000000000000000e+02 7.883657015626335254e-10
3.240000000000000000e+02 7.814637263793568171e-10
3.250000000000000000e+02 7.745636950665158474e-10
3.260000000000000000e+02 7.677047300796118164e-10
3.270000000000000000e+02 7.608878033565950810e-10
3.280000000000000000e+02 7.540923817376586046e-10
3.290000000000000000e+02 7.473184652290046909e-10
3.300000000000000000e+02 7.406061481979575699e-10
3.310000000000000000e+02 7.338956696454070729e-10
3.320000000000000000e+02 7.272263628211715452e-10
3.330000000000000000e+02 7.205989888903290626e-10
3.340000000000000000e+02 7.139736641803066711e-10
3.350000000000000000e+02 7.073893004304025027e-10
3.360000000000000000e+02 7.008460030071972097e-10
3.370000000000000000e+02 6.943251826137584427e-10
3.380000000000000000e+02 6.878259727289727857e-10
3.390000000000000000e+02 6.813677237597717055e-10
3.400000000000000000e+02 6.749515130647243696e-10
3.410000000000000000e+02 6.685567020851636067e-10
3.420000000000000000e+02 6.621835015854524908e-10
3.430000000000000000e+02 6.558523393547384754e-10
3.440000000000000000e+02 6.495426822266980984e-10
3.450000000000000000e+02 6.432739860395658121e-10
3.460000000000000000e+02 6.370072337253593884e-10
3.470000000000000000e+02 6.308021862774559105e-10
3.480000000000000000e+02 6.246185385494065192e-10
3.490000000000000000e+02 6.184563959262193827e-10
3.500000000000000000e+02 6.123363969597076541e-10
3.510000000000000000e+02 6.062573589253870835e-10
3.520000000000000000e+02 6.001802647596084216e-10
3.530000000000000000e+02 5.941647700927343853e-10
3.540000000000000000e+02 5.881706751560199686e-10
3.550000000000000000e+02 5.821981906883262674e-10
3.560000000000000000e+02 5.762472113008432878e-10
3.570000000000000000e+02 5.703381648026118668e-10
3.580000000000000000e+02 5.644507287902456606e-10
3.590000000000000000e+02 5.586042537332488335e-10
3.600000000000000000e+02 5.527803610878640792e-10
3.610000000000000000e+02 5.469974293830484784e-10
3.620000000000000000e+02 5.412360027816204762e-10
3.630000000000000000e+02 5.355166144469293035e-10
3.640000000000000000e+02 5.298187312076637024e-10
3.650000000000000000e+02 5.241619143311207957e-10
3.660000000000000000e+02 5.185070412629594688e-10
3.670000000000000000e+02 5.129137677326614233e-10
3.680000000000000000e+02 5.073223326674985534e-10
3.690000000000000000e+02 5.017720693288014905e-10
3.700000000000000000e+02 4.962638442484843547e-10
3.710000000000000000e+02 4.907965801110544426e-10
3.720000000000000000e+02 4.853312598250399749e-10
3.730000000000000000e+02 4.799080832211743555e-10
3.740000000000000000e+02 4.745258675346000966e-10
3.750000000000000000e+02 4.691651569639868919e-10
3.760000000000000000e+02 4.638259514847494859e-10
3.770000000000000000e+02 4.585287842740565575e-10
3.780000000000000000e+02 4.532531221593986778e-10
3.790000000000000000e+02 4.480194983153702878e-10
3.800000000000000000e+02 4.428064076310826050e-10
3.810000000000000000e+02 4.376352498449922841e-10
3.820000000000000000e+02 4.324661412918931381e-10
3.830000000000000000e+02 4.273585268327619623e-10
3.840000000000000000e+02 4.222725228816174992e-10
3.850000000000000000e+02 4.172079186537887183e-10
3.860000000000000000e+02 4.121843807184567557e-10
3.870000000000000000e+02 4.071833198525828053e-10
3.880000000000000000e+02 4.022234306802486859e-10
3.890000000000000000e+02 3.973054744080674351e-10
3.900000000000000000e+02 1.835573225940750437e-10
3.910000000000000000e+02 2.506240484881363597e-10
3.920000000000000000e+02 3.198799366014173290e-10
3.930000000000000000e+02 3.972063791689256109e-10
3.940000000000000000e+02 4.839880790333806506e-10
3.950000000000000000e+02 5.771738361311471597e-10
3.960000000000000000e+02 6.721711115414004566e-10
3.970000000000000000e+02 6.982776159848008260e-10
3.980000000000000000e+02 6.755583785304812911e-10
3.990000000000000000e+02 6.508107198954327398e-10
4.000000000000000000e+02 6.266170926293870505e-10
4.010000000000000000e+02 6.053323417678585723e-10
4.020000000000000000e+02 5.896063964936569504e-10
4.030000000000000000e+02 5.821605130555827258e-10
4.040000000000000000e+02 5.858757423973126146e-10
4.050000000000000000e+02 6.032565604226977951e-10
4.060000000000000000e+02 6.361293815199868547e-10
4.070000000000000000e+02 6.850268789763936870e-10
4.080000000000000000e+02 7.494077163249053777e-10
4.090000000000000000e+02 8.276675663859180650e-10
4.100000000000000000e+02 9.175416090052366837e-10
4.110000000000000000e+02 1.016564867519368097e-09
4.120000000000000000e+02 1.122997108635596287e-09
4.130000000000000000e+02 1.235627573637184429e-09
4.140000000000000000e+02 1.312997076906622581e-09
4.150000000000000000e+02 1.347336444987316019e-09
4.160000000000000000e+02 1.379336975265230896e-09
4.170000000000000000e+02 1.408216031458601095e-09
4.180000000000000000e+02 1.432993440578915433e-09
4.190000000000000000e+02 1.452589288551386083e-09
4.200000000000000000e+02 1.465939006023359750e-09
4.210000000000000000e+02 1.472279975522878028e-09
4.220000000000000000e+02 1.472529045422158726e-09
4.230000000000000000e+02 1.468125730050757229e-09
4.240000000000000000e+02 1.460621042895481368e-09
4.250000000000000000e+02 1.451681468700246584e-09
4.260000000000000000e+02 1.442547945671711389e-09
4.270000000000000000e+02 1.432402158552683366e-09
4.280000000000000000e+02 1.419819371844447588e-09
4.290000000000000000e+02 1.403360416395121259e-09
4.300000000000000000e+02 1.381527573874281154e-09
4.310000000000000000e+02 1.353396877077897279e-09
4.320000000000000000e+02 1.320462674455289606e-09
4.330000000000000000e+02 1.284916624473268244e-09
4.340000000000000000e+02 1.248966669318287921e-09
4.350000000000000000e+02 1.214830855721580063e-09
4.360000000000000000e+02 1.184081255476535252e-09
4.370000000000000000e+02 1.155400884049176228e-09
4.380000000000000000e+02 1.126764360450737053e-09
4.390000000000000000e+02 1.096135525477100739e-09
4.400000000000000000e+02 1.061549487057792720e-09
4.410000000000000000e+02 1.021622575913937412e-09
4.420000000000000000e+02 9.773416659266566615e-10
4.430000000000000000e+02 9.303039927506644018e-10
4.440000000000000000e+02 8.819091046695850325e-10
4.450000000000000000e+02 8.335553216179641421e-10
4.460000000000000000e+02 7.861089942036288230e-10
4.470000000000000000e+02 7.389369809377973284e-10
4.480000000000000000e+02 6.911113792320598402e-10
4.490000000000000000e+02 6.419047797532805815e-10
4.500000000000000000e+02 5.906221432515778080e-10
4.510000000000000000e+02 5.368696702541224017e-10
4.520000000000000000e+02 4.811208176360348781e-10
4.530000000000000000e+02 4.238831215830646982e-10
4.540000000000000000e+02 3.652232727115891871e-10
4.550000000000000000e+02 3.048578609652980097e-10
4.560000000000000000e+02 2.421543381637771039e-10
4.570000000000000000e+02 1.762469409193072618e-10
4.580000000000000000e+02 1.058644774210709169e-10
4.590000000000000000e+02 2.950988746449433178e-11
4.600000000000000000e+02 5.453697444031645158e-11
4.610000000000000000e+02 1.488709366461245246e-10
4.620000000000000000e+02 2.571827216735869226e-10
4.630000000000000000e+02 3.846563424138795233e-10
4.640000000000000000e+02 5.375436897310058117e-10
4.650000000000000000e+02 7.235838923725062566e-10
4.660000000000000000e+02 9.518219601099479903e-10
4.670000000000000000e+02 1.230058289967281101e-09
4.680000000000000000e+02 1.563262154899908687e-09
4.690000000000000000e+02 1.950129703575182217e-09
4.700000000000000000e+02 2.379245405645829258e-09
4.710000000000000000e+02 2.825436473917690240e-09
4.720000000000000000e+02 3.255438027899592168e-09
4.730000000000000000e+02 3.637952642058053084e-09
4.740000000000000000e+02 3.955581793793946613e-09
4.750000000000000000e+02 4.200641608255022399e-09
4.760000000000000000e+02 4.358755007407135216e-09
4.770000000000000000e+02 4.439001263647090092e-09
4.780000000000000000e+02 4.522548743758099518e-09
4.790000000000000000e+02 4.702621383474644527e-09
4.800000000000000000e+02 4.994046917214671602e-09
4.810000000000000000e+02 5.346652613086769815e-09
4.820000000000000000e+02 5.707154294166505403e-09
4.830000000000000000e+02 6.047222550369399956e-09
4.840000000000000000e+02 6.364704666203431316e-09
4.850000000000000000e+02 6.676754955036165550e-09
4.860000000000000000e+02 7.012162143913815748e-09
4.870000000000000000e+02 7.404123538844914569e-09
4.880000000000000000e+02 7.886279907075359013e-09
4.890000000000000000e+02 8.491646024235826675e-09
4.900000000000000000e+02 9.254468097365062489e-09
4.910000000000000000e+02 1.021368442724300156e-08
4.920000000000000000e+02 1.141875976008750882e-08
4.930000000000000000e+02 1.242273054810546930e-08
4.940000000000000000e+02 1.220728657172048331e-08
4.950000000000000000e+02 1.209192644266713046e-08
4.960000000000000000e+02 1.205681776257602457e-08
4.970000000000000000e+02 1.208623733911489727e-08
4.980000000000000000e+02 1.216876143317168760e-08
4.990000000000000000e+02 1.229611949635689286e-08
5.000000000000000000e+02 1.246196447606660062e-08
5.010000000000000000e+02 1.266225728696545214e-08
5.020000000000000000e+02 1.289858218485560451e-08
5.030000000000000000e+02 1.317474986488508305e-08
5.040000000000000000e+02 1.349576492401718913e-08
5.050000000000000000e+02 1.386818210090462025e-08
5.060000000000000000e+02 1.430122588751768179e-08
5.070000000000000000e+02 1.480912583034054897e-08
5.080000000000000000e+02 1.540918194000325443e-08
5.090000000000000000e+02 1.612277345835830234e-08
5.100000000000000000e+02 1.419798254219884744e-08
5.110000000000000000e+02 1.255898254212134659e-08
5.120000000000000000e+02 1.125485541903528119e-08
5.130000000000000000e+02 1.021669340812805170e-08
5.140000000000000000e+02 9.383784116848911896e-09
5.150000000000000000e+02 8.709627567242001965e-09
5.160000000000000000e+02 8.156612566372997573e-09
5.170000000000000000e+02 7.686751208635067168e-09
5.180000000000000000e+02 7.273266264909310666e-09
5.190000000000000000e+02 6.898695102209676376e-09
5.200000000000000000e+02 6.551084229714908179e-09
5.210000000000000000e+02 6.223470363757648844e-09
5.220000000000000000e+02 5.915047273469371057e-09
5.230000000000000000e+02 5.625661944406515353e-09
5.240000000000000000e+02 5.354706647393900248e-09
5.250000000000000000e+02 5.101249967844175013e-09
5.260000000000000000e+02 4.864197697756890395e-09
5.270000000000000000e+02 4.642255002519460327e-09
5.280000000000000000e+02 4.434080364044714678e-09
5.290000000000000000e+02 4.238653001371215816e-09
5.300000000000000000e+02 4.054980459562938416e-09
5.310000000000000000e+02 3.881868372414573641e-09
5.320000000000000000e+02 3.716953561907854662e-09
5.330000000000000000e+02 3.557987573184131023e-09
5.340000000000000000e+02 3.403030499204143205e-09
5.350000000000000000e+02 3.250351631232442939e-09
5.360000000000000000e+02 3.098816880014806962e-09
5.370000000000000000e+02 2.948582321866119216e-09
5.380000000000000000e+02 2.800054158945527098e-09
5.390000000000000000e+02 2.653538765217517171e-09
5.400000000000000000e+02 2.509265251275125070e-09
5.410000000000000000e+02 2.367294193990143760e-09
5.420000000000000000e+02 2.227142355520821110e-09
5.430000000000000000e+02 2.088260975973943840e-09
5.440000000000000000e+02 1.950122362051847204e-09
5.450000000000000000e+02 1.812226033659481723e-09
5.460000000000000000e+02 1.674112686357142606e-09
5.470000000000000000e+02 1.535401296336182037e-09
5.480000000000000000e+02 1.395843387114473093e-09
5.490000000000000000e+02 1.255028850879022920e-09
5.500000000000000000e+02 1.112701965920378907e-09
5.510000000000000000e+02 9.682956545359492326e-10
5.520000000000000000e+02 8.205538039577637167e-10
5.530000000000000000e+02 6.680764927514999964e-10
5.540000000000000000e+02 5.094398714339577003e-10
5.550000000000000000e+02 3.431500283831566664e-10
5.560000000000000000e+02 1.684518322229344501e-10
5.570000000000000000e+02 1.349916136687810097e-11
5.580000000000000000e+02 2.010984292178711533e-10
5.590000000000000000e+02 3.925476156724280226e-10
5.600000000000000000e+02 5.860000995878828752e-10
5.610000000000000000e+02 7.800454244357701773e-10
5.620000000000000000e+02 9.760567391198142671e-10
5.630000000000000000e+02 1.175904861928799880e-09
5.640000000000000000e+02 1.381150877226329944e-09
5.650000000000000000e+02 1.593154363931680450e-09
5.660000000000000000e+02 1.812291609311736814e-09
5.670000000000000000e+02 2.036191946547973035e-09
5.680000000000000000e+02 2.261444489069762551e-09
5.690000000000000000e+02 2.484965858420076878e-09
5.700000000000000000e+02 2.703290604729240402e-09
5.710000000000000000e+02 2.913721040520146705e-09
5.720000000000000000e+02 3.115096416854861101e-09
5.730000000000000000e+02 3.306003879643484199e-09
5.740000000000000000e+02 3.485627945035716350e-09
5.750000000000000000e+02 3.652482450329986894e-09
5.760000000000000000e+02 3.805296925371153390e-09
5.770000000000000000e+02 3.942826425294414072e-09
5.780000000000000000e+02 4.064036414806687698e-09
5.790000000000000000e+02 4.168229128436484961e-09
5.800000000000000000e+02 4.254833231541360076e-09
5.810000000000000000e+02 4.323696401050278213e-09
5.820000000000000000e+02 4.374306483854560323e-09
5.830000000000000000e+02 4.407268715665820408e-09
5.840000000000000000e+02 4.423746681276845348e-09
5.850000000000000000e+02 4.425685396151939276e-09
5.860000000000000000e+02 4.415173192756649814e-09
5.870000000000000000e+02 4.394350432579236709e-09
5.880000000000000000e+02 4.364794985882410590e-09
5.890000000000000000e+02 4.327907203671844953e-09
5.900000000000000000e+02 4.284492300487748979e-09
5.910000000000000000e+02 4.235605777663018145e-09
5.920000000000000000e+02 4.182186734441600191e-09
5.930000000000000000e+02 4.125669405953586651e-09
5.940000000000000000e+02 4.067322627824302303e-09
5.950000000000000000e+02 4.008226545504162176e-09
5.960000000000000000e+02 3.949378986166090356e-09
5.970000000000000000e+02 3.891546410720900520e-09
5.980000000000000000e+02 3.835521896379859964e-09
5.990000000000000000e+02 3.781526486263432592e-09
6.000000000000000000e+02 3.730202963907599719e-09
6.010000000000000000e+02 3.682173580281043440e-09
6.020000000000000000e+02 3.637964452088515541e-09
6.030000000000000000e+02 3.598187740620126369e-09
6.040000000000000000e+02 3.563222837171139769e-09
6.050000000000000000e+02 3.533216399491396023e-09
6.060000000000000000e+02 3.508288205919638577e-09
6.070000000000000000e+02 3.488174353967389934e-09
6.080000000000000000e+02 3.472666326901158243e-09
6.090000000000000000e+02 3.461538563794205730e-09
6.100000000000000000e+02 3.454580733957972399e-09
6.110000000000000000e+02 3.451484712382062459e-09
6.120000000000000000e+02 3.451966738715566743e-09
6.130000000000000000e+02 3.455769138961707845e-09
6.140000000000000000e+02 3.462606445159781601e-09
6.150000000000000000e+02 3.472268181418109553e-09
6.160000000000000000e+02 3.484463155829409320e-09
6.170000000000000000e+02 3.499007579352602411e-09
6.180000000000000000e+02 3.515773946649090270e-09
6.190000000000000000e+02 3.534673029899889029e-09
6.200000000000000000e+02 3.555601667306900310e-09
6.210000000000000000e+02 3.578446100338716586e-09
6.220000000000000000e+02 3.602800439916809932e-09
6.230000000000000000e+02 3.628192264218286733e-09
6.240000000000000000e+02 3.654155159049068693e-09
6.250000000000000000e+02 3.680198946252565195e-09
6.260000000000000000e+02 3.705905022913789845e-09
6.270000000000000000e+02 3.731192671478344138e-09
6.280000000000000000e+02 3.755782164142740265e-09
6.290000000000000000e+02 3.778845063079330741e-09
6.300000000000000000e+02 3.798474673064446849e-09
6.310000000000000000e+02 3.811214920679128219e-09
6.320000000000000000e+02 3.811724668210489111e-09
6.330000000000000000e+02 3.794845378732736220e-09
6.340000000000000000e+02 3.758669212475142153e-09
6.350000000000000000e+02 3.706336789894468519e-09
6.360000000000000000e+02 3.643769653958049733e-09
6.370000000000000000e+02 3.576753395488288858e-09
6.380000000000000000e+02 3.509067929240304342e-09
6.390000000000000000e+02 3.442908973757557906e-09
6.400000000000000000e+02 3.379410560721994702e-09
6.410000000000000000e+02 3.318801922028045472e-09
6.420000000000000000e+02 3.260211936807910236e-09
6.430000000000000000e+02 3.202557790560288752e-09
6.440000000000000000e+02 3.144886122442369012e-09
6.450000000000000000e+02 3.086364404192253746e-09
6.460000000000000000e+02 3.026561143329608814e-09
6.470000000000000000e+02 2.966150954625172570e-09
6.480000000000000000e+02 2.905986884969691576e-09
6.490000000000000000e+02 2.846774477114587833e-09
6.500000000000000000e+02 2.789169757941579204e-09
6.510000000000000000e+02 2.733601892970060328e-09
6.520000000000000000e+02 2.680145485651515308e-09
6.530000000000000000e+02 2.628798123749081315e-09
6.540000000000000000e+02 2.579554830281608737e-09
6.550000000000000000e+02 2.532323373697848184e-09
6.560000000000000000e+02 2.487069509441365914e-09
6.570000000000000000e+02 2.443719171522636165e-09
6.580000000000000000e+02 2.402129336880941185e-09
6.590000000000000000e+02 2.362199908518208279e-09
6.600000000000000000e+02 2.323862123902209868e-09
6.610000000000000000e+02 2.286998622469048636e-09
6.620000000000000000e+02 2.251515597290561570e-09
6.630000000000000000e+02 2.217329745459487493e-09
6.640000000000000000e+02 2.184339414766012842e-09
6.650000000000000000e+02 2.152456940246375173e-09
6.660000000000000000e+02 2.121631068237316840e-09
6.670000000000000000e+02 2.091854736813356990e-09
6.680000000000000000e+02 2.063093105089594242e-09
6.690000000000000000e+02 2.035374221132883359e-09
6.700000000000000000e+02 2.008674319033571042e-09
6.710000000000000000e+02 1.982969871730574615e-09
6.720000000000000000e+02 1.958216560402594455e-09
6.730000000000000000e+02 1.934315981600876426e-09
6.740000000000000000e+02 1.911246360428338843e-09
6.750000000000000000e+02 1.888927520740387576e-09
6.760000000000000000e+02 1.867285085610657811e-09
6.770000000000000000e+02 1.846327214598167522e-09
6.780000000000000000e+02 1.825971870100200636e-09
6.790000000000000000e+02 1.806192814311413471e-09
6.800000000000000000e+02 1.786938363378169193e-09
6.810000000000000000e+02 1.768160388923301496e-09
6.820000000000000000e+02 1.749752217505286806e-09
6.830000000000000000e+02 1.731609996508983052e-09
6.840000000000000000e+02 1.713638221461822551e-09
6.850000000000000000e+02 1.693809298115241419e-09
6.860000000000000000e+02 1.637584982111819711e-09
6.870000000000000000e+02 1.602401117636156858e-09
6.880000000000000000e+02 1.586148033487917544e-09
6.890000000000000000e+02 1.586418713243924254e-09
6.900000000000000000e+02 1.600727088157601365e-09
6.910000000000000000e+02 1.626828804127593088e-09
6.920000000000000000e+02 1.663135208803619182e-09
6.930000000000000000e+02 1.708968843661825945e-09
6.940000000000000000e+02 1.764402000423143047e-09
6.950000000000000000e+02 1.830343213063598166e-09
6.960000000000000000e+02 1.908217790924720646e-09
6.970000000000000000e+02 1.999556498492342349e-09
6.980000000000000000e+02 2.105236411610807265e-09
6.990000000000000000e+02 2.181891227634413270e-09


==> figures/patches/with_diag/PHP8HP1C/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,9.091525460174752,9.197311784640709,16.951098810759607,18.116121587299254
B,6.747069220220065,6.907174825107907,16.54315091082356,17.311949485735212
C,6.31311027516195,6.451597603691765,15.60983308986239,16.13233690214504
D50,6.403362277944006,6.71431092804386,17.49762141663514,18.565440611119655
D55,6.105342220021569,6.4474873583733325,17.297652260426364,18.342434863526485
D60,5.918010638266252,6.294455988029684,17.030875990689328,18.038754115022794
D65,5.814208975943186,6.217034934981044,16.743581172956908,17.71033176632017
D75,5.743438484427164,6.1650117806903895,16.240080887259325,17.14190425370276
E,5.899981074670871,6.747890486179003,13.400958333298927,15.294956995468501
FL1,2.1617976309392524,2.253603098694147,14.952769092185813,15.454361298741274
FL2,0.7412655021700159,0.6363829996240263,12.516431939287932,13.198673087948315
FL3,2.9061754810001728,2.790942156546402,12.593100900783886,13.321596847472629
FL4,4.2736957158356015,4.185217551970682,14.975348387534954,15.392587674845718
FL5,1.4300267901517634,1.5296043517158306,15.470864833368584,16.017427226823354
FL6,2.1422736785412506,2.0239616895207475,13.248451970889453,14.017194839354202
FL7,4.674175519464699,4.769777336000228,15.932870339915164,16.42948675635054
FL8,6.374967312472969,6.442542139415109,17.83537019689293,18.470538727641085
FL9,5.580155910373139,5.658062715242174,16.01429744029194,16.701247937876882
FL10,2.312850019209293,2.33928694698092,13.915520089502385,14.444122490172038
FL11,3.893900600610217,3.9463268089120462,14.532724881458421,15.188981404579343
FL12,6.14210724472484,6.238635337668743,16.724829282353753,17.576970174917438
HP1,4.357118154527372,4.328564585151575,35.67277388154346,35.6866820860185
HP2,6.478463339182303,6.483577085062464,16.853937638025915,17.37733400335597
HP3,6.76358464395968,6.91209328517536,17.887705314654752,18.851151288857515
HP4,5.228004841439383,5.498183099127732,15.715528853325658,16.6194704769931
HP5,7.215602862383682,7.337502172622459,16.37522817325813,17.11862340404473
LED-B1,6.527310601218943,6.517310461657275,15.387392255923782,15.888106624345136
LED-B2,5.126067683204587,5.105813109853966,14.714630466893446,15.232313779547678
LED-B3,3.431302403163387,3.3872649738985605,14.093810200442661,14.570231177982354
LED-B4,1.1387072907744888,1.2373001416638718,11.013475086453964,11.352549511202362
LED-B5,0.9979642574038364,1.0731714699336443,10.92891454727202,11.19957561524362
LED-BH1,8.705912358268517,8.68507093976558,17.37165230541013,17.997775949998434
LED-RGB1,14.422387954926927,14.417090882205931,20.93893639330823,21.59873382915087
LED-V1,14.273043787035656,14.594944254139081,19.63858781217476,20.88400087479839
LED-V2,10.44415151170209,10.655047060404973,19.573081386975385,20.436035136028412


==> figures/patches/with_diag/PHP8HP1C/mono_hullin_3.txt <==
3.000000000000000000e+02 3.866108756693042547e+00
3.010000000000000000e+02 4.381881683243400438e+00
3.020000000000000000e+02 4.893203158574099376e+00
3.030000000000000000e+02 5.398659437000312700e+00
3.040000000000000000e+02 5.969066893612791525e+00
3.050000000000000000e+02 6.645737941326499865e+00
3.060000000000000000e+02 7.425627303188080397e+00
3.070000000000000000e+02 8.312986245871469393e+00
3.080000000000000000e+02 9.489001780155570387e+00
3.090000000000000000e+02 1.078659673664568608e+01
3.100000000000000000e+02 1.184606485375094387e+01
3.110000000000000000e+02 1.271635754150050879e+01
3.120000000000000000e+02 1.347286358243087001e+01
3.130000000000000000e+02 1.412310289192826929e+01
3.140000000000000000e+02 1.463733573033957391e+01
3.150000000000000000e+02 1.481354770418302458e+01
3.160000000000000000e+02 1.492880135844302636e+01
3.170000000000000000e+02 1.498613423147165769e+01
3.180000000000000000e+02 1.500051057722030201e+01
3.190000000000000000e+02 1.500686700032351872e+01
3.200000000000000000e+02 1.501346830112896846e+01
3.210000000000000000e+02 1.559505359900508914e+01
3.220000000000000000e+02 1.613174427515761167e+01
3.230000000000000000e+02 1.663576700049160451e+01
3.240000000000000000e+02 1.710589850100843279e+01
3.250000000000000000e+02 1.754241495963037778e+01
3.260000000000000000e+02 1.795832052879203999e+01
3.270000000000000000e+02 1.835034848434221288e+01
3.280000000000000000e+02 1.871322523012934980e+01
3.290000000000000000e+02 1.904733952052572121e+01
3.300000000000000000e+02 1.935408646252246712e+01
3.310000000000000000e+02 1.981526761750496135e+01
3.320000000000000000e+02 2.029109972986783106e+01
3.330000000000000000e+02 2.074691715468727082e+01
3.340000000000000000e+02 2.116548250565430322e+01
3.350000000000000000e+02 2.154735644348255974e+01
3.360000000000000000e+02 2.189828985120722038e+01
3.370000000000000000e+02 2.222216738992107921e+01
3.380000000000000000e+02 2.252233555094772299e+01
3.390000000000000000e+02 2.280127659593984291e+01
3.400000000000000000e+02 2.305363427422028622e+01
3.410000000000000000e+02 2.287998249311678123e+01
3.420000000000000000e+02 2.269538101386625328e+01
3.430000000000000000e+02 2.250344033924001153e+01
3.440000000000000000e+02 2.230221458186513317e+01
3.450000000000000000e+02 2.209108355055866468e+01
3.460000000000000000e+02 2.187466157049323812e+01
3.470000000000000000e+02 2.167483698309766638e+01
3.480000000000000000e+02 2.152419681781434591e+01
3.490000000000000000e+02 2.138403746724147680e+01
3.500000000000000000e+02 2.124934610667344970e+01
3.510000000000000000e+02 2.140205000427055637e+01
3.520000000000000000e+02 2.155061819791342259e+01
3.530000000000000000e+02 2.169518973801848460e+01
3.540000000000000000e+02 2.183586031355728352e+01
3.550000000000000000e+02 2.197307195579295680e+01
3.560000000000000000e+02 2.210691945818321358e+01
3.570000000000000000e+02 2.223721315778510643e+01
3.580000000000000000e+02 2.236416390735358206e+01
3.590000000000000000e+02 2.248922719845133500e+01
3.600000000000000000e+02 2.261142259523315801e+01
3.610000000000000000e+02 2.294551172367749814e+01
3.620000000000000000e+02 2.328022502863527521e+01
3.630000000000000000e+02 2.359242295923014865e+01
3.640000000000000000e+02 2.387204920313854828e+01
3.650000000000000000e+02 2.411384365090952997e+01
3.660000000000000000e+02 2.428695805442330524e+01
3.670000000000000000e+02 2.443042538969632815e+01
3.680000000000000000e+02 2.456777981932845378e+01
3.690000000000000000e+02 2.470139097625219904e+01
3.700000000000000000e+02 2.483303391706689922e+01
3.710000000000000000e+02 2.480619653700691529e+01
3.720000000000000000e+02 2.477342420312899307e+01
3.730000000000000000e+02 2.473409961873300844e+01
3.740000000000000000e+02 2.468702595518461962e+01
3.750000000000000000e+02 2.462992922204325907e+01
3.760000000000000000e+02 2.455887342069250323e+01
3.770000000000000000e+02 2.447502399114213745e+01
3.780000000000000000e+02 2.439094954928588521e+01
3.790000000000000000e+02 2.430992877638773564e+01
3.800000000000000000e+02 2.423138943008415680e+01
3.810000000000000000e+02 2.434715099741012168e+01
3.820000000000000000e+02 2.447007823075184874e+01
3.830000000000000000e+02 2.460072653749223548e+01
3.840000000000000000e+02 2.473939980069373945e+01
3.850000000000000000e+02 2.488505488421487755e+01
3.860000000000000000e+02 2.503130053364243324e+01
3.870000000000000000e+02 2.517266276551573156e+01
3.880000000000000000e+02 2.530890746118766899e+01
3.890000000000000000e+02 2.543783811596156141e+01
3.900000000000000000e+02 1.658736603423048450e+01
3.910000000000000000e+02 1.516964161168988845e+01
3.920000000000000000e+02 1.378206986419626645e+01
3.930000000000000000e+02 1.247681601023935727e+01
3.940000000000000000e+02 1.125060603921954083e+01
3.950000000000000000e+02 1.010602110103337736e+01
3.960000000000000000e+02 9.046599716362312193e+00
3.970000000000000000e+02 8.090137307806394062e+00
3.980000000000000000e+02 7.297687256343765583e+00
3.990000000000000000e+02 6.784768616191588109e+00
4.000000000000000000e+02 6.586161195370181076e+00
4.010000000000000000e+02 5.787271886704902002e+00
4.020000000000000000e+02 4.907055752182508002e+00
4.030000000000000000e+02 3.916303618127052300e+00
4.040000000000000000e+02 2.824272897235307944e+00
4.050000000000000000e+02 1.891987467665982026e+00
4.060000000000000000e+02 1.606405248747769576e+00
4.070000000000000000e+02 2.273298779096676547e+00
4.080000000000000000e+02 3.381107665326176015e+00
4.090000000000000000e+02 4.610109959513904343e+00
4.100000000000000000e+02 5.877779296195645209e+00
4.110000000000000000e+02 7.234690691530270890e+00
4.120000000000000000e+02 8.586445335062562023e+00
4.130000000000000000e+02 9.922727142257535604e+00
4.140000000000000000e+02 1.123514137726742490e+01
4.150000000000000000e+02 1.251496720134945839e+01
4.160000000000000000e+02 1.375242972579317779e+01
4.170000000000000000e+02 1.493500439776868660e+01
4.180000000000000000e+02 1.604928128959815581e+01
4.190000000000000000e+02 1.708215021649591492e+01
4.200000000000000000e+02 1.802584755546758544e+01
4.210000000000000000e+02 1.905292959621654347e+01
4.220000000000000000e+02 1.988379151559317037e+01
4.230000000000000000e+02 2.055623245682782496e+01
4.240000000000000000e+02 2.114463504459139997e+01
4.250000000000000000e+02 2.166991666383854565e+01
4.260000000000000000e+02 2.214179907795886493e+01
4.270000000000000000e+02 2.255123773185716374e+01
4.280000000000000000e+02 2.288891817828801223e+01
4.290000000000000000e+02 2.311666992376071406e+01
4.300000000000000000e+02 2.321182422760550779e+01
4.310000000000000000e+02 2.322301209243891051e+01
4.320000000000000000e+02 2.318302584168488067e+01
4.330000000000000000e+02 2.311268724366428984e+01
4.340000000000000000e+02 2.302596724100884984e+01
4.350000000000000000e+02 2.293647855065582064e+01
4.360000000000000000e+02 2.284631708917533288e+01
4.370000000000000000e+02 2.274172360365037449e+01
4.380000000000000000e+02 2.260857620178776628e+01
4.390000000000000000e+02 2.242645129050582042e+01
4.400000000000000000e+02 2.216459113247836044e+01
4.410000000000000000e+02 2.188222855185708937e+01
4.420000000000000000e+02 2.146215874268192181e+01
4.430000000000000000e+02 2.089022737720172884e+01
4.440000000000000000e+02 2.024508050441612994e+01
4.450000000000000000e+02 1.956642571910912665e+01
4.460000000000000000e+02 1.886315312787921528e+01
4.470000000000000000e+02 1.813908650063179451e+01
4.480000000000000000e+02 1.739866308815212648e+01
4.490000000000000000e+02 1.662757395537154892e+01
4.500000000000000000e+02 1.581023710650146619e+01
4.510000000000000000e+02 1.610357925633102383e+01
4.520000000000000000e+02 1.628984086867616909e+01
4.530000000000000000e+02 1.627717881937765299e+01
4.540000000000000000e+02 1.587673717337975887e+01
4.550000000000000000e+02 1.511978281517843037e+01
4.560000000000000000e+02 1.430574648326506804e+01
4.570000000000000000e+02 1.345595620984745366e+01
4.580000000000000000e+02 1.257283942365011953e+01
4.590000000000000000e+02 1.166027457537766310e+01
4.600000000000000000e+02 1.072393394488391571e+01
4.610000000000000000e+02 9.785820915893969740e+00
4.620000000000000000e+02 8.834863626645365287e+00
4.630000000000000000e+02 7.888634509289309982e+00
4.640000000000000000e+02 6.993563960204048691e+00
4.650000000000000000e+02 6.250780506053781771e+00
4.660000000000000000e+02 5.846016208611145792e+00
4.670000000000000000e+02 6.017845395568545364e+00
4.680000000000000000e+02 6.968949586098206694e+00
4.690000000000000000e+02 8.777213573594750073e+00
4.700000000000000000e+02 1.119806599927280111e+01
4.710000000000000000e+02 1.364631304619132202e+01
4.720000000000000000e+02 1.631312231849434013e+01
4.730000000000000000e+02 1.910619642544631702e+01
4.740000000000000000e+02 2.191138117074273595e+01
4.750000000000000000e+02 2.461393855153991339e+01
4.760000000000000000e+02 2.712447713939089766e+01
4.770000000000000000e+02 2.938802429433202690e+01
4.780000000000000000e+02 3.144408504379762448e+01
4.790000000000000000e+02 3.335377440589861919e+01
4.800000000000000000e+02 3.511485241973994675e+01
4.810000000000000000e+02 3.672889853779546598e+01
4.820000000000000000e+02 3.808000589613229891e+01
4.830000000000000000e+02 3.916294455844459321e+01
4.840000000000000000e+02 3.999474229407376669e+01
4.850000000000000000e+02 4.057321487254959180e+01
4.860000000000000000e+02 4.099038051330158083e+01
4.870000000000000000e+02 4.127568166151971241e+01
4.880000000000000000e+02 4.145538799325331070e+01
4.890000000000000000e+02 4.155189748309505404e+01
4.900000000000000000e+02 4.158769256849422646e+01
4.910000000000000000e+02 4.168138007408575163e+01
4.920000000000000000e+02 4.173183736877121675e+01
4.930000000000000000e+02 4.174401765480307347e+01
4.940000000000000000e+02 4.170439458031706437e+01
4.950000000000000000e+02 4.162468210219596898e+01
4.960000000000000000e+02 4.151190517184851103e+01
4.970000000000000000e+02 4.137901352866114735e+01
4.980000000000000000e+02 4.123085580193482969e+01
4.990000000000000000e+02 4.106524075809460328e+01
5.000000000000000000e+02 4.086654203409976560e+01
5.010000000000000000e+02 4.058617152660338689e+01
5.020000000000000000e+02 4.019866020406477247e+01
5.030000000000000000e+02 3.965406941018425613e+01
5.040000000000000000e+02 3.891530357854258426e+01
5.050000000000000000e+02 3.798333290300416110e+01
5.060000000000000000e+02 3.692309558769429856e+01
5.070000000000000000e+02 3.584748307157168057e+01
5.080000000000000000e+02 3.485432077431178044e+01
5.090000000000000000e+02 3.398829231580849353e+01
5.100000000000000000e+02 3.324621885649690967e+01
5.110000000000000000e+02 3.258100188974964340e+01
5.120000000000000000e+02 3.196759478017942513e+01
5.130000000000000000e+02 3.138836468527861356e+01
5.140000000000000000e+02 3.085906633324218973e+01
5.150000000000000000e+02 3.037243837142224834e+01
5.160000000000000000e+02 2.992062368501080982e+01
5.170000000000000000e+02 2.949337099035529874e+01
5.180000000000000000e+02 2.908087223612390559e+01
5.190000000000000000e+02 2.867540580707888864e+01
5.200000000000000000e+02 2.826949659609805821e+01
5.210000000000000000e+02 2.783451333746331358e+01
5.220000000000000000e+02 2.739813133816032220e+01
5.230000000000000000e+02 2.695959527025010516e+01
5.240000000000000000e+02 2.651967358892072824e+01
5.250000000000000000e+02 2.608051367211264449e+01
5.260000000000000000e+02 2.564167389017805831e+01
5.270000000000000000e+02 2.519684151773423153e+01
5.280000000000000000e+02 2.475036787067688593e+01
5.290000000000000000e+02 2.430508297825890551e+01
5.300000000000000000e+02 2.386220064731924140e+01
5.310000000000000000e+02 2.347987309537480982e+01
5.320000000000000000e+02 2.309657044553680905e+01
5.330000000000000000e+02 2.270995994112020711e+01
5.340000000000000000e+02 2.230804446631077553e+01
5.350000000000000000e+02 2.189638809679257037e+01
5.360000000000000000e+02 2.148775412121241501e+01
5.370000000000000000e+02 2.108543237065558884e+01
5.380000000000000000e+02 2.068944880715531198e+01
5.390000000000000000e+02 2.029905145295516533e+01
5.400000000000000000e+02 1.991785971800835497e+01
5.410000000000000000e+02 1.949404747536999949e+01
5.420000000000000000e+02 1.906417975544479404e+01
5.430000000000000000e+02 1.863088907606665501e+01
5.440000000000000000e+02 1.814504383907305396e+01
5.450000000000000000e+02 1.758607751815531373e+01
5.460000000000000000e+02 1.701376595504189737e+01
5.470000000000000000e+02 1.644496603057289263e+01
5.480000000000000000e+02 1.590422088624393560e+01
5.490000000000000000e+02 1.539347037059705414e+01
5.500000000000000000e+02 1.491553769439772914e+01
5.510000000000000000e+02 1.505049730922482532e+01
5.520000000000000000e+02 1.535186805148648403e+01
5.530000000000000000e+02 1.582695790456617679e+01
5.540000000000000000e+02 1.638736620890425044e+01
5.550000000000000000e+02 1.701392472340188533e+01
5.560000000000000000e+02 1.745972590388408108e+01
5.570000000000000000e+02 1.783731466551241596e+01
5.580000000000000000e+02 1.816609306546627067e+01
5.590000000000000000e+02 1.846935237936796526e+01
5.600000000000000000e+02 1.876290728694795362e+01
5.610000000000000000e+02 1.913352787874551453e+01
5.620000000000000000e+02 1.953674175240531241e+01
5.630000000000000000e+02 1.996701077261329260e+01
5.640000000000000000e+02 2.041925382420203761e+01
5.650000000000000000e+02 2.089260685550971530e+01
5.660000000000000000e+02 2.139952706701599183e+01
5.670000000000000000e+02 2.187540152532329074e+01
5.680000000000000000e+02 2.231601934474171856e+01
5.690000000000000000e+02 2.272599348371545602e+01
5.700000000000000000e+02 2.314254371538723021e+01
5.710000000000000000e+02 2.412691414432970305e+01
5.720000000000000000e+02 2.509714373463180692e+01
5.730000000000000000e+02 2.603905905152113931e+01
5.740000000000000000e+02 2.692414741144181889e+01
5.750000000000000000e+02 2.770882266809902106e+01
5.760000000000000000e+02 2.846250790629082417e+01
5.770000000000000000e+02 2.921509273873109436e+01
5.780000000000000000e+02 2.997051036623987486e+01
5.790000000000000000e+02 3.073627390117514580e+01
5.800000000000000000e+02 3.151834668278106832e+01
5.810000000000000000e+02 3.230808763367325298e+01
5.820000000000000000e+02 3.309766760187893908e+01
5.830000000000000000e+02 3.387290179057197292e+01
5.840000000000000000e+02 3.462088427145004488e+01
5.850000000000000000e+02 3.533272244539034546e+01
5.860000000000000000e+02 3.600467416318954861e+01
5.870000000000000000e+02 3.664398185529056207e+01
5.880000000000000000e+02 3.726102298057104889e+01
5.890000000000000000e+02 3.786181914693792550e+01
5.900000000000000000e+02 3.844885606449749105e+01
5.910000000000000000e+02 3.898601721211036875e+01
5.920000000000000000e+02 3.950027178141359485e+01
5.930000000000000000e+02 3.994130154208360040e+01
5.940000000000000000e+02 4.031121410513677006e+01
5.950000000000000000e+02 4.057650386328487002e+01
5.960000000000000000e+02 4.076891261895767116e+01
5.970000000000000000e+02 4.092249719887489334e+01
5.980000000000000000e+02 4.104095299601732449e+01
5.990000000000000000e+02 4.112702631181139168e+01
6.000000000000000000e+02 4.118335451323439145e+01
6.010000000000000000e+02 4.142035422042461335e+01
6.020000000000000000e+02 4.163719401292444644e+01
6.030000000000000000e+02 4.183127783407879008e+01
6.040000000000000000e+02 4.200083362662854825e+01
6.050000000000000000e+02 4.214478148985715933e+01
6.060000000000000000e+02 4.226325024747158920e+01
6.070000000000000000e+02 4.235865887266422902e+01
6.080000000000000000e+02 4.243355308232646905e+01
6.090000000000000000e+02 4.248776594916047600e+01
6.100000000000000000e+02 4.252280061666944988e+01
6.110000000000000000e+02 4.229714831669517849e+01
6.120000000000000000e+02 4.205099494270556448e+01
6.130000000000000000e+02 4.178864014711771802e+01
6.140000000000000000e+02 4.151254045967301209e+01
6.150000000000000000e+02 4.122299704630561479e+01
6.160000000000000000e+02 4.092053396669987819e+01
6.170000000000000000e+02 4.060654967804404691e+01
6.180000000000000000e+02 4.028273343996536227e+01
6.190000000000000000e+02 3.995057343696669250e+01
6.200000000000000000e+02 3.961143656463978147e+01
6.210000000000000000e+02 3.955710951469624348e+01
6.220000000000000000e+02 3.950222300307745371e+01
6.230000000000000000e+02 3.944421735943294038e+01
6.240000000000000000e+02 3.938113904412759325e+01
6.250000000000000000e+02 3.931151713580094764e+01
6.260000000000000000e+02 3.923518173490063532e+01
6.270000000000000000e+02 3.915526329669935279e+01
6.280000000000000000e+02 3.907509016807972557e+01
6.290000000000000000e+02 3.901397497650297197e+01
6.300000000000000000e+02 3.893869006458564996e+01
6.310000000000000000e+02 3.869421913589616224e+01
6.320000000000000000e+02 3.842208885722905620e+01
6.330000000000000000e+02 3.816733808083039747e+01
6.340000000000000000e+02 3.791344175343712664e+01
6.350000000000000000e+02 3.765998157891997522e+01
6.360000000000000000e+02 3.741603451296117555e+01
6.370000000000000000e+02 3.717921249857774768e+01
6.380000000000000000e+02 3.695009289632883309e+01
6.390000000000000000e+02 3.672452301708327838e+01
6.400000000000000000e+02 3.650202152219790008e+01
6.410000000000000000e+02 3.650928816436513102e+01
6.420000000000000000e+02 3.653028770650006862e+01
6.430000000000000000e+02 3.654141773961318762e+01
6.440000000000000000e+02 3.649251956655659512e+01
6.450000000000000000e+02 3.638957795670388862e+01
6.460000000000000000e+02 3.623899831155536333e+01
6.470000000000000000e+02 3.604368658739832654e+01
6.480000000000000000e+02 3.578232315094079041e+01
6.490000000000000000e+02 3.548234028904129644e+01
6.500000000000000000e+02 3.514290073467518738e+01
6.510000000000000000e+02 3.481605195228825522e+01
6.520000000000000000e+02 3.446846812651663328e+01
6.530000000000000000e+02 3.407792351599393044e+01
6.540000000000000000e+02 3.367527762664982305e+01
6.550000000000000000e+02 3.326929151720851507e+01
6.560000000000000000e+02 3.286078902508522503e+01
6.570000000000000000e+02 3.244925552443704930e+01
6.580000000000000000e+02 3.204649310967861453e+01
6.590000000000000000e+02 3.164506360520584849e+01
6.600000000000000000e+02 3.124685231342045455e+01
6.610000000000000000e+02 3.049637740461515634e+01
6.620000000000000000e+02 2.963271237800511670e+01
6.630000000000000000e+02 2.874507203010578493e+01
6.640000000000000000e+02 2.789714483133555589e+01
6.650000000000000000e+02 2.710324868718665670e+01
6.660000000000000000e+02 2.633887349884257389e+01
6.670000000000000000e+02 2.558839141063043598e+01
6.680000000000000000e+02 2.477337476548342821e+01
6.690000000000000000e+02 2.374459208485286155e+01
6.700000000000000000e+02 2.249417592612505601e+01
6.710000000000000000e+02 2.184364086754726486e+01
6.720000000000000000e+02 2.112358192326630046e+01
6.730000000000000000e+02 2.029528654344526828e+01
6.740000000000000000e+02 1.938994639033100142e+01
6.750000000000000000e+02 1.849164149999013418e+01
6.760000000000000000e+02 1.761466909937887237e+01
6.770000000000000000e+02 1.678868551188631386e+01
6.780000000000000000e+02 1.599666315295730712e+01
6.790000000000000000e+02 1.523538095984530649e+01
6.800000000000000000e+02 1.450523249319634900e+01
6.810000000000000000e+02 1.398278871826611081e+01
6.820000000000000000e+02 1.349346404832208535e+01
6.830000000000000000e+02 1.307327618644720246e+01
6.840000000000000000e+02 1.270540453115761181e+01
6.850000000000000000e+02 1.239668510723948280e+01
6.860000000000000000e+02 1.217620441379308893e+01
6.870000000000000000e+02 1.195888583294721208e+01
6.880000000000000000e+02 1.180931456733110885e+01
6.890000000000000000e+02 1.165405198612440962e+01
6.900000000000000000e+02 1.149738212754926892e+01
6.910000000000000000e+02 1.070810309453155362e+01
6.920000000000000000e+02 9.918848030361880674e+00
6.930000000000000000e+02 9.135695742259773766e+00
6.940000000000000000e+02 8.357447826838678040e+00
6.950000000000000000e+02 7.584386952167032625e+00
6.960000000000000000e+02 6.819409028412567686e+00
6.970000000000000000e+02 6.074033531312186263e+00
6.980000000000000000e+02 5.365466507067727875e+00
6.990000000000000000e+02 4.707328790058310730e+00


==> figures/patches/with_diag/PHP8HP1C/mono_hullin_4.txt <==
3.000000000000000000e+02 2.299406951932747134e+01
3.010000000000000000e+02 2.268343987734527190e+01
3.020000000000000000e+02 2.229636030833341209e+01
3.030000000000000000e+02 2.179025539434779546e+01
3.040000000000000000e+02 2.118454342880327701e+01
3.050000000000000000e+02 2.048551234435977975e+01
3.060000000000000000e+02 1.969510110435815875e+01
3.070000000000000000e+02 1.880744887295439582e+01
3.080000000000000000e+02 1.771967277035335186e+01
3.090000000000000000e+02 1.654451716884015866e+01
3.100000000000000000e+02 1.554116825696598880e+01
3.110000000000000000e+02 1.481842028763385599e+01
3.120000000000000000e+02 1.416693543893422813e+01
3.130000000000000000e+02 1.358289293562839717e+01
3.140000000000000000e+02 1.305396108413902212e+01
3.150000000000000000e+02 1.248242356374114870e+01
3.160000000000000000e+02 1.197260743288681084e+01
3.170000000000000000e+02 1.153605508693771853e+01
3.180000000000000000e+02 1.115175319070258197e+01
3.190000000000000000e+02 1.083225590681083794e+01
3.200000000000000000e+02 1.057490738475300773e+01
3.210000000000000000e+02 1.018714038976892056e+01
3.220000000000000000e+02 9.830624407655877306e+00
3.230000000000000000e+02 9.491362004699039900e+00
3.240000000000000000e+02 9.165635186196261941e+00
3.250000000000000000e+02 8.852715038386067548e+00
3.260000000000000000e+02 8.544184084455752171e+00
3.270000000000000000e+02 8.236064583819411311e+00
3.280000000000000000e+02 7.932974276453129470e+00
3.290000000000000000e+02 7.639029722081321694e+00
3.300000000000000000e+02 7.357796630731053611e+00
3.310000000000000000e+02 6.980287517396186914e+00
3.320000000000000000e+02 6.667113482120840651e+00
3.330000000000000000e+02 6.465671248991459841e+00
3.340000000000000000e+02 6.372635280071671460e+00
3.350000000000000000e+02 6.372586918209483642e+00
3.360000000000000000e+02 6.446059469882856163e+00
3.370000000000000000e+02 6.576953737883838969e+00
3.380000000000000000e+02 6.752387891192980440e+00
3.390000000000000000e+02 6.960756778867168926e+00
3.400000000000000000e+02 7.189544197230081757e+00
3.410000000000000000e+02 6.372238144783457514e+00
3.420000000000000000e+02 5.567477901205807989e+00
3.430000000000000000e+02 4.832305961848080145e+00
3.440000000000000000e+02 4.275215246595408303e+00
3.450000000000000000e+02 4.074415607098107905e+00
3.460000000000000000e+02 4.338655400767054360e+00
3.470000000000000000e+02 4.814939881421608447e+00
3.480000000000000000e+02 5.095517462411497611e+00
3.490000000000000000e+02 5.325476992678261468e+00
3.500000000000000000e+02 5.555467758693551694e+00
3.510000000000000000e+02 5.368151031676219098e+00
3.520000000000000000e+02 5.184233655782385597e+00
3.530000000000000000e+02 5.004013376507951527e+00
3.540000000000000000e+02 4.826908465710157081e+00
3.550000000000000000e+02 4.652686377885523861e+00
3.560000000000000000e+02 4.482063785109901666e+00
3.570000000000000000e+02 4.315155740187715416e+00
3.580000000000000000e+02 4.150317940753074808e+00
3.590000000000000000e+02 3.972632145694183325e+00
3.600000000000000000e+02 3.785486494137278335e+00
3.610000000000000000e+02 3.011273949519737592e+00
3.620000000000000000e+02 2.220067690370031155e+00
3.630000000000000000e+02 1.486280889400969585e+00
3.640000000000000000e+02 9.308170233704410323e-01
3.650000000000000000e+02 7.761006625067607967e-01
3.660000000000000000e+02 9.835697693004677999e-01
3.670000000000000000e+02 1.357858903006202489e+00
3.680000000000000000e+02 1.820665669136313003e+00
3.690000000000000000e+02 2.316665992343805325e+00
3.700000000000000000e+02 2.835331182745398415e+00
3.710000000000000000e+02 2.544655939619881124e+00
3.720000000000000000e+02 2.257440179995013008e+00
3.730000000000000000e+02 1.981278407664997854e+00
3.740000000000000000e+02 1.730131010825061599e+00
3.750000000000000000e+02 1.530843222297136430e+00
3.760000000000000000e+02 1.431371923518271583e+00
3.770000000000000000e+02 1.501443035668421855e+00
3.780000000000000000e+02 1.757309647497825145e+00
3.790000000000000000e+02 2.135204991464058288e+00
3.800000000000000000e+02 2.581835279282955309e+00
3.810000000000000000e+02 2.465632897383469135e+00
3.820000000000000000e+02 2.414412942109080973e+00
3.830000000000000000e+02 2.423950916201028427e+00
3.840000000000000000e+02 2.489428865868509533e+00
3.850000000000000000e+02 2.599701664427681358e+00
3.860000000000000000e+02 2.731699308843265506e+00
3.870000000000000000e+02 2.936848695503355700e+00
3.880000000000000000e+02 3.208522213304652038e+00
3.890000000000000000e+02 3.519368859710698683e+00
3.900000000000000000e+02 3.031101137789644628e+00
3.910000000000000000e+02 2.673942904992512304e+00
3.920000000000000000e+02 2.403199574325877830e+00
3.930000000000000000e+02 2.260914858153317386e+00
3.940000000000000000e+02 2.277245767235713370e+00
3.950000000000000000e+02 2.434585355713531296e+00
3.960000000000000000e+02 2.685434220133550820e+00
3.970000000000000000e+02 2.993745997323943975e+00
3.980000000000000000e+02 3.356918501045050185e+00
3.990000000000000000e+02 3.739038131198154868e+00
4.000000000000000000e+02 4.097015252122821138e+00
4.010000000000000000e+02 3.571983321536106093e+00
4.020000000000000000e+02 3.126094508097178704e+00
4.030000000000000000e+02 2.851614553054828249e+00
4.040000000000000000e+02 2.856361004631522871e+00
4.050000000000000000e+02 3.192164225900772756e+00
4.060000000000000000e+02 3.814141713272088730e+00
4.070000000000000000e+02 4.640060779999049423e+00
4.080000000000000000e+02 5.597302195377423573e+00
4.090000000000000000e+02 6.627215632124637601e+00
4.100000000000000000e+02 7.704497626924066367e+00
4.110000000000000000e+02 8.887397548282727655e+00
4.120000000000000000e+02 1.008387856548025319e+01
4.130000000000000000e+02 1.128318028321767308e+01
4.140000000000000000e+02 1.247542566016394261e+01
4.150000000000000000e+02 1.365001069988930205e+01
4.160000000000000000e+02 1.479568256650883384e+01
4.170000000000000000e+02 1.589858242076826755e+01
4.180000000000000000e+02 1.694400922560689082e+01
4.190000000000000000e+02 1.791761580847861879e+01
4.200000000000000000e+02 1.880993696313437269e+01
4.210000000000000000e+02 1.978957098920308155e+01
4.220000000000000000e+02 2.058103949714142544e+01
4.230000000000000000e+02 2.121984277950078734e+01
4.240000000000000000e+02 2.177819671736513030e+01
4.250000000000000000e+02 2.227603222791598014e+01
4.260000000000000000e+02 2.272239131032930715e+01
4.270000000000000000e+02 2.310771757884581490e+01
4.280000000000000000e+02 2.342303565188435144e+01
4.290000000000000000e+02 2.363017136468946688e+01
4.300000000000000000e+02 2.370656101683755068e+01
4.310000000000000000e+02 2.370144244832463798e+01
4.320000000000000000e+02 2.364626044494355384e+01
4.330000000000000000e+02 2.356154848465126506e+01
4.340000000000000000e+02 2.346104887496398561e+01
4.350000000000000000e+02 2.335818524637671700e+01
4.360000000000000000e+02 2.325490418606882770e+01
4.370000000000000000e+02 2.313762945761466128e+01
4.380000000000000000e+02 2.299241002577581838e+01
4.390000000000000000e+02 2.279896832373760773e+01
4.400000000000000000e+02 2.252671123289022503e+01
4.410000000000000000e+02 2.223613343880091264e+01
4.420000000000000000e+02 2.180858115155710664e+01
4.430000000000000000e+02 2.122973435431317668e+01
4.440000000000000000e+02 2.057796742844759663e+01
4.450000000000000000e+02 1.989282756430412746e+01
4.460000000000000000e+02 1.918310748047334968e+01
4.470000000000000000e+02 1.845268805791947742e+01
4.480000000000000000e+02 1.770608064692569528e+01
4.490000000000000000e+02 1.692906362433009804e+01
4.500000000000000000e+02 1.610616774561138342e+01
4.510000000000000000e+02 1.639592201220495227e+01
4.520000000000000000e+02 1.657892863527569460e+01
4.530000000000000000e+02 1.656335302983001156e+01
4.540000000000000000e+02 1.616029547844530612e+01
4.550000000000000000e+02 1.540157955378855092e+01
4.560000000000000000e+02 1.458627388077580633e+01
4.570000000000000000e+02 1.373571171760961818e+01
4.580000000000000000e+02 1.285237815370857639e+01
4.590000000000000000e+02 1.194012200876213470e+01
4.600000000000000000e+02 1.100459770164043682e+01
4.610000000000000000e+02 1.006865836235710354e+01
4.620000000000000000e+02 9.120761743187257409e+00
4.630000000000000000e+02 8.178067233588906859e+00
4.640000000000000000e+02 7.285175139482000795e+00
4.650000000000000000e+02 6.537925765552740742e+00
4.660000000000000000e+02 6.111431683021820049e+00
4.670000000000000000e+02 6.235548898676192664e+00
4.680000000000000000e+02 7.118964385851678678e+00
4.690000000000000000e+02 8.861213337583752292e+00
4.700000000000000000e+02 1.123534009585614335e+01
4.710000000000000000e+02 1.366263359001150945e+01
4.720000000000000000e+02 1.631609946850012705e+01
4.730000000000000000e+02 1.910135551245755892e+01
4.740000000000000000e+02 2.190276947113195760e+01
4.750000000000000000e+02 2.460455283874998500e+01
4.760000000000000000e+02 2.711673576408489694e+01
4.770000000000000000e+02 2.938441596214542528e+01
4.780000000000000000e+02 3.144854696613415967e+01
4.790000000000000000e+02 3.337260683677224193e+01
4.800000000000000000e+02 3.515578669321767791e+01
4.810000000000000000e+02 3.679933021511720881e+01
4.820000000000000000e+02 3.818440597165886174e+01
4.830000000000000000e+02 3.930308541530938982e+01
4.840000000000000000e+02 4.017040884772124087e+01
4.850000000000000000e+02 4.078273035213977948e+01
4.860000000000000000e+02 4.123223481761615972e+01
4.870000000000000000e+02 4.154782013440232191e+01
4.880000000000000000e+02 4.175517425876204669e+01
4.890000000000000000e+02 4.187607682443654511e+01
4.900000000000000000e+02 4.193231919610982317e+01
4.910000000000000000e+02 4.204335614811125055e+01
4.920000000000000000e+02 4.210590769500134911e+01
4.930000000000000000e+02 4.212495480148465532e+01
4.940000000000000000e+02 4.208747930827719586e+01
4.950000000000000000e+02 4.200605506844728865e+01
4.960000000000000000e+02 4.188906600504732580e+01
4.970000000000000000e+02 4.175131488492052512e+01
4.980000000000000000e+02 4.160032979263029063e+01
4.990000000000000000e+02 4.143749798107861437e+01
5.000000000000000000e+02 4.125203624123562918e+01
5.010000000000000000e+02 4.100093482848243553e+01
5.020000000000000000e+02 4.066409280032960538e+01
5.030000000000000000e+02 4.019193984721853496e+01
5.040000000000000000e+02 3.953703160093499491e+01
5.050000000000000000e+02 3.867720121932297417e+01
5.060000000000000000e+02 3.764863920287545795e+01
5.070000000000000000e+02 3.654947106866968198e+01
5.080000000000000000e+02 3.548876231067941234e+01
5.090000000000000000e+02 3.453653290607159221e+01
5.100000000000000000e+02 3.371095607210517642e+01
5.110000000000000000e+02 3.297527098897485587e+01
5.120000000000000000e+02 3.230639759647223741e+01
5.130000000000000000e+02 3.168432996853231032e+01
5.140000000000000000e+02 3.112103748870336162e+01
5.150000000000000000e+02 3.060696247570051653e+01
5.160000000000000000e+02 3.013262502930145814e+01
5.170000000000000000e+02 2.968679540205518563e+01
5.180000000000000000e+02 2.925891028344923583e+01
5.190000000000000000e+02 2.884061043710012839e+01
5.200000000000000000e+02 2.842391069800083514e+01
5.210000000000000000e+02 2.797984049515780214e+01
5.220000000000000000e+02 2.753538448441993580e+01
5.230000000000000000e+02 2.708946918597878550e+01
5.240000000000000000e+02 2.664264757421421592e+01
5.250000000000000000e+02 2.619686628186622812e+01
5.260000000000000000e+02 2.575163379019801368e+01
5.270000000000000000e+02 2.530061550490995614e+01
5.280000000000000000e+02 2.484801323482618685e+01
5.290000000000000000e+02 2.439660373914015778e+01
5.300000000000000000e+02 2.394757979574243123e+01
5.310000000000000000e+02 2.355958796860207016e+01
5.320000000000000000e+02 2.317053598917241075e+01
5.330000000000000000e+02 2.277809609100794930e+01
5.340000000000000000e+02 2.237023756557665877e+01
5.350000000000000000e+02 2.195263989207952804e+01
5.360000000000000000e+02 2.153819151897936024e+01
5.370000000000000000e+02 2.113024850740076843e+01
5.380000000000000000e+02 2.072884619536410966e+01
5.390000000000000000e+02 2.033324565993468980e+01
5.400000000000000000e+02 1.994708696820513438e+01
5.410000000000000000e+02 1.951851881549659140e+01
5.420000000000000000e+02 1.908423803189755930e+01
5.430000000000000000e+02 1.864686501206180225e+01
5.440000000000000000e+02 1.815728099963511255e+01
5.450000000000000000e+02 1.759498644608179418e+01
5.460000000000000000e+02 1.701983139870960215e+01
5.470000000000000000e+02 1.644869843044959978e+01
5.480000000000000000e+02 1.590615799506197092e+01
5.490000000000000000e+02 1.539417924887440492e+01
5.500000000000000000e+02 1.491561764340757890e+01
5.510000000000000000e+02 1.505049730922482532e+01
5.520000000000000000e+02 1.535186805148648403e+01
5.530000000000000000e+02 1.582695790456617679e+01
5.540000000000000000e+02 1.638736620890425044e+01
5.550000000000000000e+02 1.701392472340188533e+01
5.560000000000000000e+02 1.745972590388408108e+01
5.570000000000000000e+02 1.783731466551241596e+01
5.580000000000000000e+02 1.816609306546627067e+01
5.590000000000000000e+02 1.846935237936796526e+01
5.600000000000000000e+02 1.876290728694795362e+01
5.610000000000000000e+02 1.913352787874551453e+01
5.620000000000000000e+02 1.953674175240531241e+01
5.630000000000000000e+02 1.996701077261329260e+01
5.640000000000000000e+02 2.041925382420203761e+01
5.650000000000000000e+02 2.089260685550971530e+01
5.660000000000000000e+02 2.139952706701599183e+01
5.670000000000000000e+02 2.187540152532329074e+01
5.680000000000000000e+02 2.231601934474171856e+01
5.690000000000000000e+02 2.272599348371545602e+01
5.700000000000000000e+02 2.314254371538723021e+01
5.710000000000000000e+02 2.412691414432970305e+01
5.720000000000000000e+02 2.509714373463180692e+01
5.730000000000000000e+02 2.603905905152113931e+01
5.740000000000000000e+02 2.692414741144181889e+01
5.750000000000000000e+02 2.770882266809902106e+01
5.760000000000000000e+02 2.846250790629082417e+01
5.770000000000000000e+02 2.921509273873109436e+01
5.780000000000000000e+02 2.997051036623987486e+01
5.790000000000000000e+02 3.073627390117514580e+01
5.800000000000000000e+02 3.151834668278106832e+01
5.810000000000000000e+02 3.230808763367325298e+01
5.820000000000000000e+02 3.309766760187893908e+01
5.830000000000000000e+02 3.387290179057197292e+01
5.840000000000000000e+02 3.462088427145004488e+01
5.850000000000000000e+02 3.533272244539034546e+01
5.860000000000000000e+02 3.600467416318954861e+01
5.870000000000000000e+02 3.664398185529056207e+01
5.880000000000000000e+02 3.726102298057104889e+01
5.890000000000000000e+02 3.786181914693792550e+01
5.900000000000000000e+02 3.844885606449749105e+01
5.910000000000000000e+02 3.898601721211036875e+01
5.920000000000000000e+02 3.950027178141359485e+01
5.930000000000000000e+02 3.994130154208360040e+01
5.940000000000000000e+02 4.031121410513677006e+01
5.950000000000000000e+02 4.057650386328487002e+01
5.960000000000000000e+02 4.076891261895767116e+01
5.970000000000000000e+02 4.092249719887489334e+01
5.980000000000000000e+02 4.104095299601732449e+01
5.990000000000000000e+02 4.112702631181139168e+01
6.000000000000000000e+02 4.118335451323439145e+01
6.010000000000000000e+02 4.142035422042461335e+01
6.020000000000000000e+02 4.163719401292444644e+01
6.030000000000000000e+02 4.183127783407879008e+01
6.040000000000000000e+02 4.200083362662854825e+01
6.050000000000000000e+02 4.214478148985715933e+01
6.060000000000000000e+02 4.226325024747158920e+01
6.070000000000000000e+02 4.235865887266422902e+01
6.080000000000000000e+02 4.243355308232646905e+01
6.090000000000000000e+02 4.248776594916047600e+01
6.100000000000000000e+02 4.252280061666944988e+01
6.110000000000000000e+02 4.229714831669517849e+01
6.120000000000000000e+02 4.205099494270556448e+01
6.130000000000000000e+02 4.178864014711771802e+01
6.140000000000000000e+02 4.151254045967301209e+01
6.150000000000000000e+02 4.122299704630561479e+01
6.160000000000000000e+02 4.092053396669987819e+01
6.170000000000000000e+02 4.060654967804404691e+01
6.180000000000000000e+02 4.028273343996536227e+01
6.190000000000000000e+02 3.995057343696669250e+01
6.200000000000000000e+02 3.961143656463978147e+01
6.210000000000000000e+02 3.955710951469624348e+01
6.220000000000000000e+02 3.950222300307745371e+01
6.230000000000000000e+02 3.944421735943294038e+01
6.240000000000000000e+02 3.938113904412759325e+01
6.250000000000000000e+02 3.931151713580094764e+01
6.260000000000000000e+02 3.923518173490063532e+01
6.270000000000000000e+02 3.915526329669935279e+01
6.280000000000000000e+02 3.907509016807972557e+01
6.290000000000000000e+02 3.901397497650297197e+01
6.300000000000000000e+02 3.893869006458564996e+01
6.310000000000000000e+02 3.869421913589616224e+01
6.320000000000000000e+02 3.842208885722905620e+01
6.330000000000000000e+02 3.816733808083039747e+01
6.340000000000000000e+02 3.791344175343712664e+01
6.350000000000000000e+02 3.765998157891997522e+01
6.360000000000000000e+02 3.741603451296117555e+01
6.370000000000000000e+02 3.717921249857774768e+01
6.380000000000000000e+02 3.695009289632883309e+01
6.390000000000000000e+02 3.672452301708327838e+01
6.400000000000000000e+02 3.650202152219790008e+01
6.410000000000000000e+02 3.650928816436513102e+01
6.420000000000000000e+02 3.653028770650006862e+01
6.430000000000000000e+02 3.654141773961318762e+01
6.440000000000000000e+02 3.649251956655659512e+01
6.450000000000000000e+02 3.638957795670388862e+01
6.460000000000000000e+02 3.623899831155536333e+01
6.470000000000000000e+02 3.604368658739832654e+01
6.480000000000000000e+02 3.578232315094079041e+01
6.490000000000000000e+02 3.548234028904129644e+01
6.500000000000000000e+02 3.514290073467518738e+01
6.510000000000000000e+02 3.481605195228825522e+01
6.520000000000000000e+02 3.446846812651663328e+01
6.530000000000000000e+02 3.407792351599393044e+01
6.540000000000000000e+02 3.367527762664982305e+01
6.550000000000000000e+02 3.326929151720851507e+01
6.560000000000000000e+02 3.286078902508522503e+01
6.570000000000000000e+02 3.244925552443704930e+01
6.580000000000000000e+02 3.204649310967861453e+01
6.590000000000000000e+02 3.164506360520584849e+01
6.600000000000000000e+02 3.124685231342045455e+01
6.610000000000000000e+02 3.049637740461515634e+01
6.620000000000000000e+02 2.963271237800511670e+01
6.630000000000000000e+02 2.874507203010578493e+01
6.640000000000000000e+02 2.789714483133555589e+01
6.650000000000000000e+02 2.710324868718665670e+01
6.660000000000000000e+02 2.633887349884257389e+01
6.670000000000000000e+02 2.558839141063043598e+01
6.680000000000000000e+02 2.477337476548342821e+01
6.690000000000000000e+02 2.374459208485286155e+01
6.700000000000000000e+02 2.249417592612505601e+01
6.710000000000000000e+02 2.184364086754726486e+01
6.720000000000000000e+02 2.112358192326630046e+01
6.730000000000000000e+02 2.029528654344526828e+01
6.740000000000000000e+02 1.938994639033100142e+01
6.750000000000000000e+02 1.849164149999013418e+01
6.760000000000000000e+02 1.761466909937887237e+01
6.770000000000000000e+02 1.678868551188631386e+01
6.780000000000000000e+02 1.599666315295730712e+01
6.790000000000000000e+02 1.523538095984530649e+01
6.800000000000000000e+02 1.450523249319634900e+01
6.810000000000000000e+02 1.398278871826611081e+01
6.820000000000000000e+02 1.349346404832208535e+01
6.830000000000000000e+02 1.307327618644720246e+01
6.840000000000000000e+02 1.270540453115761181e+01
6.850000000000000000e+02 1.239668510723948280e+01
6.860000000000000000e+02 1.217620441379308893e+01
6.870000000000000000e+02 1.195888583294721208e+01
6.880000000000000000e+02 1.180931456733110885e+01
6.890000000000000000e+02 1.165405198612440962e+01
6.900000000000000000e+02 1.149738212754926892e+01
6.910000000000000000e+02 1.070810309453155362e+01
6.920000000000000000e+02 9.918848030361880674e+00
6.930000000000000000e+02 9.135695742259773766e+00
6.940000000000000000e+02 8.357447826838678040e+00
6.950000000000000000e+02 7.584386952167032625e+00
6.960000000000000000e+02 6.819409028412567686e+00
6.970000000000000000e+02 6.074033531312186263e+00
6.980000000000000000e+02 5.365466507067727875e+00
6.990000000000000000e+02 4.707328790058310730e+00


==> figures/patches/with_diag/PHP8HP1C/mono_ours_3.txt <==
3.000000000000000000e+02 3.866108756693042547e+00
3.010000000000000000e+02 4.381881683243400438e+00
3.020000000000000000e+02 4.893203158574099376e+00
3.030000000000000000e+02 5.398659437000312700e+00
3.040000000000000000e+02 5.969066893612791525e+00
3.050000000000000000e+02 6.645737941326499865e+00
3.060000000000000000e+02 7.425627303188080397e+00
3.070000000000000000e+02 8.312986245871469393e+00
3.080000000000000000e+02 9.489001780155570387e+00
3.090000000000000000e+02 1.078659673664568608e+01
3.100000000000000000e+02 1.184606485375094387e+01
3.110000000000000000e+02 1.271635754150050879e+01
3.120000000000000000e+02 1.347286358243087001e+01
3.130000000000000000e+02 1.412310289192826929e+01
3.140000000000000000e+02 1.463733573033957391e+01
3.150000000000000000e+02 1.481354770418302458e+01
3.160000000000000000e+02 1.492880135844302636e+01
3.170000000000000000e+02 1.498613423147165769e+01
3.180000000000000000e+02 1.500051057722030201e+01
3.190000000000000000e+02 1.500686700032351872e+01
3.200000000000000000e+02 1.501346830112896846e+01
3.210000000000000000e+02 1.559505359900508914e+01
3.220000000000000000e+02 1.613174427515761167e+01
3.230000000000000000e+02 1.663576700049160451e+01
3.240000000000000000e+02 1.710589850100843279e+01
3.250000000000000000e+02 1.754241495963037778e+01
3.260000000000000000e+02 1.795832052879203999e+01
3.270000000000000000e+02 1.835034848434221288e+01
3.280000000000000000e+02 1.871322523012934980e+01
3.290000000000000000e+02 1.904733952052572121e+01
3.300000000000000000e+02 1.935408646252246712e+01
3.310000000000000000e+02 1.981526761750496135e+01
3.320000000000000000e+02 2.029109972986783106e+01
3.330000000000000000e+02 2.074691715468727082e+01
3.340000000000000000e+02 2.116548250565430322e+01
3.350000000000000000e+02 2.154735644348255974e+01
3.360000000000000000e+02 2.189828985120722038e+01
3.370000000000000000e+02 2.222216738992107921e+01
3.380000000000000000e+02 2.252233555094772299e+01
3.390000000000000000e+02 2.280127659593984291e+01
3.400000000000000000e+02 2.305363427422028622e+01
3.410000000000000000e+02 2.287998249311678123e+01
3.420000000000000000e+02 2.269538101386625328e+01
3.430000000000000000e+02 2.250344033924001153e+01
3.440000000000000000e+02 2.230221458186513317e+01
3.450000000000000000e+02 2.209108355055866468e+01
3.460000000000000000e+02 2.187466157049323812e+01
3.470000000000000000e+02 2.167483698309766638e+01
3.480000000000000000e+02 2.152419681781434591e+01
3.490000000000000000e+02 2.138403746724147680e+01
3.500000000000000000e+02 2.124934610667344970e+01
3.510000000000000000e+02 2.140205000427055637e+01
3.520000000000000000e+02 2.155061819791342259e+01
3.530000000000000000e+02 2.169518973801848460e+01
3.540000000000000000e+02 2.183586031355728352e+01
3.550000000000000000e+02 2.197307195579295680e+01
3.560000000000000000e+02 2.210691945818321358e+01
3.570000000000000000e+02 2.223721315778510643e+01
3.580000000000000000e+02 2.236416390735358206e+01
3.590000000000000000e+02 2.248922719845133500e+01
3.600000000000000000e+02 2.261142259523315801e+01
3.610000000000000000e+02 2.294551172367749814e+01
3.620000000000000000e+02 2.328022502863527521e+01
3.630000000000000000e+02 2.359242295923014865e+01
3.640000000000000000e+02 2.387204920313854828e+01
3.650000000000000000e+02 2.411384365090952997e+01
3.660000000000000000e+02 2.428695805442330524e+01
3.670000000000000000e+02 2.443042538969632815e+01
3.680000000000000000e+02 2.456777981932845378e+01
3.690000000000000000e+02 2.470139097625219904e+01
3.700000000000000000e+02 2.483303391706689922e+01
3.710000000000000000e+02 2.480619653700691529e+01
3.720000000000000000e+02 2.477342420312899307e+01
3.730000000000000000e+02 2.473409961873300844e+01
3.740000000000000000e+02 2.468702595518461962e+01
3.750000000000000000e+02 2.462992922204325907e+01
3.760000000000000000e+02 2.455887342069250323e+01
3.770000000000000000e+02 2.447502399114213745e+01
3.780000000000000000e+02 2.439094954928588521e+01
3.790000000000000000e+02 2.430992877638773564e+01
3.800000000000000000e+02 2.423138943008415680e+01
3.810000000000000000e+02 2.434715099741012168e+01
3.820000000000000000e+02 2.447007823075184874e+01
3.830000000000000000e+02 2.460072653749223548e+01
3.840000000000000000e+02 2.473939980069373945e+01
3.850000000000000000e+02 2.488505488421487755e+01
3.860000000000000000e+02 2.503130053364243324e+01
3.870000000000000000e+02 2.517266276551573156e+01
3.880000000000000000e+02 2.530890746118766899e+01
3.890000000000000000e+02 2.543783811596156141e+01
3.900000000000000000e+02 1.888891736376916697e+01
3.910000000000000000e+02 1.771680552405426567e+01
3.920000000000000000e+02 1.640441557099663328e+01
3.930000000000000000e+02 1.497160422794622292e+01
3.940000000000000000e+02 1.359701637751692083e+01
3.950000000000000000e+02 1.233363355243742809e+01
3.960000000000000000e+02 1.119551571833441805e+01
3.970000000000000000e+02 1.020917111266826716e+01
3.980000000000000000e+02 9.433921755572848511e+00
3.990000000000000000e+02 8.950388754704793115e+00
4.000000000000000000e+02 8.834731536938743801e+00
4.010000000000000000e+02 8.348751971345794942e+00
4.020000000000000000e+02 8.136588702491435399e+00
4.030000000000000000e+02 8.151066900650642211e+00
4.040000000000000000e+02 8.218475076675405333e+00
4.050000000000000000e+02 8.286554539593955937e+00
4.060000000000000000e+02 8.314836120542134168e+00
4.070000000000000000e+02 8.279873542532037334e+00
4.080000000000000000e+02 8.177420446993696856e+00
4.090000000000000000e+02 8.022196294590060006e+00
4.100000000000000000e+02 7.795332544687059162e+00
4.110000000000000000e+02 7.422448077717848314e+00
4.120000000000000000e+02 6.964209690260034336e+00
4.130000000000000000e+02 6.446667166864251008e+00
4.140000000000000000e+02 5.900397805238805304e+00
4.150000000000000000e+02 5.363697425525489670e+00
4.160000000000000000e+02 4.878955827942016654e+00
4.170000000000000000e+02 4.490858964746027304e+00
4.180000000000000000e+02 4.246747276869764498e+00
4.190000000000000000e+02 4.166117290056096323e+00
4.200000000000000000e+02 4.222012460660144129e+00
4.210000000000000000e+02 4.452382225116238601e+00
4.220000000000000000e+02 4.768192792610098429e+00
4.230000000000000000e+02 5.093362010464765888e+00
4.240000000000000000e+02 5.426559975200430763e+00
4.250000000000000000e+02 5.753641691585924534e+00
4.260000000000000000e+02 6.060652521939688953e+00
4.270000000000000000e+02 6.330531916133645076e+00
4.280000000000000000e+02 6.558678134802631732e+00
4.290000000000000000e+02 6.710709882713799423e+00
4.300000000000000000e+02 6.769784852978903977e+00
4.310000000000000000e+02 6.784730859853307372e+00
4.320000000000000000e+02 6.782210174581421391e+00
4.330000000000000000e+02 6.773110565616787149e+00
4.340000000000000000e+02 6.760660975745429901e+00
4.350000000000000000e+02 6.746787722189889536e+00
4.360000000000000000e+02 6.726641628267461037e+00
4.370000000000000000e+02 6.693823465029666409e+00
4.380000000000000000e+02 6.647034999534026767e+00
4.390000000000000000e+02 6.579638928842742374e+00
4.400000000000000000e+02 6.475340638089724266e+00
4.410000000000000000e+02 6.374857954339644195e+00
4.420000000000000000e+02 6.187260954999797669e+00
4.430000000000000000e+02 5.893748100314867955e+00
4.440000000000000000e+02 5.562977117761832346e+00
4.450000000000000000e+02 5.224674523572164553e+00
4.460000000000000000e+02 4.884190843788606351e+00
4.470000000000000000e+02 4.554136466634724378e+00
4.480000000000000000e+02 4.250371493887589835e+00
4.490000000000000000e+02 3.973761623818041322e+00
4.500000000000000000e+02 3.725307565623692252e+00
4.510000000000000000e+02 4.130408551845525800e+00
4.520000000000000000e+02 4.564140371800620599e+00
4.530000000000000000e+02 4.907880874906638269e+00
4.540000000000000000e+02 4.971443218592140667e+00
4.550000000000000000e+02 4.738414790499922979e+00
4.560000000000000000e+02 4.462239845314805109e+00
4.570000000000000000e+02 4.160861040896580931e+00
4.580000000000000000e+02 3.835328209183788140e+00
4.590000000000000000e+02 3.490248949424547664e+00
4.600000000000000000e+02 3.131108675002403086e+00
4.610000000000000000e+02 2.748544290894352482e+00
4.620000000000000000e+02 2.354186592484044827e+00
4.630000000000000000e+02 1.976558421569791557e+00
4.640000000000000000e+02 1.692018528395504484e+00
4.650000000000000000e+02 1.653569068544217258e+00
4.660000000000000000e+02 1.998978263213370354e+00
4.670000000000000000e+02 2.702340370366234090e+00
4.680000000000000000e+02 3.795269238707418058e+00
4.690000000000000000e+02 5.309272499211471263e+00
4.700000000000000000e+02 7.018345607514595130e+00
4.710000000000000000e+02 8.344676218909446774e+00
4.720000000000000000e+02 9.718662956021702826e+00
4.730000000000000000e+02 1.107482797765623594e+01
4.740000000000000000e+02 1.234303513256995721e+01
4.750000000000000000e+02 1.347386229617747588e+01
4.760000000000000000e+02 1.444012694348585413e+01
4.770000000000000000e+02 1.519312958626522736e+01
4.780000000000000000e+02 1.568601019552995979e+01
4.790000000000000000e+02 1.591884481370631299e+01
4.800000000000000000e+02 1.599954003834458760e+01
4.810000000000000000e+02 1.615296541268192954e+01
4.820000000000000000e+02 1.642543044716957468e+01
4.830000000000000000e+02 1.682223664105068650e+01
4.840000000000000000e+02 1.725909133121855277e+01
4.850000000000000000e+02 1.759208833745999101e+01
4.860000000000000000e+02 1.780407208394054663e+01
4.870000000000000000e+02 1.785561431021357137e+01
4.880000000000000000e+02 1.774550434249034936e+01
4.890000000000000000e+02 1.750099057915966227e+01
4.900000000000000000e+02 1.716927029397816895e+01
4.910000000000000000e+02 1.700738808495552945e+01
4.920000000000000000e+02 1.686366864997270554e+01
4.930000000000000000e+02 1.675282588125865857e+01
4.940000000000000000e+02 1.663740318351189984e+01
4.950000000000000000e+02 1.651819878542795905e+01
4.960000000000000000e+02 1.639005462770734667e+01
4.970000000000000000e+02 1.624480789327375163e+01
4.980000000000000000e+02 1.608649560691512193e+01
4.990000000000000000e+02 1.592962369308396298e+01
5.000000000000000000e+02 1.577832033274160395e+01
5.010000000000000000e+02 1.566704588224140515e+01
5.020000000000000000e+02 1.554667447517094025e+01
5.030000000000000000e+02 1.541477895219149552e+01
5.040000000000000000e+02 1.526330341158400294e+01
5.050000000000000000e+02 1.506468937203584169e+01
5.060000000000000000e+02 1.482361158945996671e+01
5.070000000000000000e+02 1.454378407743983637e+01
5.080000000000000000e+02 1.421639457025439768e+01
5.090000000000000000e+02 1.383174811995046127e+01
5.100000000000000000e+02 1.338755201495965608e+01
5.110000000000000000e+02 1.287986226839527859e+01
5.120000000000000000e+02 1.229942905816619003e+01
5.130000000000000000e+02 1.167336871066899917e+01
5.140000000000000000e+02 1.107402234118480422e+01
5.150000000000000000e+02 1.050971104235878784e+01
5.160000000000000000e+02 9.978675893530636998e+00
5.170000000000000000e+02 9.471715752229068030e+00
5.180000000000000000e+02 8.980600268718477608e+00
5.190000000000000000e+02 8.501330104788461739e+00
5.200000000000000000e+02 8.031153696571406542e+00
5.210000000000000000e+02 7.546256733933624616e+00
5.220000000000000000e+02 7.077532627835536161e+00
5.230000000000000000e+02 6.626985388315245196e+00
5.240000000000000000e+02 6.197316382802067203e+00
5.250000000000000000e+02 5.791261656585927398e+00
5.260000000000000000e+02 5.409639171916641232e+00
5.270000000000000000e+02 5.053848892906944279e+00
5.280000000000000000e+02 4.737057898956793522e+00
5.290000000000000000e+02 4.469055862437603999e+00
5.300000000000000000e+02 4.254533596451633315e+00
5.310000000000000000e+02 4.129315929026975418e+00
5.320000000000000000e+02 4.042794816513422873e+00
5.330000000000000000e+02 3.989801285595760749e+00
5.340000000000000000e+02 3.944311363309814578e+00
5.350000000000000000e+02 3.919051999323726498e+00
5.360000000000000000e+02 3.946314629217132719e+00
5.370000000000000000e+02 4.045374789000576676e+00
5.380000000000000000e+02 4.210516013214934183e+00
5.390000000000000000e+02 4.429926593579295080e+00
5.400000000000000000e+02 4.691550262308370911e+00
5.410000000000000000e+02 4.962549507059894616e+00
5.420000000000000000e+02 5.311178031717433967e+00
5.430000000000000000e+02 5.689041334422817897e+00
5.440000000000000000e+02 6.001348912169609306e+00
5.450000000000000000e+02 6.253939832556817180e+00
5.460000000000000000e+02 6.542809947154234251e+00
5.470000000000000000e+02 6.877300339814667929e+00
5.480000000000000000e+02 7.263059282815127027e+00
5.490000000000000000e+02 7.687864232545853049e+00
5.500000000000000000e+02 8.142676320806513601e+00
5.510000000000000000e+02 8.572871437376461401e+00
5.520000000000000000e+02 9.088229785572591979e+00
5.530000000000000000e+02 9.697203100464278691e+00
5.540000000000000000e+02 1.035582109065879663e+01
5.550000000000000000e+02 1.104305927941017273e+01
5.560000000000000000e+02 1.164407794857523371e+01
5.570000000000000000e+02 1.224439504538311674e+01
5.580000000000000000e+02 1.281772358354980668e+01
5.590000000000000000e+02 1.336524603093345931e+01
5.600000000000000000e+02 1.389207363350009139e+01
5.610000000000000000e+02 1.434077833076321973e+01
5.620000000000000000e+02 1.478728026699285891e+01
5.630000000000000000e+02 1.523144630558340751e+01
5.640000000000000000e+02 1.567444685103359170e+01
5.650000000000000000e+02 1.612200981730341454e+01
5.660000000000000000e+02 1.658101625954417813e+01
5.670000000000000000e+02 1.704542149536505846e+01
5.680000000000000000e+02 1.749589046556068439e+01
5.690000000000000000e+02 1.787399756182316679e+01
5.700000000000000000e+02 1.821418296441448703e+01
5.710000000000000000e+02 1.864697840100316739e+01
5.720000000000000000e+02 1.902901878947644931e+01
5.730000000000000000e+02 1.933432226688348976e+01
5.740000000000000000e+02 1.952976659730525810e+01
5.750000000000000000e+02 1.962440565394824787e+01
5.760000000000000000e+02 1.964153391570798490e+01
5.770000000000000000e+02 1.957947080095982528e+01
5.780000000000000000e+02 1.943023250697276083e+01
5.790000000000000000e+02 1.917800944727522250e+01
5.800000000000000000e+02 1.879177367233273799e+01
5.810000000000000000e+02 1.821090950670038566e+01
5.820000000000000000e+02 1.745674176025313074e+01
5.830000000000000000e+02 1.652503787633170873e+01
5.840000000000000000e+02 1.543603370599724123e+01
5.850000000000000000e+02 1.422150117932356039e+01
5.860000000000000000e+02 1.291270701170253510e+01
5.870000000000000000e+02 1.152862640331797905e+01
5.880000000000000000e+02 1.009234565798379180e+01
5.890000000000000000e+02 8.614971588548710812e+00
5.900000000000000000e+02 7.102323068926470917e+00
5.910000000000000000e+02 5.345024953022823766e+00
5.920000000000000000e+02 3.592778038190742151e+00
5.930000000000000000e+02 1.972256498957346338e+00
5.940000000000000000e+02 1.567865613220221332e+00
5.950000000000000000e+02 3.048274701538026044e+00
5.960000000000000000e+02 4.988278749660261191e+00
5.970000000000000000e+02 6.985726463641990236e+00
5.980000000000000000e+02 8.975097765995300847e+00
5.990000000000000000e+02 1.093870156080742539e+01
6.000000000000000000e+02 1.287233316280900475e+01
6.010000000000000000e+02 1.440227856692628450e+01
6.020000000000000000e+02 1.588607408373929175e+01
6.030000000000000000e+02 1.734100797506476255e+01
6.040000000000000000e+02 1.874024873307878281e+01
6.050000000000000000e+02 2.009806261925763948e+01
6.060000000000000000e+02 2.143782154367201898e+01
6.070000000000000000e+02 2.276898637275351689e+01
6.080000000000000000e+02 2.388269625917093464e+01
6.090000000000000000e+02 2.478641294851591326e+01
6.100000000000000000e+02 2.552870857994920684e+01
6.110000000000000000e+02 2.670514483818562823e+01
6.120000000000000000e+02 2.712750602212271644e+01
6.130000000000000000e+02 2.704635054635191693e+01
6.140000000000000000e+02 2.698133712912324356e+01
6.150000000000000000e+02 2.693275611872439157e+01
6.160000000000000000e+02 2.690138979904336125e+01
6.170000000000000000e+02 2.688781231314762721e+01
6.180000000000000000e+02 2.689346420038015495e+01
6.190000000000000000e+02 2.691954196058218685e+01
6.200000000000000000e+02 2.696720467340809435e+01
6.210000000000000000e+02 2.640076308595251930e+01
6.220000000000000000e+02 2.583263255638012978e+01
6.230000000000000000e+02 2.526135152929722238e+01
6.240000000000000000e+02 2.468475198581514718e+01
6.250000000000000000e+02 2.410041537573584236e+01
6.260000000000000000e+02 2.350576538052219888e+01
6.270000000000000000e+02 2.289943928241869031e+01
6.280000000000000000e+02 2.228067741829125836e+01
6.290000000000000000e+02 2.160974665072475531e+01
6.300000000000000000e+02 2.095394696163554826e+01
6.310000000000000000e+02 2.063243172905446343e+01
6.320000000000000000e+02 2.035990384598844827e+01
6.330000000000000000e+02 2.004219194375966140e+01
6.340000000000000000e+02 1.971936984736117537e+01
6.350000000000000000e+02 1.939292947093440489e+01
6.360000000000000000e+02 1.904174245873951321e+01
6.370000000000000000e+02 1.867070541417640683e+01
6.380000000000000000e+02 1.827706957775462726e+01
6.390000000000000000e+02 1.787092793525389922e+01
6.400000000000000000e+02 1.745383809376578199e+01
6.410000000000000000e+02 1.660393646353587371e+01
6.420000000000000000e+02 1.571195354841330705e+01
6.430000000000000000e+02 1.481987746445550336e+01
6.440000000000000000e+02 1.402488850143001464e+01
6.450000000000000000e+02 1.331095596496114730e+01
6.460000000000000000e+02 1.265901260115914262e+01
6.470000000000000000e+02 1.205211620856399612e+01
6.480000000000000000e+02 1.153919746175723837e+01
6.490000000000000000e+02 1.106122782973171503e+01
6.500000000000000000e+02 1.061473889740219789e+01
6.510000000000000000e+02 1.014125154262968209e+01
6.520000000000000000e+02 9.678519450216937159e+00
6.530000000000000000e+02 9.262857987275525673e+00
6.540000000000000000e+02 8.840753239556216059e+00
6.550000000000000000e+02 8.404718977377768852e+00
6.560000000000000000e+02 7.955221234694538346e+00
6.570000000000000000e+02 7.493534318592231180e+00
6.580000000000000000e+02 7.026233084428141318e+00
6.590000000000000000e+02 6.576393145386745687e+00
6.600000000000000000e+02 6.142337324651147235e+00
6.610000000000000000e+02 5.735344796686574931e+00
6.620000000000000000e+02 5.498473131822921189e+00
6.630000000000000000e+02 5.299016464814502392e+00
6.640000000000000000e+02 5.077956472844998181e+00
6.650000000000000000e+02 4.824364121438970088e+00
6.660000000000000000e+02 4.526598278425087329e+00
6.670000000000000000e+02 4.217988169804528731e+00
6.680000000000000000e+02 3.959365981129792100e+00
6.690000000000000000e+02 3.811302775974627188e+00
6.700000000000000000e+02 3.743430350554248776e+00
6.710000000000000000e+02 3.206526092823509533e+00
6.720000000000000000e+02 2.779767260892560987e+00
6.730000000000000000e+02 2.491847112985737578e+00
6.740000000000000000e+02 2.331026382345350534e+00
6.750000000000000000e+02 2.213331340829745919e+00
6.760000000000000000e+02 2.118015993069221725e+00
6.770000000000000000e+02 1.992389823480166910e+00
6.780000000000000000e+02 1.871332105601033247e+00
6.790000000000000000e+02 1.764334987960388013e+00
6.800000000000000000e+02 1.673534163816439824e+00
6.810000000000000000e+02 1.499253553641688663e+00
6.820000000000000000e+02 1.380756440802695550e+00
6.830000000000000000e+02 1.336620911791684962e+00
6.840000000000000000e+02 1.464483759138824448e+00
6.850000000000000000e+02 1.784426620671285546e+00
6.860000000000000000e+02 2.264835710766332610e+00
6.870000000000000000e+02 2.757829184195178307e+00
6.880000000000000000e+02 3.276209775999519458e+00
6.890000000000000000e+02 3.754709142597266958e+00
6.900000000000000000e+02 4.196234542010396140e+00
6.910000000000000000e+02 3.933514802504276986e+00
6.920000000000000000e+02 3.650437403304945150e+00
6.930000000000000000e+02 3.361961146781593968e+00
6.940000000000000000e+02 3.079815577811179317e+00
6.950000000000000000e+02 2.821605743208099870e+00
6.960000000000000000e+02 2.613180427880671175e+00
6.970000000000000000e+02 2.488178095019302649e+00
6.980000000000000000e+02 2.472352782498719925e+00
6.990000000000000000e+02 2.577535548252291697e+00


==> figures/patches/with_diag/PHP8HP1C/mono_ours_4.txt <==
3.000000000000000000e+02 1.775717141322601123e+01
3.010000000000000000e+02 1.734097865340690348e+01
3.020000000000000000e+02 1.689130487918862045e+01
3.030000000000000000e+02 1.638437257091154819e+01
3.040000000000000000e+02 1.579040825945841853e+01
3.050000000000000000e+02 1.508875823914993752e+01
3.060000000000000000e+02 1.427801089291884828e+01
3.070000000000000000e+02 1.334893171496570652e+01
3.080000000000000000e+02 1.215496481810813378e+01
3.090000000000000000e+02 1.083673216353372837e+01
3.100000000000000000e+02 9.714383332192781495e+00
3.110000000000000000e+02 8.875456598239081174e+00
3.120000000000000000e+02 8.133563159445941437e+00
3.130000000000000000e+02 7.479339561780107282e+00
3.140000000000000000e+02 6.898576844666956198e+00
3.150000000000000000e+02 6.311615976678239370e+00
3.160000000000000000e+02 5.806802864776389406e+00
3.170000000000000000e+02 5.406376409308077058e+00
3.180000000000000000e+02 5.104660293252914371e+00
3.190000000000000000e+02 4.897371524939485354e+00
3.200000000000000000e+02 4.764683331239372599e+00
3.210000000000000000e+02 4.221837121471374132e+00
3.220000000000000000e+02 3.732131459322529210e+00
3.230000000000000000e+02 3.281717106859703748e+00
3.240000000000000000e+02 2.869371871168323374e+00
3.250000000000000000e+02 2.487266827208755249e+00
3.260000000000000000e+02 2.092186931069621725e+00
3.270000000000000000e+02 1.701950267294411123e+00
3.280000000000000000e+02 1.355835938063950419e+00
3.290000000000000000e+02 1.083015244989485870e+00
3.300000000000000000e+02 9.269761024718531361e-01
3.310000000000000000e+02 6.695811792217215563e-01
3.320000000000000000e+02 1.576385795352898134e+00
3.330000000000000000e+02 2.649202113063605868e+00
3.340000000000000000e+02 3.657598470232905186e+00
3.350000000000000000e+02 4.589765141021826089e+00
3.360000000000000000e+02 5.453479591183174158e+00
3.370000000000000000e+02 6.257757899215545372e+00
3.380000000000000000e+02 7.011439254751001826e+00
3.390000000000000000e+02 7.720106981994108608e+00
3.400000000000000000e+02 8.374507830469944736e+00
3.410000000000000000e+02 7.412237312988971816e+00
3.420000000000000000e+02 6.394915331940458358e+00
3.430000000000000000e+02 5.342974884610516284e+00
3.440000000000000000e+02 4.291826765814409583e+00
3.450000000000000000e+02 3.357460555100415966e+00
3.460000000000000000e+02 2.839576005674097736e+00
3.470000000000000000e+02 2.814668859163520942e+00
3.480000000000000000e+02 2.912714224024883780e+00
3.490000000000000000e+02 3.030254888055975648e+00
3.500000000000000000e+02 3.181061692018182008e+00
3.510000000000000000e+02 3.292019770016084479e+00
3.520000000000000000e+02 3.416144987842625103e+00
3.530000000000000000e+02 3.551226896118112375e+00
3.540000000000000000e+02 3.694947422474720522e+00
3.550000000000000000e+02 3.845897327938132104e+00
3.560000000000000000e+02 4.003018864868991500e+00
3.570000000000000000e+02 4.165107422121038461e+00
3.580000000000000000e+02 4.331323250506618372e+00
3.590000000000000000e+02 4.501604060898923620e+00
3.600000000000000000e+02 4.678597599226745452e+00
3.610000000000000000e+02 4.931597173945625023e+00
3.620000000000000000e+02 5.318984918869402279e+00
3.630000000000000000e+02 5.794610160057222181e+00
3.640000000000000000e+02 6.302766345328235431e+00
3.650000000000000000e+02 6.805942124665624426e+00
3.660000000000000000e+02 7.249084030208735818e+00
3.670000000000000000e+02 7.675028451505048643e+00
3.680000000000000000e+02 8.117719189005862646e+00
3.690000000000000000e+02 8.567856208516394290e+00
3.700000000000000000e+02 9.031844495453878352e+00
3.710000000000000000e+02 8.907738901410617416e+00
3.720000000000000000e+02 8.779166455688708126e+00
3.730000000000000000e+02 8.645914420159851232e+00
3.740000000000000000e+02 8.506956731897314938e+00
3.750000000000000000e+02 8.360438564498020142e+00
3.760000000000000000e+02 8.203287274252295092e+00
3.770000000000000000e+02 8.046009995538620174e+00
3.780000000000000000e+02 7.921231607481807657e+00
3.790000000000000000e+02 7.837512268485327560e+00
3.800000000000000000e+02 7.795563263702091739e+00
3.810000000000000000e+02 7.899010509107183609e+00
3.820000000000000000e+02 8.033976728167282033e+00
3.830000000000000000e+02 8.200906384874530275e+00
3.840000000000000000e+02 8.399623208882943004e+00
3.850000000000000000e+02 8.635177583004224999e+00
3.860000000000000000e+02 8.928688123652294806e+00
3.870000000000000000e+02 9.244430388509613294e+00
3.880000000000000000e+02 9.563477053412205109e+00
3.890000000000000000e+02 9.878256877733210928e+00
3.900000000000000000e+02 8.968558444935368357e+00
3.910000000000000000e+02 8.476533402349957669e+00
3.920000000000000000e+02 7.976601318272019014e+00
3.930000000000000000e+02 7.479023236459285684e+00
3.940000000000000000e+02 7.006461879061058440e+00
3.950000000000000000e+02 6.593897458863335892e+00
3.960000000000000000e+02 6.282223151694247498e+00
3.970000000000000000e+02 6.133538077639705932e+00
3.980000000000000000e+02 6.237261344706054089e+00
3.990000000000000000e+02 6.610008916938782342e+00
4.000000000000000000e+02 7.208803469878076520e+00
4.010000000000000000e+02 7.087508768892082145e+00
4.020000000000000000e+02 7.018179235264795146e+00
4.030000000000000000e+02 6.990255643483499703e+00
4.040000000000000000e+02 6.984459744123686420e+00
4.050000000000000000e+02 6.979552382983544412e+00
4.060000000000000000e+02 6.953315901626284656e+00
4.070000000000000000e+02 6.891685293928864198e+00
4.080000000000000000e+02 6.793289800548390822e+00
4.090000000000000000e+02 6.671497410770361292e+00
4.100000000000000000e+02 6.505651438388186492e+00
4.110000000000000000e+02 6.229815999251925085e+00
4.120000000000000000e+02 5.893653500597632267e+00
4.130000000000000000e+02 5.524719611101672534e+00
4.140000000000000000e+02 5.156245111982332929e+00
4.150000000000000000e+02 4.832578026793096448e+00
4.160000000000000000e+02 4.593475151099671194e+00
4.170000000000000000e+02 4.457945819596075943e+00
4.180000000000000000e+02 4.433104615869445375e+00
4.190000000000000000e+02 4.511722770184789510e+00
4.200000000000000000e+02 4.667164924648894875e+00
4.210000000000000000e+02 4.969849507689837687e+00
4.220000000000000000e+02 5.294517843472537955e+00
4.230000000000000000e+02 5.596141850376000093e+00
4.240000000000000000e+02 5.891058526403419648e+00
4.250000000000000000e+02 6.171548727986089666e+00
4.260000000000000000e+02 6.427146619885589551e+00
4.270000000000000000e+02 6.643966976407943648e+00
4.280000000000000000e+02 6.819473017361094236e+00
4.290000000000000000e+02 6.920965551109110159e+00
4.300000000000000000e+02 6.932894335820924958e+00
4.310000000000000000e+02 6.905010302169948488e+00
4.320000000000000000e+02 6.863478730650056647e+00
4.330000000000000000e+02 6.818435668824374574e+00
4.340000000000000000e+02 6.772372043323045432e+00
4.350000000000000000e+02 6.726507865447326040e+00
4.360000000000000000e+02 6.675635382378221294e+00
4.370000000000000000e+02 6.614157574577013143e+00
4.380000000000000000e+02 6.541774960281575346e+00
4.390000000000000000e+02 6.452758311920460343e+00
4.400000000000000000e+02 6.331649533000493157e+00
4.410000000000000000e+02 6.218356705740794688e+00
4.420000000000000000e+02 6.022421671194397419e+00
4.430000000000000000e+02 5.724532257233079235e+00
4.440000000000000000e+02 5.392483552669686375e+00
4.450000000000000000e+02 5.055338965772169679e+00
4.460000000000000000e+02 4.718442560473100400e+00
4.470000000000000000e+02 4.395222247732806231e+00
4.480000000000000000e+02 4.102283199730113239e+00
4.490000000000000000e+02 3.841328648344910945e+00
4.500000000000000000e+02 3.613941350645271555e+00
4.510000000000000000e+02 3.992867515805278877e+00
4.520000000000000000e+02 4.412331356322053644e+00
4.530000000000000000e+02 4.751229464038693173e+00
4.540000000000000000e+02 4.818259775885080920e+00
4.550000000000000000e+02 4.593144950834498808e+00
4.560000000000000000e+02 4.324859275574402417e+00
4.570000000000000000e+02 4.031262824457785499e+00
4.580000000000000000e+02 3.713740809672016141e+00
4.590000000000000000e+02 3.377535476445493234e+00
4.600000000000000000e+02 3.029070120088717566e+00
4.610000000000000000e+02 2.658661361309405891e+00
4.620000000000000000e+02 2.281687030443122488e+00
4.630000000000000000e+02 1.931179651672194186e+00
4.640000000000000000e+02 1.688843744926117330e+00
4.650000000000000000e+02 1.701181323256116595e+00
4.660000000000000000e+02 2.079091994801769427e+00
4.670000000000000000e+02 2.789826771820213214e+00
4.680000000000000000e+02 3.878476885566855437e+00
4.690000000000000000e+02 5.383616929523419969e+00
4.700000000000000000e+02 7.081020946729124965e+00
4.710000000000000000e+02 8.391041831371323312e+00
4.720000000000000000e+02 9.749031691632218610e+00
4.730000000000000000e+02 1.108971282777021194e+01
4.740000000000000000e+02 1.234333749339551467e+01
4.750000000000000000e+02 1.346093330858754022e+01
4.760000000000000000e+02 1.441550902941451540e+01
4.770000000000000000e+02 1.515836490917967616e+01
4.780000000000000000e+02 1.564322791811081181e+01
4.790000000000000000e+02 1.587205227750192904e+01
4.800000000000000000e+02 1.595415111282895637e+01
4.810000000000000000e+02 1.611340112598889718e+01
4.820000000000000000e+02 1.639382200702456771e+01
4.830000000000000000e+02 1.679894032430393835e+01
4.840000000000000000e+02 1.724407956958079424e+01
4.850000000000000000e+02 1.758592875426669622e+01
4.860000000000000000e+02 1.780807732284165823e+01
4.870000000000000000e+02 1.787116802844212060e+01
4.880000000000000000e+02 1.777327572765816655e+01
4.890000000000000000e+02 1.754036311501485557e+01
4.900000000000000000e+02 1.721823067439536459e+01
4.910000000000000000e+02 1.706287272721156256e+01
4.920000000000000000e+02 1.692250753782519723e+01
4.930000000000000000e+02 1.681228491859233642e+01
4.940000000000000000e+02 1.669547417891126528e+01
4.950000000000000000e+02 1.657357538553815957e+01
4.960000000000000000e+02 1.644198412775746476e+01
4.970000000000000000e+02 1.629303905242957384e+01
4.980000000000000000e+02 1.613104609678249801e+01
4.990000000000000000e+02 1.597063822114655807e+01
5.000000000000000000e+02 1.581601396280688832e+01
5.010000000000000000e+02 1.570172555760279387e+01
5.020000000000000000e+02 1.557859648307922740e+01
5.030000000000000000e+02 1.544415403329982617e+01
5.040000000000000000e+02 1.529029884075997892e+01
5.050000000000000000e+02 1.508950577833176077e+01
5.060000000000000000e+02 1.484640272150378770e+01
5.070000000000000000e+02 1.456463361968870274e+01
5.080000000000000000e+02 1.423539957132006073e+01
5.090000000000000000e+02 1.384907621304362557e+01
5.100000000000000000e+02 1.340341793185268848e+01
5.110000000000000000e+02 1.289451152529280797e+01
5.120000000000000000e+02 1.231323815451085224e+01
5.130000000000000000e+02 1.168672505787993110e+01
5.140000000000000000e+02 1.108716315133910690e+01
5.150000000000000000e+02 1.052284933932691402e+01
5.160000000000000000e+02 9.992025619979861162e+00
5.170000000000000000e+02 9.485519307105400699e+00
5.180000000000000000e+02 8.995138109371810131e+00
5.190000000000000000e+02 8.516913339549223139e+00
5.200000000000000000e+02 8.048106445499103145e+00
5.210000000000000000e+02 7.564909934559153726e+00
5.220000000000000000e+02 7.098032783941384594e+00
5.230000000000000000e+02 6.649450158896369700e+00
5.240000000000000000e+02 6.221854235782454445e+00
5.250000000000000000e+02 5.817882056120004641e+00
5.260000000000000000e+02 5.438320427760323206e+00
5.270000000000000000e+02 5.084509134590618373e+00
5.280000000000000000e+02 4.769352185195278260e+00
5.290000000000000000e+02 4.502414839833678961e+00
5.300000000000000000e+02 4.288201506277451003e+00
5.310000000000000000e+02 4.164116751021817997e+00
5.320000000000000000e+02 4.077637944747523058e+00
5.330000000000000000e+02 4.023584328962282797e+00
5.340000000000000000e+02 3.975973351292807045e+00
5.350000000000000000e+02 3.947788819537212390e+00
5.360000000000000000e+02 3.971554589886586051e+00
5.370000000000000000e+02 4.066715686422849529e+00
5.380000000000000000e+02 4.227782446749651868e+00
5.390000000000000000e+02 4.443172121737119618e+00
5.400000000000000000e+02 4.701015968837760184e+00
5.410000000000000000e+02 4.968470863664198767e+00
5.420000000000000000e+02 5.314057777620065259e+00
5.430000000000000000e+02 5.689441271306065140e+00
5.440000000000000000e+02 5.999843908924788138e+00
5.450000000000000000e+02 6.251157630382361496e+00
5.460000000000000000e+02 6.539330486619375549e+00
5.470000000000000000e+02 6.873600599137650313e+00
5.480000000000000000e+02 7.259469786411678172e+00
5.490000000000000000e+02 7.684624501231057891e+00
5.500000000000000000e+02 8.139953230462591449e+00
5.510000000000000000e+02 8.569570262429497376e+00
5.520000000000000000e+02 9.084338490290061685e+00
5.530000000000000000e+02 9.692696752496299695e+00
5.540000000000000000e+02 1.035077003557350217e+01
5.550000000000000000e+02 1.103751661707257092e+01
5.560000000000000000e+02 1.163828422660692397e+01
5.570000000000000000e+02 1.223845993112035657e+01
5.580000000000000000e+02 1.281171677027838918e+01
5.590000000000000000e+02 1.335921587021090673e+01
5.600000000000000000e+02 1.388605845146635609e+01
5.610000000000000000e+02 1.433467161924620292e+01
5.620000000000000000e+02 1.478107325743194522e+01
5.630000000000000000e+02 1.522513863969424008e+01
5.640000000000000000e+02 1.566804955676668598e+01
5.650000000000000000e+02 1.611554671323788313e+01
5.660000000000000000e+02 1.657451130898697755e+01
5.670000000000000000e+02 1.703899934434297947e+01
5.680000000000000000e+02 1.748968883812851871e+01
5.690000000000000000e+02 1.786811101144817826e+01
5.700000000000000000e+02 1.820869220744150141e+01
5.710000000000000000e+02 1.864114776303794230e+01
5.720000000000000000e+02 1.902289662608336229e+01
5.730000000000000000e+02 1.932797190274158083e+01
5.740000000000000000e+02 1.952329037901138875e+01
5.750000000000000000e+02 1.961806448078518272e+01
5.760000000000000000e+02 1.963554003061533493e+01
5.770000000000000000e+02 1.957403077452498508e+01
5.780000000000000000e+02 1.942560952012917852e+01
5.790000000000000000e+02 1.917451712130509733e+01
5.800000000000000000e+02 1.878975775620423860e+01
5.810000000000000000e+02 1.821062878070854296e+01
5.820000000000000000e+02 1.745865927146617125e+01
5.830000000000000000e+02 1.652965262984171702e+01
5.840000000000000000e+02 1.544388340810581361e+01
5.850000000000000000e+02 1.423311198466108607e+01
5.860000000000000000e+02 1.292853526471702530e+01
5.870000000000000000e+02 1.154907868327773990e+01
5.880000000000000000e+02 1.011783100558124637e+01
5.890000000000000000e+02 8.645902024480946579e+00
5.900000000000000000e+02 7.139138952320765341e+00
5.910000000000000000e+02 5.387389739384454757e+00
5.920000000000000000e+02 3.641235978437551424e+00
5.930000000000000000e+02 2.025095422824866542e+00
5.940000000000000000e+02 1.582987986447873974e+00
5.950000000000000000e+02 3.025287346675375577e+00
5.960000000000000000e+02 4.954462236487028548e+00
5.970000000000000000e+02 6.947970910915398868e+00
5.980000000000000000e+02 8.936054628842660108e+00
5.990000000000000000e+02 1.089988360268668188e+01
6.000000000000000000e+02 1.283479021998437908e+01
6.010000000000000000e+02 1.437586630614066507e+01
6.020000000000000000e+02 1.589603014018423366e+01
6.030000000000000000e+02 1.735176266538153200e+01
6.040000000000000000e+02 1.875186557979438362e+01
6.050000000000000000e+02 2.011066373110139338e+01
6.060000000000000000e+02 2.145161752293012825e+01
6.070000000000000000e+02 2.278310252780958578e+01
6.080000000000000000e+02 2.389569811544951250e+01
6.090000000000000000e+02 2.479849647193108098e+01
6.100000000000000000e+02 2.554002426507256374e+01
6.110000000000000000e+02 2.671584449281535001e+01
6.120000000000000000e+02 2.712529170944757340e+01
6.130000000000000000e+02 2.704411076591178542e+01
6.140000000000000000e+02 2.697907233683357120e+01
6.150000000000000000e+02 2.693046668148507194e+01
6.160000000000000000e+02 2.689907768638142116e+01
6.170000000000000000e+02 2.688547601611605842e+01
6.180000000000000000e+02 2.689110395627820793e+01
6.190000000000000000e+02 2.691715797992293346e+01
6.200000000000000000e+02 2.696479713500939468e+01
6.210000000000000000e+02 2.639830699438659067e+01
6.220000000000000000e+02 2.583012643246191686e+01
6.230000000000000000e+02 2.525879365611069360e+01
6.240000000000000000e+02 2.468214030208419985e+01
6.250000000000000000e+02 2.409774744964957449e+01
6.260000000000000000e+02 2.350303837655322425e+01
6.270000000000000000e+02 2.289665014157600709e+01
6.280000000000000000e+02 2.227782290713525271e+01
6.290000000000000000e+02 2.160681999199091408e+01
6.300000000000000000e+02 2.095094487143349582e+01
6.310000000000000000e+02 2.062939014031110929e+01
6.320000000000000000e+02 2.035682612439120476e+01
6.330000000000000000e+02 2.003907397939268265e+01
6.340000000000000000e+02 1.971621173752427225e+01
6.350000000000000000e+02 1.938973151773853587e+01
6.360000000000000000e+02 1.903850272534912591e+01
6.370000000000000000e+02 1.866742233750192170e+01
6.380000000000000000e+02 1.827374105956174333e+01
6.390000000000000000e+02 1.786755299455002444e+01
6.400000000000000000e+02 1.745041670277266377e+01
6.410000000000000000e+02 1.660043574577423442e+01
6.420000000000000000e+02 1.570836647641050909e+01
6.430000000000000000e+02 1.481619756836173707e+01
6.440000000000000000e+02 1.402111645024990949e+01
6.450000000000000000e+02 1.330709748231370604e+01
6.460000000000000000e+02 1.265507573226603100e+01
6.470000000000000000e+02 1.204809698134959817e+01
6.480000000000000000e+02 1.153509994105912639e+01
6.490000000000000000e+02 1.105705229110549759e+01
6.500000000000000000e+02 1.061048595041463827e+01
6.510000000000000000e+02 1.013695765880341959e+01
6.520000000000000000e+02 9.674188176388826221e+00
6.530000000000000000e+02 9.258496975672850127e+00
6.540000000000000000e+02 8.836367382751420863e+00
6.550000000000000000e+02 8.400318223315691668e+00
6.560000000000000000e+02 7.950817230477955633e+00
6.570000000000000000e+02 7.489140904100036522e+00
6.580000000000000000e+02 7.021887900714188113e+00
6.590000000000000000e+02 6.572150043593535607e+00
6.600000000000000000e+02 6.138284727852029832e+00
6.610000000000000000e+02 5.731213980158469390e+00
6.620000000000000000e+02 5.494296716658549684e+00
6.630000000000000000e+02 5.294817699287584389e+00
6.640000000000000000e+02 5.073769910922463211e+00
6.650000000000000000e+02 4.820226780290988167e+00
6.660000000000000000e+02 4.522511966610160528e+00
6.670000000000000000e+02 4.213968008736109994e+00
6.680000000000000000e+02 3.955394926081192253e+00
6.690000000000000000e+02 3.807353755447813626e+00
6.700000000000000000e+02 3.739475662612058215e+00
6.710000000000000000e+02 3.202880918557486023e+00
6.720000000000000000e+02 2.776486892664382200e+00
6.730000000000000000e+02 2.488927618479335635e+00
6.740000000000000000e+02 2.328454168486238096e+00
6.750000000000000000e+02 2.211117166731678463e+00
6.760000000000000000e+02 2.116161106683445592e+00
6.770000000000000000e+02 1.990906887716315632e+00
6.780000000000000000e+02 1.870231279018277348e+00
6.790000000000000000e+02 1.763621000975650110e+00
6.800000000000000000e+02 1.673205363109834032e+00
6.810000000000000000e+02 1.499739946347059316e+00
6.820000000000000000e+02 1.382122278332978293e+00
6.830000000000000000e+02 1.338896095253439444e+00
6.840000000000000000e+02 1.467293454174442013e+00
6.850000000000000000e+02 1.787296138784138622e+00
6.860000000000000000e+02 2.267551646497463658e+00
6.870000000000000000e+02 2.760360569344966652e+00
6.880000000000000000e+02 3.278600464486446597e+00
6.890000000000000000e+02 3.756958720199004453e+00
6.900000000000000000e+02 4.198342585529391435e+00
6.910000000000000000e+02 3.935491017480599929e+00
6.920000000000000000e+02 3.652274173196396578e+00
6.930000000000000000e+02 3.363645439312954455e+00
6.940000000000000000e+02 3.081325219395436132e+00
6.950000000000000000e+02 2.822905952922067030e+00
6.960000000000000000e+02 2.614222619288293803e+00
6.970000000000000000e+02 2.488911628563463374e+00
6.980000000000000000e+02 2.472753018946346693e+00
6.990000000000000000e+02 2.577618725095692565e+00


==> figures/patches/with_diag/POLGREE/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,4.2257205056783596,4.022954814351129,9.787672849285846,10.21012733725623
B,2.577963660999477,2.3525867992997958,6.452441197306995,6.985387866958226
C,2.3705047680593454,2.0935661239908123,6.198254997044629,6.783168475456163
D50,2.8305472259187865,2.4081949849007853,5.997817790106085,6.6252084926015895
D55,2.8520130938235693,2.329950492693552,5.8298779889586125,6.513204710979951
D60,2.9156931442367156,2.28144522404625,5.710198199030254,6.454253821271831
D65,2.9982686792403377,2.2511658589237102,5.621513732391258,6.424343403995654
D75,3.175813008553825,2.2206702860721843,5.5000903448248994,6.406361110048632
E,4.428524981039562,2.2274673662926756,5.18428289541231,7.1471003714108114
FL1,0.8934574276305061,0.7678603769626643,6.332823956763237,6.820385861769683
FL2,0.2651730526124747,0.21168003795849277,8.147497062858305,8.65811995728114
FL3,0.578995189808436,0.662835070433129,10.433225980621076,10.894106551606138
FL4,0.9129212055280973,1.015787078373771,13.393811464113703,13.79828110343807
FL5,0.7438124002528638,0.6143463248762793,6.1352176037267565,6.60515763739443
FL6,0.44863305671687204,0.5051914894237205,8.109990800402974,8.597404250110888
FL7,1.724737539081382,1.5808928134420122,6.287529577212079,6.763332258958784
FL8,2.129781345444041,2.0525299355872746,6.492226256480197,6.879987658418895
FL9,1.8704102029983711,1.791111579668297,7.394526305294443,7.8190072121908365
FL10,1.3855389575360613,1.348382095625738,6.646762868803786,7.063446020977629
FL11,1.9279735721074007,1.87760884508777,7.528355366650304,7.937574054031776
FL12,3.173237544985216,3.086899806783199,9.81154654346636,10.17321130822815
HP1,3.8082583094455895,3.8262086525011973,30.409150879609516,30.54169079082206
HP2,2.8543515403350455,2.8330522684416732,13.920245139231115,14.14598239723028
HP3,3.370978032064933,3.231043657766527,8.797778111956628,9.1999332563057
HP4,2.4360525739125736,2.1918363202312845,7.0900585274658185,7.661096383223589
HP5,2.503934253052889,2.374568357190125,7.336232288314782,7.803146689970618
LED-B1,2.223336671373254,2.2754352291035516,12.605331118563482,12.807138936318585
LED-B2,1.7361409836753088,1.7944834591050876,11.112646815829988,11.338745164007744
LED-B3,0.9756640543501366,1.0259978465728805,8.326262024939718,8.628246475784843
LED-B4,0.1003510338509635,0.10907743652746066,7.768841440686219,8.101425173004577
LED-B5,0.16491850665238467,0.15254743472263563,7.343106515660452,7.697039453499717
LED-BH1,3.6038188385031065,3.6331596429507016,10.731974824918577,10.965602103496684
LED-RGB1,8.247464790289094,8.26656190259624,7.863124099394346,8.009987176153876
LED-V1,6.051394965588131,5.766249208950814,9.396523934589613,9.88024883683735
LED-V2,3.893225242963198,3.6784897116165727,6.335171059662879,6.789017135093083


==> figures/patches/with_diag/POLGREE/mono_hullin_3.txt <==
3.000000000000000000e+02 1.136940154373967182e+01
3.010000000000000000e+02 1.405633270615243724e+01
3.020000000000000000e+02 1.625293002353420846e+01
3.030000000000000000e+02 1.810266190773553063e+01
3.040000000000000000e+02 1.958828074983036771e+01
3.050000000000000000e+02 2.087228977102370564e+01
3.060000000000000000e+02 2.197970228649204216e+01
3.070000000000000000e+02 2.288346231775775763e+01
3.080000000000000000e+02 2.360131363954651817e+01
3.090000000000000000e+02 2.418281037088031837e+01
3.100000000000000000e+02 2.466633641984687131e+01
3.110000000000000000e+02 2.505767633550055606e+01
3.120000000000000000e+02 2.540728474377241142e+01
3.130000000000000000e+02 2.572793584821474866e+01
3.140000000000000000e+02 2.602559426386222441e+01
3.150000000000000000e+02 2.629693714504654523e+01
3.160000000000000000e+02 2.646340950793079116e+01
3.170000000000000000e+02 2.656625829821368612e+01
3.180000000000000000e+02 2.659791798733433055e+01
3.190000000000000000e+02 2.656751747106807215e+01
3.200000000000000000e+02 2.650210046717182877e+01
3.210000000000000000e+02 2.635062898360986239e+01
3.220000000000000000e+02 2.619195422511196014e+01
3.230000000000000000e+02 2.602467316865972791e+01
3.240000000000000000e+02 2.584906061028660318e+01
3.250000000000000000e+02 2.566368630943356521e+01
3.260000000000000000e+02 2.546441973106387735e+01
3.270000000000000000e+02 2.524737757273812022e+01
3.280000000000000000e+02 2.501297227644553800e+01
3.290000000000000000e+02 2.475032434649554958e+01
3.300000000000000000e+02 2.438900246728116628e+01
3.310000000000000000e+02 2.404344570593412911e+01
3.320000000000000000e+02 2.365483705700703965e+01
3.330000000000000000e+02 2.321144873848315271e+01
3.340000000000000000e+02 2.269764303505582959e+01
3.350000000000000000e+02 2.209467261289803375e+01
3.360000000000000000e+02 2.138587706976438696e+01
3.370000000000000000e+02 2.054307637083961069e+01
3.380000000000000000e+02 1.952675748749682683e+01
3.390000000000000000e+02 1.826936456983781909e+01
3.400000000000000000e+02 1.678285160604095338e+01
3.410000000000000000e+02 1.673978966154160375e+01
3.420000000000000000e+02 1.659834641957563051e+01
3.430000000000000000e+02 1.639376347917128740e+01
3.440000000000000000e+02 1.602856891829835106e+01
3.450000000000000000e+02 1.546096395195315232e+01
3.460000000000000000e+02 1.485760415094962461e+01
3.470000000000000000e+02 1.421230064105333213e+01
3.480000000000000000e+02 1.349008113096239114e+01
3.490000000000000000e+02 1.252570827567999601e+01
3.500000000000000000e+02 1.141719558607149487e+01
3.510000000000000000e+02 1.204269447740100851e+01
3.520000000000000000e+02 1.266539750062344538e+01
3.530000000000000000e+02 1.323397284783714767e+01
3.540000000000000000e+02 1.372379493421236951e+01
3.550000000000000000e+02 1.412899754229368554e+01
3.560000000000000000e+02 1.448611158348631633e+01
3.570000000000000000e+02 1.461205010236028734e+01
3.580000000000000000e+02 1.420015277037301438e+01
3.590000000000000000e+02 1.362453520131577989e+01
3.600000000000000000e+02 1.307797317253370295e+01
3.610000000000000000e+02 1.568619394023523128e+01
3.620000000000000000e+02 1.790800872961906265e+01
3.630000000000000000e+02 1.977705906480412423e+01
3.640000000000000000e+02 2.123969676889550229e+01
3.650000000000000000e+02 2.232474886812910952e+01
3.660000000000000000e+02 2.313112606869730214e+01
3.670000000000000000e+02 2.369906762138801426e+01
3.680000000000000000e+02 2.412854315026822505e+01
3.690000000000000000e+02 2.449208705517898821e+01
3.700000000000000000e+02 2.480644441406321477e+01
3.710000000000000000e+02 2.528894491789408505e+01
3.720000000000000000e+02 2.569838048317899037e+01
3.730000000000000000e+02 2.602949292415850024e+01
3.740000000000000000e+02 2.631681068224246189e+01
3.750000000000000000e+02 2.659696807343219405e+01
3.760000000000000000e+02 2.687531504738439025e+01
3.770000000000000000e+02 2.715362590518340369e+01
3.780000000000000000e+02 2.743197832114047685e+01
3.790000000000000000e+02 2.770992183977626055e+01
3.800000000000000000e+02 2.798688472840387576e+01
3.810000000000000000e+02 2.837921315828640800e+01
3.820000000000000000e+02 2.875688417910359007e+01
3.830000000000000000e+02 2.912193838356406417e+01
3.840000000000000000e+02 2.947511654739786735e+01
3.850000000000000000e+02 2.981572958602909296e+01
3.860000000000000000e+02 3.014212369728222640e+01
3.870000000000000000e+02 3.045828756126325843e+01
3.880000000000000000e+02 3.076788759364744763e+01
3.890000000000000000e+02 3.107170914880430601e+01
3.900000000000000000e+02 2.785333114551461264e+01
3.910000000000000000e+02 2.761394098748373693e+01
3.920000000000000000e+02 2.726584701652305753e+01
3.930000000000000000e+02 2.679171454478373349e+01
3.940000000000000000e+02 2.616981295275746078e+01
3.950000000000000000e+02 2.538717117639651022e+01
3.960000000000000000e+02 2.442130800743691665e+01
3.970000000000000000e+02 2.325607231242358353e+01
3.980000000000000000e+02 2.189913893783103660e+01
3.990000000000000000e+02 2.056678147976752058e+01
4.000000000000000000e+02 1.932922526065898694e+01
4.010000000000000000e+02 1.815803095730633387e+01
4.020000000000000000e+02 1.707645789148728355e+01
4.030000000000000000e+02 1.604242983151477731e+01
4.040000000000000000e+02 1.497596519697402684e+01
4.050000000000000000e+02 1.386619421970566712e+01
4.060000000000000000e+02 1.272423519931384739e+01
4.070000000000000000e+02 1.156034156556735049e+01
4.080000000000000000e+02 1.038624053288822680e+01
4.090000000000000000e+02 9.216684314069361506e+00
4.100000000000000000e+02 8.070109730362649003e+00
4.110000000000000000e+02 6.757790958765141909e+00
4.120000000000000000e+02 5.510224665930843813e+00
4.130000000000000000e+02 4.371694576053521075e+00
4.140000000000000000e+02 3.431896526280304727e+00
4.150000000000000000e+02 2.862268125687278175e+00
4.160000000000000000e+02 2.857296701781557147e+00
4.170000000000000000e+02 3.372619730488213285e+00
4.180000000000000000e+02 4.162433106587879017e+00
4.190000000000000000e+02 5.054957297048006559e+00
4.200000000000000000e+02 5.942288136492074990e+00
4.210000000000000000e+02 6.887053997288377971e+00
4.220000000000000000e+02 7.749484110683135363e+00
4.230000000000000000e+02 8.553870463321027628e+00
4.240000000000000000e+02 9.335024973464580711e+00
4.250000000000000000e+02 1.012576369326348669e+01
4.260000000000000000e+02 1.093455172151297816e+01
4.270000000000000000e+02 1.175093463184713194e+01
4.280000000000000000e+02 1.255717517765563329e+01
4.290000000000000000e+02 1.333221735821844689e+01
4.300000000000000000e+02 1.405453214449420685e+01
4.310000000000000000e+02 1.448888272283041623e+01
4.320000000000000000e+02 1.487728128023763396e+01
4.330000000000000000e+02 1.523759959871658509e+01
4.340000000000000000e+02 1.559202837283589993e+01
4.350000000000000000e+02 1.595942125081925411e+01
4.360000000000000000e+02 1.635207695767350344e+01
4.370000000000000000e+02 1.674367807651099938e+01
4.380000000000000000e+02 1.709568586526851419e+01
4.390000000000000000e+02 1.736831740036010174e+01
4.400000000000000000e+02 1.751954870240470541e+01
4.410000000000000000e+02 1.755431725570982948e+01
4.420000000000000000e+02 1.746178673865917474e+01
4.430000000000000000e+02 1.727424328282757315e+01
4.440000000000000000e+02 1.702695062227422795e+01
4.450000000000000000e+02 1.675585201011808678e+01
4.460000000000000000e+02 1.648564335489962573e+01
4.470000000000000000e+02 1.619919408283877971e+01
4.480000000000000000e+02 1.586937347286197841e+01
4.490000000000000000e+02 1.546972691378093856e+01
4.500000000000000000e+02 1.497479294559205698e+01
4.510000000000000000e+02 1.446925055442110519e+01
4.520000000000000000e+02 1.387946314760231203e+01
4.530000000000000000e+02 1.324147873014687171e+01
4.540000000000000000e+02 1.258982739217012359e+01
4.550000000000000000e+02 1.195716403765641189e+01
4.560000000000000000e+02 1.136953606523881000e+01
4.570000000000000000e+02 1.083315261462090362e+01
4.580000000000000000e+02 1.034945006094599940e+01
4.590000000000000000e+02 9.919948300850403911e+00
4.600000000000000000e+02 9.546254529386802190e+00
4.610000000000000000e+02 9.378685589861143868e+00
4.620000000000000000e+02 9.249370918748063275e+00
4.630000000000000000e+02 9.131557405163842844e+00
4.640000000000000000e+02 9.000319146296481776e+00
4.650000000000000000e+02 8.838403256471639935e+00
4.660000000000000000e+02 8.638583998707890288e+00
4.670000000000000000e+02 8.388902028634008801e+00
4.680000000000000000e+02 8.096672192748814112e+00
4.690000000000000000e+02 7.770144529905641306e+00
4.700000000000000000e+02 7.419808434499922889e+00
4.710000000000000000e+02 7.015990497530258274e+00
4.720000000000000000e+02 6.620784312921180081e+00
4.730000000000000000e+02 6.265649485052171563e+00
4.740000000000000000e+02 5.978925385205799081e+00
4.750000000000000000e+02 5.789803262840615972e+00
4.760000000000000000e+02 5.721063524290746827e+00
4.770000000000000000e+02 5.784639466698733301e+00
4.780000000000000000e+02 5.977621088653160442e+00
4.790000000000000000e+02 6.284214652731946238e+00
4.800000000000000000e+02 6.679735226696228878e+00
4.810000000000000000e+02 6.904532660450967363e+00
4.820000000000000000e+02 7.202206976152180751e+00
4.830000000000000000e+02 7.560600557752382933e+00
4.840000000000000000e+02 7.968706297564488672e+00
4.850000000000000000e+02 8.416986284353699332e+00
4.860000000000000000e+02 8.898565918221871485e+00
4.870000000000000000e+02 9.397792071672814274e+00
4.880000000000000000e+02 9.892794173244430667e+00
4.890000000000000000e+02 1.036528238733908580e+01
4.900000000000000000e+02 1.082068522392125409e+01
4.910000000000000000e+02 1.136879731084072986e+01
4.920000000000000000e+02 1.192165822485527471e+01
4.930000000000000000e+02 1.248344776873184081e+01
4.940000000000000000e+02 1.305611939526855458e+01
4.950000000000000000e+02 1.363890880783081982e+01
4.960000000000000000e+02 1.422843748662567798e+01
4.970000000000000000e+02 1.482705974362293411e+01
4.980000000000000000e+02 1.543474479990003267e+01
4.990000000000000000e+02 1.605390000846453091e+01
5.000000000000000000e+02 1.668497686062826446e+01
5.010000000000000000e+02 1.749192907753946358e+01
5.020000000000000000e+02 1.830656334091075266e+01
5.030000000000000000e+02 1.912050265801564564e+01
5.040000000000000000e+02 1.992573148666899741e+01
5.050000000000000000e+02 2.071291272015121265e+01
5.060000000000000000e+02 2.147077511404799210e+01
5.070000000000000000e+02 2.218456101566414773e+01
5.080000000000000000e+02 2.284017985383972160e+01
5.090000000000000000e+02 2.342456201353266465e+01
5.100000000000000000e+02 2.392733900030012606e+01
5.110000000000000000e+02 2.412454760232479956e+01
5.120000000000000000e+02 2.425071139973865186e+01
5.130000000000000000e+02 2.431020720181811612e+01
5.140000000000000000e+02 2.432381847216096915e+01
5.150000000000000000e+02 2.431090194403245519e+01
5.160000000000000000e+02 2.428072143386497217e+01
5.170000000000000000e+02 2.424641939027190318e+01
5.180000000000000000e+02 2.419539153182081392e+01
5.190000000000000000e+02 2.412239846125467935e+01
5.200000000000000000e+02 2.402963200346888328e+01
5.210000000000000000e+02 2.368166596613775710e+01
5.220000000000000000e+02 2.332154091516741801e+01
5.230000000000000000e+02 2.295639060220835148e+01
5.240000000000000000e+02 2.258781879774765144e+01
5.250000000000000000e+02 2.221782866330025641e+01
5.260000000000000000e+02 2.185141890752252181e+01
5.270000000000000000e+02 2.148106547317863857e+01
5.280000000000000000e+02 2.111283955520999811e+01
5.290000000000000000e+02 2.074991192641856230e+01
5.300000000000000000e+02 2.038978021255081075e+01
5.310000000000000000e+02 1.983219956277996232e+01
5.320000000000000000e+02 1.927365000907966319e+01
5.330000000000000000e+02 1.871116976077517791e+01
5.340000000000000000e+02 1.814603671719628508e+01
5.350000000000000000e+02 1.757595620621706090e+01
5.360000000000000000e+02 1.699973491126289105e+01
5.370000000000000000e+02 1.641810762340838892e+01
5.380000000000000000e+02 1.583172185692245648e+01
5.390000000000000000e+02 1.524404521699134385e+01
5.400000000000000000e+02 1.465237347330027617e+01
5.410000000000000000e+02 1.397753383548415584e+01
5.420000000000000000e+02 1.331048480840029669e+01
5.430000000000000000e+02 1.265312122333988221e+01
5.440000000000000000e+02 1.200190490405163146e+01
5.450000000000000000e+02 1.135522026175424948e+01
5.460000000000000000e+02 1.071073498358015996e+01
5.470000000000000000e+02 1.007346905144826721e+01
5.480000000000000000e+02 9.442534200186818438e+00
5.490000000000000000e+02 8.822482459544069400e+00
5.500000000000000000e+02 8.233704943562884182e+00
5.510000000000000000e+02 7.632827497399760297e+00
5.520000000000000000e+02 7.063895780753655984e+00
5.530000000000000000e+02 6.535024896147665352e+00
5.540000000000000000e+02 6.054484808181475941e+00
5.550000000000000000e+02 5.638353152888789133e+00
5.560000000000000000e+02 5.314793769924916589e+00
5.570000000000000000e+02 5.117033079639663029e+00
5.580000000000000000e+02 5.055237604076304514e+00
5.590000000000000000e+02 5.138439372027526986e+00
5.600000000000000000e+02 5.367220724417040678e+00
5.610000000000000000e+02 5.480879545126994934e+00
5.620000000000000000e+02 5.694249775641961442e+00
5.630000000000000000e+02 6.045707534463488741e+00
5.640000000000000000e+02 6.568584501769605843e+00
5.650000000000000000e+02 7.277659584152871730e+00
5.660000000000000000e+02 8.146306656943004043e+00
5.670000000000000000e+02 9.136190279172586415e+00
5.680000000000000000e+02 1.021933234577846150e+01
5.690000000000000000e+02 1.137380994061450856e+01
5.700000000000000000e+02 1.258462795305060133e+01
5.710000000000000000e+02 1.389721372380875231e+01
5.720000000000000000e+02 1.524494695509768327e+01
5.730000000000000000e+02 1.662592684422469702e+01
5.740000000000000000e+02 1.803695974593910023e+01
5.750000000000000000e+02 1.948045749063956578e+01
5.760000000000000000e+02 2.093086342323323379e+01
5.770000000000000000e+02 2.237292978849217917e+01
5.780000000000000000e+02 2.381233152938747466e+01
5.790000000000000000e+02 2.517415941238206756e+01
5.800000000000000000e+02 2.644640398109768498e+01
5.810000000000000000e+02 2.768742071308998476e+01
5.820000000000000000e+02 2.893508562469633461e+01
5.830000000000000000e+02 3.016048476647848986e+01
5.840000000000000000e+02 3.134174229924152044e+01
5.850000000000000000e+02 3.247165832092873217e+01
5.860000000000000000e+02 3.354898172128348222e+01
5.870000000000000000e+02 3.459079793504071887e+01
5.880000000000000000e+02 3.560963087496811141e+01
5.890000000000000000e+02 3.662780255560616638e+01
5.900000000000000000e+02 3.763321116200549454e+01
5.910000000000000000e+02 3.850810977290073112e+01
5.920000000000000000e+02 3.936328759412590017e+01
5.930000000000000000e+02 4.019000833340125212e+01
5.940000000000000000e+02 4.099807768894482507e+01
5.950000000000000000e+02 4.180752532179786130e+01
5.960000000000000000e+02 4.258054855029112673e+01
5.970000000000000000e+02 4.336303971036321059e+01
5.980000000000000000e+02 4.410844519645904427e+01
5.990000000000000000e+02 4.478345254118745089e+01
6.000000000000000000e+02 4.537852922634765207e+01
6.010000000000000000e+02 4.586504659471558654e+01
6.020000000000000000e+02 4.627248565740288910e+01
6.030000000000000000e+02 4.659182961501962694e+01
6.040000000000000000e+02 4.686634725921872757e+01
6.050000000000000000e+02 4.712342239828372925e+01
6.060000000000000000e+02 4.733257865012021171e+01
6.070000000000000000e+02 4.751796590509566443e+01
6.080000000000000000e+02 4.768766944423937559e+01
6.090000000000000000e+02 4.786910159416663646e+01
6.100000000000000000e+02 4.802133680942571203e+01
6.110000000000000000e+02 4.828722640213229766e+01
6.120000000000000000e+02 4.854528315119998183e+01
6.130000000000000000e+02 4.879626521610606460e+01
6.140000000000000000e+02 4.904380224097160124e+01
6.150000000000000000e+02 4.930315373885206043e+01
6.160000000000000000e+02 4.947872361281037712e+01
6.170000000000000000e+02 4.959932815653695570e+01
6.180000000000000000e+02 4.970304260102488314e+01
6.190000000000000000e+02 4.977272106271823304e+01
6.200000000000000000e+02 4.984338099173845649e+01
6.210000000000000000e+02 4.978935315773048842e+01
6.220000000000000000e+02 4.971475355881570124e+01
6.230000000000000000e+02 4.961239140507392875e+01
6.240000000000000000e+02 4.947562283702738029e+01
6.250000000000000000e+02 4.929761001452055069e+01
6.260000000000000000e+02 4.904423509431139649e+01
6.270000000000000000e+02 4.868335285548607771e+01
6.280000000000000000e+02 4.823630321256346321e+01
6.290000000000000000e+02 4.771720878923485287e+01
6.300000000000000000e+02 4.717469140666781158e+01
6.310000000000000000e+02 4.709594804035413773e+01
6.320000000000000000e+02 4.703006085748371845e+01
6.330000000000000000e+02 4.700090041181007905e+01
6.340000000000000000e+02 4.701600134517688900e+01
6.350000000000000000e+02 4.703845466379317486e+01
6.360000000000000000e+02 4.705807819066546216e+01
6.370000000000000000e+02 4.697766642337845866e+01
6.380000000000000000e+02 4.689178763410842521e+01
6.390000000000000000e+02 4.680152524351892396e+01
6.400000000000000000e+02 4.670773266809630542e+01
6.410000000000000000e+02 4.633841360342398730e+01
6.420000000000000000e+02 4.587779721768083618e+01
6.430000000000000000e+02 4.533102751745280301e+01
6.440000000000000000e+02 4.468827715387661215e+01
6.450000000000000000e+02 4.398521317881521497e+01
6.460000000000000000e+02 4.322297101210178027e+01
6.470000000000000000e+02 4.240263612464564602e+01
6.480000000000000000e+02 4.154928119862714908e+01
6.490000000000000000e+02 4.068258866579884625e+01
6.500000000000000000e+02 3.981157697147083496e+01
6.510000000000000000e+02 4.000430664934065561e+01
6.520000000000000000e+02 4.033271280080352028e+01
6.530000000000000000e+02 4.050097815401029777e+01
6.540000000000000000e+02 4.027535634390930142e+01
6.550000000000000000e+02 3.961374608322425672e+01
6.560000000000000000e+02 3.893531827968362791e+01
6.570000000000000000e+02 3.843222621196593281e+01
6.580000000000000000e+02 3.789474349301279688e+01
6.590000000000000000e+02 3.735988452567579543e+01
6.600000000000000000e+02 3.685100626741282781e+01
6.610000000000000000e+02 3.632330447012603258e+01
6.620000000000000000e+02 3.580682894188495169e+01
6.630000000000000000e+02 3.528725064942034351e+01
6.640000000000000000e+02 3.474679520560913915e+01
6.650000000000000000e+02 3.416177880728591987e+01
6.660000000000000000e+02 3.353794693310045716e+01
6.670000000000000000e+02 3.287428026670416159e+01
6.680000000000000000e+02 3.217711993710835827e+01
6.690000000000000000e+02 3.144682244446230968e+01
6.700000000000000000e+02 3.067992352952227719e+01
6.710000000000000000e+02 2.975140769020180898e+01
6.720000000000000000e+02 2.868972476316988818e+01
6.730000000000000000e+02 2.749996579318884216e+01
6.740000000000000000e+02 2.621123859672979250e+01
6.750000000000000000e+02 2.492019656909937098e+01
6.760000000000000000e+02 2.365256425882839864e+01
6.770000000000000000e+02 2.242422919578514495e+01
6.780000000000000000e+02 2.124379408229045652e+01
6.790000000000000000e+02 2.009837469870143067e+01
6.800000000000000000e+02 1.899503642505417744e+01
6.810000000000000000e+02 1.789651380901743138e+01
6.820000000000000000e+02 1.682272909248734649e+01
6.830000000000000000e+02 1.577150967060050313e+01
6.840000000000000000e+02 1.476052809389883258e+01
6.850000000000000000e+02 1.379335074884409096e+01
6.860000000000000000e+02 1.287330828895605528e+01
6.870000000000000000e+02 1.200770439537627610e+01
6.880000000000000000e+02 1.120858059567135179e+01
6.890000000000000000e+02 1.048299498108877970e+01
6.900000000000000000e+02 9.818514388054408570e+00
6.910000000000000000e+02 9.166078803284218424e+00
6.920000000000000000e+02 8.563860939028700159e+00
6.930000000000000000e+02 8.005677385984832028e+00
6.940000000000000000e+02 7.486204835710000616e+00
6.950000000000000000e+02 7.000841386851404557e+00
6.960000000000000000e+02 6.546829091118241628e+00
6.970000000000000000e+02 6.122150129027777332e+00
6.980000000000000000e+02 5.965910464750173503e+00
6.990000000000000000e+02 6.082034230937889419e+00


==> figures/patches/with_diag/POLGREE/mono_hullin_4.txt <==
3.000000000000000000e+02 2.350633137650792648e+01
3.010000000000000000e+02 2.148554434682768388e+01
3.020000000000000000e+02 1.970134125499789590e+01
3.030000000000000000e+02 1.806321738082365869e+01
3.040000000000000000e+02 1.660337984500347375e+01
3.050000000000000000e+02 1.522231629406652331e+01
3.060000000000000000e+02 1.391373254426946104e+01
3.070000000000000000e+02 1.272893912446802922e+01
3.080000000000000000e+02 1.168327359802515808e+01
3.090000000000000000e+02 1.075280244379813865e+01
3.100000000000000000e+02 9.920466372969494628e+00
3.110000000000000000e+02 9.188226438921534012e+00
3.120000000000000000e+02 8.525575134632402907e+00
3.130000000000000000e+02 7.926367385191352533e+00
3.140000000000000000e+02 7.382984302494389084e+00
3.150000000000000000e+02 6.877902578278382251e+00
3.160000000000000000e+02 6.311227533294389680e+00
3.170000000000000000e+02 5.761994567612162221e+00
3.180000000000000000e+02 5.308623704445021296e+00
3.190000000000000000e+02 5.007800354504862383e+00
3.200000000000000000e+02 4.884057081358433194e+00
3.210000000000000000e+02 5.173048027123196668e+00
3.220000000000000000e+02 5.492467515468714367e+00
3.230000000000000000e+02 5.838731544913907889e+00
3.240000000000000000e+02 6.205771376123260907e+00
3.250000000000000000e+02 6.590127075376766008e+00
3.260000000000000000e+02 6.996537138677416223e+00
3.270000000000000000e+02 7.430682282366531943e+00
3.280000000000000000e+02 7.887114730262103635e+00
3.290000000000000000e+02 8.358202627458650724e+00
3.300000000000000000e+02 8.809418929478695759e+00
3.310000000000000000e+02 9.097750613813428089e+00
3.320000000000000000e+02 9.446075681670485835e+00
3.330000000000000000e+02 9.864133501183623309e+00
3.340000000000000000e+02 1.036363893286353210e+01
3.350000000000000000e+02 1.095606071834430928e+01
3.360000000000000000e+02 1.164466455882695683e+01
3.370000000000000000e+02 1.244684948768690980e+01
3.380000000000000000e+02 1.338735453857193569e+01
3.390000000000000000e+02 1.451262901672135541e+01
3.400000000000000000e+02 1.578885811002638739e+01
3.410000000000000000e+02 1.573821092117345444e+01
3.420000000000000000e+02 1.582797355050727539e+01
3.430000000000000000e+02 1.602197820080135671e+01
3.440000000000000000e+02 1.636050715082637552e+01
3.450000000000000000e+02 1.683230294289664997e+01
3.460000000000000000e+02 1.732403515686621631e+01
3.470000000000000000e+02 1.783924060585034610e+01
3.480000000000000000e+02 1.842821597169014680e+01
3.490000000000000000e+02 1.931906577391120905e+01
3.500000000000000000e+02 2.054375439412799054e+01
3.510000000000000000e+02 1.962263138680232188e+01
3.520000000000000000e+02 1.882826052352178792e+01
3.530000000000000000e+02 1.816686847068432797e+01
3.540000000000000000e+02 1.762111125484042162e+01
3.550000000000000000e+02 1.716899350627580745e+01
3.560000000000000000e+02 1.676444951714720233e+01
3.570000000000000000e+02 1.650648926472637257e+01
3.580000000000000000e+02 1.663184707988266098e+01
3.590000000000000000e+02 1.696569586780055161e+01
3.600000000000000000e+02 1.739431201173617225e+01
3.610000000000000000e+02 1.503302034452001656e+01
3.620000000000000000e+02 1.288304164557443698e+01
3.630000000000000000e+02 1.090856970235301837e+01
3.640000000000000000e+02 9.190619580734962213e+00
3.650000000000000000e+02 7.745169367741015165e+00
3.660000000000000000e+02 6.511085199462424811e+00
3.670000000000000000e+02 5.464789099265256134e+00
3.680000000000000000e+02 4.582167611216419800e+00
3.690000000000000000e+02 3.799885685492346621e+00
3.700000000000000000e+02 3.119774122202931821e+00
3.710000000000000000e+02 2.323498152694215335e+00
3.720000000000000000e+02 2.089812103618302608e+00
3.730000000000000000e+02 2.526449182572382046e+00
3.740000000000000000e+02 3.303093859214540018e+00
3.750000000000000000e+02 4.158738676024134051e+00
3.760000000000000000e+02 4.994839582198952854e+00
3.770000000000000000e+02 5.789623936292795037e+00
3.780000000000000000e+02 6.538763508963941540e+00
3.790000000000000000e+02 7.245039859551231309e+00
3.800000000000000000e+02 7.912328804276887340e+00
3.810000000000000000e+02 8.216145949687957639e+00
3.820000000000000000e+02 8.554527862063030952e+00
3.830000000000000000e+02 8.917655350176749707e+00
3.840000000000000000e+02 9.295759902544489250e+00
3.850000000000000000e+02 9.677670591200181249e+00
3.860000000000000000e+02 1.005180909536183265e+01
3.870000000000000000e+02 1.042862189990534638e+01
3.880000000000000000e+02 1.081676354640726068e+01
3.890000000000000000e+02 1.121545503613375594e+01
3.900000000000000000e+02 1.062110083375842073e+01
3.910000000000000000e+02 1.098354030399200454e+01
3.920000000000000000e+02 1.130829295590916672e+01
3.930000000000000000e+02 1.158614381837242568e+01
3.940000000000000000e+02 1.180263805129224330e+01
3.950000000000000000e+02 1.195916167519825990e+01
3.960000000000000000e+02 1.204015982272736629e+01
3.970000000000000000e+02 1.203779590101193264e+01
3.980000000000000000e+02 1.195778768376818491e+01
3.990000000000000000e+02 1.179871067818933206e+01
4.000000000000000000e+02 1.155922180956230783e+01
4.010000000000000000e+02 1.119702099953001273e+01
4.020000000000000000e+02 1.075643296701607277e+01
4.030000000000000000e+02 1.023737248583622517e+01
4.040000000000000000e+02 9.639078717709647748e+00
4.050000000000000000e+02 8.965520472794052509e+00
4.060000000000000000e+02 8.229563728979876203e+00
4.070000000000000000e+02 7.444838451987030759e+00
4.080000000000000000e+02 6.628283025723328947e+00
4.090000000000000000e+02 5.803158899919714564e+00
4.100000000000000000e+02 5.001662924290900314e+00
4.110000000000000000e+02 4.062436511850074261e+00
4.120000000000000000e+02 3.280061361931111197e+00
4.130000000000000000e+02 2.804293050190369119e+00
4.140000000000000000e+02 2.800197977920705128e+00
4.150000000000000000e+02 3.265278860431231500e+00
4.160000000000000000e+02 4.030785372510021780e+00
4.170000000000000000e+02 4.934221589612378445e+00
4.180000000000000000e+02 5.874978461255440543e+00
4.190000000000000000e+02 6.804413826439905222e+00
4.200000000000000000e+02 7.680086667602151529e+00
4.210000000000000000e+02 8.575487483790785959e+00
4.220000000000000000e+02 9.389057826604062740e+00
4.230000000000000000e+02 1.014649280526323949e+01
4.240000000000000000e+02 1.088249222259837801e+01
4.250000000000000000e+02 1.162976502652660926e+01
4.260000000000000000e+02 1.239624096159184141e+01
4.270000000000000000e+02 1.317147342096703966e+01
4.280000000000000000e+02 1.393796553900985558e+01
4.290000000000000000e+02 1.467492201522410156e+01
4.300000000000000000e+02 1.536102636404754840e+01
4.310000000000000000e+02 1.576680748704331414e+01
4.320000000000000000e+02 1.612712382958799395e+01
4.330000000000000000e+02 1.645965965770816908e+01
4.340000000000000000e+02 1.678634092229594899e+01
4.350000000000000000e+02 1.712585828594524529e+01
4.360000000000000000e+02 1.749015505561328965e+01
4.370000000000000000e+02 1.785310677937343726e+01
4.380000000000000000e+02 1.817665526136482868e+01
4.390000000000000000e+02 1.842164279884230638e+01
4.400000000000000000e+02 1.854685341842308688e+01
4.410000000000000000e+02 1.856001838102586277e+01
4.420000000000000000e+02 1.844829781006596292e+01
4.430000000000000000e+02 1.824347228153176204e+01
4.440000000000000000e+02 1.798015476263709544e+01
4.450000000000000000e+02 1.769359260016140567e+01
4.460000000000000000e+02 1.740800405345669688e+01
4.470000000000000000e+02 1.710658272940232649e+01
4.480000000000000000e+02 1.676269898438946981e+01
4.490000000000000000e+02 1.635035594609024301e+01
4.500000000000000000e+02 1.584447885967453473e+01
4.510000000000000000e+02 1.532916021434357035e+01
4.520000000000000000e+02 1.473060579579707863e+01
4.530000000000000000e+02 1.408414154733833890e+01
4.540000000000000000e+02 1.342373413243688063e+01
4.550000000000000000e+02 1.278160187536853343e+01
4.560000000000000000e+02 1.218350784887393168e+01
4.570000000000000000e+02 1.163566588592791895e+01
4.580000000000000000e+02 1.113956656496586994e+01
4.590000000000000000e+02 1.069677175722087981e+01
4.600000000000000000e+02 1.030892632167617151e+01
4.610000000000000000e+02 1.012447065747686459e+01
4.620000000000000000e+02 9.976940126440036138e+00
4.630000000000000000e+02 9.839841971084950956e+00
4.640000000000000000e+02 9.688328033095004344e+00
4.650000000000000000e+02 9.505095464029418295e+00
4.660000000000000000e+02 9.283042382243111845e+00
4.670000000000000000e+02 9.009437921975674612e+00
4.680000000000000000e+02 8.690769855535977584e+00
4.690000000000000000e+02 8.334945263552077321e+00
4.700000000000000000e+02 7.950839614346529416e+00
4.710000000000000000e+02 7.508204466798936494e+00
4.720000000000000000e+02 7.065556230256827774e+00
4.730000000000000000e+02 6.651873362935246448e+00
4.740000000000000000e+02 6.294008766274942879e+00
4.750000000000000000e+02 6.021158529262835124e+00
4.760000000000000000e+02 5.858986921421020178e+00
4.770000000000000000e+02 5.825165601117839209e+00
4.780000000000000000e+02 5.924107852464151058e+00
4.790000000000000000e+02 6.146320752474879079e+00
4.800000000000000000e+02 6.470605583116264548e+00
4.810000000000000000e+02 6.632229869592689120e+00
4.820000000000000000e+02 6.876153699707523437e+00
4.830000000000000000e+02 7.189851789604828625e+00
4.840000000000000000e+02 7.561361775339984881e+00
4.850000000000000000e+02 7.979929007256310491e+00
4.860000000000000000e+02 8.437722860941400782e+00
4.870000000000000000e+02 8.918696334137949933e+00
4.880000000000000000e+02 9.400569080634628705e+00
4.890000000000000000e+02 9.864541965120338318e+00
4.900000000000000000e+02 1.031551114498862276e+01
4.910000000000000000e+02 1.087255568290816221e+01
4.920000000000000000e+02 1.143597019056321429e+01
4.930000000000000000e+02 1.200953384426823689e+01
4.940000000000000000e+02 1.259485204509351775e+01
4.950000000000000000e+02 1.319084762215194573e+01
4.960000000000000000e+02 1.379385216629307465e+01
4.970000000000000000e+02 1.440605578908982487e+01
4.980000000000000000e+02 1.502727895508487599e+01
4.990000000000000000e+02 1.565980850090063470e+01
5.000000000000000000e+02 1.630405434427730782e+01
5.010000000000000000e+02 1.712492545214913875e+01
5.020000000000000000e+02 1.795314291744981716e+01
5.030000000000000000e+02 1.878041936645470855e+01
5.040000000000000000e+02 1.959880715288216280e+01
5.050000000000000000e+02 2.039899696389671746e+01
5.060000000000000000e+02 2.116973756450313360e+01
5.070000000000000000e+02 2.189635557025622603e+01
5.080000000000000000e+02 2.256479644193652589e+01
5.090000000000000000e+02 2.316196596970043942e+01
5.100000000000000000e+02 2.367744332638645588e+01
5.110000000000000000e+02 2.388724637563931452e+01
5.120000000000000000e+02 2.402586619330925899e+01
5.130000000000000000e+02 2.409753887546887796e+01
5.140000000000000000e+02 2.412304658161468751e+01
5.150000000000000000e+02 2.412175241431174300e+01
5.160000000000000000e+02 2.410291107444191994e+01
5.170000000000000000e+02 2.407951649144062500e+01
5.180000000000000000e+02 2.403896391581803371e+01
5.190000000000000000e+02 2.397606466006226000e+01
5.200000000000000000e+02 2.389303250862869632e+01
5.210000000000000000e+02 2.355448330842365934e+01
5.220000000000000000e+02 2.320334128275299790e+01
5.230000000000000000e+02 2.284668881367269577e+01
5.240000000000000000e+02 2.248618945592098584e+01
5.250000000000000000e+02 2.212384702138682968e+01
5.260000000000000000e+02 2.176467300810212180e+01
5.270000000000000000e+02 2.140126427573716938e+01
5.280000000000000000e+02 2.103969867526838655e+01
5.290000000000000000e+02 2.068313703935797676e+01
5.300000000000000000e+02 2.032907082632921814e+01
5.310000000000000000e+02 1.977778871552983730e+01
5.320000000000000000e+02 1.922517841465016986e+01
5.330000000000000000e+02 1.866828707568760848e+01
5.340000000000000000e+02 1.810839886161906520e+01
5.350000000000000000e+02 1.754322344008962631e+01
5.360000000000000000e+02 1.697155829743131861e+01
5.370000000000000000e+02 1.639412832546785026e+01
5.380000000000000000e+02 1.581157770329800982e+01
5.390000000000000000e+02 1.522736351931661147e+01
5.400000000000000000e+02 1.463875079922912548e+01
5.410000000000000000e+02 1.396671720918131676e+01
5.420000000000000000e+02 1.330211129233550515e+01
5.430000000000000000e+02 1.264684093935687770e+01
5.440000000000000000e+02 1.199737988427561852e+01
5.450000000000000000e+02 1.135212742003665021e+01
5.460000000000000000e+02 1.070876871102941941e+01
5.470000000000000000e+02 1.007235021293729282e+01
5.480000000000000000e+02 9.442004128597899282e+00
5.490000000000000000e+02 8.822308445375162123e+00
5.500000000000000000e+02 8.233687773591416459e+00
5.510000000000000000e+02 7.632827497399760297e+00
5.520000000000000000e+02 7.063895780753655984e+00
5.530000000000000000e+02 6.535024896147665352e+00
5.540000000000000000e+02 6.054484808181475941e+00
5.550000000000000000e+02 5.638353152888789133e+00
5.560000000000000000e+02 5.314793769924916589e+00
5.570000000000000000e+02 5.117033079639663029e+00
5.580000000000000000e+02 5.055237604076304514e+00
5.590000000000000000e+02 5.138439372027526986e+00
5.600000000000000000e+02 5.367220724417040678e+00
5.610000000000000000e+02 5.480879545126994934e+00
5.620000000000000000e+02 5.694249775641961442e+00
5.630000000000000000e+02 6.045707534463488741e+00
5.640000000000000000e+02 6.568584501769605843e+00
5.650000000000000000e+02 7.277659584152871730e+00
5.660000000000000000e+02 8.146306656943004043e+00
5.670000000000000000e+02 9.136190279172586415e+00
5.680000000000000000e+02 1.021933234577846150e+01
5.690000000000000000e+02 1.137380994061450856e+01
5.700000000000000000e+02 1.258462795305060133e+01
5.710000000000000000e+02 1.389721372380875231e+01
5.720000000000000000e+02 1.524494695509768327e+01
5.730000000000000000e+02 1.662592684422469702e+01
5.740000000000000000e+02 1.803695974593910023e+01
5.750000000000000000e+02 1.948045749063956578e+01
5.760000000000000000e+02 2.093086342323323379e+01
5.770000000000000000e+02 2.237292978849217917e+01
5.780000000000000000e+02 2.381233152938747466e+01
5.790000000000000000e+02 2.517415941238206756e+01
5.800000000000000000e+02 2.644640398109768498e+01
5.810000000000000000e+02 2.768742071308998476e+01
5.820000000000000000e+02 2.893508562469633461e+01
5.830000000000000000e+02 3.016048476647848986e+01
5.840000000000000000e+02 3.134174229924152044e+01
5.850000000000000000e+02 3.247165832092873217e+01
5.860000000000000000e+02 3.354898172128348222e+01
5.870000000000000000e+02 3.459079793504071887e+01
5.880000000000000000e+02 3.560963087496811141e+01
5.890000000000000000e+02 3.662780255560616638e+01
5.900000000000000000e+02 3.763321116200549454e+01
5.910000000000000000e+02 3.850810977290073112e+01
5.920000000000000000e+02 3.936328759412590017e+01
5.930000000000000000e+02 4.019000833340125212e+01
5.940000000000000000e+02 4.099807768894482507e+01
5.950000000000000000e+02 4.180752532179786130e+01
5.960000000000000000e+02 4.258054855029112673e+01
5.970000000000000000e+02 4.336303971036321059e+01
5.980000000000000000e+02 4.410844519645904427e+01
5.990000000000000000e+02 4.478345254118745089e+01
6.000000000000000000e+02 4.537852922634765207e+01
6.010000000000000000e+02 4.586504659471558654e+01
6.020000000000000000e+02 4.627248565740288910e+01
6.030000000000000000e+02 4.659182961501962694e+01
6.040000000000000000e+02 4.686634725921872757e+01
6.050000000000000000e+02 4.712342239828372925e+01
6.060000000000000000e+02 4.733257865012021171e+01
6.070000000000000000e+02 4.751796590509566443e+01
6.080000000000000000e+02 4.768766944423937559e+01
6.090000000000000000e+02 4.786910159416663646e+01
6.100000000000000000e+02 4.802133680942571203e+01
6.110000000000000000e+02 4.828722640213229766e+01
6.120000000000000000e+02 4.854528315119998183e+01
6.130000000000000000e+02 4.879626521610606460e+01
6.140000000000000000e+02 4.904380224097160124e+01
6.150000000000000000e+02 4.930315373885206043e+01
6.160000000000000000e+02 4.947872361281037712e+01
6.170000000000000000e+02 4.959932815653695570e+01
6.180000000000000000e+02 4.970304260102488314e+01
6.190000000000000000e+02 4.977272106271823304e+01
6.200000000000000000e+02 4.984338099173845649e+01
6.210000000000000000e+02 4.978935315773048842e+01
6.220000000000000000e+02 4.971475355881570124e+01
6.230000000000000000e+02 4.961239140507392875e+01
6.240000000000000000e+02 4.947562283702738029e+01
6.250000000000000000e+02 4.929761001452055069e+01
6.260000000000000000e+02 4.904423509431139649e+01
6.270000000000000000e+02 4.868335285548607771e+01
6.280000000000000000e+02 4.823630321256346321e+01
6.290000000000000000e+02 4.771720878923485287e+01
6.300000000000000000e+02 4.717469140666781158e+01
6.310000000000000000e+02 4.709594804035413773e+01
6.320000000000000000e+02 4.703006085748371845e+01
6.330000000000000000e+02 4.700090041181007905e+01
6.340000000000000000e+02 4.701600134517688900e+01
6.350000000000000000e+02 4.703845466379317486e+01
6.360000000000000000e+02 4.705807819066546216e+01
6.370000000000000000e+02 4.697766642337845866e+01
6.380000000000000000e+02 4.689178763410842521e+01
6.390000000000000000e+02 4.680152524351892396e+01
6.400000000000000000e+02 4.670773266809630542e+01
6.410000000000000000e+02 4.633841360342398730e+01
6.420000000000000000e+02 4.587779721768083618e+01
6.430000000000000000e+02 4.533102751745280301e+01
6.440000000000000000e+02 4.468827715387661215e+01
6.450000000000000000e+02 4.398521317881521497e+01
6.460000000000000000e+02 4.322297101210178027e+01
6.470000000000000000e+02 4.240263612464564602e+01
6.480000000000000000e+02 4.154928119862714908e+01
6.490000000000000000e+02 4.068258866579884625e+01
6.500000000000000000e+02 3.981157697147083496e+01
6.510000000000000000e+02 4.000430664934065561e+01
6.520000000000000000e+02 4.033271280080352028e+01
6.530000000000000000e+02 4.050097815401029777e+01
6.540000000000000000e+02 4.027535634390930142e+01
6.550000000000000000e+02 3.961374608322425672e+01
6.560000000000000000e+02 3.893531827968362791e+01
6.570000000000000000e+02 3.843222621196593281e+01
6.580000000000000000e+02 3.789474349301279688e+01
6.590000000000000000e+02 3.735988452567579543e+01
6.600000000000000000e+02 3.685100626741282781e+01
6.610000000000000000e+02 3.632330447012603258e+01
6.620000000000000000e+02 3.580682894188495169e+01
6.630000000000000000e+02 3.528725064942034351e+01
6.640000000000000000e+02 3.474679520560913915e+01
6.650000000000000000e+02 3.416177880728591987e+01
6.660000000000000000e+02 3.353794693310045716e+01
6.670000000000000000e+02 3.287428026670416159e+01
6.680000000000000000e+02 3.217711993710835827e+01
6.690000000000000000e+02 3.144682244446230968e+01
6.700000000000000000e+02 3.067992352952227719e+01
6.710000000000000000e+02 2.975140769020180898e+01
6.720000000000000000e+02 2.868972476316988818e+01
6.730000000000000000e+02 2.749996579318884216e+01
6.740000000000000000e+02 2.621123859672979250e+01
6.750000000000000000e+02 2.492019656909937098e+01
6.760000000000000000e+02 2.365256425882839864e+01
6.770000000000000000e+02 2.242422919578514495e+01
6.780000000000000000e+02 2.124379408229045652e+01
6.790000000000000000e+02 2.009837469870143067e+01
6.800000000000000000e+02 1.899503642505417744e+01
6.810000000000000000e+02 1.789651380901743138e+01
6.820000000000000000e+02 1.682272909248734649e+01
6.830000000000000000e+02 1.577150967060050313e+01
6.840000000000000000e+02 1.476052809389883258e+01
6.850000000000000000e+02 1.379335074884409096e+01
6.860000000000000000e+02 1.287330828895605528e+01
6.870000000000000000e+02 1.200770439537627610e+01
6.880000000000000000e+02 1.120858059567135179e+01
6.890000000000000000e+02 1.048299498108877970e+01
6.900000000000000000e+02 9.818514388054408570e+00
6.910000000000000000e+02 9.166078803284218424e+00
6.920000000000000000e+02 8.563860939028700159e+00
6.930000000000000000e+02 8.005677385984832028e+00
6.940000000000000000e+02 7.486204835710000616e+00
6.950000000000000000e+02 7.000841386851404557e+00
6.960000000000000000e+02 6.546829091118241628e+00
6.970000000000000000e+02 6.122150129027777332e+00
6.980000000000000000e+02 5.965910464750173503e+00
6.990000000000000000e+02 6.082034230937889419e+00


==> figures/patches/with_diag/POLGREE/mono_ours_3.txt <==
3.000000000000000000e+02 1.136940154373967182e+01
3.010000000000000000e+02 1.405633270615243724e+01
3.020000000000000000e+02 1.625293002353420846e+01
3.030000000000000000e+02 1.810266190773553063e+01
3.040000000000000000e+02 1.958828074983036771e+01
3.050000000000000000e+02 2.087228977102370564e+01
3.060000000000000000e+02 2.197970228649204216e+01
3.070000000000000000e+02 2.288346231775775763e+01
3.080000000000000000e+02 2.360131363954651817e+01
3.090000000000000000e+02 2.418281037088031837e+01
3.100000000000000000e+02 2.466633641984687131e+01
3.110000000000000000e+02 2.505767633550055606e+01
3.120000000000000000e+02 2.540728474377241142e+01
3.130000000000000000e+02 2.572793584821474866e+01
3.140000000000000000e+02 2.602559426386222441e+01
3.150000000000000000e+02 2.629693714504654523e+01
3.160000000000000000e+02 2.646340950793079116e+01
3.170000000000000000e+02 2.656625829821368612e+01
3.180000000000000000e+02 2.659791798733433055e+01
3.190000000000000000e+02 2.656751747106807215e+01
3.200000000000000000e+02 2.650210046717182877e+01
3.210000000000000000e+02 2.635062898360986239e+01
3.220000000000000000e+02 2.619195422511196014e+01
3.230000000000000000e+02 2.602467316865972791e+01
3.240000000000000000e+02 2.584906061028660318e+01
3.250000000000000000e+02 2.566368630943356521e+01
3.260000000000000000e+02 2.546441973106387735e+01
3.270000000000000000e+02 2.524737757273812022e+01
3.280000000000000000e+02 2.501297227644553800e+01
3.290000000000000000e+02 2.475032434649554958e+01
3.300000000000000000e+02 2.438900246728116628e+01
3.310000000000000000e+02 2.404344570593412911e+01
3.320000000000000000e+02 2.365483705700703965e+01
3.330000000000000000e+02 2.321144873848315271e+01
3.340000000000000000e+02 2.269764303505582959e+01
3.350000000000000000e+02 2.209467261289803375e+01
3.360000000000000000e+02 2.138587706976438696e+01
3.370000000000000000e+02 2.054307637083961069e+01
3.380000000000000000e+02 1.952675748749682683e+01
3.390000000000000000e+02 1.826936456983781909e+01
3.400000000000000000e+02 1.678285160604095338e+01
3.410000000000000000e+02 1.673978966154160375e+01
3.420000000000000000e+02 1.659834641957563051e+01
3.430000000000000000e+02 1.639376347917128740e+01
3.440000000000000000e+02 1.602856891829835106e+01
3.450000000000000000e+02 1.546096395195315232e+01
3.460000000000000000e+02 1.485760415094962461e+01
3.470000000000000000e+02 1.421230064105333213e+01
3.480000000000000000e+02 1.349008113096239114e+01
3.490000000000000000e+02 1.252570827567999601e+01
3.500000000000000000e+02 1.141719558607149487e+01
3.510000000000000000e+02 1.204269447740100851e+01
3.520000000000000000e+02 1.266539750062344538e+01
3.530000000000000000e+02 1.323397284783714767e+01
3.540000000000000000e+02 1.372379493421236951e+01
3.550000000000000000e+02 1.412899754229368554e+01
3.560000000000000000e+02 1.448611158348631633e+01
3.570000000000000000e+02 1.461205010236028734e+01
3.580000000000000000e+02 1.420015277037301438e+01
3.590000000000000000e+02 1.362453520131577989e+01
3.600000000000000000e+02 1.307797317253370295e+01
3.610000000000000000e+02 1.568619394023523128e+01
3.620000000000000000e+02 1.790800872961906265e+01
3.630000000000000000e+02 1.977705906480412423e+01
3.640000000000000000e+02 2.123969676889550229e+01
3.650000000000000000e+02 2.232474886812910952e+01
3.660000000000000000e+02 2.313112606869730214e+01
3.670000000000000000e+02 2.369906762138801426e+01
3.680000000000000000e+02 2.412854315026822505e+01
3.690000000000000000e+02 2.449208705517898821e+01
3.700000000000000000e+02 2.480644441406321477e+01
3.710000000000000000e+02 2.528894491789408505e+01
3.720000000000000000e+02 2.569838048317899037e+01
3.730000000000000000e+02 2.602949292415850024e+01
3.740000000000000000e+02 2.631681068224246189e+01
3.750000000000000000e+02 2.659696807343219405e+01
3.760000000000000000e+02 2.687531504738439025e+01
3.770000000000000000e+02 2.715362590518340369e+01
3.780000000000000000e+02 2.743197832114047685e+01
3.790000000000000000e+02 2.770992183977626055e+01
3.800000000000000000e+02 2.798688472840387576e+01
3.810000000000000000e+02 2.837921315828640800e+01
3.820000000000000000e+02 2.875688417910359007e+01
3.830000000000000000e+02 2.912193838356406417e+01
3.840000000000000000e+02 2.947511654739786735e+01
3.850000000000000000e+02 2.981572958602909296e+01
3.860000000000000000e+02 3.014212369728222640e+01
3.870000000000000000e+02 3.045828756126325843e+01
3.880000000000000000e+02 3.076788759364744763e+01
3.890000000000000000e+02 3.107170914880430601e+01
3.900000000000000000e+02 2.954763177803468110e+01
3.910000000000000000e+02 2.958723411223780175e+01
3.920000000000000000e+02 2.956495440977548483e+01
3.930000000000000000e+02 2.946945772059187263e+01
3.940000000000000000e+02 2.928536498153371426e+01
3.950000000000000000e+02 2.900470183561999704e+01
3.960000000000000000e+02 2.861058129218753976e+01
3.970000000000000000e+02 2.809089056910824311e+01
3.980000000000000000e+02 2.743887957131392596e+01
3.990000000000000000e+02 2.664640244477303099e+01
4.000000000000000000e+02 2.570798240380564437e+01
4.010000000000000000e+02 2.459092044232231089e+01
4.020000000000000000e+02 2.333447854769832830e+01
4.030000000000000000e+02 2.212478754298287953e+01
4.040000000000000000e+02 2.101224967946513544e+01
4.050000000000000000e+02 1.995986153101442895e+01
4.060000000000000000e+02 1.895426859316333790e+01
4.070000000000000000e+02 1.799839138854246201e+01
4.080000000000000000e+02 1.708066838176459257e+01
4.090000000000000000e+02 1.615794899123982020e+01
4.100000000000000000e+02 1.523589511893987769e+01
4.110000000000000000e+02 1.412958926867813148e+01
4.120000000000000000e+02 1.303397126725886856e+01
4.130000000000000000e+02 1.195262199097689759e+01
4.140000000000000000e+02 1.088891624638013234e+01
4.150000000000000000e+02 9.845420012849945834e+00
4.160000000000000000e+02 8.826049961815337852e+00
4.170000000000000000e+02 7.838888727026340320e+00
4.180000000000000000e+02 6.893507379718928796e+00
4.190000000000000000e+02 6.010181453772444726e+00
4.200000000000000000e+02 5.205449116387174335e+00
4.210000000000000000e+02 4.544895615473014239e+00
4.220000000000000000e+02 3.974372430854794747e+00
4.230000000000000000e+02 3.473194407840777931e+00
4.240000000000000000e+02 3.009590690695070236e+00
4.250000000000000000e+02 2.555785185438498086e+00
4.260000000000000000e+02 2.159502122080720010e+00
4.270000000000000000e+02 1.884597983424012524e+00
4.280000000000000000e+02 1.796521895053733386e+00
4.290000000000000000e+02 1.914416050407610648e+00
4.300000000000000000e+02 2.182173343082076666e+00
4.310000000000000000e+02 2.182950221706311478e+00
4.320000000000000000e+02 2.242908395877237560e+00
4.330000000000000000e+02 2.355386947657102326e+00
4.340000000000000000e+02 2.520225058593615675e+00
4.350000000000000000e+02 2.740096266714272755e+00
4.360000000000000000e+02 3.017072194074530422e+00
4.370000000000000000e+02 3.325170140902062865e+00
4.380000000000000000e+02 3.629068031708778008e+00
4.390000000000000000e+02 3.895054186609737457e+00
4.400000000000000000e+02 4.087543465258646869e+00
4.410000000000000000e+02 4.165102196095896936e+00
4.420000000000000000e+02 4.158437146872278056e+00
4.430000000000000000e+02 4.089361457521756726e+00
4.440000000000000000e+02 3.983987737306937227e+00
4.450000000000000000e+02 3.869271656015279337e+00
4.460000000000000000e+02 3.763294095484918333e+00
4.470000000000000000e+02 3.654793679934710049e+00
4.480000000000000000e+02 3.526811174298898788e+00
4.490000000000000000e+02 3.365094018955921307e+00
4.500000000000000000e+02 3.159855100570036601e+00
4.510000000000000000e+02 2.930923469652988000e+00
4.520000000000000000e+02 2.668048030525562275e+00
4.530000000000000000e+02 2.404187800715688272e+00
4.540000000000000000e+02 2.170718650602423860e+00
4.550000000000000000e+02 1.993108044385599742e+00
4.560000000000000000e+02 1.882876092265577173e+00
4.570000000000000000e+02 1.832211578846124400e+00
4.580000000000000000e+02 1.826140841266432613e+00
4.590000000000000000e+02 1.848607870086516947e+00
4.600000000000000000e+02 1.885681806135932170e+00
4.610000000000000000e+02 1.711803235618535757e+00
4.620000000000000000e+02 1.547404154410771948e+00
4.630000000000000000e+02 1.398693737956674177e+00
4.640000000000000000e+02 1.271852053599915600e+00
4.650000000000000000e+02 1.165513694282342083e+00
4.660000000000000000e+02 1.055502236148923911e+00
4.670000000000000000e+02 9.467160532950714691e-01
4.680000000000000000e+02 8.398652199549788699e-01
4.690000000000000000e+02 7.293836871217155293e-01
4.700000000000000000e+02 6.264756875719927898e-01
4.710000000000000000e+02 5.029620795285912882e-01
4.720000000000000000e+02 4.759149916277662928e-01
4.730000000000000000e+02 5.761173606231441147e-01
4.740000000000000000e+02 7.617770146002726950e-01
4.750000000000000000e+02 9.847323429448125998e-01
4.760000000000000000e+02 1.219040763204814803e+00
4.770000000000000000e+02 1.455792705477170657e+00
4.780000000000000000e+02 1.687776920026005323e+00
4.790000000000000000e+02 1.909190520846011152e+00
4.800000000000000000e+02 2.115468452937874222e+00
4.810000000000000000e+02 2.238546723162916141e+00
4.820000000000000000e+02 2.385790558774846026e+00
4.830000000000000000e+02 2.546965112692625599e+00
4.840000000000000000e+02 2.715291047257833768e+00
4.850000000000000000e+02 2.886054256596832790e+00
4.860000000000000000e+02 3.055937600799033760e+00
4.870000000000000000e+02 3.219877518148723805e+00
4.880000000000000000e+02 3.383708870631093824e+00
4.890000000000000000e+02 3.560820575555775580e+00
4.900000000000000000e+02 3.728930241428712655e+00
4.910000000000000000e+02 3.783716088998579252e+00
4.920000000000000000e+02 3.880450763795458169e+00
4.930000000000000000e+02 4.021567756122108150e+00
4.940000000000000000e+02 4.206620402405693682e+00
4.950000000000000000e+02 4.431709680104451543e+00
4.960000000000000000e+02 4.688895778989583540e+00
4.970000000000000000e+02 4.974246326570615828e+00
4.980000000000000000e+02 5.301792132134177216e+00
4.990000000000000000e+02 5.638985966652704462e+00
5.000000000000000000e+02 5.978640287999524183e+00
5.010000000000000000e+02 6.504999114678987837e+00
5.020000000000000000e+02 7.024032415636254356e+00
5.030000000000000000e+02 7.532293365580710720e+00
5.040000000000000000e+02 8.026879947751970334e+00
5.050000000000000000e+02 8.503358604373067564e+00
5.060000000000000000e+02 8.955410440266209804e+00
5.070000000000000000e+02 9.374500130914796614e+00
5.080000000000000000e+02 9.750665850278139146e+00
5.090000000000000000e+02 1.007173402301074816e+01
5.100000000000000000e+02 1.032650585337732885e+01
5.110000000000000000e+02 1.026717392167815390e+01
5.120000000000000000e+02 1.015441570420096973e+01
5.130000000000000000e+02 9.983416208979100759e+00
5.140000000000000000e+02 9.773481690434177693e+00
5.150000000000000000e+02 9.543840960667086648e+00
5.160000000000000000e+02 9.302114311637891930e+00
5.170000000000000000e+02 9.044424165144047123e+00
5.180000000000000000e+02 8.766744168700776996e+00
5.190000000000000000e+02 8.482576154796092283e+00
5.200000000000000000e+02 8.207957384552440061e+00
5.210000000000000000e+02 7.739645737414731386e+00
5.220000000000000000e+02 7.290223815051561473e+00
5.230000000000000000e+02 6.864750659440556291e+00
5.240000000000000000e+02 6.460310400285608878e+00
5.250000000000000000e+02 6.078143956383811108e+00
5.260000000000000000e+02 5.721672585562472158e+00
5.270000000000000000e+02 5.386660918063446601e+00
5.280000000000000000e+02 5.082470866196846515e+00
5.290000000000000000e+02 4.813153202943481368e+00
5.300000000000000000e+02 4.576354465988657694e+00
5.310000000000000000e+02 4.181461980309646442e+00
5.320000000000000000e+02 3.827427450791939467e+00
5.330000000000000000e+02 3.522547831247040406e+00
5.340000000000000000e+02 3.285522853268781240e+00
5.350000000000000000e+02 3.132496239569971586e+00
5.360000000000000000e+02 3.071081299917710616e+00
5.370000000000000000e+02 3.102143116178444959e+00
5.380000000000000000e+02 3.218767481925636886e+00
5.390000000000000000e+02 3.399459689526297179e+00
5.400000000000000000e+02 3.580209610696790890e+00
5.410000000000000000e+02 3.767850547262748595e+00
5.420000000000000000e+02 4.007549142488943339e+00
5.430000000000000000e+02 4.289494508501731751e+00
5.440000000000000000e+02 4.589674632571587587e+00
5.450000000000000000e+02 4.892424596339020049e+00
5.460000000000000000e+02 5.183665037842380308e+00
5.470000000000000000e+02 5.480692150018487752e+00
5.480000000000000000e+02 5.781613959177367867e+00
5.490000000000000000e+02 6.084083717417421155e+00
5.500000000000000000e+02 6.388103615641041344e+00
5.510000000000000000e+02 6.715749395371991781e+00
5.520000000000000000e+02 7.056595652575282429e+00
5.530000000000000000e+02 7.404367595909797650e+00
5.540000000000000000e+02 7.751434619620467537e+00
5.550000000000000000e+02 8.095595974960447805e+00
5.560000000000000000e+02 8.438849685435089398e+00
5.570000000000000000e+02 8.779474638648496310e+00
5.580000000000000000e+02 9.105416119580933554e+00
5.590000000000000000e+02 9.415145542101626575e+00
5.600000000000000000e+02 9.711825616824935281e+00
5.610000000000000000e+02 9.850513449495968743e+00
5.620000000000000000e+02 9.976388019333130686e+00
5.630000000000000000e+02 1.011990646375335956e+01
5.640000000000000000e+02 1.031106719928567905e+01
5.650000000000000000e+02 1.057484816489617963e+01
5.660000000000000000e+02 1.090720309929675835e+01
5.670000000000000000e+02 1.129417501657398049e+01
5.680000000000000000e+02 1.172521590823198956e+01
5.690000000000000000e+02 1.219109637973083338e+01
5.700000000000000000e+02 1.268498622143522958e+01
5.710000000000000000e+02 1.301607415197031870e+01
5.720000000000000000e+02 1.333302499460147672e+01
5.730000000000000000e+02 1.362457819962139816e+01
5.740000000000000000e+02 1.387675002864514973e+01
5.750000000000000000e+02 1.408361984846355597e+01
5.760000000000000000e+02 1.422328314345813460e+01
5.770000000000000000e+02 1.427378704426853950e+01
5.780000000000000000e+02 1.425610588803107071e+01
5.790000000000000000e+02 1.409690100796331436e+01
5.800000000000000000e+02 1.376347870303314735e+01
5.810000000000000000e+02 1.333247399020262236e+01
5.820000000000000000e+02 1.280634775230996958e+01
5.830000000000000000e+02 1.217959243439734252e+01
5.840000000000000000e+02 1.146150530221143349e+01
5.850000000000000000e+02 1.068448083330637211e+01
5.860000000000000000e+02 9.875749119661826114e+00
5.870000000000000000e+02 9.054822078067170210e+00
5.880000000000000000e+02 8.232937625777640989e+00
5.890000000000000000e+02 7.444122321788295693e+00
5.900000000000000000e+02 6.667027120691122910e+00
5.910000000000000000e+02 5.467166610007820005e+00
5.920000000000000000e+02 4.240122561342620777e+00
5.930000000000000000e+02 3.006446114158664695e+00
5.940000000000000000e+02 1.839798580722632693e+00
5.950000000000000000e+02 9.100955357033774229e-01
5.960000000000000000e+02 8.839565697710701775e-01
5.970000000000000000e+02 1.680750158469801914e+00
5.980000000000000000e+02 2.603044152452945514e+00
5.990000000000000000e+02 3.578294901036756848e+00
6.000000000000000000e+02 4.639700267300007397e+00
6.010000000000000000e+02 5.843873602691247449e+00
6.020000000000000000e+02 7.082062932581585812e+00
6.030000000000000000e+02 8.343547772720858902e+00
6.040000000000000000e+02 9.540220999802244251e+00
6.050000000000000000e+02 1.059852875775730752e+01
6.060000000000000000e+02 1.158001422132820935e+01
6.070000000000000000e+02 1.246065449876929776e+01
6.080000000000000000e+02 1.323497582531899219e+01
6.090000000000000000e+02 1.386431091647767921e+01
6.100000000000000000e+02 1.444809792798574222e+01
6.110000000000000000e+02 1.522647368877149532e+01
6.120000000000000000e+02 1.595646081667731409e+01
6.130000000000000000e+02 1.663894492881157561e+01
6.140000000000000000e+02 1.725661961279654832e+01
6.150000000000000000e+02 1.776405932258681375e+01
6.160000000000000000e+02 1.826784380463950797e+01
6.170000000000000000e+02 1.875957899009014085e+01
6.180000000000000000e+02 1.921984455090257882e+01
6.190000000000000000e+02 1.969466732999486069e+01
6.200000000000000000e+02 2.014220691477867220e+01
6.210000000000000000e+02 2.065773121552612679e+01
6.220000000000000000e+02 2.109277622102581518e+01
6.230000000000000000e+02 2.144915326424483482e+01
6.240000000000000000e+02 2.172884445420221766e+01
6.250000000000000000e+02 2.193302117117331207e+01
6.260000000000000000e+02 2.208337180639152919e+01
6.270000000000000000e+02 2.222211261125514525e+01
6.280000000000000000e+02 2.235194705840524065e+01
6.290000000000000000e+02 2.248199164689506446e+01
6.300000000000000000e+02 2.258353033253414566e+01
6.310000000000000000e+02 2.221836246305369755e+01
6.320000000000000000e+02 2.181008799518715335e+01
6.330000000000000000e+02 2.132903805374483142e+01
6.340000000000000000e+02 2.077067987169470342e+01
6.350000000000000000e+02 2.018928193562868145e+01
6.360000000000000000e+02 1.949974619265405096e+01
6.370000000000000000e+02 1.877867046357707181e+01
6.380000000000000000e+02 1.807012240803277692e+01
6.390000000000000000e+02 1.737456553353626276e+01
6.400000000000000000e+02 1.669199995675363724e+01
6.410000000000000000e+02 1.624893097721561475e+01
6.420000000000000000e+02 1.588484878710002768e+01
6.430000000000000000e+02 1.559051261706483693e+01
6.440000000000000000e+02 1.536775316192538021e+01
6.450000000000000000e+02 1.517614647545275375e+01
6.460000000000000000e+02 1.501065060395306183e+01
6.470000000000000000e+02 1.487495053010879609e+01
6.480000000000000000e+02 1.475504731642263501e+01
6.490000000000000000e+02 1.464177135038107913e+01
6.500000000000000000e+02 1.453530801857052346e+01
6.510000000000000000e+02 1.346191064449598684e+01
6.520000000000000000e+02 1.225249494287936436e+01
6.530000000000000000e+02 1.117654519232079124e+01
6.540000000000000000e+02 1.046331771561467150e+01
6.550000000000000000e+02 1.017592832452242035e+01
6.560000000000000000e+02 9.896484079486295826e+00
6.570000000000000000e+02 9.438457133766593898e+00
6.580000000000000000e+02 9.044080692762367590e+00
6.590000000000000000e+02 8.682391134542077893e+00
6.600000000000000000e+02 8.326947321037032168e+00
6.610000000000000000e+02 8.021255500946773864e+00
6.620000000000000000e+02 7.736177557462353249e+00
6.630000000000000000e+02 7.474437350210997089e+00
6.640000000000000000e+02 7.234911039192670756e+00
6.650000000000000000e+02 7.019676781154690737e+00
6.660000000000000000e+02 6.817282015905616888e+00
6.670000000000000000e+02 6.617785420848628419e+00
6.680000000000000000e+02 6.407210697916298159e+00
6.690000000000000000e+02 6.183670114965766906e+00
6.700000000000000000e+02 5.945050105616727976e+00
6.710000000000000000e+02 5.744072849911004752e+00
6.720000000000000000e+02 5.540818538888670375e+00
6.730000000000000000e+02 5.335398048901984325e+00
6.740000000000000000e+02 5.124935154698767370e+00
6.750000000000000000e+02 4.910313872697342319e+00
6.760000000000000000e+02 4.689509213068921767e+00
6.770000000000000000e+02 4.458501531823785946e+00
6.780000000000000000e+02 4.218065153762740493e+00
6.790000000000000000e+02 3.983689011552890680e+00
6.800000000000000000e+02 3.753151737455479253e+00
6.810000000000000000e+02 3.560538424944973190e+00
6.820000000000000000e+02 3.382964317451136349e+00
6.830000000000000000e+02 3.222285105891753876e+00
6.840000000000000000e+02 3.068177905850064224e+00
6.850000000000000000e+02 2.916440959711961600e+00
6.860000000000000000e+02 2.764689560065405782e+00
6.870000000000000000e+02 2.611515482134931787e+00
6.880000000000000000e+02 2.451468210099215561e+00
6.890000000000000000e+02 2.281631225902852833e+00
6.900000000000000000e+02 2.113752614737434588e+00
6.910000000000000000e+02 1.987159630086945405e+00
6.920000000000000000e+02 1.866265476803099510e+00
6.930000000000000000e+02 1.750560766620030906e+00
6.940000000000000000e+02 1.639584493731781834e+00
6.950000000000000000e+02 1.532936740067353032e+00
6.960000000000000000e+02 1.429697554338052568e+00
6.970000000000000000e+02 1.330246347578414090e+00
6.980000000000000000e+02 1.057016872051482315e+00
6.990000000000000000e+02 7.778095884177583796e-01


==> figures/patches/with_diag/POLGREE/mono_ours_4.txt <==
3.000000000000000000e+02 2.113815198409198004e+01
3.010000000000000000e+02 1.892838048420606256e+01
3.020000000000000000e+02 1.698768470970264488e+01
3.030000000000000000e+02 1.520202292566051661e+01
3.040000000000000000e+02 1.364327833560819236e+01
3.050000000000000000e+02 1.216087083123036550e+01
3.060000000000000000e+02 1.074541746183811597e+01
3.070000000000000000e+02 9.454327273124494724e+00
3.080000000000000000e+02 8.306453800687485511e+00
3.090000000000000000e+02 7.277558443911573249e+00
3.100000000000000000e+02 6.351716737402640867e+00
3.110000000000000000e+02 5.509611352373183557e+00
3.120000000000000000e+02 4.733923633858299063e+00
3.130000000000000000e+02 4.019663000978512812e+00
3.140000000000000000e+02 3.369983808900666844e+00
3.150000000000000000e+02 2.801165063764053276e+00
3.160000000000000000e+02 2.466188047914872339e+00
3.170000000000000000e+02 2.262337955369826847e+00
3.180000000000000000e+02 2.150575013488057685e+00
3.190000000000000000e+02 2.266573726272545386e+00
3.200000000000000000e+02 2.697137701718351099e+00
3.210000000000000000e+02 2.515856421058852099e+00
3.220000000000000000e+02 2.422354530965026065e+00
3.230000000000000000e+02 2.433164720914396728e+00
3.240000000000000000e+02 2.546705388645513768e+00
3.250000000000000000e+02 2.752940679119456391e+00
3.260000000000000000e+02 3.043112594538138094e+00
3.270000000000000000e+02 3.409015602274123147e+00
3.280000000000000000e+02 3.830874583701693759e+00
3.290000000000000000e+02 4.302049572224984963e+00
3.300000000000000000e+02 4.844087247075361091e+00
3.310000000000000000e+02 5.204558592342649170e+00
3.320000000000000000e+02 5.640249625048037174e+00
3.330000000000000000e+02 6.157516254021151880e+00
3.340000000000000000e+02 6.764807272460046761e+00
3.350000000000000000e+02 7.470507590270167420e+00
3.360000000000000000e+02 8.276378846704551151e+00
3.370000000000000000e+02 9.199137040492905371e+00
3.380000000000000000e+02 1.026382276598522481e+01
3.390000000000000000e+02 1.151748795318590624e+01
3.400000000000000000e+02 1.291953688561450697e+01
3.410000000000000000e+02 1.295252597926829985e+01
3.420000000000000000e+02 1.314883124248091129e+01
3.430000000000000000e+02 1.346364252828047903e+01
3.440000000000000000e+02 1.391586043184621069e+01
3.450000000000000000e+02 1.448379643116366289e+01
3.460000000000000000e+02 1.506427221965244811e+01
3.470000000000000000e+02 1.566181905366166305e+01
3.480000000000000000e+02 1.634373630522722465e+01
3.490000000000000000e+02 1.739842216978917122e+01
3.500000000000000000e+02 1.883141567416529583e+01
3.510000000000000000e+02 1.773712710871387088e+01
3.520000000000000000e+02 1.677605740306886517e+01
3.530000000000000000e+02 1.596755088960185454e+01
3.540000000000000000e+02 1.530052911121614478e+01
3.550000000000000000e+02 1.475681452322168141e+01
3.560000000000000000e+02 1.428055699611939744e+01
3.570000000000000000e+02 1.395073346003525572e+01
3.580000000000000000e+02 1.399647753673741590e+01
3.590000000000000000e+02 1.427080444662994729e+01
3.600000000000000000e+02 1.466389741719782513e+01
3.610000000000000000e+02 1.210835594414319161e+01
3.620000000000000000e+02 9.781964679112718386e+00
3.630000000000000000e+02 7.648632465964456451e+00
3.640000000000000000e+02 5.794498245461658037e+00
3.650000000000000000e+02 4.257083721451299319e+00
3.660000000000000000e+02 3.019824990249583063e+00
3.670000000000000000e+02 2.220544325627432425e+00
3.680000000000000000e+02 1.866425157102600041e+00
3.690000000000000000e+02 1.951330358550766864e+00
3.700000000000000000e+02 2.345524595465573459e+00
3.710000000000000000e+02 2.098323396537601138e+00
3.720000000000000000e+02 2.476865768591375083e+00
3.730000000000000000e+02 3.151006195801549836e+00
3.740000000000000000e+02 3.950948434681238020e+00
3.750000000000000000e+02 4.810201079509947242e+00
3.760000000000000000e+02 5.668947797204337391e+00
3.770000000000000000e+02 6.502466353141401534e+00
3.780000000000000000e+02 7.301388994112474329e+00
3.790000000000000000e+02 8.063941846242558498e+00
3.800000000000000000e+02 8.791054947620416726e+00
3.810000000000000000e+02 9.391437776944249194e+00
3.820000000000000000e+02 9.987629340452203408e+00
3.830000000000000000e+02 1.057603657148099785e+01
3.840000000000000000e+02 1.115298786201012682e+01
3.850000000000000000e+02 1.171355423058080625e+01
3.860000000000000000e+02 1.225229469981360353e+01
3.870000000000000000e+02 1.277866070641511520e+01
3.880000000000000000e+02 1.330028775748101388e+01
3.890000000000000000e+02 1.381787106412883936e+01
3.900000000000000000e+02 1.349670292237345492e+01
3.910000000000000000e+02 1.394773316529328788e+01
3.920000000000000000e+02 1.435905957035539338e+01
3.930000000000000000e+02 1.472395519006862230e+01
3.940000000000000000e+02 1.503171300063341320e+01
3.950000000000000000e+02 1.528298872983378054e+01
3.960000000000000000e+02 1.546766633403543523e+01
3.970000000000000000e+02 1.558365939715265469e+01
3.980000000000000000e+02 1.563687646826146072e+01
3.990000000000000000e+02 1.563041012961691045e+01
4.000000000000000000e+02 1.556956149866732453e+01
4.010000000000000000e+02 1.543268904159681476e+01
4.020000000000000000e+02 1.525674119315450028e+01
4.030000000000000000e+02 1.503938465787574863e+01
4.040000000000000000e+02 1.476991770875436139e+01
4.050000000000000000e+02 1.444801697886545533e+01
4.060000000000000000e+02 1.406304996752897551e+01
4.070000000000000000e+02 1.361990286101823067e+01
4.080000000000000000e+02 1.312531836988308775e+01
4.090000000000000000e+02 1.258792876714779041e+01
4.100000000000000000e+02 1.201794071281661047e+01
4.110000000000000000e+02 1.122995240355961144e+01
4.120000000000000000e+02 1.042424652158813991e+01
4.130000000000000000e+02 9.606999707514079390e+00
4.140000000000000000e+02 8.784062902161235087e+00
4.150000000000000000e+02 7.960363984050292885e+00
4.160000000000000000e+02 7.141777230125448739e+00
4.170000000000000000e+02 6.337084975197726955e+00
4.180000000000000000e+02 5.556073219630192739e+00
4.190000000000000000e+02 4.820180908563433952e+00
4.200000000000000000e+02 4.146565086032016900e+00
4.210000000000000000e+02 3.598789236156430427e+00
4.220000000000000000e+02 3.134749771490071613e+00
4.230000000000000000e+02 2.739213635002581970e+00
4.240000000000000000e+02 2.386159446520332850e+00
4.250000000000000000e+02 2.054213461582157674e+00
4.260000000000000000e+02 1.799844915848428872e+00
4.270000000000000000e+02 1.684908014549630240e+00
4.280000000000000000e+02 1.744937633554539902e+00
4.290000000000000000e+02 1.958625203442042162e+00
4.300000000000000000e+02 2.264543326648459587e+00
4.310000000000000000e+02 2.272430393610349597e+00
4.320000000000000000e+02 2.319909433186177150e+00
4.330000000000000000e+02 2.405901764917327323e+00
4.340000000000000000e+02 2.534860658050483995e+00
4.350000000000000000e+02 2.712600779595972345e+00
4.360000000000000000e+02 2.943897573891761876e+00
4.370000000000000000e+02 3.206377492821999464e+00
4.380000000000000000e+02 3.467701191792058157e+00
4.390000000000000000e+02 3.696264959287621998e+00
4.400000000000000000e+02 3.858094421512232142e+00
4.410000000000000000e+02 3.911651419801985607e+00
4.420000000000000000e+02 3.886943086642620226e+00
4.430000000000000000e+02 3.804411614728537838e+00
4.440000000000000000e+02 3.688916495898077574e+00
4.450000000000000000e+02 3.566231451004736375e+00
4.460000000000000000e+02 3.453671131413457829e+00
4.470000000000000000e+02 3.340875066423965922e+00
4.480000000000000000e+02 3.212373228750998955e+00
4.490000000000000000e+02 3.055776092657888299e+00
4.500000000000000000e+02 2.863880595978437249e+00
4.510000000000000000e+02 2.648639366291523523e+00
4.520000000000000000e+02 2.408164142760089721e+00
4.530000000000000000e+02 2.175926937157762975e+00
4.540000000000000000e+02 1.983266795432252483e+00
4.550000000000000000e+02 1.853248477146523632e+00
4.560000000000000000e+02 1.791811592098159212e+00
4.570000000000000000e+02 1.785865793744378260e+00
4.580000000000000000e+02 1.816802827196410286e+00
4.590000000000000000e+02 1.867063652553879072e+00
4.600000000000000000e+02 1.922817344213852309e+00
4.610000000000000000e+02 1.750435803300956605e+00
4.620000000000000000e+02 1.581693775415959680e+00
4.630000000000000000e+02 1.424744671764102577e+00
4.640000000000000000e+02 1.289257184852098392e+00
4.650000000000000000e+02 1.175736663245884772e+00
4.660000000000000000e+02 1.056502231182224527e+00
4.670000000000000000e+02 9.472754596425965179e-01
4.680000000000000000e+02 8.515272837347418466e-01
4.690000000000000000e+02 7.616484552627876825e-01
4.700000000000000000e+02 6.935752142907216644e-01
4.710000000000000000e+02 6.290084488584607447e-01
4.720000000000000000e+02 6.562620820969099489e-01
4.730000000000000000e+02 7.720030845953524956e-01
4.740000000000000000e+02 9.461729293690538389e-01
4.750000000000000000e+02 1.149240466568598240e+00
4.760000000000000000e+02 1.361949800087308260e+00
4.770000000000000000e+02 1.577478314350951205e+00
4.780000000000000000e+02 1.789451485308386491e+00
4.790000000000000000e+02 1.992374995323918041e+00
4.800000000000000000e+02 2.181862809291818195e+00
4.810000000000000000e+02 2.290923063641392421e+00
4.820000000000000000e+02 2.424959176372703862e+00
4.830000000000000000e+02 2.574050892544769820e+00
4.840000000000000000e+02 2.731371351139539883e+00
4.850000000000000000e+02 2.892013153871338726e+00
4.860000000000000000e+02 3.052469605320333734e+00
4.870000000000000000e+02 3.207791627739578377e+00
4.880000000000000000e+02 3.364243730218754003e+00
4.890000000000000000e+02 3.535846570215416929e+00
4.900000000000000000e+02 3.700168697641811999e+00
4.910000000000000000e+02 3.755120678750221597e+00
4.920000000000000000e+02 3.853872765599543282e+00
4.930000000000000000e+02 3.998189747673284611e+00
4.940000000000000000e+02 4.187003370786167800e+00
4.950000000000000000e+02 4.415903408820864406e+00
4.960000000000000000e+02 4.676585937301930507e+00
4.970000000000000000e+02 4.964950706635671729e+00
4.980000000000000000e+02 5.295049229764628329e+00
4.990000000000000000e+02 5.634191145863994166e+00
5.000000000000000000e+02 5.975248218756964214e+00
5.010000000000000000e+02 6.502383986557283002e+00
5.020000000000000000e+02 7.021694469697002283e+00
5.030000000000000000e+02 7.529843302391699744e+00
5.040000000000000000e+02 8.024010409282274381e+00
5.050000000000000000e+02 8.499823956139350045e+00
5.060000000000000000e+02 8.951017159369008880e+00
5.070000000000000000e+02 9.369115118564877775e+00
5.080000000000000000e+02 9.744209842722623804e+00
5.090000000000000000e+02 1.006416978442805998e+01
5.100000000000000000e+02 1.031783007114453277e+01
5.110000000000000000e+02 1.025799250925476791e+01
5.120000000000000000e+02 1.014478670276577965e+01
5.130000000000000000e+02 9.973368308784193559e+00
5.140000000000000000e+02 9.763041137754745691e+00
5.150000000000000000e+02 9.533035813596965724e+00
5.160000000000000000e+02 9.290966696564055383e+00
5.170000000000000000e+02 9.032724471042703485e+00
5.180000000000000000e+02 8.754329560951367384e+00
5.190000000000000000e+02 8.469405153140030507e+00
5.200000000000000000e+02 8.194054317724543068e+00
5.210000000000000000e+02 7.725867529266995604e+00
5.220000000000000000e+02 7.276554344930524110e+00
5.230000000000000000e+02 6.851169037792737448e+00
5.240000000000000000e+02 6.446784754486062141e+00
5.250000000000000000e+02 6.064677920462226979e+00
5.260000000000000000e+02 5.708292969722613464e+00
5.270000000000000000e+02 5.373433998375467091e+00
5.280000000000000000e+02 5.069504896265966565e+00
5.290000000000000000e+02 4.800566233734310906e+00
5.300000000000000000e+02 4.564279701178155513e+00
5.310000000000000000e+02 4.170541050606577649e+00
5.320000000000000000e+02 3.817718370423669239e+00
5.330000000000000000e+02 3.514124770250042662e+00
5.340000000000000000e+02 3.278461896204796666e+00
5.350000000000000000e+02 3.126858457461860308e+00
5.360000000000000000e+02 3.066854360056693984e+00
5.370000000000000000e+02 3.099206689347048904e+00
5.380000000000000000e+02 3.216906597000884993e+00
5.390000000000000000e+02 3.398402300742500159e+00
5.400000000000000000e+02 3.579683707827991057e+00
5.410000000000000000e+02 3.767733203592220637e+00
5.420000000000000000e+02 4.007591373086821562e+00
5.430000000000000000e+02 4.289513673224013779e+00
5.440000000000000000e+02 4.589551093936714565e+00
5.450000000000000000e+02 4.892086965399763621e+00
5.460000000000000000e+02 5.183078260617318023e+00
5.470000000000000000e+02 5.479850102839608716e+00
5.480000000000000000e+02 5.780535094573397537e+00
5.490000000000000000e+02 6.082807201610685333e+00
5.500000000000000000e+02 6.386691066714290876e+00
5.510000000000000000e+02 6.714264887554776351e+00
5.520000000000000000e+02 7.055050069953764158e+00
5.530000000000000000e+02 7.402756906574651907e+00
5.540000000000000000e+02 7.749750801721669191e+00
5.550000000000000000e+02 8.093828167278157792e+00
5.560000000000000000e+02 8.436985361994766563e+00
5.570000000000000000e+02 8.777500687269649049e+00
5.580000000000000000e+02 9.103318735744398538e+00
5.590000000000000000e+02 9.412911762130502069e+00
5.600000000000000000e+02 9.709444035177606125e+00
5.610000000000000000e+02 9.847993450722379194e+00
5.620000000000000000e+02 9.973727071029117042e+00
5.630000000000000000e+02 1.011710532210320679e+01
5.640000000000000000e+02 1.030812729816137896e+01
5.650000000000000000e+02 1.057176684136856082e+01
5.660000000000000000e+02 1.090397197658301920e+01
5.670000000000000000e+02 1.129078701469008905e+01
5.680000000000000000e+02 1.172166215336559603e+01
5.690000000000000000e+02 1.218736017656351223e+01
5.700000000000000000e+02 1.268104965660375605e+01
5.710000000000000000e+02 1.301164373094722038e+01
5.720000000000000000e+02 1.332805081008655179e+01
5.730000000000000000e+02 1.361900121662806740e+01
5.740000000000000000e+02 1.387050101221975140e+01
5.750000000000000000e+02 1.407662155495525980e+01
5.760000000000000000e+02 1.421546999649731191e+01
5.770000000000000000e+02 1.426509195606023006e+01
5.780000000000000000e+02 1.424648238783501597e+01
5.790000000000000000e+02 1.408631141421242994e+01
5.800000000000000000e+02 1.375186988765436169e+01
5.810000000000000000e+02 1.331981277686990062e+01
5.820000000000000000e+02 1.279257461444236021e+01
5.830000000000000000e+02 1.216467201573727230e+01
5.840000000000000000e+02 1.144543166058382688e+01
5.850000000000000000e+02 1.066728306093895107e+01
5.860000000000000000e+02 9.857479235803850770e+00
5.870000000000000000e+02 9.035539143126682049e+00
5.880000000000000000e+02 8.212711157328683953e+00
5.890000000000000000e+02 7.423062630070880630e+00
5.900000000000000000e+02 6.645274579079082145e+00
5.910000000000000000e+02 5.444250949038394793e+00
5.920000000000000000e+02 4.216038836996824912e+00
5.930000000000000000e+02 2.981243652695119373e+00
5.940000000000000000e+02 1.814017918517147887e+00
5.950000000000000000e+02 8.893784892835362443e-01
5.960000000000000000e+02 8.963056874912962435e-01
5.970000000000000000e+02 1.704169392833856822e+00
5.980000000000000000e+02 2.629496862513206246e+00
5.990000000000000000e+02 3.606357823259726203e+00
6.000000000000000000e+02 4.674462616515908664e+00
6.010000000000000000e+02 5.879985174986823715e+00
6.020000000000000000e+02 7.119196065278345031e+00
6.030000000000000000e+02 8.381494064198228955e+00
6.040000000000000000e+02 9.578797778026171272e+00
6.050000000000000000e+02 1.063756892781780472e+01
6.060000000000000000e+02 1.161941544355795841e+01
6.070000000000000000e+02 1.250032963807321096e+01
6.080000000000000000e+02 1.327485335945996958e+01
6.090000000000000000e+02 1.390430967489766090e+01
6.100000000000000000e+02 1.448820651690118311e+01
6.110000000000000000e+02 1.526708600630250778e+01
6.120000000000000000e+02 1.599756128770455987e+01
6.130000000000000000e+02 1.668054028680217016e+01
6.140000000000000000e+02 1.729872879216254944e+01
6.150000000000000000e+02 1.780670703154152434e+01
6.160000000000000000e+02 1.831106017428237465e+01
6.170000000000000000e+02 1.880348529015792280e+01
6.180000000000000000e+02 1.926455894102623034e+01
6.190000000000000000e+02 1.974034863637769632e+01
6.200000000000000000e+02 2.018901607637059925e+01
6.210000000000000000e+02 2.070208380837776829e+01
6.220000000000000000e+02 2.113492340738295283e+01
6.230000000000000000e+02 2.148931927811298337e+01
6.240000000000000000e+02 2.176721673193216589e+01
6.250000000000000000e+02 2.196975464512928511e+01
6.260000000000000000e+02 2.211859332221639463e+01
6.270000000000000000e+02 2.225592448428982806e+01
6.280000000000000000e+02 2.238443539771147428e+01
6.290000000000000000e+02 2.251323195425107926e+01
6.300000000000000000e+02 2.261359581800237351e+01
6.310000000000000000e+02 2.224735326668495006e+01
6.320000000000000000e+02 2.183807024857186718e+01
6.330000000000000000e+02 2.135607665003161770e+01
6.340000000000000000e+02 2.079683478769025484e+01
6.350000000000000000e+02 2.021460038719102670e+01
6.360000000000000000e+02 1.949818508110626425e+01
6.370000000000000000e+02 1.877707188750033751e+01
6.380000000000000000e+02 1.806848533272189883e+01
6.390000000000000000e+02 1.737288904407738244e+01
6.400000000000000000e+02 1.669028320559030121e+01
6.410000000000000000e+02 1.624717946444132011e+01
6.420000000000000000e+02 1.588306448643848690e+01
6.430000000000000000e+02 1.558869794768711614e+01
6.440000000000000000e+02 1.536591091025634626e+01
6.450000000000000000e+02 1.517427720340113062e+01
6.460000000000000000e+02 1.500875447164274945e+01
6.470000000000000000e+02 1.487302780113508760e+01
6.480000000000000000e+02 1.475309787219962843e+01
6.490000000000000000e+02 1.463979483458901498e+01
6.500000000000000000e+02 1.453330410830022146e+01
6.510000000000000000e+02 1.345985609548677786e+01
6.520000000000000000e+02 1.225038388953300128e+01
6.530000000000000000e+02 1.117438448321474453e+01
6.540000000000000000e+02 1.046112975965787406e+01
6.550000000000000000e+02 1.017373773833324968e+01
6.560000000000000000e+02 9.894270514417767615e+00
6.570000000000000000e+02 9.436191262426957493e+00
6.580000000000000000e+02 9.041765373239760706e+00
6.590000000000000000e+02 8.680031378867255398e+00
6.600000000000000000e+02 8.324543978351387707e+00
6.610000000000000000e+02 8.018793849120125827e+00
6.620000000000000000e+02 7.733653870325527535e+00
6.630000000000000000e+02 7.471846545319556832e+00
6.640000000000000000e+02 7.232247118719547174e+00
6.650000000000000000e+02 7.016974504270184987e+00
6.660000000000000000e+02 6.814603315791132765e+00
6.670000000000000000e+02 6.615124071958629948e+00
6.680000000000000000e+02 6.404561805036262712e+00
6.690000000000000000e+02 6.181030981543347735e+00
6.700000000000000000e+02 5.942419851279291620e+00
6.710000000000000000e+02 5.741449322582239390e+00
6.720000000000000000e+02 5.538208080141362899e+00
6.730000000000000000e+02 5.332809059031887067e+00
6.740000000000000000e+02 5.122377186464960985e+00
6.750000000000000000e+02 4.907796109953834751e+00
6.760000000000000000e+02 4.687040597247599472e+00
6.770000000000000000e+02 4.456090981511303895e+00
6.780000000000000000e+02 4.215721938867614149e+00
6.790000000000000000e+02 3.981419855919515527e+00
6.800000000000000000e+02 3.750961945659863073e+00
6.810000000000000000e+02 3.558430786550479397e+00
6.820000000000000000e+02 3.380933053104095976e+00
6.830000000000000000e+02 3.220324673911118651e+00
6.840000000000000000e+02 3.066290388030358027e+00
6.850000000000000000e+02 2.914628081772421275e+00
6.860000000000000000e+02 2.762953176431458324e+00
6.870000000000000000e+02 2.609857096926503139e+00
6.880000000000000000e+02 2.449889810310163618e+00
6.890000000000000000e+02 2.280134962575750990e+00
6.900000000000000000e+02 2.112337831575039182e+00
6.910000000000000000e+02 1.985815841297747575e+00
6.920000000000000000e+02 1.864990349745372145e+00
6.930000000000000000e+02 1.749352124873355452e+00
6.940000000000000000e+02 1.638440323649204222e+00
6.950000000000000000e+02 1.531855192911758756e+00
6.960000000000000000e+02 1.428677054006225688e+00
6.970000000000000000e+02 1.329285154901844512e+00
6.980000000000000000e+02 1.056201531408608174e+00
6.990000000000000000e+02 7.774866785332368302e-01


==> figures/patches/with_diag/TEXTYELL/de.csv <==
illuminant,Ours XYZ,Ours XYZU,Hullin XYZ,Hullin XYZU
A,1.7438292005323368,1.876553613595576,13.048643118012118,13.674296459835517
B,1.3094231980337827,1.0705953636741055,7.61875260744557,7.956186049003135
C,1.5894162868301136,1.1534763249147695,9.081962999493514,8.991420890760214
D50,1.5637545466998048,1.0443381656449588,7.713573091022108,7.889340786692461
D55,1.8747137958814888,1.0707914006564694,8.316894831828092,8.238903607873597
D60,2.189840087793492,1.1218293356911484,8.902435013857396,8.604892822106743
D65,2.4804106288053758,1.1756096885654435,9.410358679534689,8.926242726108029
D75,2.967166225010729,1.2685280934045207,10.183327806349315,9.409653373833072
E,5.209536674204634,1.0458900159364457,8.28534174539483,7.886632231709378
FL1,1.0022552566556269,0.7812356981016249,9.698990105435282,9.47481587942727
FL2,1.0246415560535391,0.7795402608512301,7.418012760067882,7.794540598974581
FL3,1.034195318032808,0.8102265236591208,8.50824249264591,9.090429897637756
FL4,0.987523869234325,0.7935092116994187,11.232697320813424,11.800686177287782
FL5,1.0150062135898108,0.7839438831064425,9.969537338028575,9.675077393215773
FL6,1.0545896676253996,0.8205086969851678,7.24789622187514,7.550468725472539
FL7,1.0890431461247014,0.8584687129093334,9.359885186973221,9.21568872679845
FL8,0.8851904832836751,0.8775838801988709,7.890313549712453,8.073405567756517
FL9,0.7553690440182459,0.7427505135011692,7.743452132750682,8.215290135141256
FL10,0.4217576324829748,0.36058941563822455,7.9275741124140335,8.078452704857908
FL11,0.4761254677372079,0.395312031485839,7.813893319345022,8.281163457644336
FL12,0.5754737928798549,0.49913209887340615,11.320244907147538,11.845978201134068
HP1,1.5245268395015819,1.524991787354849,22.04234702458538,22.205818660349948
HP2,1.539050130139983,1.5546912627736715,16.27514261494704,16.584035649283543
HP3,0.8132960214512611,0.6539956312850383,10.021029176247119,10.613466123813327
HP4,1.985989787127367,1.4876205530394078,7.168601720876064,7.690198641221159
HP5,0.9860350791274727,0.8248462524469292,7.7803453004903185,8.342635704980655
LED-B1,1.4915255258857256,1.4338082853035239,14.648988690002865,14.936111950094455
LED-B2,1.3762293955320064,1.2947070308083688,12.684202809870515,13.014707401350762
LED-B3,1.2059470467507298,1.0857360058015677,8.586356350973386,8.968041665003263
LED-B4,0.9301645242124242,0.7544954599619558,8.315003598871485,8.530165686244212
LED-B5,1.035742892917088,0.8498209301630794,9.242988525323911,9.312439355984628
LED-BH1,1.1944358145297955,1.1551646858697155,13.691987554849158,14.039315459210577
LED-RGB1,3.6553707985773856,3.6351874088594696,14.751801018619457,15.028658994374203
LED-V1,1.6497538049565819,1.560396211958942,13.417518921375724,14.158883797461886
LED-V2,1.6993050264800558,1.414837061190555,7.276882958995842,7.819728998728418


==> figures/patches/with_diag/TEXTYELL/mono_hullin_3.txt <==
3.000000000000000000e+02 3.437896941141512741e+01
3.010000000000000000e+02 3.431664946187281373e+01
3.020000000000000000e+02 3.426095790773583616e+01
3.030000000000000000e+02 3.421247984912179163e+01
3.040000000000000000e+02 3.417184503286261332e+01
3.050000000000000000e+02 3.413946764753237062e+01
3.060000000000000000e+02 3.410620591252909861e+01
3.070000000000000000e+02 3.406826275574742624e+01
3.080000000000000000e+02 3.400822387755496123e+01
3.090000000000000000e+02 3.393009259224291441e+01
3.100000000000000000e+02 3.381903723110000470e+01
3.110000000000000000e+02 3.377772554382781323e+01
3.120000000000000000e+02 3.372423475137945559e+01
3.130000000000000000e+02 3.364476542357730438e+01
3.140000000000000000e+02 3.354335501140251807e+01
3.150000000000000000e+02 3.342448917361502936e+01
3.160000000000000000e+02 3.331150029777995059e+01
3.170000000000000000e+02 3.320798604334674309e+01
3.180000000000000000e+02 3.311373305527096278e+01
3.190000000000000000e+02 3.302827990368134436e+01
3.200000000000000000e+02 3.295098434038771273e+01
3.210000000000000000e+02 3.249441426143492606e+01
3.220000000000000000e+02 3.203614177363373727e+01
3.230000000000000000e+02 3.157743749887537987e+01
3.240000000000000000e+02 3.111738816475895320e+01
3.250000000000000000e+02 3.064067265896191827e+01
3.260000000000000000e+02 3.014190061985978275e+01
3.270000000000000000e+02 2.961458488699381064e+01
3.280000000000000000e+02 2.905267619266112078e+01
3.290000000000000000e+02 2.844892520933335334e+01
3.300000000000000000e+02 2.781523315588606948e+01
3.310000000000000000e+02 2.768584849183002561e+01
3.320000000000000000e+02 2.755537374913820159e+01
3.330000000000000000e+02 2.742418358904590292e+01
3.340000000000000000e+02 2.729239451825689500e+01
3.350000000000000000e+02 2.716009188442899358e+01
3.360000000000000000e+02 2.702727418843602791e+01
3.370000000000000000e+02 2.689390313195272952e+01
3.380000000000000000e+02 2.676013148427947996e+01
3.390000000000000000e+02 2.662589206320259194e+01
3.400000000000000000e+02 2.649125922299655045e+01
3.410000000000000000e+02 2.668069609429142375e+01
3.420000000000000000e+02 2.686455402812981674e+01
3.430000000000000000e+02 2.704340814284550731e+01
3.440000000000000000e+02 2.721790365079969121e+01
3.450000000000000000e+02 2.738847386690584074e+01
3.460000000000000000e+02 2.755565129756006471e+01
3.470000000000000000e+02 2.771973474620122957e+01
3.480000000000000000e+02 2.788091278151081198e+01
3.490000000000000000e+02 2.803939803361062033e+01
3.500000000000000000e+02 2.819532401176256897e+01
3.510000000000000000e+02 2.879258112255290314e+01
3.520000000000000000e+02 2.937705144909392629e+01
3.530000000000000000e+02 2.994821210513648069e+01
3.540000000000000000e+02 3.050592420949464767e+01
3.550000000000000000e+02 3.105043500600473294e+01
3.560000000000000000e+02 3.158265984757892753e+01
3.570000000000000000e+02 3.210461278537756868e+01
3.580000000000000000e+02 3.260947204430988222e+01
3.590000000000000000e+02 3.309370547951658637e+01
3.600000000000000000e+02 3.356601903791570862e+01
3.610000000000000000e+02 3.438672063006266910e+01
3.620000000000000000e+02 3.517767105817313222e+01
3.630000000000000000e+02 3.594113102281789196e+01
3.640000000000000000e+02 3.667916549116292657e+01
3.650000000000000000e+02 3.739350177997184943e+01
3.660000000000000000e+02 3.808518290318904320e+01
3.670000000000000000e+02 3.875817378365096033e+01
3.680000000000000000e+02 3.941684576825421260e+01
3.690000000000000000e+02 4.006219342345483625e+01
3.700000000000000000e+02 4.069515264038673763e+01
3.710000000000000000e+02 4.114811106948346975e+01
3.720000000000000000e+02 4.159809439982564783e+01
3.730000000000000000e+02 4.204498271037485324e+01
3.740000000000000000e+02 4.248865941203989394e+01
3.750000000000000000e+02 4.292934166948280961e+01
3.760000000000000000e+02 4.336728026460720287e+01
3.770000000000000000e+02 4.380270068543511286e+01
3.780000000000000000e+02 4.423564801402254432e+01
3.790000000000000000e+02 4.466611837980995858e+01
3.800000000000000000e+02 4.509411678743663288e+01
3.810000000000000000e+02 4.526801082879626392e+01
3.820000000000000000e+02 4.544085293403642822e+01
3.830000000000000000e+02 4.561266288751498621e+01
3.840000000000000000e+02 4.578346013317042207e+01
3.850000000000000000e+02 4.595326376044751981e+01
3.860000000000000000e+02 4.612209212392918545e+01
3.870000000000000000e+02 4.628996400542875023e+01
3.880000000000000000e+02 4.645689742238285902e+01
3.890000000000000000e+02 4.662291002864783707e+01
3.900000000000000000e+02 4.125389471500256633e+01
3.910000000000000000e+02 4.033013353748675911e+01
3.920000000000000000e+02 3.922321533976345620e+01
3.930000000000000000e+02 3.793382724503526049e+01
3.940000000000000000e+02 3.666359383361508151e+01
3.950000000000000000e+02 3.546709332107466395e+01
3.960000000000000000e+02 3.434519987652633688e+01
3.970000000000000000e+02 3.319761305100178106e+01
3.980000000000000000e+02 3.199710804575851597e+01
3.990000000000000000e+02 3.074054442849748625e+01
4.000000000000000000e+02 2.942434910740092491e+01
4.010000000000000000e+02 2.802479348980906337e+01
4.020000000000000000e+02 2.656530465079252679e+01
4.030000000000000000e+02 2.504890260957298409e+01
4.040000000000000000e+02 2.348040873050775090e+01
4.050000000000000000e+02 2.186721237076315916e+01
4.060000000000000000e+02 2.021946013370218509e+01
4.070000000000000000e+02 1.855209907376296030e+01
4.080000000000000000e+02 1.688561476547056728e+01
4.090000000000000000e+02 1.524778200914067661e+01
4.100000000000000000e+02 1.367795059623313669e+01
4.110000000000000000e+02 1.212300354609089759e+01
4.120000000000000000e+02 1.080376663576433849e+01
4.130000000000000000e+02 9.837353840955083584e+00
4.140000000000000000e+02 9.319635414037684029e+00
4.150000000000000000e+02 9.273112681979363003e+00
4.160000000000000000e+02 9.637243185808936019e+00
4.170000000000000000e+02 1.029897531842103575e+01
4.180000000000000000e+02 1.113519538360807282e+01
4.190000000000000000e+02 1.204627052368478601e+01
4.200000000000000000e+02 1.295797308615691179e+01
4.210000000000000000e+02 1.372613195270904818e+01
4.220000000000000000e+02 1.443440962415776596e+01
4.230000000000000000e+02 1.509313036007431741e+01
4.240000000000000000e+02 1.572020119417376627e+01
4.250000000000000000e+02 1.633727014628350460e+01
4.260000000000000000e+02 1.696402102631219577e+01
4.270000000000000000e+02 1.759167097976104799e+01
4.280000000000000000e+02 1.820354842740012202e+01
4.290000000000000000e+02 1.878264416390307190e+01
4.300000000000000000e+02 1.931176275155877775e+01
4.310000000000000000e+02 1.957948015960152688e+01
4.320000000000000000e+02 1.980496342724759984e+01
4.330000000000000000e+02 2.000298064959802957e+01
4.340000000000000000e+02 2.019022920205244276e+01
4.350000000000000000e+02 2.038381941768540173e+01
4.360000000000000000e+02 2.059402886412857114e+01
4.370000000000000000e+02 2.080074788692295229e+01
4.380000000000000000e+02 2.097545245134125125e+01
4.390000000000000000e+02 2.108918154465755279e+01
4.400000000000000000e+02 2.111257169882169649e+01
4.410000000000000000e+02 2.129766902409964047e+01
4.420000000000000000e+02 2.138548913672566698e+01
4.430000000000000000e+02 2.140241490552577019e+01
4.440000000000000000e+02 2.137492504839014273e+01
4.450000000000000000e+02 2.132950308178673282e+01
4.460000000000000000e+02 2.128475340960569540e+01
4.470000000000000000e+02 2.122817774164539628e+01
4.480000000000000000e+02 2.113961892208345361e+01
4.490000000000000000e+02 2.099913454533177415e+01
4.500000000000000000e+02 2.078711672092123308e+01
4.510000000000000000e+02 2.043773261685544540e+01
4.520000000000000000e+02 2.002254155860638818e+01
4.530000000000000000e+02 1.956762935554006333e+01
4.540000000000000000e+02 1.909880538052881249e+01
4.550000000000000000e+02 1.864140547497785150e+01
4.560000000000000000e+02 1.821654888782234494e+01
4.570000000000000000e+02 1.783057902310856591e+01
4.580000000000000000e+02 1.748625857855009258e+01
4.590000000000000000e+02 1.718642667903250398e+01
4.600000000000000000e+02 1.693404218549970253e+01
4.610000000000000000e+02 1.686602117704993375e+01
4.620000000000000000e+02 1.682365052354628432e+01
4.630000000000000000e+02 1.678638210071157744e+01
4.640000000000000000e+02 1.673293655977576577e+01
4.650000000000000000e+02 1.665283395209102579e+01
4.660000000000000000e+02 1.652513877394234498e+01
4.670000000000000000e+02 1.634024625944155673e+01
4.680000000000000000e+02 1.610137464626970427e+01
4.690000000000000000e+02 1.581004655879657328e+01
4.700000000000000000e+02 1.547049987421671524e+01
4.710000000000000000e+02 1.518369080304931451e+01
4.720000000000000000e+02 1.485985445571904684e+01
4.730000000000000000e+02 1.451253826315499040e+01
4.740000000000000000e+02 1.415665399864806950e+01
4.750000000000000000e+02 1.380841852923831858e+01
4.760000000000000000e+02 1.348510561653753825e+01
4.770000000000000000e+02 1.320474064363201094e+01
4.780000000000000000e+02 1.298361850174921095e+01
4.790000000000000000e+02 1.284314301442225492e+01
4.800000000000000000e+02 1.279968098941911236e+01
4.810000000000000000e+02 1.303596580773608515e+01
4.820000000000000000e+02 1.331552891501396374e+01
4.830000000000000000e+02 1.363471972195357829e+01
4.840000000000000000e+02 1.399102833999473461e+01
4.850000000000000000e+02 1.438194660347906328e+01
4.860000000000000000e+02 1.480706090974710065e+01
4.870000000000000000e+02 1.526710128412674372e+01
4.880000000000000000e+02 1.576051993927825734e+01
4.890000000000000000e+02 1.628337182254927740e+01
4.900000000000000000e+02 1.683044061506774369e+01
4.910000000000000000e+02 1.765712223971035755e+01
4.920000000000000000e+02 1.850262524791633467e+01
4.930000000000000000e+02 1.937134021347575796e+01
4.940000000000000000e+02 2.025067542281936639e+01
4.950000000000000000e+02 2.113659762431829137e+01
4.960000000000000000e+02 2.202640644540070625e+01
4.970000000000000000e+02 2.291864168041008298e+01
4.980000000000000000e+02 2.381185096469296525e+01
4.990000000000000000e+02 2.470460558646256644e+01
5.000000000000000000e+02 2.559537272300514843e+01
5.010000000000000000e+02 2.642238720817673325e+01
5.020000000000000000e+02 2.723780892435033962e+01
5.030000000000000000e+02 2.803667388874892197e+01
5.040000000000000000e+02 2.881347734959985019e+01
5.050000000000000000e+02 2.956198808924180099e+01
5.060000000000000000e+02 3.027504398666356167e+01
5.070000000000000000e+02 3.094346541292254926e+01
5.080000000000000000e+02 3.155882508854234203e+01
5.090000000000000000e+02 3.212771194636613359e+01
5.100000000000000000e+02 3.263362025074212625e+01
5.110000000000000000e+02 3.289505343965925022e+01
5.120000000000000000e+02 3.311046055741587679e+01
5.130000000000000000e+02 3.328408928822287294e+01
5.140000000000000000e+02 3.342143790353549093e+01
5.150000000000000000e+02 3.352771150203722783e+01
5.160000000000000000e+02 3.360885821030849030e+01
5.170000000000000000e+02 3.366471708374046301e+01
5.180000000000000000e+02 3.369401354046612340e+01
5.190000000000000000e+02 3.369422649129893443e+01
5.200000000000000000e+02 3.366324686842582281e+01
5.210000000000000000e+02 3.350294405742720727e+01
5.220000000000000000e+02 3.332652695583485780e+01
5.230000000000000000e+02 3.314553598119515243e+01
5.240000000000000000e+02 3.295636330321191565e+01
5.250000000000000000e+02 3.276084594797781335e+01
5.260000000000000000e+02 3.256065764737691381e+01
5.270000000000000000e+02 3.235718153739531289e+01
5.280000000000000000e+02 3.215144598573164103e+01
5.290000000000000000e+02 3.194400154664444358e+01
5.300000000000000000e+02 3.173530988268161934e+01
5.310000000000000000e+02 3.145924341216304754e+01
5.320000000000000000e+02 3.116964263366124754e+01
5.330000000000000000e+02 3.086805152455764656e+01
5.340000000000000000e+02 3.055631217873478533e+01
5.350000000000000000e+02 3.023342290646706587e+01
5.360000000000000000e+02 2.989779453995297587e+01
5.370000000000000000e+02 2.954996639398084568e+01
5.380000000000000000e+02 2.919052903983474323e+01
5.390000000000000000e+02 2.881976208052009625e+01
5.400000000000000000e+02 2.843885688336208162e+01
5.410000000000000000e+02 2.809667339092638372e+01
5.420000000000000000e+02 2.772953775818822919e+01
5.430000000000000000e+02 2.734578900044500216e+01
5.440000000000000000e+02 2.694816188959251946e+01
5.450000000000000000e+02 2.653670568397475904e+01
5.460000000000000000e+02 2.611166692119221011e+01
5.470000000000000000e+02 2.567342891440148023e+01
5.480000000000000000e+02 2.522203180914753418e+01
5.490000000000000000e+02 2.475732017277980646e+01
5.500000000000000000e+02 2.427991238516959882e+01
5.510000000000000000e+02 2.370389215650867953e+01
5.520000000000000000e+02 2.308382518959410845e+01
5.530000000000000000e+02 2.243141050535006897e+01
5.540000000000000000e+02 2.174793359638868395e+01
5.550000000000000000e+02 2.102955157858252733e+01
5.560000000000000000e+02 2.027777729922816263e+01
5.570000000000000000e+02 1.951052666168272509e+01
5.580000000000000000e+02 1.873827122396212630e+01
5.590000000000000000e+02 1.796277363968016161e+01
5.600000000000000000e+02 1.719993019301547577e+01
5.610000000000000000e+02 1.642460877805845243e+01
5.620000000000000000e+02 1.561972612309596364e+01
5.630000000000000000e+02 1.479303113338293052e+01
5.640000000000000000e+02 1.393589152278054932e+01
5.650000000000000000e+02 1.304418413920114261e+01
5.660000000000000000e+02 1.211640421697445547e+01
5.670000000000000000e+02 1.116374117293575630e+01
5.680000000000000000e+02 1.020306781226460835e+01
5.690000000000000000e+02 9.256974920066124213e+00
5.700000000000000000e+02 8.352912216796523737e+00
5.710000000000000000e+02 7.679904985778657434e+00
5.720000000000000000e+02 7.111130736788588536e+00
5.730000000000000000e+02 6.734449179635980443e+00
5.740000000000000000e+02 6.602321386501593281e+00
5.750000000000000000e+02 6.742201015830795896e+00
5.760000000000000000e+02 7.145666786591093000e+00
5.770000000000000000e+02 7.777785253094795515e+00
5.780000000000000000e+02 8.590468165618279528e+00
5.790000000000000000e+02 9.538462491579903002e+00
5.800000000000000000e+02 1.059370421650958427e+01
5.810000000000000000e+02 1.176493830590533385e+01
5.820000000000000000e+02 1.301186634867200809e+01
5.830000000000000000e+02 1.430017390112007902e+01
5.840000000000000000e+02 1.560010964539172384e+01
5.850000000000000000e+02 1.689140676809176256e+01
5.860000000000000000e+02 1.815809569409902835e+01
5.870000000000000000e+02 1.939984748328218700e+01
5.880000000000000000e+02 2.062159802458054614e+01
5.890000000000000000e+02 2.182862959796559466e+01
5.900000000000000000e+02 2.302592331796652658e+01
5.910000000000000000e+02 2.414159389826210145e+01
5.920000000000000000e+02 2.524232766361442515e+01
5.930000000000000000e+02 2.630818727013390301e+01
5.940000000000000000e+02 2.733415260301128313e+01
5.950000000000000000e+02 2.831750854179575327e+01
5.960000000000000000e+02 2.925904697273645994e+01
5.970000000000000000e+02 3.019494121659355557e+01
5.980000000000000000e+02 3.109146192331945358e+01
5.990000000000000000e+02 3.193688790829764201e+01
6.000000000000000000e+02 3.275317434968625463e+01
6.010000000000000000e+02 3.352116360440152221e+01
6.020000000000000000e+02 3.427361256306810589e+01
6.030000000000000000e+02 3.500045889982160929e+01
6.040000000000000000e+02 3.571816479916641640e+01
6.050000000000000000e+02 3.640021506593502210e+01
6.060000000000000000e+02 3.705182816013255120e+01
6.070000000000000000e+02 3.766668870217074527e+01
6.080000000000000000e+02 3.824412371134257427e+01
6.090000000000000000e+02 3.878556201492759214e+01
6.100000000000000000e+02 3.927574310643154831e+01
6.110000000000000000e+02 3.973696992351561619e+01
6.120000000000000000e+02 4.016928541017985310e+01
6.130000000000000000e+02 4.057342538962848977e+01
6.140000000000000000e+02 4.095007900146514146e+01
6.150000000000000000e+02 4.130009122178669401e+01
6.160000000000000000e+02 4.162288884501000297e+01
6.170000000000000000e+02 4.192417282513186905e+01
6.180000000000000000e+02 4.220489624848043064e+01
6.190000000000000000e+02 4.246753484316074889e+01
6.200000000000000000e+02 4.271344151591580385e+01
6.210000000000000000e+02 4.295191894281105505e+01
6.220000000000000000e+02 4.317066663573137930e+01
6.230000000000000000e+02 4.337199023352078342e+01
6.240000000000000000e+02 4.355707947898233812e+01
6.250000000000000000e+02 4.372760257093965919e+01
6.260000000000000000e+02 4.398297133528060243e+01
6.270000000000000000e+02 4.425811193557973411e+01
6.280000000000000000e+02 4.450767307140758788e+01
6.290000000000000000e+02 4.473976344217571466e+01
6.300000000000000000e+02 4.496016196251650854e+01
6.310000000000000000e+02 4.500376502657799449e+01
6.320000000000000000e+02 4.503384974467910951e+01
6.330000000000000000e+02 4.504905932749030484e+01
6.340000000000000000e+02 4.504607067866401593e+01
6.350000000000000000e+02 4.502000420545857651e+01
6.360000000000000000e+02 4.496386797144012348e+01
6.370000000000000000e+02 4.487196760229834780e+01
6.380000000000000000e+02 4.474404760290572369e+01
6.390000000000000000e+02 4.458711550397939760e+01
6.400000000000000000e+02 4.441283408665666599e+01
6.410000000000000000e+02 4.403939081808273670e+01
6.420000000000000000e+02 4.366107992115652792e+01
6.430000000000000000e+02 4.327542954658575525e+01
6.440000000000000000e+02 4.287737882616679030e+01
6.450000000000000000e+02 4.246026512752913362e+01
6.460000000000000000e+02 4.207333462397299684e+01
6.470000000000000000e+02 4.169904968253951694e+01
6.480000000000000000e+02 4.137265739574195322e+01
6.490000000000000000e+02 4.105736885097432776e+01
6.500000000000000000e+02 4.075585590463327890e+01
6.510000000000000000e+02 4.042317733227821464e+01
6.520000000000000000e+02 4.008669863777939213e+01
6.530000000000000000e+02 3.974662252723897637e+01
6.540000000000000000e+02 3.939713521159082177e+01
6.550000000000000000e+02 3.903177550407481533e+01
6.560000000000000000e+02 3.864234596271416677e+01
6.570000000000000000e+02 3.823113997354320759e+01
6.580000000000000000e+02 3.779843774830776226e+01
6.590000000000000000e+02 3.734437127301463732e+01
6.600000000000000000e+02 3.686651624044348097e+01
6.610000000000000000e+02 3.649365830231496943e+01
6.620000000000000000e+02 3.611676003357248987e+01
6.630000000000000000e+02 3.573850832293928192e+01
6.640000000000000000e+02 3.535880200269636475e+01
6.650000000000000000e+02 3.497986762326965504e+01
6.660000000000000000e+02 3.461896748809617463e+01
6.670000000000000000e+02 3.427960676321542621e+01
6.680000000000000000e+02 3.396854666132811218e+01
6.690000000000000000e+02 3.368613588118637381e+01
6.700000000000000000e+02 3.339768217837591635e+01
6.710000000000000000e+02 3.296020842482770519e+01
6.720000000000000000e+02 3.252083187073281323e+01
6.730000000000000000e+02 3.208026482620686437e+01
6.740000000000000000e+02 3.163632326344634649e+01
6.750000000000000000e+02 3.117738547086198153e+01
6.760000000000000000e+02 3.069647931372631788e+01
6.770000000000000000e+02 3.019978147031979177e+01
6.780000000000000000e+02 2.968954725534959493e+01
6.790000000000000000e+02 2.916737676220982323e+01
6.800000000000000000e+02 2.864620727341310769e+01
6.810000000000000000e+02 2.822614616253912345e+01
6.820000000000000000e+02 2.777112076261094131e+01
6.830000000000000000e+02 2.723256480585187589e+01
6.840000000000000000e+02 2.659766787219126272e+01
6.850000000000000000e+02 2.590914917183556554e+01
6.860000000000000000e+02 2.521605905385472468e+01
6.870000000000000000e+02 2.452967002048432477e+01
6.880000000000000000e+02 2.384861194347515223e+01
6.890000000000000000e+02 2.316182501194985832e+01
6.900000000000000000e+02 2.245206667442454318e+01
6.910000000000000000e+02 2.206357495176068184e+01
6.920000000000000000e+02 2.161755658120856438e+01
6.930000000000000000e+02 2.110894156798908128e+01
6.940000000000000000e+02 2.062899964643450090e+01
6.950000000000000000e+02 2.013954040629526077e+01
6.960000000000000000e+02 1.957123533109684743e+01
6.970000000000000000e+02 1.889789501967439378e+01
6.980000000000000000e+02 1.807142846340204656e+01
6.990000000000000000e+02 1.721773346174406782e+01


==> figures/patches/with_diag/TEXTYELL/mono_hullin_4.txt <==
3.000000000000000000e+02 1.098705069235968779e+01
3.010000000000000000e+02 1.093887187986385356e+01
3.020000000000000000e+02 1.089742664583742204e+01
3.030000000000000000e+02 1.086363992542198176e+01
3.040000000000000000e+02 1.083856644391883606e+01
3.050000000000000000e+02 1.082351120151735913e+01
3.060000000000000000e+02 1.082230221061724329e+01
3.070000000000000000e+02 1.083478591025551907e+01
3.080000000000000000e+02 1.086635545652110757e+01
3.090000000000000000e+02 1.090998110944859789e+01
3.100000000000000000e+02 1.096483492098764856e+01
3.110000000000000000e+02 1.078240375955752484e+01
3.120000000000000000e+02 1.061182759176521806e+01
3.130000000000000000e+02 1.046163943058858692e+01
3.140000000000000000e+02 1.033636557387704258e+01
3.150000000000000000e+02 1.023363736030662885e+01
3.160000000000000000e+02 1.015153863259129352e+01
3.170000000000000000e+02 1.008900903747883859e+01
3.180000000000000000e+02 1.004552256068808447e+01
3.190000000000000000e+02 1.002055187103007583e+01
3.200000000000000000e+02 1.001353928224378187e+01
3.210000000000000000e+02 1.051397406172961624e+01
3.220000000000000000e+02 1.104045540927897484e+01
3.230000000000000000e+02 1.159614659122423497e+01
3.240000000000000000e+02 1.218603514259816833e+01
3.250000000000000000e+02 1.281551817260885251e+01
3.260000000000000000e+02 1.348375096528429751e+01
3.270000000000000000e+02 1.418966973433399481e+01
3.280000000000000000e+02 1.492673512236708078e+01
3.290000000000000000e+02 1.569932261670985163e+01
3.300000000000000000e+02 1.652226387098290772e+01
3.310000000000000000e+02 1.657292412632164513e+01
3.320000000000000000e+02 1.662689080178114764e+01
3.330000000000000000e+02 1.668351162649908304e+01
3.340000000000000000e+02 1.674284269895619559e+01
3.350000000000000000e+02 1.680504020487583716e+01
3.360000000000000000e+02 1.687025117178668054e+01
3.370000000000000000e+02 1.693863837454935961e+01
3.380000000000000000e+02 1.701040930822564334e+01
3.390000000000000000e+02 1.708592407299058280e+01
3.400000000000000000e+02 1.716537660531352572e+01
3.410000000000000000e+02 1.671520245294377105e+01
3.420000000000000000e+02 1.627230942346754361e+01
3.430000000000000000e+02 1.583634556029035956e+01
3.440000000000000000e+02 1.540699635291279534e+01
3.450000000000000000e+02 1.498389692569212528e+01
3.460000000000000000e+02 1.456675480857721183e+01
3.470000000000000000e+02 1.415531231508511389e+01
3.480000000000000000e+02 1.374934089841485552e+01
3.490000000000000000e+02 1.334862821913504050e+01
3.500000000000000000e+02 1.295298453327184873e+01
3.510000000000000000e+02 1.186178663366995245e+01
3.520000000000000000e+02 1.083123651145317012e+01
3.530000000000000000e+02 9.853653385087456584e+00
3.540000000000000000e+02 8.923695065385370384e+00
3.550000000000000000e+02 8.038122382477606465e+00
3.560000000000000000e+02 7.196842058836781852e+00
3.570000000000000000e+02 6.405390698936640703e+00
3.580000000000000000e+02 5.659400281923306686e+00
3.590000000000000000e+02 4.954808375601648329e+00
3.600000000000000000e+02 4.311102078219365197e+00
3.610000000000000000e+02 3.330774534401310660e+00
3.620000000000000000e+02 2.678544337990499180e+00
3.630000000000000000e+02 2.527384759349270649e+00
3.640000000000000000e+02 2.896044387295381828e+00
3.650000000000000000e+02 3.588387974760465671e+00
3.660000000000000000e+02 4.427165243841560738e+00
3.670000000000000000e+02 5.331125105403980768e+00
3.680000000000000000e+02 6.265622982375647965e+00
3.690000000000000000e+02 7.209327686160139415e+00
3.700000000000000000e+02 8.151908219149213153e+00
3.710000000000000000e+02 8.900355984901917594e+00
3.720000000000000000e+02 9.646663380193226445e+00
3.730000000000000000e+02 1.038960688594622539e+01
3.740000000000000000e+02 1.112845258610826882e+01
3.750000000000000000e+02 1.186297183320119686e+01
3.760000000000000000e+02 1.259307074909146351e+01
3.770000000000000000e+02 1.331854144458027989e+01
3.780000000000000000e+02 1.403924477632551238e+01
3.790000000000000000e+02 1.475512594874692063e+01
3.800000000000000000e+02 1.546618227907532983e+01
3.810000000000000000e+02 1.582708872762724539e+01
3.820000000000000000e+02 1.618757372986341281e+01
3.830000000000000000e+02 1.654758251270708058e+01
3.840000000000000000e+02 1.690706741858849682e+01
3.850000000000000000e+02 1.726598704400403861e+01
3.860000000000000000e+02 1.762430502267923060e+01
3.870000000000000000e+02 1.798199085899003791e+01
3.880000000000000000e+02 1.833901785136661999e+01
3.890000000000000000e+02 1.869536311024436870e+01
3.900000000000000000e+02 1.805624873728757862e+01
3.910000000000000000e+02 1.816415007020024674e+01
3.920000000000000000e+02 1.823298780263094088e+01
3.930000000000000000e+02 1.825649717908874337e+01
3.940000000000000000e+02 1.822787601007120273e+01
3.950000000000000000e+02 1.813930400891944217e+01
3.960000000000000000e+02 1.798379878858473546e+01
3.970000000000000000e+02 1.775420895310602987e+01
3.980000000000000000e+02 1.744361532386360736e+01
3.990000000000000000e+02 1.704580476574542658e+01
4.000000000000000000e+02 1.655583830685704427e+01
4.010000000000000000e+02 1.594322334451642043e+01
4.020000000000000000e+02 1.523785774777196167e+01
4.030000000000000000e+02 1.444096576611918614e+01
4.040000000000000000e+02 1.355749442425614326e+01
4.050000000000000000e+02 1.259772705053527808e+01
4.060000000000000000e+02 1.157910911987282532e+01
4.070000000000000000e+02 1.053158916513294407e+01
4.080000000000000000e+02 9.504906865232257474e+00
4.090000000000000000e+02 8.577231228035664401e+00
4.100000000000000000e+02 7.854249068591728999e+00
4.110000000000000000e+02 7.374196604440284020e+00
4.120000000000000000e+02 7.319023807630436806e+00
4.130000000000000000e+02 7.673769978965429672e+00
4.140000000000000000e+02 8.351292147984336722e+00
4.150000000000000000e+02 9.246318277249736539e+00
4.160000000000000000e+02 1.027042634148938838e+01
4.170000000000000000e+02 1.135206815434681005e+01
4.180000000000000000e+02 1.243456284012439284e+01
4.190000000000000000e+02 1.347750111638400128e+01
4.200000000000000000e+02 1.444970652148559154e+01
4.210000000000000000e+02 1.522929012102037127e+01
4.220000000000000000e+02 1.592789222475169453e+01
4.230000000000000000e+02 1.656491637724765553e+01
4.240000000000000000e+02 1.716312706922571252e+01
4.250000000000000000e+02 1.774671465314757413e+01
4.260000000000000000e+02 1.833631781537667393e+01
4.270000000000000000e+02 1.892425860503959001e+01
4.280000000000000000e+02 1.949514615501550807e+01
4.290000000000000000e+02 2.003322243685420645e+01
4.300000000000000000e+02 2.052244570123315626e+01
4.310000000000000000e+02 2.075831481128429346e+01
4.320000000000000000e+02 2.095318961721788398e+01
4.330000000000000000e+02 2.112156046765979411e+01
4.340000000000000000e+02 2.127966889664929084e+01
4.350000000000000000e+02 2.144411201931156796e+01
4.360000000000000000e+02 2.162487730914231321e+01
4.370000000000000000e+02 2.180256284635161279e+01
4.380000000000000000e+02 2.194961313181524787e+01
4.390000000000000000e+02 2.203800577149416284e+01
4.400000000000000000e+02 2.203926354754449335e+01
4.410000000000000000e+02 2.220272649330506454e+01
4.420000000000000000e+02 2.227216942889941009e+01
4.430000000000000000e+02 2.227302789699949770e+01
4.440000000000000000e+02 2.223088463819916072e+01
4.450000000000000000e+02 2.217138561216404113e+01
4.460000000000000000e+02 2.211257651286576831e+01
4.470000000000000000e+02 2.204229034974435919e+01
4.480000000000000000e+02 2.194087498112646273e+01
4.490000000000000000e+02 2.178883603834145433e+01
4.500000000000000000e+02 2.156694671194189894e+01
4.510000000000000000e+02 2.120848016046612017e+01
4.520000000000000000e+02 2.078526121781807490e+01
4.530000000000000000e+02 2.032256716812134201e+01
4.540000000000000000e+02 1.984549766596448350e+01
4.550000000000000000e+02 1.937881122727213068e+01
4.560000000000000000e+02 1.894326767368885100e+01
4.570000000000000000e+02 1.854518924916376577e+01
4.580000000000000000e+02 1.818740350182374144e+01
4.590000000000000000e+02 1.787283311219682602e+01
4.600000000000000000e+02 1.760453118966672292e+01
4.610000000000000000e+02 1.752067382439742715e+01
4.620000000000000000e+02 1.746185981193660552e+01
4.630000000000000000e+02 1.740776058959152195e+01
4.640000000000000000e+02 1.733726545410802800e+01
4.650000000000000000e+02 1.723976260587489406e+01
4.660000000000000000e+02 1.709422949642677025e+01
4.670000000000000000e+02 1.689080294064735455e+01
4.680000000000000000e+02 1.663217776323678976e+01
4.690000000000000000e+02 1.631928684882508307e+01
4.700000000000000000e+02 1.595558820821243273e+01
4.710000000000000000e+02 1.564239754263041782e+01
4.720000000000000000e+02 1.528773972350994192e+01
4.730000000000000000e+02 1.490412989933573407e+01
4.740000000000000000e+02 1.450542396491138497e+01
4.750000000000000000e+02 1.410684598841167237e+01
4.760000000000000000e+02 1.372490720855712532e+01
4.770000000000000000e+02 1.337740645172938692e+01
4.780000000000000000e+02 1.308113146879214383e+01
4.790000000000000000e+02 1.285890130361110018e+01
4.800000000000000000e+02 1.272949824705838573e+01
4.810000000000000000e+02 1.289395446666195255e+01
4.820000000000000000e+02 1.310239309044434641e+01
4.830000000000000000e+02 1.335154375308525232e+01
4.840000000000000000e+02 1.363919347630531220e+01
4.850000000000000000e+02 1.396305948495160543e+01
4.860000000000000000e+02 1.432335089968726116e+01
4.870000000000000000e+02 1.472283689664243767e+01
4.880000000000000000e+02 1.516214853293664433e+01
4.890000000000000000e+02 1.563913167685227812e+01
4.900000000000000000e+02 1.614987205074914201e+01
4.910000000000000000e+02 1.697309820998574637e+01
4.920000000000000000e+02 1.782157494103773487e+01
4.930000000000000000e+02 1.869841293853740538e+01
4.940000000000000000e+02 1.958938300277852207e+01
4.950000000000000000e+02 2.048943213627989479e+01
4.960000000000000000e+02 2.139508990730660543e+01
4.970000000000000000e+02 2.230421934270579953e+01
4.980000000000000000e+02 2.321485871697759507e+01
4.990000000000000000e+02 2.412523790430742565e+01
5.000000000000000000e+02 2.503361369342052001e+01
5.010000000000000000e+02 2.587428348508603193e+01
5.020000000000000000e+02 2.670414706055685627e+01
5.030000000000000000e+02 2.751824757566028623e+01
5.040000000000000000e+02 2.831105160232579010e+01
5.050000000000000000e+02 2.907626234952722299e+01
5.060000000000000000e+02 2.980668337985214578e+01
5.070000000000000000e+02 3.049326152445490479e+01
5.080000000000000000e+02 3.112752161653219929e+01
5.090000000000000000e+02 3.171487372527060344e+01
5.100000000000000000e+02 3.223959678749873348e+01
5.110000000000000000e+02 3.252106249597350995e+01
5.120000000000000000e+02 3.275650681409548071e+01
5.130000000000000000e+02 3.294992993511633017e+01
5.140000000000000000e+02 3.310656831427264279e+01
5.150000000000000000e+02 3.323144042223929517e+01
5.160000000000000000e+02 3.333061025001267552e+01
5.170000000000000000e+02 3.340393088212893247e+01
5.180000000000000000e+02 3.345008133963234798e+01
5.190000000000000000e+02 3.346649649023300555e+01
5.200000000000000000e+02 3.345101666504621107e+01
5.210000000000000000e+02 3.330560806640183102e+01
5.220000000000000000e+02 3.314331663650457926e+01
5.230000000000000000e+02 3.297574040480356672e+01
5.240000000000000000e+02 3.279941608651471796e+01
5.250000000000000000e+02 3.261622986793859269e+01
5.260000000000000000e+02 3.242787107709497008e+01
5.270000000000000000e+02 3.223571084482803428e+01
5.280000000000000000e+02 3.204075553037901614e+01
5.290000000000000000e+02 3.184354320016121420e+01
5.300000000000000000e+02 3.164452940170584583e+01
5.310000000000000000e+02 3.137777200544974576e+01
5.320000000000000000e+02 3.109686330010751831e+01
5.330000000000000000e+02 3.080340317273859085e+01
5.340000000000000000e+02 3.049927361937146486e+01
5.350000000000000000e+02 3.018349296209318666e+01
5.360000000000000000e+02 2.985448017624661787e+01
5.370000000000000000e+02 2.951276797713795830e+01
5.380000000000000000e+02 2.915894183776429216e+01
5.390000000000000000e+02 2.879328220506115343e+01
5.400000000000000000e+02 2.841698770164489929e+01
5.410000000000000000e+02 2.807896644865614277e+01
5.420000000000000000e+02 2.771550039228482376e+01
5.430000000000000000e+02 2.733495802423352217e+01
5.440000000000000000e+02 2.694009406898400982e+01
5.450000000000000000e+02 2.653097371667920257e+01
5.460000000000000000e+02 2.610785739205840272e+01
5.470000000000000000e+02 2.567114045932654776e+01
5.480000000000000000e+02 2.522087251573347189e+01
5.490000000000000000e+02 2.475690597797946424e+01
5.500000000000000000e+02 2.427986674835052128e+01
5.510000000000000000e+02 2.370389215650867953e+01
5.520000000000000000e+02 2.308382518959410845e+01
5.530000000000000000e+02 2.243141050535006897e+01
5.540000000000000000e+02 2.174793359638868395e+01
5.550000000000000000e+02 2.102955157858252733e+01
5.560000000000000000e+02 2.027777729922816263e+01
5.570000000000000000e+02 1.951052666168272509e+01
5.580000000000000000e+02 1.873827122396212630e+01
5.590000000000000000e+02 1.796277363968016161e+01
5.600000000000000000e+02 1.719993019301547577e+01
5.610000000000000000e+02 1.642460877805845243e+01
5.620000000000000000e+02 1.561972612309596364e+01
5.630000000000000000e+02 1.479303113338293052e+01
5.640000000000000000e+02 1.393589152278054932e+01
5.650000000000000000e+02 1.304418413920114261e+01
5.660000000000000000e+02 1.211640421697445547e+01
5.670000000000000000e+02 1.116374117293575630e+01
5.680000000000000000e+02 1.020306781226460835e+01
5.690000000000000000e+02 9.256974920066124213e+00
5.700000000000000000e+02 8.352912216796523737e+00
5.710000000000000000e+02 7.679904985778657434e+00
5.720000000000000000e+02 7.111130736788588536e+00
5.730000000000000000e+02 6.734449179635980443e+00
5.740000000000000000e+02 6.602321386501593281e+00
5.750000000000000000e+02 6.742201015830795896e+00
5.760000000000000000e+02 7.145666786591093000e+00
5.770000000000000000e+02 7.777785253094795515e+00
5.780000000000000000e+02 8.590468165618279528e+00
5.790000000000000000e+02 9.538462491579903002e+00
5.800000000000000000e+02 1.059370421650958427e+01
5.810000000000000000e+02 1.176493830590533385e+01
5.820000000000000000e+02 1.301186634867200809e+01
5.830000000000000000e+02 1.430017390112007902e+01
5.840000000000000000e+02 1.560010964539172384e+01
5.850000000000000000e+02 1.689140676809176256e+01
5.860000000000000000e+02 1.815809569409902835e+01
5.870000000000000000e+02 1.939984748328218700e+01
5.880000000000000000e+02 2.062159802458054614e+01
5.890000000000000000e+02 2.182862959796559466e+01
5.900000000000000000e+02 2.302592331796652658e+01
5.910000000000000000e+02 2.414159389826210145e+01
5.920000000000000000e+02 2.524232766361442515e+01
5.930000000000000000e+02 2.630818727013390301e+01
5.940000000000000000e+02 2.733415260301128313e+01
5.950000000000000000e+02 2.831750854179575327e+01
5.960000000000000000e+02 2.925904697273645994e+01
5.970000000000000000e+02 3.019494121659355557e+01
5.980000000000000000e+02 3.109146192331945358e+01
5.990000000000000000e+02 3.193688790829764201e+01
6.000000000000000000e+02 3.275317434968625463e+01
6.010000000000000000e+02 3.352116360440152221e+01
6.020000000000000000e+02 3.427361256306810589e+01
6.030000000000000000e+02 3.500045889982160929e+01
6.040000000000000000e+02 3.571816479916641640e+01
6.050000000000000000e+02 3.640021506593502210e+01
6.060000000000000000e+02 3.705182816013255120e+01
6.070000000000000000e+02 3.766668870217074527e+01
6.080000000000000000e+02 3.824412371134257427e+01
6.090000000000000000e+02 3.878556201492759214e+01
6.100000000000000000e+02 3.927574310643154831e+01
6.110000000000000000e+02 3.973696992351561619e+01
6.120000000000000000e+02 4.016928541017985310e+01
6.130000000000000000e+02 4.057342538962848977e+01
6.140000000000000000e+02 4.095007900146514146e+01
6.150000000000000000e+02 4.130009122178669401e+01
6.160000000000000000e+02 4.162288884501000297e+01
6.170000000000000000e+02 4.192417282513186905e+01
6.180000000000000000e+02 4.220489624848043064e+01
6.190000000000000000e+02 4.246753484316074889e+01
6.200000000000000000e+02 4.271344151591580385e+01
6.210000000000000000e+02 4.295191894281105505e+01
6.220000000000000000e+02 4.317066663573137930e+01
6.230000000000000000e+02 4.337199023352078342e+01
6.240000000000000000e+02 4.355707947898233812e+01
6.250000000000000000e+02 4.372760257093965919e+01
6.260000000000000000e+02 4.398297133528060243e+01
6.270000000000000000e+02 4.425811193557973411e+01
6.280000000000000000e+02 4.450767307140758788e+01
6.290000000000000000e+02 4.473976344217571466e+01
6.300000000000000000e+02 4.496016196251650854e+01
6.310000000000000000e+02 4.500376502657799449e+01
6.320000000000000000e+02 4.503384974467910951e+01
6.330000000000000000e+02 4.504905932749030484e+01
6.340000000000000000e+02 4.504607067866401593e+01
6.350000000000000000e+02 4.502000420545857651e+01
6.360000000000000000e+02 4.496386797144012348e+01
6.370000000000000000e+02 4.487196760229834780e+01
6.380000000000000000e+02 4.474404760290572369e+01
6.390000000000000000e+02 4.458711550397939760e+01
6.400000000000000000e+02 4.441283408665666599e+01
6.410000000000000000e+02 4.403939081808273670e+01
6.420000000000000000e+02 4.366107992115652792e+01
6.430000000000000000e+02 4.327542954658575525e+01
6.440000000000000000e+02 4.287737882616679030e+01
6.450000000000000000e+02 4.246026512752913362e+01
6.460000000000000000e+02 4.207333462397299684e+01
6.470000000000000000e+02 4.169904968253951694e+01
6.480000000000000000e+02 4.137265739574195322e+01
6.490000000000000000e+02 4.105736885097432776e+01
6.500000000000000000e+02 4.075585590463327890e+01
6.510000000000000000e+02 4.042317733227821464e+01
6.520000000000000000e+02 4.008669863777939213e+01
6.530000000000000000e+02 3.974662252723897637e+01
6.540000000000000000e+02 3.939713521159082177e+01
6.550000000000000000e+02 3.903177550407481533e+01
6.560000000000000000e+02 3.864234596271416677e+01
6.570000000000000000e+02 3.823113997354320759e+01
6.580000000000000000e+02 3.779843774830776226e+01
6.590000000000000000e+02 3.734437127301463732e+01
6.600000000000000000e+02 3.686651624044348097e+01
6.610000000000000000e+02 3.649365830231496943e+01
6.620000000000000000e+02 3.611676003357248987e+01
6.630000000000000000e+02 3.573850832293928192e+01
6.640000000000000000e+02 3.535880200269636475e+01
6.650000000000000000e+02 3.497986762326965504e+01
6.660000000000000000e+02 3.461896748809617463e+01
6.670000000000000000e+02 3.427960676321542621e+01
6.680000000000000000e+02 3.396854666132811218e+01
6.690000000000000000e+02 3.368613588118637381e+01
6.700000000000000000e+02 3.339768217837591635e+01
6.710000000000000000e+02 3.296020842482770519e+01
6.720000000000000000e+02 3.252083187073281323e+01
6.730000000000000000e+02 3.208026482620686437e+01
6.740000000000000000e+02 3.163632326344634649e+01
6.750000000000000000e+02 3.117738547086198153e+01
6.760000000000000000e+02 3.069647931372631788e+01
6.770000000000000000e+02 3.019978147031979177e+01
6.780000000000000000e+02 2.968954725534959493e+01
6.790000000000000000e+02 2.916737676220982323e+01
6.800000000000000000e+02 2.864620727341310769e+01
6.810000000000000000e+02 2.822614616253912345e+01
6.820000000000000000e+02 2.777112076261094131e+01
6.830000000000000000e+02 2.723256480585187589e+01
6.840000000000000000e+02 2.659766787219126272e+01
6.850000000000000000e+02 2.590914917183556554e+01
6.860000000000000000e+02 2.521605905385472468e+01
6.870000000000000000e+02 2.452967002048432477e+01
6.880000000000000000e+02 2.384861194347515223e+01
6.890000000000000000e+02 2.316182501194985832e+01
6.900000000000000000e+02 2.245206667442454318e+01
6.910000000000000000e+02 2.206357495176068184e+01
6.920000000000000000e+02 2.161755658120856438e+01
6.930000000000000000e+02 2.110894156798908128e+01
6.940000000000000000e+02 2.062899964643450090e+01
6.950000000000000000e+02 2.013954040629526077e+01
6.960000000000000000e+02 1.957123533109684743e+01
6.970000000000000000e+02 1.889789501967439378e+01
6.980000000000000000e+02 1.807142846340204656e+01
6.990000000000000000e+02 1.721773346174406782e+01


==> figures/patches/with_diag/TEXTYELL/mono_ours_3.txt <==
3.000000000000000000e+02 3.437896941141512741e+01
3.010000000000000000e+02 3.431664946187281373e+01
3.020000000000000000e+02 3.426095790773583616e+01
3.030000000000000000e+02 3.421247984912179163e+01
3.040000000000000000e+02 3.417184503286261332e+01
3.050000000000000000e+02 3.413946764753237062e+01
3.060000000000000000e+02 3.410620591252909861e+01
3.070000000000000000e+02 3.406826275574742624e+01
3.080000000000000000e+02 3.400822387755496123e+01
3.090000000000000000e+02 3.393009259224291441e+01
3.100000000000000000e+02 3.381903723110000470e+01
3.110000000000000000e+02 3.377772554382781323e+01
3.120000000000000000e+02 3.372423475137945559e+01
3.130000000000000000e+02 3.364476542357730438e+01
3.140000000000000000e+02 3.354335501140251807e+01
3.150000000000000000e+02 3.342448917361502936e+01
3.160000000000000000e+02 3.331150029777995059e+01
3.170000000000000000e+02 3.320798604334674309e+01
3.180000000000000000e+02 3.311373305527096278e+01
3.190000000000000000e+02 3.302827990368134436e+01
3.200000000000000000e+02 3.295098434038771273e+01
3.210000000000000000e+02 3.249441426143492606e+01
3.220000000000000000e+02 3.203614177363373727e+01
3.230000000000000000e+02 3.157743749887537987e+01
3.240000000000000000e+02 3.111738816475895320e+01
3.250000000000000000e+02 3.064067265896191827e+01
3.260000000000000000e+02 3.014190061985978275e+01
3.270000000000000000e+02 2.961458488699381064e+01
3.280000000000000000e+02 2.905267619266112078e+01
3.290000000000000000e+02 2.844892520933335334e+01
3.300000000000000000e+02 2.781523315588606948e+01
3.310000000000000000e+02 2.768584849183002561e+01
3.320000000000000000e+02 2.755537374913820159e+01
3.330000000000000000e+02 2.742418358904590292e+01
3.340000000000000000e+02 2.729239451825689500e+01
3.350000000000000000e+02 2.716009188442899358e+01
3.360000000000000000e+02 2.702727418843602791e+01
3.370000000000000000e+02 2.689390313195272952e+01
3.380000000000000000e+02 2.676013148427947996e+01
3.390000000000000000e+02 2.662589206320259194e+01
3.400000000000000000e+02 2.649125922299655045e+01
3.410000000000000000e+02 2.668069609429142375e+01
3.420000000000000000e+02 2.686455402812981674e+01
3.430000000000000000e+02 2.704340814284550731e+01
3.440000000000000000e+02 2.721790365079969121e+01
3.450000000000000000e+02 2.738847386690584074e+01
3.460000000000000000e+02 2.755565129756006471e+01
3.470000000000000000e+02 2.771973474620122957e+01
3.480000000000000000e+02 2.788091278151081198e+01
3.490000000000000000e+02 2.803939803361062033e+01
3.500000000000000000e+02 2.819532401176256897e+01
3.510000000000000000e+02 2.879258112255290314e+01
3.520000000000000000e+02 2.937705144909392629e+01
3.530000000000000000e+02 2.994821210513648069e+01
3.540000000000000000e+02 3.050592420949464767e+01
3.550000000000000000e+02 3.105043500600473294e+01
3.560000000000000000e+02 3.158265984757892753e+01
3.570000000000000000e+02 3.210461278537756868e+01
3.580000000000000000e+02 3.260947204430988222e+01
3.590000000000000000e+02 3.309370547951658637e+01
3.600000000000000000e+02 3.356601903791570862e+01
3.610000000000000000e+02 3.438672063006266910e+01
3.620000000000000000e+02 3.517767105817313222e+01
3.630000000000000000e+02 3.594113102281789196e+01
3.640000000000000000e+02 3.667916549116292657e+01
3.650000000000000000e+02 3.739350177997184943e+01
3.660000000000000000e+02 3.808518290318904320e+01
3.670000000000000000e+02 3.875817378365096033e+01
3.680000000000000000e+02 3.941684576825421260e+01
3.690000000000000000e+02 4.006219342345483625e+01
3.700000000000000000e+02 4.069515264038673763e+01
3.710000000000000000e+02 4.114811106948346975e+01
3.720000000000000000e+02 4.159809439982564783e+01
3.730000000000000000e+02 4.204498271037485324e+01
3.740000000000000000e+02 4.248865941203989394e+01
3.750000000000000000e+02 4.292934166948280961e+01
3.760000000000000000e+02 4.336728026460720287e+01
3.770000000000000000e+02 4.380270068543511286e+01
3.780000000000000000e+02 4.423564801402254432e+01
3.790000000000000000e+02 4.466611837980995858e+01
3.800000000000000000e+02 4.509411678743663288e+01
3.810000000000000000e+02 4.526801082879626392e+01
3.820000000000000000e+02 4.544085293403642822e+01
3.830000000000000000e+02 4.561266288751498621e+01
3.840000000000000000e+02 4.578346013317042207e+01
3.850000000000000000e+02 4.595326376044751981e+01
3.860000000000000000e+02 4.612209212392918545e+01
3.870000000000000000e+02 4.628996400542875023e+01
3.880000000000000000e+02 4.645689742238285902e+01
3.890000000000000000e+02 4.662291002864783707e+01
3.900000000000000000e+02 4.413039324818571885e+01
3.910000000000000000e+02 4.373110520764216602e+01
3.920000000000000000e+02 4.323444838788047662e+01
3.930000000000000000e+02 4.262562951392020949e+01
3.940000000000000000e+02 4.188881271670067719e+01
3.950000000000000000e+02 4.100671728070144439e+01
3.960000000000000000e+02 3.996281018820675257e+01
3.970000000000000000e+02 3.874690697102418824e+01
3.980000000000000000e+02 3.752230210641162245e+01
3.990000000000000000e+02 3.636755170455578678e+01
4.000000000000000000e+02 3.528697514327215856e+01
4.010000000000000000e+02 3.422645148273240068e+01
4.020000000000000000e+02 3.314406816439685599e+01
4.030000000000000000e+02 3.202492803765536422e+01
4.040000000000000000e+02 3.086604724246438280e+01
4.050000000000000000e+02 2.967074128093759811e+01
4.060000000000000000e+02 2.844268945584001429e+01
4.070000000000000000e+02 2.718725989009350386e+01
4.080000000000000000e+02 2.591122127731841829e+01
4.090000000000000000e+02 2.462263976233389684e+01
4.100000000000000000e+02 2.333090370488334386e+01
4.110000000000000000e+02 2.191610076423648934e+01
4.120000000000000000e+02 2.051072660952502602e+01
4.130000000000000000e+02 1.911879287774468850e+01
4.140000000000000000e+02 1.774511708206793159e+01
4.150000000000000000e+02 1.639470474325491267e+01
4.160000000000000000e+02 1.507424210195942216e+01
4.170000000000000000e+02 1.379862639283055614e+01
4.180000000000000000e+02 1.258638945039111157e+01
4.190000000000000000e+02 1.145835956754059382e+01
4.200000000000000000e+02 1.043608604077094704e+01
4.210000000000000000e+02 9.571458211888300482e+00
4.220000000000000000e+02 8.799924994741576967e+00
4.230000000000000000e+02 8.105764164048704146e+00
4.240000000000000000e+02 7.473546406559816724e+00
4.250000000000000000e+02 6.890340829887463769e+00
4.260000000000000000e+02 6.355981387719089604e+00
4.270000000000000000e+02 5.889140645712772404e+00
4.280000000000000000e+02 5.507867548351837783e+00
4.290000000000000000e+02 5.220722149736778839e+00
4.300000000000000000e+02 5.023310323404770017e+00
4.310000000000000000e+02 4.696668183824266762e+00
4.320000000000000000e+02 4.405605196628304299e+00
4.330000000000000000e+02 4.151239605136515465e+00
4.340000000000000000e+02 3.941568654205671596e+00
4.350000000000000000e+02 3.790997860845461975e+00
4.360000000000000000e+02 3.713248079310955685e+00
4.370000000000000000e+02 3.697294365066460031e+00
4.380000000000000000e+02 3.714061417548237376e+00
4.390000000000000000e+02 3.725600587536734842e+00
4.400000000000000000e+02 3.690773662951567502e+00
4.410000000000000000e+02 3.897575024722784054e+00
4.420000000000000000e+02 4.020999669389176745e+00
4.430000000000000000e+02 4.082738983579986325e+00
4.440000000000000000e+02 4.107017433611767743e+00
4.450000000000000000e+02 4.119217702132542236e+00
4.460000000000000000e+02 4.137540758367801885e+00
4.470000000000000000e+02 4.149935669008479877e+00
4.480000000000000000e+02 4.136885470113679020e+00
4.490000000000000000e+02 4.079380578924459044e+00
4.500000000000000000e+02 3.959473794366087596e+00
4.510000000000000000e+02 3.635121928813243031e+00
4.520000000000000000e+02 3.254239134275553447e+00
4.530000000000000000e+02 2.845279517314135642e+00
4.540000000000000000e+02 2.439624900727556778e+00
4.550000000000000000e+02 2.073307183657638220e+00
4.560000000000000000e+02 1.784925033657200899e+00
4.570000000000000000e+02 1.602194448809899363e+00
4.580000000000000000e+02 1.543513910656820975e+00
4.590000000000000000e+02 1.606612625726407506e+00
4.600000000000000000e+02 1.766850912538056484e+00
4.610000000000000000e+02 2.003597525875814522e+00
4.620000000000000000e+02 2.265608546365368348e+00
4.630000000000000000e+02 2.542917309558417216e+00
4.640000000000000000e+02 2.827568383637325766e+00
4.650000000000000000e+02 3.115436352431190770e+00
4.660000000000000000e+02 3.401746298419420000e+00
4.670000000000000000e+02 3.685463488611465444e+00
4.680000000000000000e+02 3.970671238512816004e+00
4.690000000000000000e+02 4.261655557870885680e+00
4.700000000000000000e+02 4.563639139041759663e+00
4.710000000000000000e+02 5.035653005712506847e+00
4.720000000000000000e+02 5.534054659233501816e+00
4.730000000000000000e+02 6.053104059038923346e+00
4.740000000000000000e+02 6.590146347724338938e+00
4.750000000000000000e+02 7.143877450514332317e+00
4.760000000000000000e+02 7.712968386818605637e+00
4.770000000000000000e+02 8.293750150298205170e+00
4.780000000000000000e+02 8.882196756157570761e+00
4.790000000000000000e+02 9.479055721474116680e+00
4.800000000000000000e+02 1.008240043855926338e+01
4.810000000000000000e+02 1.071508691348897635e+01
4.820000000000000000e+02 1.132918267781417754e+01
4.830000000000000000e+02 1.192559489045866883e+01
4.840000000000000000e+02 1.250644071027580218e+01
4.850000000000000000e+02 1.307417914514202373e+01
4.860000000000000000e+02 1.363182055858615449e+01
4.870000000000000000e+02 1.416773298165340300e+01
4.880000000000000000e+02 1.461437728659484314e+01
4.890000000000000000e+02 1.496710260572885609e+01
4.900000000000000000e+02 1.523235588907017579e+01
4.910000000000000000e+02 1.515855032079072551e+01
4.920000000000000000e+02 1.501547589338736266e+01
4.930000000000000000e+02 1.481440044565149883e+01
4.940000000000000000e+02 1.455253990843766410e+01
4.950000000000000000e+02 1.423065329132422718e+01
4.960000000000000000e+02 1.385105315258428682e+01
4.970000000000000000e+02 1.341885163657288160e+01
4.980000000000000000e+02 1.293862342530143472e+01
4.990000000000000000e+02 1.241400785396442430e+01
5.000000000000000000e+02 1.184792923067525017e+01
5.010000000000000000e+02 1.125023834434585446e+01
5.020000000000000000e+02 1.060990559539352063e+01
5.030000000000000000e+02 9.924570997527830230e+00
5.040000000000000000e+02 9.192717828028197147e+00
5.050000000000000000e+02 8.414166647349095030e+00
5.060000000000000000e+02 7.591352862690194492e+00
5.070000000000000000e+02 6.740414334242758265e+00
5.080000000000000000e+02 5.923450295353672068e+00
5.090000000000000000e+02 5.095254497946100081e+00
5.100000000000000000e+02 4.318133740144452837e+00
5.110000000000000000e+02 3.839504418357807314e+00
5.120000000000000000e+02 3.416135083163104547e+00
5.130000000000000000e+02 3.041898264955017250e+00
5.140000000000000000e+02 2.696825507281493284e+00
5.150000000000000000e+02 2.358418194565928161e+00
5.160000000000000000e+02 2.034694631945545229e+00
5.170000000000000000e+02 1.734810385431573732e+00
5.180000000000000000e+02 1.467728724183841926e+00
5.190000000000000000e+02 1.249594113355190439e+00
5.200000000000000000e+02 1.099579707530265793e+00
5.210000000000000000e+02 1.035970013242258680e+00
5.220000000000000000e+02 9.972630922065485182e-01
5.230000000000000000e+02 9.667291057047178171e-01
5.240000000000000000e+02 9.646113280555929093e-01
5.250000000000000000e+02 9.933300499120820692e-01
5.260000000000000000e+02 1.048294883185636683e+00
5.270000000000000000e+02 1.122645674893955725e+00
5.280000000000000000e+02 1.209086437124761826e+00
5.290000000000000000e+02 1.301763563058634388e+00
5.300000000000000000e+02 1.395933912445025404e+00
5.310000000000000000e+02 1.501703937323881632e+00
5.320000000000000000e+02 1.619192070903383351e+00
5.330000000000000000e+02 1.743268463860136563e+00
5.340000000000000000e+02 1.869577654396992195e+00
5.350000000000000000e+02 1.996490233592049135e+00
5.360000000000000000e+02 2.123110683697384538e+00
5.370000000000000000e+02 2.247452843589068383e+00
5.380000000000000000e+02 2.368006320977025236e+00
5.390000000000000000e+02 2.484009408818580233e+00
5.400000000000000000e+02 2.593870671575027043e+00
5.410000000000000000e+02 2.625146991808199548e+00
5.420000000000000000e+02 2.668650130854047120e+00
5.430000000000000000e+02 2.712246997250399083e+00
5.440000000000000000e+02 2.752185521142357150e+00
5.450000000000000000e+02 2.787605913472882335e+00
5.460000000000000000e+02 2.817900273313339810e+00
5.470000000000000000e+02 2.843380828738179211e+00
5.480000000000000000e+02 2.864883995844752285e+00
5.490000000000000000e+02 2.883354586362500083e+00
5.500000000000000000e+02 2.898970105278809495e+00
5.510000000000000000e+02 3.054558847278267208e+00
5.520000000000000000e+02 3.236178127162485652e+00
5.530000000000000000e+02 3.421236553493463894e+00
5.540000000000000000e+02 3.602959323709916006e+00
5.550000000000000000e+02 3.778209845997797967e+00
5.560000000000000000e+02 3.939249762636301000e+00
5.570000000000000000e+02 4.056006553878809484e+00
5.580000000000000000e+02 4.124671289246125916e+00
5.590000000000000000e+02 4.148091759457388505e+00
5.600000000000000000e+02 4.128572038352698925e+00
5.610000000000000000e+02 4.018305521272614200e+00
5.620000000000000000e+02 3.887462253888896768e+00
5.630000000000000000e+02 3.732333384953843591e+00
5.640000000000000000e+02 3.560025919302552300e+00
5.650000000000000000e+02 3.377292175691306131e+00
5.660000000000000000e+02 3.185184267916627121e+00
5.670000000000000000e+02 2.984346074726481390e+00
5.680000000000000000e+02 2.785119780493185981e+00
5.690000000000000000e+02 2.599194188118908677e+00
5.700000000000000000e+02 2.428876990846310591e+00
5.710000000000000000e+02 2.440669721607191534e+00
5.720000000000000000e+02 2.457854749050180754e+00
5.730000000000000000e+02 2.475973354590480735e+00
5.740000000000000000e+02 2.493132124383594217e+00
5.750000000000000000e+02 2.507040835489344310e+00
5.760000000000000000e+02 2.514109978310925975e+00
5.770000000000000000e+02 2.507899309990211378e+00
5.780000000000000000e+02 2.475789236979374586e+00
5.790000000000000000e+02 2.416089120329360185e+00
5.800000000000000000e+02 2.333731196439672306e+00
5.810000000000000000e+02 2.100765701122119911e+00
5.820000000000000000e+02 1.808753417516693940e+00
5.830000000000000000e+02 1.479665611527001046e+00
5.840000000000000000e+02 1.134773619318113491e+00
5.850000000000000000e+02 7.949318091923364138e-01
5.860000000000000000e+02 5.449484609128905088e-01
5.870000000000000000e+02 5.768099015982235400e-01
5.880000000000000000e+02 8.828406699523547729e-01
5.890000000000000000e+02 1.294042065467041036e+00
5.900000000000000000e+02 1.603576619806427184e+00
5.910000000000000000e+02 1.502117142986632681e+00
5.920000000000000000e+02 1.417355346943841354e+00
5.930000000000000000e+02 1.336289000055668863e+00
5.940000000000000000e+02 1.257760036544277149e+00
5.950000000000000000e+02 1.183352508282142779e+00
5.960000000000000000e+02 1.117942821520657493e+00
5.970000000000000000e+02 1.125095945635751216e+00
5.980000000000000000e+02 1.150266691438942335e+00
5.990000000000000000e+02 1.159540044267908021e+00
6.000000000000000000e+02 1.168460671567524090e+00
6.010000000000000000e+02 1.138714863118206022e+00
6.020000000000000000e+02 1.132385657714271687e+00
6.030000000000000000e+02 1.138935993987286288e+00
6.040000000000000000e+02 1.184769484427486530e+00
6.050000000000000000e+02 1.234423046269774948e+00
6.060000000000000000e+02 1.296042860534366570e+00
6.070000000000000000e+02 1.358255236252842169e+00
6.080000000000000000e+02 1.416908525095335714e+00
6.090000000000000000e+02 1.471164987778737387e+00
6.100000000000000000e+02 1.502941784759564303e+00
6.110000000000000000e+02 1.535168226934059188e+00
6.120000000000000000e+02 1.564597545280227431e+00
6.130000000000000000e+02 1.590803495603701379e+00
6.140000000000000000e+02 1.613651386039913316e+00
6.150000000000000000e+02 1.633241430395745430e+00
6.160000000000000000e+02 1.647771728168580418e+00
6.170000000000000000e+02 1.661942822548178933e+00
6.180000000000000000e+02 1.674169721045097869e+00
6.190000000000000000e+02 1.685177862413224981e+00
6.200000000000000000e+02 1.694896637763599667e+00
6.210000000000000000e+02 1.698820118658984857e+00
6.220000000000000000e+02 1.700697635473091607e+00
6.230000000000000000e+02 1.710378256701875044e+00
6.240000000000000000e+02 1.735805476761402621e+00
6.250000000000000000e+02 1.786630778778311335e+00
6.260000000000000000e+02 2.011588093515647380e+00
6.270000000000000000e+02 2.326425312476074758e+00
6.280000000000000000e+02 2.657941852477309741e+00
6.290000000000000000e+02 3.005512532929713654e+00
6.300000000000000000e+02 3.368995039011888348e+00
6.310000000000000000e+02 3.428460298810201312e+00
6.320000000000000000e+02 3.488183612663496191e+00
6.330000000000000000e+02 3.547922522554228131e+00
6.340000000000000000e+02 3.607692060640667719e+00
6.350000000000000000e+02 3.667243277031385418e+00
6.360000000000000000e+02 3.726478672963590810e+00
6.370000000000000000e+02 3.785325077137132510e+00
6.380000000000000000e+02 3.843781958252234787e+00
6.390000000000000000e+02 3.901770123583520267e+00
6.400000000000000000e+02 3.959212329452443946e+00
6.410000000000000000e+02 3.569374093321844299e+00
6.420000000000000000e+02 3.187334806443740121e+00
6.430000000000000000e+02 2.815962407246253463e+00
6.440000000000000000e+02 2.459808130071134080e+00
6.450000000000000000e+02 2.128996405603214903e+00
6.460000000000000000e+02 1.902346971278962018e+00
6.470000000000000000e+02 1.743924970608465852e+00
6.480000000000000000e+02 1.694393711709936357e+00
6.490000000000000000e+02 1.680103402180852745e+00
6.500000000000000000e+02 1.692489983917355501e+00
6.510000000000000000e+02 1.677365584839997315e+00
6.520000000000000000e+02 1.661277911010658359e+00
6.530000000000000000e+02 1.644485868327127731e+00
6.540000000000000000e+02 1.621713689699708638e+00
6.550000000000000000e+02 1.587243302927579425e+00
6.560000000000000000e+02 1.534281287242384328e+00
6.570000000000000000e+02 1.465988323783059766e+00
6.580000000000000000e+02 1.384180431616721885e+00
6.590000000000000000e+02 1.291341206990702206e+00
6.600000000000000000e+02 1.191725526476991703e+00
6.610000000000000000e+02 1.171017494304061879e+00
6.620000000000000000e+02 1.152661199041172146e+00
6.630000000000000000e+02 1.140686070455520174e+00
6.640000000000000000e+02 1.137645326912358312e+00
6.650000000000000000e+02 1.145496630439138741e+00
6.660000000000000000e+02 1.184871468572886277e+00
6.670000000000000000e+02 1.265965127124444756e+00
6.680000000000000000e+02 1.403984502192301420e+00
6.690000000000000000e+02 1.604901278465745929e+00
6.700000000000000000e+02 1.818611586273735314e+00
6.710000000000000000e+02 1.743378343528159125e+00
6.720000000000000000e+02 1.669874480808126060e+00
6.730000000000000000e+02 1.599702821881989312e+00
6.740000000000000000e+02 1.532301071471325216e+00
6.750000000000000000e+02 1.459345582503573047e+00
6.760000000000000000e+02 1.375520522066635998e+00
6.770000000000000000e+02 1.285845620509727505e+00
6.780000000000000000e+02 1.193742426753382047e+00
6.790000000000000000e+02 1.101416859381681768e+00
6.800000000000000000e+02 1.020838312933308289e+00
6.810000000000000000e+02 1.036803980416196813e+00
6.820000000000000000e+02 1.041147823952613516e+00
6.830000000000000000e+02 1.033382094424461828e+00
6.840000000000000000e+02 1.029739806037935912e+00
6.850000000000000000e+02 1.072558219227505383e+00
6.860000000000000000e+02 1.174559629161465502e+00
6.870000000000000000e+02 1.316760737788867042e+00
6.880000000000000000e+02 1.482601512122987852e+00
6.890000000000000000e+02 1.660959703977408664e+00
6.900000000000000000e+02 1.845066068824860350e+00
6.910000000000000000e+02 1.651979263666047970e+00
6.920000000000000000e+02 1.541327425036880250e+00
6.930000000000000000e+02 1.525889421007429414e+00
6.940000000000000000e+02 1.602725703088508258e+00
6.950000000000000000e+02 1.750673345758219979e+00
6.960000000000000000e+02 1.898035957697684850e+00
6.970000000000000000e+02 1.977819119996076180e+00
6.980000000000000000e+02 1.929659663239686518e+00
6.990000000000000000e+02 1.868382935061309702e+00


==> figures/patches/with_diag/TEXTYELL/mono_ours_4.txt <==
3.000000000000000000e+02 8.175914073643539837e+00
3.010000000000000000e+02 8.093573908451038079e+00
3.020000000000000000e+02 8.019192197366495023e+00
3.030000000000000000e+02 7.954085914100885724e+00
3.040000000000000000e+02 7.899753991697675559e+00
3.050000000000000000e+02 7.858188223257132954e+00
3.060000000000000000e+02 7.840322143459456328e+00
3.070000000000000000e+02 7.847675772234602221e+00
3.080000000000000000e+02 7.882464572936401126e+00
3.090000000000000000e+02 7.937039247931645392e+00
3.100000000000000000e+02 8.018518996212817385e+00
3.110000000000000000e+02 7.832337958271798684e+00
3.120000000000000000e+02 7.663594676596338751e+00
3.130000000000000000e+02 7.525812862419393845e+00
3.140000000000000000e+02 7.427401326540945092e+00
3.150000000000000000e+02 7.374703122646149467e+00
3.160000000000000000e+02 7.352560759275727165e+00
3.170000000000000000e+02 7.357055863329152068e+00
3.180000000000000000e+02 7.386920160673104974e+00
3.190000000000000000e+02 7.440833773982619803e+00
3.200000000000000000e+02 7.517376364258398169e+00
3.210000000000000000e+02 7.961292752973332831e+00
3.220000000000000000e+02 8.437367201829623298e+00
3.230000000000000000e+02 8.947734072922195026e+00
3.240000000000000000e+02 9.498090878046614449e+00
3.250000000000000000e+02 1.010101966381813554e+01
3.260000000000000000e+02 1.075468883996094860e+01
3.270000000000000000e+02 1.145744044842930975e+01
3.280000000000000000e+02 1.220329807286058177e+01
3.290000000000000000e+02 1.299764689932877637e+01
3.300000000000000000e+02 1.384989042236940193e+01
3.310000000000000000e+02 1.391624825037427726e+01
3.320000000000000000e+02 1.398617413811114041e+01
3.330000000000000000e+02 1.405905533065294577e+01
3.340000000000000000e+02 1.413494813927388982e+01
3.350000000000000000e+02 1.421400215936846934e+01
3.360000000000000000e+02 1.429640476082811951e+01
3.370000000000000000e+02 1.438238414997501557e+01
3.380000000000000000e+02 1.447212033020096200e+01
3.390000000000000000e+02 1.456600434697542212e+01
3.400000000000000000e+02 1.466426139082902047e+01
3.410000000000000000e+02 1.421902222818074257e+01
3.420000000000000000e+02 1.378139281717188069e+01
3.430000000000000000e+02 1.335109479791156950e+01
3.440000000000000000e+02 1.292778603580087626e+01
3.450000000000000000e+02 1.251118339243913447e+01
3.460000000000000000e+02 1.210094966388033200e+01
3.470000000000000000e+02 1.169687571208436516e+01
3.480000000000000000e+02 1.129881161629413988e+01
3.490000000000000000e+02 1.090658473192350009e+01
3.500000000000000000e+02 1.052007066189387174e+01
3.510000000000000000e+02 9.399434685934437539e+00
3.520000000000000000e+02 8.342209085966494797e+00
3.530000000000000000e+02 7.340313208034156212e+00
3.540000000000000000e+02 6.388421261227329673e+00
3.550000000000000000e+02 5.483969217152798947e+00
3.560000000000000000e+02 4.628739712444909671e+00
3.570000000000000000e+02 3.833423775788014520e+00
3.580000000000000000e+02 3.107710991216795282e+00
3.590000000000000000e+02 2.470731607274118780e+00
3.600000000000000000e+02 1.993518771800955935e+00
3.610000000000000000e+02 1.605643379319193986e+00
3.620000000000000000e+02 2.110030010428378677e+00
3.630000000000000000e+02 3.032169169450477320e+00
3.640000000000000000e+02 4.060194537131812886e+00
3.650000000000000000e+02 5.104847750507111925e+00
3.660000000000000000e+02 6.139296970513434815e+00
3.670000000000000000e+02 7.158354883738498486e+00
3.680000000000000000e+02 8.162022204030416006e+00
3.690000000000000000e+02 9.148650393147189419e+00
3.700000000000000000e+02 1.011806827265575492e+01
3.710000000000000000e+02 1.086587140354214043e+01
3.720000000000000000e+02 1.160868794266901283e+01
3.730000000000000000e+02 1.234604772197123346e+01
3.740000000000000000e+02 1.307769571544069365e+01
3.750000000000000000e+02 1.380372785670058278e+01
3.760000000000000000e+02 1.452429976805752077e+01
3.770000000000000000e+02 1.523949253678917692e+01
3.780000000000000000e+02 1.594933501097634476e+01
3.790000000000000000e+02 1.665387744271312087e+01
3.800000000000000000e+02 1.735319774471385657e+01
3.810000000000000000e+02 1.770492344574416776e+01
3.820000000000000000e+02 1.805601150990405301e+01
3.830000000000000000e+02 1.840642998726616852e+01
3.840000000000000000e+02 1.875615141397743812e+01
3.850000000000000000e+02 1.910515229843465335e+01
3.860000000000000000e+02 1.945341233127085800e+01
3.870000000000000000e+02 1.980091505755029857e+01
3.880000000000000000e+02 2.014764644533748950e+01
3.890000000000000000e+02 2.049359494443146090e+01
3.900000000000000000e+02 2.040732040875800735e+01
3.910000000000000000e+02 2.061673334389421086e+01
3.920000000000000000e+02 2.080792226148151869e+01
3.930000000000000000e+02 2.097771834654160017e+01
3.940000000000000000e+02 2.112256193334961551e+01
3.950000000000000000e+02 2.123799645782700907e+01
3.960000000000000000e+02 2.132012320744084022e+01
3.970000000000000000e+02 2.136465867506193916e+01
3.980000000000000000e+02 2.136710816906134980e+01
3.990000000000000000e+02 2.132301028779729180e+01
4.000000000000000000e+02 2.122826889079510693e+01
4.010000000000000000e+02 2.104307060110765448e+01
4.020000000000000000e+02 2.080062542879537801e+01
4.030000000000000000e+02 2.049768752111973669e+01
4.040000000000000000e+02 2.013198064968012346e+01
4.050000000000000000e+02 1.970302714997673021e+01
4.060000000000000000e+02 1.921130821162858027e+01
4.070000000000000000e+02 1.865931907683944857e+01
4.080000000000000000e+02 1.805152217864466735e+01
4.090000000000000000e+02 1.739429358020130323e+01
4.100000000000000000e+02 1.669589279970101003e+01
4.110000000000000000e+02 1.583179660301602887e+01
4.120000000000000000e+02 1.494277602430064888e+01
4.130000000000000000e+02 1.403562991000095472e+01
4.140000000000000000e+02 1.311829654834907366e+01
4.150000000000000000e+02 1.219950035752479955e+01
4.160000000000000000e+02 1.128995630643824377e+01
4.170000000000000000e+02 1.040719818325860935e+01
4.180000000000000000e+02 9.571610243808681417e+00
4.190000000000000000e+02 8.804953978573285767e+00
4.200000000000000000e+02 8.127199917604750468e+00
4.210000000000000000e+02 7.569945686810572560e+00
4.220000000000000000e+02 7.083096422527280112e+00
4.230000000000000000e+02 6.654228009410676492e+00
4.240000000000000000e+02 6.271812802004147258e+00
4.250000000000000000e+02 5.927015926627933418e+00
4.260000000000000000e+02 5.621454208593148039e+00
4.270000000000000000e+02 5.365944950083114229e+00
4.280000000000000000e+02 5.168245258577179868e+00
4.290000000000000000e+02 5.028320679078659872e+00
4.300000000000000000e+02 4.937322934515183448e+00
4.310000000000000000e+02 4.668199792313004082e+00
4.320000000000000000e+02 4.410435413210193722e+00
4.330000000000000000e+02 4.167990674738179635e+00
4.340000000000000000e+02 3.949787045405059871e+00
4.350000000000000000e+02 3.769508531127959472e+00
4.360000000000000000e+02 3.640030301265714918e+00
4.370000000000000000e+02 3.553842511977732155e+00
4.380000000000000000e+02 3.489621631992251061e+00
4.390000000000000000e+02 3.418198225948282154e+00
4.400000000000000000e+02 3.305964227689396573e+00
4.410000000000000000e+02 3.455155006312542465e+00
4.420000000000000000e+02 3.533237568771697035e+00
4.430000000000000000e+02 3.558496099947357827e+00
4.440000000000000000e+02 3.552016744819849858e+00
4.450000000000000000e+02 3.536236704913517048e+00
4.460000000000000000e+02 3.527425147768207037e+00
4.470000000000000000e+02 3.515134848424282143e+00
4.480000000000000000e+02 3.482285427185002558e+00
4.490000000000000000e+02 3.412357183172800124e+00
4.500000000000000000e+02 3.290191906268092215e+00
4.510000000000000000e+02 2.958074807505072901e+00
4.520000000000000000e+02 2.577960603268009354e+00
4.530000000000000000e+02 2.176809297741662430e+00
4.540000000000000000e+02 1.786325162364365449e+00
4.550000000000000000e+02 1.446937685643564286e+00
4.560000000000000000e+02 1.209054810347361508e+00
4.570000000000000000e+02 1.115921415574590236e+00
4.580000000000000000e+02 1.177843293826112747e+00
4.590000000000000000e+02 1.355748627665191774e+00
4.600000000000000000e+02 1.598513138523538935e+00
4.610000000000000000e+02 1.830490392278900869e+00
4.620000000000000000e+02 2.080133828737444457e+00
4.630000000000000000e+02 2.346906763189890111e+00
4.640000000000000000e+02 2.629242434754834434e+00
4.650000000000000000e+02 2.925195807529793690e+00
4.660000000000000000e+02 3.233121219610417096e+00
4.670000000000000000e+02 3.550607579215263154e+00
4.680000000000000000e+02 3.878063826336442865e+00
4.690000000000000000e+02 4.216704636487645708e+00
4.700000000000000000e+02 4.568595847655166686e+00
4.710000000000000000e+02 5.078526850633838130e+00
4.720000000000000000e+02 5.613148406286472714e+00
4.730000000000000000e+02 6.163728465770958564e+00
4.740000000000000000e+02 6.725838637568836376e+00
4.750000000000000000e+02 7.297265365373389656e+00
4.760000000000000000e+02 7.876426369232294000e+00
4.770000000000000000e+02 8.459947584018213007e+00
4.780000000000000000e+02 9.044519610916729846e+00
4.790000000000000000e+02 9.631710067209825255e+00
4.800000000000000000e+02 1.022070971825404051e+01
4.810000000000000000e+02 1.083197535963568825e+01
4.820000000000000000e+02 1.142415783297089860e+01
4.830000000000000000e+02 1.199756270698463290e+01
4.840000000000000000e+02 1.255352548594972184e+01
4.850000000000000000e+02 1.309349002579175725e+01
4.860000000000000000e+02 1.361931619747016597e+01
4.870000000000000000e+02 1.412204510402835034e+01
4.880000000000000000e+02 1.454152523072297853e+01
4.890000000000000000e+02 1.487215100100588927e+01
4.900000000000000000e+02 1.512033779172111458e+01
4.910000000000000000e+02 1.503685441470265260e+01
4.920000000000000000e+02 1.488858226206700408e+01
4.930000000000000000e+02 1.468580482928871511e+01
4.940000000000000000e+02 1.442477201406383180e+01
4.950000000000000000e+02 1.410550778649217030e+01
4.960000000000000000e+02 1.372974440222712467e+01
4.970000000000000000e+02 1.330211712903090948e+01
4.980000000000000000e+02 1.282684247341707540e+01
4.990000000000000000e+02 1.230731606277531220e+01
5.000000000000000000e+02 1.174631820628987633e+01
5.010000000000000000e+02 1.115132259426881411e+01
5.020000000000000000e+02 1.051353554923435674e+01
5.030000000000000000e+02 9.830746565733647913e+00
5.040000000000000000e+02 9.101683340163747360e+00
5.050000000000000000e+02 8.326560331801518444e+00
5.060000000000000000e+02 7.508525792879332528e+00
5.070000000000000000e+02 6.676993856700980778e+00
5.080000000000000000e+02 5.885077886815887283e+00
5.090000000000000000e+02 5.077670789222600511e+00
5.100000000000000000e+02 4.318153210718969959e+00
5.110000000000000000e+02 3.855510844144375060e+00
5.120000000000000000e+02 3.445037967405090384e+00
5.130000000000000000e+02 3.080640563056815662e+00
5.140000000000000000e+02 2.742445157450137838e+00
5.150000000000000000e+02 2.408270071169758442e+00
5.160000000000000000e+02 2.087219529470534241e+00
5.170000000000000000e+02 1.788958754466368539e+00
5.180000000000000000e+02 1.522399673180902191e+00
5.190000000000000000e+02 1.303077143173373198e+00
5.200000000000000000e+02 1.148891052144132230e+00
5.210000000000000000e+02 1.083234243330200908e+00
5.220000000000000000e+02 1.040184745068161165e+00
5.230000000000000000e+02 1.003480471151290798e+00
5.240000000000000000e+02 9.943822162856857938e-01
5.250000000000000000e+02 1.016081724417486232e+00
5.260000000000000000e+02 1.064662232403299491e+00
5.270000000000000000e+02 1.133705765900956397e+00
5.280000000000000000e+02 1.215945810653752179e+00
5.290000000000000000e+02 1.305430280743805183e+00
5.300000000000000000e+02 1.397256178734070486e+00
5.310000000000000000e+02 1.504073195179789213e+00
5.320000000000000000e+02 1.621866563664029481e+00
5.330000000000000000e+02 1.745893977402939168e+00
5.340000000000000000e+02 1.872015828902198198e+00
5.350000000000000000e+02 1.998676369991179813e+00
5.360000000000000000e+02 2.125013839091527856e+00
5.370000000000000000e+02 2.249062899852273034e+00
5.380000000000000000e+02 2.369322525858740036e+00
5.390000000000000000e+02 2.485036405068710597e+00
5.400000000000000000e+02 2.594620935465129730e+00
5.410000000000000000e+02 2.625715792930896075e+00
5.420000000000000000e+02 2.668966823145754397e+00
5.430000000000000000e+02 2.712296254258131700e+00
5.440000000000000000e+02 2.751978027108601843e+00
5.450000000000000000e+02 2.787169084358994464e+00
5.460000000000000000e+02 2.817273297359771611e+00
5.470000000000000000e+02 2.842610917311638286e+00
5.480000000000000000e+02 2.864023398975214185e+00
5.490000000000000000e+02 2.882457717628704952e+00
5.500000000000000000e+02 2.898090032356877455e+00
5.510000000000000000e+02 3.053488315030737699e+00
5.520000000000000000e+02 3.234946098729039488e+00
5.530000000000000000e+02 3.419857905922411234e+00
5.540000000000000000e+02 3.601440614793897321e+00
5.550000000000000000e+02 3.776551954470662498e+00
5.560000000000000000e+02 3.937452471613951399e+00
5.570000000000000000e+02 4.054081053186411765e+00
5.580000000000000000e+02 4.122637946061086467e+00
5.590000000000000000e+02 4.145973401417289317e+00
5.600000000000000000e+02 4.126422026035907464e+00
5.610000000000000000e+02 4.016057831154304480e+00
5.620000000000000000e+02 3.885143886232991672e+00
5.630000000000000000e+02 3.729985409753392656e+00
5.640000000000000000e+02 3.557701955779068559e+00
5.650000000000000000e+02 3.375066844886314144e+00
5.660000000000000000e+02 3.183161376302679813e+00
5.670000000000000000e+02 2.982668132535818195e+00
5.680000000000000000e+02 2.783961694943567711e+00
5.690000000000000000e+02 2.598753043318763556e+00
5.700000000000000000e+02 2.429352637884429900e+00
5.710000000000000000e+02 2.441687897282095676e+00
5.720000000000000000e+02 2.459320606332213721e+00
5.730000000000000000e+02 2.477861592077717390e+00
5.740000000000000000e+02 2.495420439741238283e+00
5.750000000000000000e+02 2.509695427981069482e+00
5.760000000000000000e+02 2.517069313705193156e+00
5.770000000000000000e+02 2.511087982888756454e+00
5.780000000000000000e+02 2.479147473270019386e+00
5.790000000000000000e+02 2.420040443695110177e+00
5.800000000000000000e+02 2.338256004168761226e+00
5.810000000000000000e+02 2.106065283777823094e+00
5.820000000000000000e+02 1.814894529578273685e+00
5.830000000000000000e+02 1.486899909624710858e+00
5.840000000000000000e+02 1.143623319082624601e+00
5.850000000000000000e+02 8.064868037156688318e-01
5.860000000000000000e+02 5.599867749523196325e-01
5.870000000000000000e+02 5.893596482076786103e-01
5.880000000000000000e+02 8.899740486809479822e-01
5.890000000000000000e+02 1.298172379310460478e+00
5.900000000000000000e+02 1.591879341260406200e+00
5.910000000000000000e+02 1.488366473368247123e+00
5.920000000000000000e+02 1.401449185603887759e+00
5.930000000000000000e+02 1.318241484575995326e+00
5.940000000000000000e+02 1.237605370878370303e+00
5.950000000000000000e+02 1.161158280547781141e+00
5.960000000000000000e+02 1.093836553212008900e+00
5.970000000000000000e+02 1.099522676682569200e+00
5.980000000000000000e+02 1.123704455443924610e+00
5.990000000000000000e+02 1.132243990558928992e+00
6.000000000000000000e+02 1.140550196791773496e+00
6.010000000000000000e+02 1.109753880883292965e+00
6.020000000000000000e+02 1.102625200872924260e+00
6.030000000000000000e+02 1.108547518695631728e+00
6.040000000000000000e+02 1.153917537206198940e+00
6.050000000000000000e+02 1.203184522535710510e+00
6.060000000000000000e+02 1.264485663092857370e+00
6.070000000000000000e+02 1.326435820811185273e+00
6.080000000000000000e+02 1.384880086846759450e+00
6.090000000000000000e+02 1.438985322143064849e+00
6.100000000000000000e+02 1.470739888448513888e+00
6.110000000000000000e+02 1.502659062761689146e+00
6.120000000000000000e+02 1.531856678862023147e+00
6.130000000000000000e+02 1.557900902375894070e+00
6.140000000000000000e+02 1.580656862422824549e+00
6.150000000000000000e+02 1.600228508733348320e+00
6.160000000000000000e+02 1.614844639255781589e+00
6.170000000000000000e+02 1.629164263786498035e+00
6.180000000000000000e+02 1.641635776003680824e+00
6.190000000000000000e+02 1.652992663489785796e+00
6.200000000000000000e+02 1.663177778611564239e+00
6.210000000000000000e+02 1.666845797157724629e+00
6.220000000000000000e+02 1.668572675335990629e+00
6.230000000000000000e+02 1.678211893482489891e+00
6.240000000000000000e+02 1.703721640731812759e+00
6.250000000000000000e+02 1.754786167924679008e+00
6.260000000000000000e+02 1.980229214520628167e+00
6.270000000000000000e+02 2.295841237889804543e+00
6.280000000000000000e+02 2.628249638016861844e+00
6.290000000000000000e+02 2.976710385822160188e+00
6.300000000000000000e+02 3.341032328769269810e+00
6.310000000000000000e+02 3.400643972195867448e+00
6.320000000000000000e+02 3.460583793639040007e+00
6.330000000000000000e+02 3.520591391187803065e+00
6.340000000000000000e+02 3.580676090707092474e+00
6.350000000000000000e+02 3.640575031672959927e+00
6.360000000000000000e+02 3.700183604830004302e+00
6.370000000000000000e+02 3.759425181378297509e+00
6.380000000000000000e+02 3.818292523790227655e+00
6.390000000000000000e+02 3.876702293907373864e+00
6.400000000000000000e+02 3.934573726210532918e+00
6.410000000000000000e+02 3.544341476784363287e+00
6.420000000000000000e+02 3.161865925365134000e+00
6.430000000000000000e+02 2.790013132639217908e+00
6.440000000000000000e+02 2.433378402072084778e+00
6.450000000000000000e+02 2.102215757281518549e+00
6.460000000000000000e+02 1.875442554650493143e+00
6.470000000000000000e+02 1.717159033090374765e+00
6.480000000000000000e+02 1.667887659060953043e+00
6.490000000000000000e+02 1.653873848107715760e+00
6.500000000000000000e+02 1.666513067373163182e+00
6.510000000000000000e+02 1.651619063157696798e+00
6.520000000000000000e+02 1.635806442790584736e+00
6.530000000000000000e+02 1.619328989322718293e+00
6.540000000000000000e+02 1.596924698515605145e+00
6.550000000000000000e+02 1.562895620882873038e+00
6.560000000000000000e+02 1.510478819449067034e+00
6.570000000000000000e+02 1.442849455873134179e+00
6.580000000000000000e+02 1.361866047438867966e+00
6.590000000000000000e+02 1.270090884898338990e+00
6.600000000000000000e+02 1.172016683846832663e+00
6.610000000000000000e+02 1.151467455658614858e+00
6.620000000000000000e+02 1.133269203335318887e+00
6.630000000000000000e+02 1.121391276776356527e+00
6.640000000000000000e+02 1.118398405453691735e+00
6.650000000000000000e+02 1.126260491037067490e+00
6.660000000000000000e+02 1.165538507574787719e+00
6.670000000000000000e+02 1.246567407675829076e+00
6.680000000000000000e+02 1.384689303853873454e+00
6.690000000000000000e+02 1.585949388865097731e+00
6.700000000000000000e+02 1.800217332478687648e+00
6.710000000000000000e+02 1.725133272906263393e+00
6.720000000000000000e+02 1.651797131377578332e+00
6.730000000000000000e+02 1.581816458924118152e+00
6.740000000000000000e+02 1.514647814313630159e+00
6.750000000000000000e+02 1.442011503532608208e+00
6.760000000000000000e+02 1.358627094113108447e+00
6.770000000000000000e+02 1.269530952811478208e+00
6.780000000000000000e+02 1.178195118592224144e+00
6.790000000000000000e+02 1.086891818971085666e+00
6.800000000000000000e+02 1.007608603660029356e+00
6.810000000000000000e+02 1.023829736399318957e+00
6.820000000000000000e+02 1.029091176767912952e+00
6.830000000000000000e+02 1.023400212553759792e+00
6.840000000000000000e+02 1.022449893150842115e+00
6.850000000000000000e+02 1.068170097954559417e+00
6.860000000000000000e+02 1.172489279281956120e+00
6.870000000000000000e+02 1.316262441527698668e+00
6.880000000000000000e+02 1.483077370075623680e+00
6.890000000000000000e+02 1.662001971266489742e+00
6.900000000000000000e+02 1.846416270672820659e+00
6.910000000000000000e+02 1.651684993740074825e+00
6.920000000000000000e+02 1.539359976848109657e+00
6.930000000000000000e+02 1.522468228905368370e+00
6.940000000000000000e+02 1.598295801900075475e+00
6.950000000000000000e+02 1.745680101520491911e+00
6.960000000000000000e+02 1.892761861233493770e+00
6.970000000000000000e+02 1.972487066019472435e+00
6.980000000000000000e+02 1.924465269106144794e+00
6.990000000000000000e+02 1.863434397101086937e+00


==> figures/scene/cmf/ciexyz06_2deg.csv <==
390,3.769647E-03,4.146161E-04,1.847260E-02
391,4.532416E-03,5.028333E-04,2.221101E-02
392,5.446553E-03,6.084991E-04,2.669819E-02
393,6.538868E-03,7.344436E-04,3.206937E-02
394,7.839699E-03,8.837389E-04,3.847832E-02
395,9.382967E-03,1.059646E-03,4.609784E-02
396,1.120608E-02,1.265532E-03,5.511953E-02
397,1.334965E-02,1.504753E-03,6.575257E-02
398,1.585690E-02,1.780493E-03,7.822113E-02
399,1.877286E-02,2.095572E-03,9.276013E-02
400,2.214302E-02,2.452194E-03,1.096090E-01
401,2.601285E-02,2.852216E-03,1.290077E-01
402,3.043036E-02,3.299115E-03,1.512047E-01
403,3.544325E-02,3.797466E-03,1.764441E-01
404,4.109640E-02,4.352768E-03,2.049517E-01
405,4.742986E-02,4.971717E-03,2.369246E-01
406,5.447394E-02,5.661014E-03,2.725123E-01
407,6.223612E-02,6.421615E-03,3.117820E-01
408,7.070048E-02,7.250312E-03,3.547064E-01
409,7.982513E-02,8.140173E-03,4.011473E-01
410,8.953803E-02,9.079860E-03,4.508369E-01
411,9.974848E-02,1.005608E-02,5.034164E-01
412,1.104019E-01,1.106456E-02,5.586361E-01
413,1.214566E-01,1.210522E-02,6.162734E-01
414,1.328741E-01,1.318014E-02,6.760982E-01
415,1.446214E-01,1.429377E-02,7.378822E-01
416,1.566468E-01,1.545004E-02,8.013019E-01
417,1.687901E-01,1.664093E-02,8.655573E-01
418,1.808328E-01,1.785302E-02,9.295791E-01
419,1.925216E-01,1.907018E-02,9.921293E-01
420,2.035729E-01,2.027369E-02,1.051821E+00
421,2.137531E-01,2.144805E-02,1.107509E+00
422,2.231348E-01,2.260041E-02,1.159527E+00
423,2.319245E-01,2.374789E-02,1.208869E+00
424,2.403892E-01,2.491247E-02,1.256834E+00
425,2.488523E-01,2.612106E-02,1.305008E+00
426,2.575896E-01,2.739923E-02,1.354758E+00
427,2.664991E-01,2.874993E-02,1.405594E+00
428,2.753532E-01,3.016909E-02,1.456414E+00
429,2.838921E-01,3.165145E-02,1.505960E+00
430,2.918246E-01,3.319038E-02,1.552826E+00
431,2.989200E-01,3.477912E-02,1.595902E+00
432,3.052993E-01,3.641495E-02,1.635768E+00
433,3.112031E-01,3.809569E-02,1.673573E+00
434,3.169047E-01,3.981843E-02,1.710604E+00
435,3.227087E-01,4.157940E-02,1.748280E+00
436,3.288194E-01,4.337098E-02,1.787504E+00
437,3.349242E-01,4.517180E-02,1.826609E+00
438,3.405452E-01,4.695420E-02,1.863108E+00
439,3.451688E-01,4.868718E-02,1.894332E+00
440,3.482554E-01,5.033657E-02,1.917479E+00
441,3.494153E-01,5.187611E-02,1.930529E+00
442,3.489075E-01,5.332218E-02,1.934819E+00
443,3.471746E-01,5.470603E-02,1.932650E+00
444,3.446705E-01,5.606335E-02,1.926395E+00
445,3.418483E-01,5.743393E-02,1.918437E+00
446,3.390240E-01,5.885107E-02,1.910430E+00
447,3.359926E-01,6.030809E-02,1.901224E+00
448,3.324276E-01,6.178644E-02,1.889000E+00
449,3.280157E-01,6.326570E-02,1.871996E+00
450,3.224637E-01,6.472352E-02,1.848545E+00
451,3.156225E-01,6.614749E-02,1.817792E+00
452,3.078201E-01,6.757256E-02,1.781627E+00
453,2.994771E-01,6.904928E-02,1.742514E+00
454,2.909776E-01,7.063280E-02,1.702749E+00
455,2.826646E-01,7.238339E-02,1.664439E+00
456,2.747962E-01,7.435960E-02,1.629207E+00
457,2.674312E-01,7.659383E-02,1.597360E+00
458,2.605847E-01,7.911436E-02,1.568896E+00
459,2.542749E-01,8.195345E-02,1.543823E+00
460,2.485254E-01,8.514816E-02,1.522157E+00
461,2.433039E-01,8.872657E-02,1.503611E+00
462,2.383414E-01,9.266008E-02,1.486673E+00
463,2.333253E-01,9.689723E-02,1.469595E+00
464,2.279619E-01,1.013746E-01,1.450709E+00
465,2.219781E-01,1.060145E-01,1.428440E+00
466,2.151735E-01,1.107377E-01,1.401587E+00
467,2.075619E-01,1.155111E-01,1.370094E+00
468,1.992183E-01,1.203122E-01,1.334220E+00
469,1.902290E-01,1.251161E-01,1.294275E+00
470,1.806905E-01,1.298957E-01,1.250610E+00
471,1.707154E-01,1.346299E-01,1.203696E+00
472,1.604471E-01,1.393309E-01,1.154316E+00
473,1.500244E-01,1.440235E-01,1.103284E+00
474,1.395705E-01,1.487372E-01,1.051347E+00
475,1.291920E-01,1.535066E-01,9.991789E-01
476,1.189859E-01,1.583644E-01,9.473958E-01
477,1.090615E-01,1.633199E-01,8.966222E-01
478,9.951424E-02,1.683761E-01,8.473981E-01
479,9.041850E-02,1.735365E-01,8.001576E-01
480,8.182895E-02,1.788048E-01,7.552379E-01
481,7.376817E-02,1.841819E-01,7.127879E-01
482,6.619477E-02,1.896559E-01,6.725198E-01
483,5.906380E-02,1.952101E-01,6.340976E-01
484,5.234242E-02,2.008259E-01,5.972433E-01
485,4.600865E-02,2.064828E-01,5.617313E-01
486,4.006154E-02,2.121826E-01,5.274921E-01
487,3.454373E-02,2.180279E-01,4.948809E-01
488,2.949091E-02,2.241586E-01,4.642586E-01
489,2.492140E-02,2.307302E-01,4.358841E-01
490,2.083981E-02,2.379160E-01,4.099313E-01
491,1.723591E-02,2.458706E-01,3.864261E-01
492,1.407924E-02,2.546023E-01,3.650566E-01
493,1.134516E-02,2.640760E-01,3.454812E-01
494,9.019658E-03,2.742490E-01,3.274095E-01
495,7.097731E-03,2.850680E-01,3.105939E-01
496,5.571145E-03,2.964837E-01,2.948102E-01
497,4.394566E-03,3.085010E-01,2.798194E-01
498,3.516303E-03,3.211393E-01,2.654100E-01
499,2.887638E-03,3.344175E-01,2.514084E-01
500,2.461588E-03,3.483536E-01,2.376753E-01
501,2.206348E-03,3.629601E-01,2.241211E-01
502,2.149559E-03,3.782275E-01,2.107484E-01
503,2.337091E-03,3.941359E-01,1.975839E-01
504,2.818931E-03,4.106582E-01,1.846574E-01
505,3.649178E-03,4.277595E-01,1.720018E-01
506,4.891359E-03,4.453993E-01,1.596918E-01
507,6.629364E-03,4.635396E-01,1.479415E-01
508,8.942902E-03,4.821376E-01,1.369428E-01
509,1.190224E-02,5.011430E-01,1.268279E-01
510,1.556989E-02,5.204972E-01,1.176796E-01
511,1.997668E-02,5.401387E-01,1.094970E-01
512,2.504698E-02,5.600208E-01,1.020943E-01
513,3.067530E-02,5.800972E-01,9.527993E-02
514,3.674999E-02,6.003172E-01,8.890075E-02
515,4.315171E-02,6.206256E-01,8.283548E-02
516,4.978584E-02,6.409398E-01,7.700982E-02
517,5.668554E-02,6.610772E-01,7.144001E-02
518,6.391651E-02,6.808134E-01,6.615436E-02
519,7.154352E-02,6.999044E-01,6.117199E-02
520,7.962917E-02,7.180890E-01,5.650407E-02
521,8.821473E-02,7.351593E-01,5.215121E-02
522,9.726978E-02,7.511821E-01,4.809566E-02
523,1.067504E-01,7.663143E-01,4.431720E-02
524,1.166192E-01,7.807352E-01,4.079734E-02
525,1.268468E-01,7.946448E-01,3.751912E-02
526,1.374060E-01,8.082074E-01,3.446846E-02
527,1.482471E-01,8.213817E-01,3.163764E-02
528,1.593076E-01,8.340701E-01,2.901901E-02
529,1.705181E-01,8.461711E-01,2.660364E-02
530,1.818026E-01,8.575799E-01,2.438164E-02
531,1.931090E-01,8.682408E-01,2.234097E-02
532,2.045085E-01,8.783061E-01,2.046415E-02
533,2.161166E-01,8.879907E-01,1.873456E-02
534,2.280650E-01,8.975211E-01,1.713788E-02
535,2.405015E-01,9.071347E-01,1.566174E-02
536,2.535441E-01,9.169947E-01,1.429644E-02
537,2.671300E-01,9.269295E-01,1.303702E-02
538,2.811351E-01,9.366731E-01,1.187897E-02
539,2.954164E-01,9.459482E-01,1.081725E-02
540,3.098117E-01,9.544675E-01,9.846470E-03
541,3.241678E-01,9.619834E-01,8.960687E-03
542,3.384319E-01,9.684390E-01,8.152811E-03
543,3.525786E-01,9.738289E-01,7.416025E-03
544,3.665839E-01,9.781519E-01,6.744115E-03
545,3.804244E-01,9.814106E-01,6.131421E-03
546,3.940988E-01,9.836669E-01,5.572778E-03
547,4.076972E-01,9.852081E-01,5.063463E-03
548,4.213484E-01,9.863813E-01,4.599169E-03
549,4.352003E-01,9.875357E-01,4.175971E-03
550,4.494206E-01,9.890228E-01,3.790291E-03
551,4.641616E-01,9.910811E-01,3.438952E-03
552,4.794395E-01,9.934913E-01,3.119341E-03
553,4.952180E-01,9.959172E-01,2.829038E-03
554,5.114395E-01,9.980205E-01,2.565722E-03
555,5.280233E-01,9.994608E-01,2.327186E-03
556,5.448696E-01,9.999930E-01,2.111280E-03
557,5.618898E-01,9.997557E-01,1.915766E-03
558,5.790137E-01,9.989839E-01,1.738589E-03
559,5.961882E-01,9.979123E-01,1.577920E-03
560,6.133784E-01,9.967737E-01,1.432128E-03
561,6.305897E-01,9.957356E-01,1.299781E-03
562,6.479223E-01,9.947115E-01,1.179667E-03
563,6.654866E-01,9.935534E-01,1.070694E-03
564,6.833782E-01,9.921156E-01,9.718623E-04
565,7.016774E-01,9.902549E-01,8.822531E-04
566,7.204110E-01,9.878596E-01,8.010231E-04
567,7.394495E-01,9.849324E-01,7.273884E-04
568,7.586285E-01,9.815036E-01,6.606347E-04
569,7.777885E-01,9.776035E-01,6.001146E-04
570,7.967750E-01,9.732611E-01,5.452416E-04
571,8.154530E-01,9.684764E-01,4.954847E-04
572,8.337389E-01,9.631369E-01,4.503642E-04
573,8.515493E-01,9.571062E-01,4.094455E-04
574,8.687862E-01,9.502540E-01,3.723345E-04
575,8.853376E-01,9.424569E-01,3.386739E-04
576,9.011588E-01,9.336897E-01,3.081396E-04
577,9.165278E-01,9.242893E-01,2.804370E-04
578,9.318245E-01,9.146707E-01,2.552996E-04
579,9.474524E-01,9.052333E-01,2.324859E-04
580,9.638388E-01,8.963613E-01,2.117772E-04
581,9.812596E-01,8.883069E-01,1.929758E-04
582,9.992953E-01,8.808462E-01,1.759024E-04
583,1.017343E+00,8.736445E-01,1.603947E-04
584,1.034790E+00,8.663755E-01,1.463059E-04
585,1.051011E+00,8.587203E-01,1.335031E-04
586,1.065522E+00,8.504295E-01,1.218660E-04
587,1.078421E+00,8.415047E-01,1.112857E-04
588,1.089944E+00,8.320109E-01,1.016634E-04
589,1.100320E+00,8.220154E-01,9.291003E-05
590,1.109767E+00,8.115868E-01,8.494468E-05
591,1.118438E+00,8.007874E-01,7.769425E-05
592,1.126266E+00,7.896515E-01,7.109247E-05
593,1.133138E+00,7.782053E-01,6.507936E-05
594,1.138952E+00,7.664733E-01,5.960061E-05
595,1.143620E+00,7.544785E-01,5.460706E-05
596,1.147095E+00,7.422473E-01,5.005417E-05
597,1.149464E+00,7.298229E-01,4.590157E-05
598,1.150838E+00,7.172525E-01,4.211268E-05
599,1.151326E+00,7.045818E-01,3.865437E-05
600,1.151033E+00,6.918553E-01,3.549661E-05
601,1.150002E+00,6.791009E-01,3.261220E-05
602,1.148061E+00,6.662846E-01,2.997643E-05
603,1.144998E+00,6.533595E-01,2.756693E-05
604,1.140622E+00,6.402807E-01,2.536339E-05
605,1.134757E+00,6.270066E-01,2.334738E-05
606,1.127298E+00,6.135148E-01,2.150221E-05
607,1.118342E+00,5.998494E-01,1.981268E-05
608,1.108033E+00,5.860682E-01,1.826500E-05
609,1.096515E+00,5.722261E-01,1.684667E-05
610,1.083928E+00,5.583746E-01,1.554631E-05
611,1.070387E+00,5.445535E-01,1.435360E-05
612,1.055934E+00,5.307673E-01,1.325915E-05
613,1.040592E+00,5.170130E-01,1.225443E-05
614,1.024385E+00,5.032889E-01,1.133169E-05
615,1.007344E+00,4.895950E-01,1.048387E-05
616,9.895268E-01,4.759442E-01,0.000000E+00
617,9.711213E-01,4.623958E-01,0.000000E+00
618,9.523257E-01,4.490154E-01,0.000000E+00
619,9.333248E-01,4.358622E-01,0.000000E+00
620,9.142877E-01,4.229897E-01,0.000000E+00
621,8.952798E-01,4.104152E-01,0.000000E+00
622,8.760157E-01,3.980356E-01,0.000000E+00
623,8.561607E-01,3.857300E-01,0.000000E+00
624,8.354235E-01,3.733907E-01,0.000000E+00
625,8.135565E-01,3.609245E-01,0.000000E+00
626,7.904565E-01,3.482860E-01,0.000000E+00
627,7.664364E-01,3.355702E-01,0.000000E+00
628,7.418777E-01,3.228963E-01,0.000000E+00
629,7.171219E-01,3.103704E-01,0.000000E+00
630,6.924717E-01,2.980865E-01,0.000000E+00
631,6.681600E-01,2.861160E-01,0.000000E+00
632,6.442697E-01,2.744822E-01,0.000000E+00
633,6.208450E-01,2.631953E-01,0.000000E+00
634,5.979243E-01,2.522628E-01,0.000000E+00
635,5.755410E-01,2.416902E-01,0.000000E+00
636,5.537296E-01,2.314809E-01,0.000000E+00
637,5.325412E-01,2.216378E-01,0.000000E+00
638,5.120218E-01,2.121622E-01,0.000000E+00
639,4.922070E-01,2.030542E-01,0.000000E+00
640,4.731224E-01,1.943124E-01,0.000000E+00
641,4.547417E-01,1.859227E-01,0.000000E+00
642,4.368719E-01,1.778274E-01,0.000000E+00
643,4.193121E-01,1.699654E-01,0.000000E+00
644,4.018980E-01,1.622841E-01,0.000000E+00
645,3.844986E-01,1.547397E-01,0.000000E+00
646,3.670592E-01,1.473081E-01,0.000000E+00
647,3.497167E-01,1.400169E-01,0.000000E+00
648,3.326305E-01,1.329013E-01,0.000000E+00
649,3.159341E-01,1.259913E-01,0.000000E+00
650,2.997374E-01,1.193120E-01,0.000000E+00
651,2.841189E-01,1.128820E-01,0.000000E+00
652,2.691053E-01,1.067113E-01,0.000000E+00
653,2.547077E-01,1.008052E-01,0.000000E+00
654,2.409319E-01,9.516653E-02,0.000000E+00
655,2.277792E-01,8.979594E-02,0.000000E+00
656,2.152431E-01,8.469044E-02,0.000000E+00
657,2.033010E-01,7.984009E-02,0.000000E+00
658,1.919276E-01,7.523372E-02,0.000000E+00
659,1.810987E-01,7.086061E-02,0.000000E+00
660,1.707914E-01,6.671045E-02,0.000000E+00
661,1.609842E-01,6.277360E-02,0.000000E+00
662,1.516577E-01,5.904179E-02,0.000000E+00
663,1.427936E-01,5.550703E-02,0.000000E+00
664,1.343737E-01,5.216139E-02,0.000000E+00
665,1.263808E-01,4.899699E-02,0.000000E+00
666,1.187979E-01,4.600578E-02,0.000000E+00
667,1.116088E-01,4.317885E-02,0.000000E+00
668,1.047975E-01,4.050755E-02,0.000000E+00
669,9.834835E-02,3.798376E-02,0.000000E+00
670,9.224597E-02,3.559982E-02,0.000000E+00
671,8.647506E-02,3.334856E-02,0.000000E+00
672,8.101986E-02,3.122332E-02,0.000000E+00
673,7.586514E-02,2.921780E-02,0.000000E+00
674,7.099633E-02,2.732601E-02,0.000000E+00
675,6.639960E-02,2.554223E-02,0.000000E+00
676,6.206225E-02,2.386121E-02,0.000000E+00
677,5.797409E-02,2.227859E-02,0.000000E+00
678,5.412533E-02,2.079020E-02,0.000000E+00
679,5.050600E-02,1.939185E-02,0.000000E+00
680,4.710606E-02,1.807939E-02,0.000000E+00
681,4.391411E-02,1.684817E-02,0.000000E+00
682,4.091411E-02,1.569188E-02,0.000000E+00
683,3.809067E-02,1.460446E-02,0.000000E+00
684,3.543034E-02,1.358062E-02,0.000000E+00
685,3.292138E-02,1.261573E-02,0.000000E+00
686,3.055672E-02,1.170696E-02,0.000000E+00
687,2.834146E-02,1.085608E-02,0.000000E+00
688,2.628033E-02,1.006476E-02,0.000000E+00
689,2.437465E-02,9.333376E-03,0.000000E+00
690,2.262306E-02,8.661284E-03,0.000000E+00
691,2.101935E-02,8.046048E-03,0.000000E+00
692,1.954647E-02,7.481130E-03,0.000000E+00
693,1.818727E-02,6.959987E-03,0.000000E+00
694,1.692727E-02,6.477070E-03,0.000000E+00
695,1.575417E-02,6.027677E-03,0.000000E+00
696,1.465854E-02,5.608169E-03,0.000000E+00
697,1.363571E-02,5.216691E-03,0.000000E+00
698,1.268205E-02,4.851785E-03,0.000000E+00
699,1.179394E-02,4.512008E-03,0.000000E+00
700,1.096778E-02,4.195941E-03,0.000000E+00
701,1.019964E-02,3.902057E-03,0.000000E+00
702,9.484317E-03,3.628371E-03,0.000000E+00
703,8.816851E-03,3.373005E-03,0.000000E+00
704,8.192921E-03,3.134315E-03,0.000000E+00
705,7.608750E-03,2.910864E-03,0.000000E+00
706,7.061391E-03,2.701528E-03,0.000000E+00
707,6.549509E-03,2.505796E-03,0.000000E+00
708,6.071970E-03,2.323231E-03,0.000000E+00
709,5.627476E-03,2.153333E-03,0.000000E+00
710,5.214608E-03,1.995557E-03,0.000000E+00
711,4.831848E-03,1.849316E-03,0.000000E+00
712,4.477579E-03,1.713976E-03,0.000000E+00
713,4.150166E-03,1.588899E-03,0.000000E+00
714,3.847988E-03,1.473453E-03,0.000000E+00
715,3.569452E-03,1.367022E-03,0.000000E+00
716,3.312857E-03,1.268954E-03,0.000000E+00
717,3.076022E-03,1.178421E-03,0.000000E+00
718,2.856894E-03,1.094644E-03,0.000000E+00
719,2.653681E-03,1.016943E-03,0.000000E+00
720,2.464821E-03,9.447269E-04,0.000000E+00
721,2.289060E-03,8.775171E-04,0.000000E+00
722,2.125694E-03,8.150438E-04,0.000000E+00
723,1.974121E-03,7.570755E-04,0.000000E+00
724,1.833723E-03,7.033755E-04,0.000000E+00
725,1.703876E-03,6.537050E-04,0.000000E+00
726,1.583904E-03,6.078048E-04,0.000000E+00
727,1.472939E-03,5.653435E-04,0.000000E+00
728,1.370151E-03,5.260046E-04,0.000000E+00
729,1.274803E-03,4.895061E-04,0.000000E+00
730,1.186238E-03,4.555970E-04,0.000000E+00
731,1.103871E-03,4.240548E-04,0.000000E+00
732,1.027194E-03,3.946860E-04,0.000000E+00
733,9.557493E-04,3.673178E-04,0.000000E+00
734,8.891262E-04,3.417941E-04,0.000000E+00
735,8.269535E-04,3.179738E-04,0.000000E+00
736,7.689351E-04,2.957441E-04,0.000000E+00
737,7.149425E-04,2.750558E-04,0.000000E+00
738,6.648590E-04,2.558640E-04,0.000000E+00
739,6.185421E-04,2.381142E-04,0.000000E+00
740,5.758303E-04,2.217445E-04,0.000000E+00
741,5.365046E-04,2.066711E-04,0.000000E+00
742,5.001842E-04,1.927474E-04,0.000000E+00
743,4.665005E-04,1.798315E-04,0.000000E+00
744,4.351386E-04,1.678023E-04,0.000000E+00
745,4.058303E-04,1.565566E-04,0.000000E+00
746,3.783733E-04,1.460168E-04,0.000000E+00
747,3.526892E-04,1.361535E-04,0.000000E+00
748,3.287199E-04,1.269451E-04,0.000000E+00
749,3.063998E-04,1.183671E-04,0.000000E+00
750,2.856577E-04,1.103928E-04,0.000000E+00
751,2.664108E-04,1.029908E-04,0.000000E+00
752,2.485462E-04,9.611836E-05,0.000000E+00
753,2.319529E-04,8.973323E-05,0.000000E+00
754,2.165300E-04,8.379694E-05,0.000000E+00
755,2.021853E-04,7.827442E-05,0.000000E+00
756,1.888338E-04,7.313312E-05,0.000000E+00
757,1.763935E-04,6.834142E-05,0.000000E+00
758,1.647895E-04,6.387035E-05,0.000000E+00
759,1.539542E-04,5.969389E-05,0.000000E+00
760,1.438270E-04,5.578862E-05,0.000000E+00
761,1.343572E-04,5.213509E-05,0.000000E+00
762,1.255141E-04,4.872179E-05,0.000000E+00
763,1.172706E-04,4.553845E-05,0.000000E+00
764,1.095983E-04,4.257443E-05,0.000000E+00
765,1.024685E-04,3.981884E-05,0.000000E+00
766,9.584715E-05,3.725877E-05,0.000000E+00
767,8.968316E-05,3.487467E-05,0.000000E+00
768,8.392734E-05,3.264765E-05,0.000000E+00
769,7.853708E-05,3.056140E-05,0.000000E+00
770,7.347551E-05,2.860175E-05,0.000000E+00
771,6.871576E-05,2.675841E-05,0.000000E+00
772,6.425257E-05,2.502943E-05,0.000000E+00
773,6.008292E-05,2.341373E-05,0.000000E+00
774,5.620098E-05,2.190914E-05,0.000000E+00
775,5.259870E-05,2.051259E-05,0.000000E+00
776,4.926279E-05,1.921902E-05,0.000000E+00
777,4.616623E-05,1.801796E-05,0.000000E+00
778,4.328212E-05,1.689899E-05,0.000000E+00
779,4.058715E-05,1.585309E-05,0.000000E+00
780,3.806114E-05,1.487243E-05,0.000000E+00
781,3.568818E-05,1.395085E-05,0.000000E+00
782,3.346023E-05,1.308528E-05,0.000000E+00
783,3.137090E-05,1.227327E-05,0.000000E+00
784,2.941371E-05,1.151233E-05,0.000000E+00
785,2.758222E-05,1.080001E-05,0.000000E+00
786,2.586951E-05,1.013364E-05,0.000000E+00
787,2.426701E-05,9.509919E-06,0.000000E+00
788,2.276639E-05,8.925630E-06,0.000000E+00
789,2.136009E-05,8.377852E-06,0.000000E+00
790,2.004122E-05,7.863920E-06,0.000000E+00
791,1.880380E-05,7.381539E-06,0.000000E+00
792,1.764358E-05,6.929096E-06,0.000000E+00
793,1.655671E-05,6.505136E-06,0.000000E+00
794,1.553939E-05,6.108221E-06,0.000000E+00
795,1.458792E-05,5.736935E-06,0.000000E+00
796,1.369853E-05,5.389831E-06,0.000000E+00
797,1.286705E-05,5.065269E-06,0.000000E+00
798,1.208947E-05,4.761667E-06,0.000000E+00
799,1.136207E-05,4.477561E-06,0.000000E+00
800,1.068141E-05,4.211597E-06,0.000000E+00
801,1.004411E-05,3.962457E-06,0.000000E+00
802,9.446399E-06,3.728674E-06,0.000000E+00
803,8.884754E-06,3.508881E-06,0.000000E+00
804,8.356050E-06,3.301868E-06,0.000000E+00
805,7.857521E-06,3.106561E-06,0.000000E+00
806,7.386996E-06,2.922119E-06,0.000000E+00
807,6.943576E-06,2.748208E-06,0.000000E+00
808,6.526548E-06,2.584560E-06,0.000000E+00
809,6.135087E-06,2.430867E-06,0.000000E+00
810,5.768284E-06,2.286786E-06,0.000000E+00
811,5.425069E-06,2.151905E-06,0.000000E+00
812,5.103974E-06,2.025656E-06,0.000000E+00
813,4.803525E-06,1.907464E-06,0.000000E+00
814,4.522350E-06,1.796794E-06,0.000000E+00
815,4.259166E-06,1.693147E-06,0.000000E+00
816,4.012715E-06,1.596032E-06,0.000000E+00
817,3.781597E-06,1.504903E-06,0.000000E+00
818,3.564496E-06,1.419245E-06,0.000000E+00
819,3.360236E-06,1.338600E-06,0.000000E+00
820,3.167765E-06,1.262556E-06,0.000000E+00
821,2.986206E-06,1.190771E-06,0.000000E+00
822,2.814999E-06,1.123031E-06,0.000000E+00
823,2.653663E-06,1.059151E-06,0.000000E+00
824,2.501725E-06,9.989507E-07,0.000000E+00
825,2.358723E-06,9.422514E-07,0.000000E+00
826,2.224206E-06,8.888804E-07,0.000000E+00
827,2.097737E-06,8.386690E-07,0.000000E+00
828,1.978894E-06,7.914539E-07,0.000000E+00
829,1.867268E-06,7.470770E-07,0.000000E+00
830,1.762465E-06,7.053860E-07,0.000000E+00

==> figures/scene/cmf/cmf_7.csv <==
3.000000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.345730457558612425e+00
3.010000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.335007548426309310e+00
3.020000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.324327530930535346e+00
3.030000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.313690405071290757e+00
3.040000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.303096170848575097e+00
3.050000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.292544828262388812e+00
3.060000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.282036377312731679e+00
3.070000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.271570817999603920e+00
3.080000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.261148150323005313e+00
3.090000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.250768374282935858e+00
3.100000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.240431489879395555e+00
3.110000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.230137497112384404e+00
3.120000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.219886395981902405e+00
3.130000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.209678186487950002e+00
3.140000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.199512868630526530e+00
3.150000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.189390442409632431e+00
3.160000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.179310907825267263e+00
3.170000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.169274264877431690e+00
3.180000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.159280513566125048e+00
3.190000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.149329653891347780e+00
3.200000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.139421685853099664e+00
3.210000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.129556609451380922e+00
3.220000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.119734424686191110e+00
3.230000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.109955131557530672e+00
3.240000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.100218730065399386e+00
3.250000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.090525220209797475e+00
3.260000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.080874601990724493e+00
3.270000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.071266875408180885e+00
3.280000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.061702040462166430e+00
3.290000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.052180097152681126e+00
3.300000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.042701045479725197e+00
3.310000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.033264885443298420e+00
3.320000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.023871617043400795e+00
3.330000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.014521240280032544e+00
3.340000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.005213755153193445e+00
3.350000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.959491616628833865e-01
3.360000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.867274598091027027e-01
3.370000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.775486495918512819e-01
3.380000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.684127310111287912e-01
3.390000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.593197040669358966e-01
3.400000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.502695687592719320e-01
3.410000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.412623250881374526e-01
3.420000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.322979730535319032e-01
3.430000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.233765126554556169e-01
3.440000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.144979438939087046e-01
3.450000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.056622667688908335e-01
3.460000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.968694812804022254e-01
3.470000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.881195874284428804e-01
3.480000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.794125852130127985e-01
3.490000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.707484746341118687e-01
3.500000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.621272556917400909e-01
3.510000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.535489283858974652e-01
3.520000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.450134927165841026e-01
3.530000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.365209486838000030e-01
3.540000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.280712962875450556e-01
3.550000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.196645355278194822e-01
3.560000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.113006664046230609e-01
3.570000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.029796889179557917e-01
3.580000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.947016030678176746e-01
3.590000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.864664088542088205e-01
3.600000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.782741062771293405e-01
3.610000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.701246953365789016e-01
3.620000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.620181760325577258e-01
3.630000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.539545483650657021e-01
3.640000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.459338123341030524e-01
3.650000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.379559679396694438e-01
3.660000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.300210151817652093e-01
3.670000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.221289540603900159e-01
3.680000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.142797845755441966e-01
3.690000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.064735067272274183e-01
3.700000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.987101205154400141e-01
3.710000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.909896259401815399e-01
3.720000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.833120230014524399e-01
3.730000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.756773116992527140e-01
3.740000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.680854920335820291e-01
3.750000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.605365640044406073e-01
3.760000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.530305276118284485e-01
3.770000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.455673828557454419e-01
3.780000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.381471297361916983e-01
3.790000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.307697682531671068e-01
3.800000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.234352984066716674e-01
3.810000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.161437201967056021e-01
3.820000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.088950336232686888e-01
3.830000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.016892386863609277e-01
3.840000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.945263353859824296e-01
3.850000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.874063237221331946e-01
3.860000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.803292036948131116e-01
3.870000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.732949753040221808e-01
3.880000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.663036385497606240e-01
3.890000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.593551934320281083e-01
3.900000000000000000e+02, 3.769647000000000102e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.146161000000000096e-04, 1.847259999999999874e-02, 5.524496399508248556e-01
3.910000000000000000e+02, 4.532416000000000049e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.028333000000000498e-04, 2.221100999999999978e-02, 5.455869781061507551e-01
3.920000000000000000e+02, 5.446552999999999811e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.084991000000000098e-04, 2.669819000000000012e-02, 5.387672078980059176e-01
3.930000000000000000e+02, 6.538867999999999764e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.344435999999999760e-04, 3.206936999999999982e-02, 5.319903293263903432e-01
3.940000000000000000e+02, 7.839699000000000320e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.837388999999999965e-04, 3.847832000000000335e-02, 5.252563423913040319e-01
3.950000000000000000e+02, 9.382967000000000737e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.059646000000000025e-03, 4.609784000000000104e-02, 5.185652470927468727e-01
3.960000000000000000e+02, 1.120608000000000021e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.265531999999999985e-03, 5.511952999999999991e-02, 5.119170434307188655e-01
3.970000000000000000e+02, 1.334964999999999936e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.504752999999999950e-03, 6.575256999999999630e-02, 5.053117314052201214e-01
3.980000000000000000e+02, 1.585690000000000016e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.780492999999999963e-03, 7.822112999999999983e-02, 4.987493110162505849e-01
3.990000000000000000e+02, 1.877285999999999885e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.095571999999999973e-03, 9.276012999999999620e-02, 4.922297822638102560e-01
4.000000000000000000e+02, 2.214301999999999937e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.452193999999999988e-03, 1.096089999999999981e-01, 4.857531451478991902e-01
4.010000000000000000e+02, 2.601285000000000056e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.852215999999999866e-03, 1.290077000000000029e-01, 4.793193996685172764e-01
4.020000000000000000e+02, 3.043036000000000005e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.299115000000000034e-03, 1.512046999999999974e-01, 4.729285458256646257e-01
4.030000000000000000e+02, 3.544325000000000253e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.797466000000000209e-03, 1.764440999999999926e-01, 4.665805836193411826e-01
4.040000000000000000e+02, 4.109639999999999821e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.352767999999999915e-03, 2.049516999999999867e-01, 4.602755130495469471e-01
4.050000000000000000e+02, 4.742985999999999730e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.971716999999999630e-03, 2.369246000000000130e-01, 4.540133341162819192e-01
4.060000000000000000e+02, 5.447393999999999847e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.661013999999999803e-03, 2.725122999999999851e-01, 4.477940468195460433e-01
4.070000000000000000e+02, 6.223611999999999894e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.421615000000000309e-03, 3.117820000000000036e-01, 4.416176511593394860e-01
4.080000000000000000e+02, 7.070047999999999611e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.250312000000000076e-03, 3.547063999999999773e-01, 4.354841471356620253e-01
4.090000000000000000e+02, 7.982512999999999415e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.140173000000000547e-03, 4.011472999999999844e-01, 4.293935347485138276e-01
4.100000000000000000e+02, 8.953803000000000456e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.079860000000000361e-03, 4.508368999999999849e-01, 4.233458139978948931e-01
4.110000000000000000e+02, 9.974848000000000048e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.005608000000000023e-02, 5.034163999999999861e-01, 4.173409848838049996e-01
4.120000000000000000e+02, 1.104018999999999973e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.106455999999999933e-02, 5.586360999999999688e-01, 4.113790474062443692e-01
4.130000000000000000e+02, 1.214565999999999979e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.210521999999999987e-02, 6.162733999999999712e-01, 4.054600015652131129e-01
4.140000000000000000e+02, 1.328740999999999950e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.318013999999999991e-02, 6.760981999999999825e-01, 3.995838473607109531e-01
4.150000000000000000e+02, 1.446214000000000111e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.429377000000000078e-02, 7.378822000000000436e-01, 3.937505847927380009e-01
4.160000000000000000e+02, 1.566468000000000027e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.545003999999999995e-02, 8.013019000000000114e-01, 3.879602138612943674e-01
4.170000000000000000e+02, 1.687900999999999985e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.664093000000000169e-02, 8.655572999999999739e-01, 3.822127345663798859e-01
4.180000000000000000e+02, 1.808327999999999880e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.785302000000000069e-02, 9.295790999999999915e-01, 3.765081469079946119e-01
4.190000000000000000e+02, 1.925215999999999872e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.907017999999999908e-02, 9.921292999999999918e-01, 3.708464508861385456e-01
4.200000000000000000e+02, 2.035729000000000011e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.027369000000000046e-02, 1.051820999999999895e+00, 3.652276465008117423e-01
4.210000000000000000e+02, 2.137531000000000014e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.144804999999999975e-02, 1.107509000000000077e+00, 3.596517337520140911e-01
4.220000000000000000e+02, 2.231347999999999943e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.260041000000000133e-02, 1.159526999999999974e+00, 3.541187126397455920e-01
4.230000000000000000e+02, 2.319245000000000057e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.374789000000000067e-02, 1.208868999999999971e+00, 3.486285831640064115e-01
4.240000000000000000e+02, 2.403891999999999973e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.491246999999999906e-02, 1.256834000000000007e+00, 3.431813453247964385e-01
4.250000000000000000e+02, 2.488522999999999985e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.612106000000000150e-02, 1.305007999999999946e+00, 3.377769991221156176e-01
4.260000000000000000e+02, 2.575895999999999741e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.739923000000000011e-02, 1.354757999999999907e+00, 3.324155445559640043e-01
4.270000000000000000e+02, 2.664990999999999888e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.874992999999999993e-02, 1.405594000000000010e+00, 3.270969816263416541e-01
4.280000000000000000e+02, 2.753532000000000202e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.016908999999999910e-02, 1.456414000000000097e+00, 3.218213103332485114e-01
4.290000000000000000e+02, 2.838920999999999806e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.165144999999999764e-02, 1.505959999999999965e+00, 3.165885306766845764e-01
4.300000000000000000e+02, 2.918245999999999896e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.319037999999999849e-02, 1.552826000000000040e+00, 3.113986426566498489e-01
4.310000000000000000e+02, 2.989200000000000190e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.477911999999999670e-02, 1.595901999999999932e+00, 3.062516462731443290e-01
4.320000000000000000e+02, 3.052992999999999957e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.641495000000000148e-02, 1.635768000000000111e+00, 3.011475415261680166e-01
4.330000000000000000e+02, 3.112031000000000103e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.809569000000000150e-02, 1.673572999999999977e+00, 2.960863284157209674e-01
4.340000000000000000e+02, 3.169046999999999836e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.981843000000000188e-02, 1.710604000000000013e+00, 2.910680069418031257e-01
4.350000000000000000e+02, 3.227087000000000150e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.157940000000000247e-02, 1.748280000000000056e+00, 2.860925771044144361e-01
4.360000000000000000e+02, 3.288193999999999839e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.337098000000000342e-02, 1.787503999999999982e+00, 2.811600389035548986e-01
4.370000000000000000e+02, 3.349242000000000052e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.517179999999999807e-02, 1.826608999999999927e+00, 2.762703923392246796e-01
4.380000000000000000e+02, 3.405451999999999924e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.695420000000000149e-02, 1.863107999999999986e+00, 2.714236374114236683e-01
4.390000000000000000e+02, 3.451687999999999978e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.868717999999999657e-02, 1.894331999999999905e+00, 2.666197741201518645e-01
4.400000000000000000e+02, 3.482553999999999927e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.033656999999999715e-02, 1.917478999999999933e+00, 2.618588024654092683e-01
4.410000000000000000e+02, 3.494152999999999842e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.187611000000000305e-02, 1.930528999999999940e+00, 2.571407224471958797e-01
4.420000000000000000e+02, 3.489074999999999815e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.332217999999999680e-02, 1.934819000000000067e+00, 2.524655340655116986e-01
4.430000000000000000e+02, 3.471745999999999999e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.470603000000000271e-02, 1.932649999999999979e+00, 2.478332373203567529e-01
4.440000000000000000e+02, 3.446704999999999908e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.606334999999999791e-02, 1.926395000000000080e+00, 2.432438322117310148e-01
4.450000000000000000e+02, 3.418482999999999938e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.743393000000000109e-02, 1.918436999999999948e+00, 2.386973187396344565e-01
4.460000000000000000e+02, 3.390239999999999920e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.885106999999999838e-02, 1.910430000000000073e+00, 2.341936969040671057e-01
4.470000000000000000e+02, 3.359925999999999746e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.030809000000000170e-02, 1.901224000000000025e+00, 2.297329667050289903e-01
4.480000000000000000e+02, 3.324275999999999898e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.178643999999999803e-02, 1.889000000000000012e+00, 2.253151281425200825e-01
4.490000000000000000e+02, 3.280157000000000211e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.326569999999999416e-02, 1.871995999999999993e+00, 2.209401812165403822e-01
4.500000000000000000e+02, 3.224637000000000198e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.472352000000000660e-02, 1.848545000000000105e+00, 2.166081259270899451e-01
4.510000000000000000e+02, 3.156224999999999725e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.614749000000000323e-02, 1.817792000000000074e+00, 2.123189622741686877e-01
4.520000000000000000e+02, 3.078200999999999854e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.757256000000000373e-02, 1.781627000000000072e+00, 2.080726902577766380e-01
4.530000000000000000e+02, 2.994770999999999961e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.904928000000000454e-02, 1.742513999999999896e+00, 2.038693098779137958e-01
4.540000000000000000e+02, 2.909776000000000029e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.063279999999999559e-02, 1.702749000000000068e+00, 1.997088211345801612e-01
4.550000000000000000e+02, 2.826645999999999881e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.238339000000000578e-02, 1.664439000000000002e+00, 1.955912240277757896e-01
4.560000000000000000e+02, 2.747961999999999905e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.435959999999999792e-02, 1.629207000000000072e+00, 1.915165185575005147e-01
4.570000000000000000e+02, 2.674311999999999800e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.659383000000000163e-02, 1.597359999999999891e+00, 1.874847047237545306e-01
4.580000000000000000e+02, 2.605847000000000024e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.911435999999999469e-02, 1.568896000000000068e+00, 1.834957825265377818e-01
4.590000000000000000e+02, 2.542749000000000259e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.195344999999999713e-02, 1.543822999999999945e+00, 1.795497519658502128e-01
4.600000000000000000e+02, 2.485254000000000074e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.514816000000000051e-02, 1.522156999999999982e+00, 1.756466130416918792e-01
4.610000000000000000e+02, 2.433038999999999896e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.872657000000000460e-02, 1.503611000000000031e+00, 1.717863657540627254e-01
4.620000000000000000e+02, 2.383414000000000088e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.266008000000000577e-02, 1.486672999999999911e+00, 1.679690101029628346e-01
4.630000000000000000e+02, 2.333253000000000132e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.689723000000000086e-02, 1.469594999999999985e+00, 1.641945460883921237e-01
4.640000000000000000e+02, 2.279618999999999951e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.013745999999999953e-01, 1.450709000000000026e+00, 1.604629737103506204e-01
4.650000000000000000e+02, 2.219781000000000115e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.060144999999999976e-01, 1.428439999999999932e+00, 1.567742929688383524e-01
4.660000000000000000e+02, 2.151734999999999898e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.107376999999999945e-01, 1.401586999999999916e+00, 1.531285038638552087e-01
4.670000000000000000e+02, 2.075618999999999936e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.155111000000000054e-01, 1.370093999999999923e+00, 1.495256063954013837e-01
4.680000000000000000e+02, 1.992182999999999871e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.203121999999999941e-01, 1.334219999999999962e+00, 1.459656005634767106e-01
4.690000000000000000e+02, 1.902290000000000092e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.251161000000000079e-01, 1.294275000000000064e+00, 1.424484863680812730e-01
4.700000000000000000e+02, 1.806905000000000039e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.298957000000000028e-01, 1.250609999999999999e+00, 1.389742638092150706e-01
4.710000000000000000e+02, 1.707153999999999894e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.346298999999999968e-01, 1.203696000000000099e+00, 1.355429328868780758e-01
4.720000000000000000e+02, 1.604471000000000092e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.393309000000000075e-01, 1.154315999999999898e+00, 1.321544936010702609e-01
4.730000000000000000e+02, 1.500244000000000022e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.440234999999999987e-01, 1.103283999999999931e+00, 1.288089459517916813e-01
4.740000000000000000e+02, 1.395704999999999862e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.487372000000000138e-01, 1.051347000000000032e+00, 1.255062899390423370e-01
4.750000000000000000e+02, 1.291920000000000013e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.535065999999999931e-01, 9.991788999999999810e-01, 1.222465255628221725e-01
4.760000000000000000e+02, 1.189859000000000055e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.583643999999999885e-01, 9.473958000000000101e-01, 1.190296528231311879e-01
4.770000000000000000e+02, 1.090615000000000057e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.633198999999999901e-01, 8.966222000000000358e-01, 1.158556717199694525e-01
4.780000000000000000e+02, 9.951424000000000381e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.683761000000000008e-01, 8.473981000000000430e-01, 1.127245822533369385e-01
4.790000000000000000e+02, 9.041849999999999887e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.735365000000000102e-01, 8.001576000000000244e-01, 1.096363844232336321e-01
4.800000000000000000e+02, 8.182894999999999752e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.788048000000000137e-01, 7.552379000000000175e-01, 1.065910782296595333e-01
4.810000000000000000e+02, 7.376816999999999402e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.841819000000000095e-01, 7.127879000000000298e-01, 1.035886636726146420e-01
4.820000000000000000e+02, 6.619477000000000000e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.896558999999999884e-01, 6.725198000000000009e-01, 1.006291407520990000e-01
4.830000000000000000e+02, 5.906379999999999963e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.952100999999999975e-01, 6.340976000000000390e-01, 9.771250946811253779e-02
4.840000000000000000e+02, 5.234242000000000061e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.008259000000000016e-01, 5.972433000000000325e-01, 9.483876982065528316e-02
4.850000000000000000e+02, 4.600864999999999816e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.064827999999999941e-01, 5.617313000000000445e-01, 9.200792180972724998e-02
4.860000000000000000e+02, 4.006153999999999965e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.121825999999999990e-01, 5.274921000000000193e-01, 8.921996543532841051e-02
4.870000000000000000e+02, 3.454373000000000166e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.180278999999999967e-01, 4.948809000000000125e-01, 8.647490069745880636e-02
4.880000000000000000e+02, 2.949090999999999865e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.241586000000000134e-01, 4.642586000000000213e-01, 8.377272759611840980e-02
4.890000000000000000e+02, 2.492139999999999980e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.307301999999999964e-01, 4.358840999999999966e-01, 8.111344613130723469e-02
4.900000000000000000e+02, 2.083981000000000028e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.379159999999999886e-01, 4.099312999999999985e-01, 7.849705630302525328e-02
4.910000000000000000e+02, 1.723591000000000012e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.458705999999999947e-01, 3.864260999999999946e-01, 7.592355811127250720e-02
4.920000000000000000e+02, 1.407923999999999981e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.546023000000000036e-01, 3.650566000000000089e-01, 7.339295155604896870e-02
4.930000000000000000e+02, 1.134515999999999997e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.640759999999999774e-01, 3.454811999999999883e-01, 7.090523663735462390e-02
4.940000000000000000e+02, 9.019657999999999842e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.742490000000000205e-01, 3.274095000000000200e-01, 6.846041335518950055e-02
4.950000000000000000e+02, 7.097731000000000352e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.850679999999999881e-01, 3.105938999999999783e-01, 6.605848170955359866e-02
4.960000000000000000e+02, 5.571144999999999570e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.964837000000000167e-01, 2.948102000000000222e-01, 6.369944170044690435e-02
4.970000000000000000e+02, 4.394565999999999924e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.085010000000000252e-01, 2.798193999999999959e-01, 6.138329332786943149e-02
4.980000000000000000e+02, 3.516303000000000137e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.211393000000000164e-01, 2.654099999999999793e-01, 5.911003659182114539e-02
4.990000000000000000e+02, 2.436444562499999987e-03, 0.000000000000000000e+00, 4.511934375000000016e-04, 0.000000000000000000e+00, 3.344174999999999787e-01, 2.514083999999999763e-01, 5.687967149230209463e-02
5.000000000000000000e+02, 1.230793999999999899e-03, 0.000000000000000000e+00, 1.230793999999999899e-03, 0.000000000000000000e+00, 3.483535999999999855e-01, 2.376753000000000060e-01, 5.469219802931225144e-02
5.010000000000000000e+02, 3.447418749999999984e-04, 0.000000000000000000e+00, 1.861606124999999959e-03, 0.000000000000000000e+00, 3.629601000000000077e-01, 2.241210999999999898e-01, 5.254761620285162971e-02
5.020000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.149559000000000105e-03, 0.000000000000000000e+00, 3.782274999999999943e-01, 2.107484000000000024e-01, 5.044592601292020861e-02
5.030000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.337090999999999908e-03, 0.000000000000000000e+00, 3.941358999999999835e-01, 1.975839000000000067e-01, 4.838712745951799510e-02
5.040000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.818931000000000214e-03, 0.000000000000000000e+00, 4.106581999999999733e-01, 1.846573999999999993e-01, 4.637122054264499610e-02
5.050000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.649177999999999884e-03, 0.000000000000000000e+00, 4.277595000000000147e-01, 1.720018000000000102e-01, 4.439820526230122549e-02
5.060000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.891358999999999638e-03, 0.000000000000000000e+00, 4.453992999999999980e-01, 1.596917999999999949e-01, 4.246808161848665553e-02
5.070000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.629363999999999570e-03, 0.000000000000000000e+00, 4.635395999999999961e-01, 1.479415000000000036e-01, 4.058084961120130701e-02
5.080000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.942902000000000837e-03, 0.000000000000000000e+00, 4.821375999999999995e-01, 1.369428000000000034e-01, 3.873650924044515220e-02
5.090000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.190223999999999970e-02, 0.000000000000000000e+00, 5.011430000000000051e-01, 1.268278999999999934e-01, 3.693506050621821885e-02
5.100000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.556988999999999942e-02, 0.000000000000000000e+00, 5.204971999999999932e-01, 1.176795999999999953e-01, 3.517650340852050694e-02
5.110000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.997668000000000013e-02, 1.119037353009266078e-04, 5.400267962646990716e-01, 1.094969999999999971e-01, 3.346083794735200262e-02
5.120000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.504697999999999994e-02, 4.614986222222221160e-04, 5.595593013777777625e-01, 1.020942999999999989e-01, 3.178806412271271281e-02
5.130000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.067529999999999910e-02, 1.069554212500001874e-03, 5.790276457874999894e-01, 9.527992999999999879e-02, 3.015818193460262711e-02
5.140000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 3.674999000000000321e-02, 1.956589392592592014e-03, 5.983606106074074171e-01, 8.890075000000000061e-02, 2.857119138302175940e-02
5.150000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.315171000000000284e-02, 3.142635416666669877e-03, 6.174829645833332936e-01, 8.283548000000000300e-02, 2.702709246797010967e-02
5.160000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 4.978583999999999787e-02, 4.646813549999997441e-03, 6.362929864499999866e-01, 7.700982000000000660e-02, 2.552588518944766752e-02
5.170000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.668553999999999954e-02, 6.486054889351854959e-03, 6.545911451106481982e-01, 7.144000999999999824e-02, 2.406756954745443988e-02
5.180000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.391650999999999583e-02, 8.674067022222219439e-03, 6.721393329777778369e-01, 6.615435999999999539e-02, 2.265214554199041289e-02
5.190000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.154351999999999934e-02, 1.122034241250000237e-02, 6.886840575874999537e-01, 6.117199000000000247e-02, 2.127961317305561428e-02
5.200000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.962916999999999912e-02, 1.412906597222221734e-02, 7.039599340277777895e-01, 5.650407000000000346e-02, 1.994997244065002326e-02
5.210000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 8.821473000000000508e-02, 1.739962097881944669e-02, 7.177596790211805411e-01, 5.215121000000000340e-02, 1.866322334477364675e-02
5.220000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 9.726978000000000013e-02, 2.103309879999998994e-02, 7.301490011999999252e-01, 4.809565999999999841e-02, 1.741936588542647782e-02
5.230000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.067503999999999953e-01, 2.503204686215277849e-02, 7.412822531378472357e-01, 4.431720000000000104e-02, 1.621840006260852687e-02
5.240000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.166192000000000062e-01, 2.940046350370369502e-02, 7.513347364962962294e-01, 4.079734000000000138e-02, 1.506032587631978524e-02
5.250000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.268468000000000095e-01, 3.414489375000000215e-02, 7.604999062500000795e-01, 3.751912000000000302e-02, 1.394514332656025639e-02
5.260000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.374060000000000004e-01, 3.927289291851854269e-02, 7.689345070814814775e-01, 3.446845999999999938e-02, 1.287285241332994032e-02
5.270000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.482470999999999928e-01, 4.478336544201388242e-02, 7.765983345579861030e-01, 3.163764000000000159e-02, 1.184345313662883703e-02
5.280000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.593075999999999937e-01, 5.066975857500001512e-02, 7.834003414250000352e-01, 2.901901000000000133e-02, 1.085694549645694652e-02
5.290000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.705181000000000058e-01, 5.692165567488425421e-02, 7.892494443251156788e-01, 2.660364000000000131e-02, 9.913329492814270533e-03
5.300000000000000000e+02, 0.000000000000000000e+00, 0.000000000000000000e+00, 1.818026000000000086e-01, 6.352443703703704314e-02, 7.940554629629629213e-01, 2.438163999999999956e-02, 9.012605125700803854e-03
5.310000000000000000e+02, 0.000000000000000000e+00, 4.000753587962987365e-05, 1.930689924641203759e-01, 7.046316742499998675e-02, 7.977776325750000064e-01, 2.234097000000000166e-02, 8.154772395116551692e-03
5.320000000000000000e+02, 0.000000000000000000e+00, 1.685301527777777479e-04, 2.043399698472222470e-01, 7.773822231388891058e-02, 8.005678776861110402e-01, 2.046415000000000040e-02, 7.339831301061510577e-03
5.330000000000000000e+02, 0.000000000000000000e+00, 3.984649812500006992e-04, 2.157181350187499791e-01, 8.535913380451388976e-02, 8.026315661954861458e-01, 1.873456000000000080e-02, 6.567781843535683978e-03
5.340000000000000000e+02, 0.000000000000000000e+00, 7.433229629629626613e-04, 2.273216770370370121e-01, 9.334219440000002255e-02, 8.041789055999999380e-01, 1.713788000000000117e-02, 5.838624022539070160e-03
5.350000000000000000e+02, 0.000000000000000000e+00, 1.217817201967593852e-03, 2.392836827980324155e-01, 1.017114283130786945e-01, 8.054232716869212938e-01, 1.566174000000000038e-02, 5.152357838071666522e-03
5.360000000000000000e+02, 0.000000000000000000e+00, 1.838194724999998864e-03, 2.517059052749999748e-01, 1.104893706583333496e-01, 8.065053293416667435e-01, 1.429644000000000054e-02, 4.508983290133478268e-03
5.370000000000000000e+02, 0.000000000000000000e+00, 2.620903946759260347e-03, 2.645090960532406887e-01, 1.196608051406249790e-01, 8.072686948593749134e-01, 1.303701999999999986e-02, 3.908500378724501061e-03
5.380000000000000000e+02, 0.000000000000000000e+00, 3.581869422222221273e-03, 2.775532305777778097e-01, 1.291915046074074147e-01, 8.074815953925926770e-01, 1.187897000000000085e-02, 3.350909103844736635e-03
5.390000000000000000e+02, 0.000000000000000000e+00, 4.735894162500001343e-03, 2.906805058374999917e-01, 1.390357729932870101e-01, 8.069124270067130622e-01, 1.081725000000000048e-02, 2.836209465494184991e-03
5.400000000000000000e+02, 0.000000000000000000e+00, 6.095832060185183907e-03, 3.037158679398148098e-01, 1.491355468749999968e-01, 8.053319531250000551e-01, 9.846469999999999528e-03, 2.364401463672845694e-03
5.410000000000000000e+02, 0.000000000000000000e+00, 7.672346460879632228e-03, 3.164954535391203971e-01, 1.594275938224536671e-01, 8.025558061775464047e-01, 8.960687000000000166e-03, 1.935485098380720264e-03
5.420000000000000000e+02, 0.000000000000000000e+00, 9.476093199999995401e-03, 3.289558067999999724e-01, 1.698713742222222323e-01, 7.985676257777777343e-01, 8.152810999999999392e-03, 1.549460369617806530e-03
5.430000000000000000e+02, 0.000000000000000000e+00, 1.151715952291666907e-02, 3.410614404770833663e-01, 1.804322358781250413e-01, 7.933966641218749283e-01, 7.416024999999999701e-03, 1.206327277384105145e-03
5.440000000000000000e+02, 0.000000000000000000e+00, 1.380459927129629345e-02, 3.527793007287037264e-01, 1.910747280953703497e-01, 7.870771719046296688e-01, 6.744115000000000179e-03, 9.060858216796166499e-04
5.450000000000000000e+02, 0.000000000000000000e+00, 1.634636093749999852e-02, 3.640780390624999696e-01, 2.017627984085647863e-01, 7.796478015914352078e-01, 6.131420999999999746e-03, 6.487360025043410446e-04
5.460000000000000000e+02, 0.000000000000000000e+00, 1.915028242962964200e-02, 3.749485175703703987e-01, 2.124720504000000287e-01, 7.711948496000000652e-01, 5.572777999999999586e-03, 4.342778198582778414e-04
5.470000000000000000e+02, 0.000000000000000000e+00, 2.222846296342591982e-02, 3.854687370365740828e-01, 2.232305950378472847e-01, 7.619775049621527740e-01, 5.063462999999999818e-03, 2.627112737414273656e-04
5.480000000000000000e+02, 0.000000000000000000e+00, 2.559691530000000534e-02, 3.957514847000000446e-01, 2.340920287064814365e-01, 7.522892712935185244e-01, 4.599169000000000174e-03, 1.340363641537894546e-04
5.490000000000000000e+02, 0.000000000000000000e+00, 2.927578314386573843e-02, 4.059245168561342321e-01, 2.451248770343750216e-01, 7.424108229656249947e-01, 4.175970999999999676e-03, 4.825309109536421665e-05
5.500000000000000000e+02, 0.000000000000000000e+00, 3.329041481481481712e-02, 4.161301851851851863e-01, 2.564133185185185626e-01, 7.326094814814814171e-01, 3.790290999999999886e-03, 5.361454566151578216e-06
5.510000000000000000e+02, 0.000000000000000000e+00, 3.766961484999999110e-02, 4.264919851499999748e-01, 2.680266420658565241e-01, 7.230544579341435796e-01, 3.438951999999999894e-03, 0.000000000000000000e+00
5.520000000000000000e+02, 0.000000000000000000e+00, 4.243483500462964797e-02, 4.370046649953703288e-01, 2.799161737749999435e-01, 7.135751262250000782e-01, 3.119340999999999867e-03, 0.000000000000000000e+00
5.530000000000000000e+02, 0.000000000000000000e+00, 4.760340341898147698e-02, 4.476145965810185423e-01, 2.919893213930555564e-01, 7.039278786069442795e-01, 2.829037999999999865e-03, 0.000000000000000000e+00
5.540000000000000000e+02, 0.000000000000000000e+00, 5.318970800000001609e-02, 4.582497920000000446e-01, 3.041375064444444831e-01, 6.938829935555554940e-01, 2.565721999999999881e-03, 0.000000000000000000e+00
5.550000000000000000e+02, 0.000000000000000000e+00, 5.920400137442129174e-02, 4.688192986255786954e-01, 3.162356437500000172e-01, 6.832251562500000208e-01, 2.327186000000000185e-03, 0.000000000000000000e+00
5.560000000000000000e+02, 0.000000000000000000e+00, 6.565174171111111401e-02, 4.792178582888888538e-01, 3.281736286944444414e-01, 6.718193713055555794e-01, 2.111280000000000101e-03, 0.000000000000000000e+00
5.570000000000000000e+02, 0.000000000000000000e+00, 7.253646136874998540e-02, 4.893533386312499678e-01, 3.399597516121527496e-01, 6.597959483878472753e-01, 1.915765999999999953e-03, 0.000000000000000000e+00
5.580000000000000000e+02, 0.000000000000000000e+00, 7.986100069629628595e-02, 4.991526993037037063e-01, 3.516423328000001236e-01, 6.473415671999999121e-01, 1.738589000000000020e-03, 0.000000000000000000e+00
5.590000000000000000e+02, 0.000000000000000000e+00, 8.762793484513886622e-02, 5.085602651548610798e-01, 3.632805018880787551e-01, 6.346317981119211638e-01, 1.577920000000000017e-03, 0.000000000000000000e+00
5.600000000000000000e+02, 0.000000000000000000e+00, 9.584037500000000542e-02, 5.175380250000000126e-01, 3.749438107638889406e-01, 6.218298892361110441e-01, 1.432127999999999960e-03, 0.000000000000000000e+00
5.610000000000000000e+02, 0.000000000000000000e+00, 1.045063756403934868e-01, 5.260833243596064746e-01, 3.866876969124998786e-01, 6.090479030875001198e-01, 1.299781000000000070e-03, 0.000000000000000000e+00
5.620000000000000000e+02, 0.000000000000000000e+00, 1.136503708444444316e-01, 5.342719291555554362e-01, 3.984740586666666862e-01, 5.962374413333333401e-01, 1.179666999999999912e-03, 0.000000000000000000e+00
5.630000000000000000e+02, 0.000000000000000000e+00, 1.233021891062500291e-01, 5.421844108937500240e-01, 4.102352090002315266e-01, 5.833181909997685599e-01, 1.070694000000000073e-03, 0.000000000000000000e+00
5.640000000000000000e+02, 0.000000000000000000e+00, 1.334928693092592433e-01, 5.498853306907407479e-01, 4.218971589000000133e-01, 5.702184410999999731e-01, 9.718622999999999802e-04, 0.000000000000000000e+00
5.650000000000000000e+02, 0.000000000000000000e+00, 1.442539909432870027e-01, 5.574234090567129485e-01, 4.333797847945601300e-01, 5.568751152054399745e-01, 8.822530999999999776e-04, 0.000000000000000000e+00
5.660000000000000000e+02, 0.000000000000000000e+00, 1.556087760000000320e-01, 5.648022240000000194e-01, 4.446099947851851475e-01, 5.432496052148148014e-01, 8.010231000000000252e-04, 0.000000000000000000e+00
5.670000000000000000e+02, 0.000000000000000000e+00, 1.675460766973379811e-01, 5.719034233026619729e-01, 4.555620141375000820e-01, 5.293703858624999592e-01, 7.273883999999999558e-04, 0.000000000000000000e+00
5.680000000000000000e+02, 0.000000000000000000e+00, 1.800408063287036731e-01, 5.785876936712963658e-01, 4.662232979962963042e-01, 5.152803020037037829e-01, 6.606347000000000261e-04, 0.000000000000000000e+00
5.690000000000000000e+02, 0.000000000000000000e+00, 1.930616892343750002e-01, 5.847268107656249381e-01, 4.765828377355323386e-01, 5.010206622644677310e-01, 6.001145999999999954e-04, 0.000000000000000000e+00
5.700000000000000000e+02, 0.000000000000000000e+00, 2.065712962962963362e-01, 5.902037037037036749e-01, 4.866305499999999951e-01, 4.866305499999999951e-01, 5.452416000000000077e-04, 0.000000000000000000e+00
5.710000000000000000e+02, 0.000000000000000000e+00, 2.205300144988426025e-01, 5.949229855011574086e-01, 4.963430340782407635e-01, 4.721333659217592515e-01, 4.954847000000000504e-04, 0.000000000000000000e+00
5.720000000000000000e+02, 0.000000000000000000e+00, 2.349059350749999331e-01, 5.988329649250000442e-01, 5.056379545657407881e-01, 4.574989454342591744e-01, 4.503641999999999867e-04, 0.000000000000000000e+00
5.730000000000000000e+02, 0.000000000000000000e+00, 2.496626248042824181e-01, 6.018866751957174799e-01, 5.144146729312499833e-01, 4.426915270687500903e-01, 4.094454999999999883e-04, 0.000000000000000000e+00
5.740000000000000000e+02, 0.000000000000000000e+00, 2.647545501333333773e-01, 6.040316498666665757e-01, 5.225693108148148358e-01, 4.276846891851852073e-01, 3.723344999999999975e-04, 0.000000000000000000e+00
5.750000000000000000e+02, 0.000000000000000000e+00, 2.801263499999999684e-01, 6.052112499999999784e-01, 5.299956554253472119e-01, 4.124612445746527745e-01, 3.386738999999999830e-04, 0.000000000000000000e+00
5.760000000000000000e+02, 0.000000000000000000e+00, 2.957386235962963239e-01, 6.054201764037037137e-01, 5.366381550750000118e-01, 3.970515449249998885e-01, 3.081396000000000135e-04, 0.000000000000000000e+00
5.770000000000000000e+02, 0.000000000000000000e+00, 3.116587014543981127e-01, 6.048690985456018909e-01, 5.426530294561341394e-01, 3.816362705438657854e-01, 2.804370000000000257e-04, 0.000000000000000000e+00
5.780000000000000000e+02, 0.000000000000000000e+00, 3.280022240000000644e-01, 6.038222759999998246e-01, 5.482603929185183578e-01, 3.664103070814815899e-01, 2.552995999999999976e-04, 0.000000000000000000e+00
5.790000000000000000e+02, 0.000000000000000000e+00, 3.449110541949074182e-01, 6.025413458050924431e-01, 5.536916056531249186e-01, 3.515416943468750999e-01, 2.324859000000000029e-04, 0.000000000000000000e+00
5.800000000000000000e+02, 0.000000000000000000e+00, 3.625551041666666974e-01, 6.012836958333332982e-01, 5.591883572916667156e-01, 3.371729427083332564e-01, 2.117772000000000025e-04, 0.000000000000000000e+00
5.810000000000000000e+02, 0.000000000000000000e+00, 3.810660327874998976e-01, 6.001935672125001675e-01, 5.649272037454862172e-01, 3.233796962545137932e-01, 1.929757999999999897e-04, 0.000000000000000000e+00
5.820000000000000000e+02, 0.000000000000000000e+00, 4.003102949925926302e-01, 5.989850050074073673e-01, 5.707883376000001396e-01, 3.100578623999998840e-01, 1.759023999999999983e-04, 0.000000000000000000e+00
5.830000000000000000e+02, 0.000000000000000000e+00, 4.200578632511574595e-01, 5.972851367488426488e-01, 5.765679569832176110e-01, 2.970765430167823795e-01, 1.603947000000000044e-04, 0.000000000000000000e+00
5.840000000000000000e+02, 0.000000000000000000e+00, 4.400444475000000466e-01, 5.947455525000000520e-01, 5.820519180879630827e-01, 2.843235819120369379e-01, 1.463059000000000115e-04, 0.000000000000000000e+00
5.850000000000000000e+02, 0.000000000000000000e+00, 4.599693684895832524e-01, 5.910416315104167762e-01, 5.870158300781249672e-01, 2.717044699218750248e-01, 1.335030999999999924e-04, 0.000000000000000000e+00
5.860000000000000000e+02, 0.000000000000000000e+00, 4.795638275555555996e-01, 5.859581724444444806e-01, 5.912689842222220715e-01, 2.591605157777778778e-01, 1.218660000000000018e-04, 0.000000000000000000e+00
5.870000000000000000e+02, 0.000000000000000000e+00, 4.988034131562500972e-01, 5.796175868437499767e-01, 5.947870147325229340e-01, 2.467176852674770327e-01, 1.112856999999999974e-04, 0.000000000000000000e+00
5.880000000000000000e+02, 0.000000000000000000e+00, 5.177334920740740420e-01, 5.722105079259259819e-01, 5.975918289250000681e-01, 2.344190710749999573e-01, 1.016634000000000065e-04, 0.000000000000000000e+00
5.890000000000000000e+02, 0.000000000000000000e+00, 5.364072735185184682e-01, 5.639127264814816076e-01, 5.997106588557868934e-01, 2.223047411442130861e-01, 9.291003000000000532e-05, 0.000000000000000000e+00
5.900000000000000000e+02, 0.000000000000000000e+00, 5.548834999999999740e-01, 5.548834999999999740e-01, 6.011754074074074916e-01, 2.104113925925925610e-01, 8.494467999999999865e-05, 0.000000000000000000e+00
5.910000000000000000e+02, 0.000000000000000000e+00, 5.731981805115741180e-01, 5.452398194884259253e-01, 6.020169525562502066e-01, 1.987704474437498592e-01, 7.769424999999999563e-05, 0.000000000000000000e+00
5.920000000000000000e+02, 0.000000000000000000e+00, 5.912792216111112387e-01, 5.349867783888887507e-01, 6.022481889212962791e-01, 1.874033110787036993e-01, 7.109246999999999529e-05, 0.000000000000000000e+00
5.930000000000000000e+02, 0.000000000000000000e+00, 6.090262644374999645e-01, 5.241117355625000140e-01, 6.018778498089120133e-01, 1.763274501910880310e-01, 6.507936000000000298e-05, 0.000000000000000000e+00
5.940000000000000000e+02, 0.000000000000000000e+00, 6.263392331851851402e-01, 5.126127668148148242e-01, 6.009150671999999860e-01, 1.655582328000000658e-01, 5.960061000000000059e-05, 0.000000000000000000e+00
5.950000000000000000e+02, 0.000000000000000000e+00, 6.431207957175926193e-01, 5.004992042824074616e-01, 5.993694218026620613e-01, 1.551090781973379351e-01, 5.460705999999999823e-05, 0.000000000000000000e+00
5.960000000000000000e+02, 0.000000000000000000e+00, 6.592928512500001448e-01, 4.878021487499998865e-01, 5.972547880731482461e-01, 1.449925119268517526e-01, 5.005416999999999717e-05, 0.000000000000000000e+00
5.970000000000000000e+02, 0.000000000000000000e+00, 6.748537734351851558e-01, 4.746102265648149410e-01, 5.946004008093750404e-01, 1.352224991906249840e-01, 4.590156999999999901e-05, 0.000000000000000000e+00
5.980000000000000000e+02, 0.000000000000000000e+00, 6.898208219259257534e-01, 4.610171780740742187e-01, 5.914410985185185599e-01, 1.258114014814813442e-01, 4.211267999999999945e-05, 0.000000000000000000e+00
5.990000000000000000e+02, 0.000000000000000000e+00, 7.042157436874999510e-01, 4.471102563125001206e-01, 5.878128609256945136e-01, 1.167689390743055500e-01, 3.865436999999999834e-05, 0.000000000000000000e+00
6.000000000000000000e+02, 0.000000000000000000e+00, 7.180634108796296600e-01, 4.329695891203702574e-01, 5.837529093749999065e-01, 1.081023906249999889e-01, 3.549661000000000233e-05, 0.000000000000000000e+00
6.010000000000000000e+02, 0.000000000000000000e+00, 7.313546862708334428e-01, 4.186473137291665259e-01, 5.792864296390046741e-01, 9.981447036099533321e-02, 3.261219999999999923e-05, 0.000000000000000000e+00
6.020000000000000000e+02, 0.000000000000000000e+00, 7.439435280000001871e-01, 4.041174719999998666e-01, 5.743866796148148213e-01, 9.189792038518516948e-02, 2.997642999999999854e-05, 0.000000000000000000e+00
6.030000000000000000e+02, 0.000000000000000000e+00, 7.556496465208333291e-01, 3.893483534791666312e-01, 5.690148720468751753e-01, 8.434462795312486216e-02, 2.756693000000000069e-05, 0.000000000000000000e+00
6.040000000000000000e+02, 0.000000000000000000e+00, 7.662973190185186079e-01, 3.743246809814813614e-01, 5.631328041750000013e-01, 7.714789582499999299e-02, 2.536339000000000112e-05, 0.000000000000000000e+00
6.050000000000000000e+02, 0.000000000000000000e+00, 7.757127929687500645e-01, 3.590442070312500067e-01, 5.567042106770835330e-01, 7.030238932291643650e-02, 2.334738000000000143e-05, 0.000000000000000000e+00
6.060000000000000000e+02, 0.000000000000000000e+00, 7.837643724444441906e-01, 3.435336275555556651e-01, 5.497092608000001546e-01, 6.380553919999992774e-02, 2.150220999999999957e-05, 0.000000000000000000e+00
6.070000000000000000e+02, 0.000000000000000000e+00, 7.904593992523145651e-01, 3.278826007476853821e-01, 5.421881821548610869e-01, 5.766121784513893178e-02, 1.981267999999999951e-05, 0.000000000000000000e+00
6.080000000000000000e+02, 0.000000000000000000e+00, 7.958447022500001466e-01, 3.121882977499999545e-01, 5.341957377425926579e-01, 5.187246225740733269e-02, 1.826499999999999877e-05, 0.000000000000000000e+00
6.090000000000000000e+02, 0.000000000000000000e+00, 7.999749555729164241e-01, 2.965400444270834823e-01, 5.257863755718747978e-01, 4.643972442812514811e-02, 1.684667000000000044e-05, 0.000000000000000000e+00
6.100000000000000000e+02, 0.000000000000000000e+00, 8.029096296296297508e-01, 2.810183703703703073e-01, 5.170135185185186222e-01, 4.136108148148141817e-02, 1.554631000000000125e-05, 0.000000000000000000e+00
6.110000000000000000e+02, 0.000000000000000000e+00, 8.046968768437501307e-01, 2.656901231562497911e-01, 5.079215625306714443e-01, 3.663193746932857930e-02, 1.435359999999999925e-05, 0.000000000000000000e+00
6.120000000000000000e+02, 0.000000000000000000e+00, 8.053354411666665547e-01, 2.505985588333333181e-01, 4.985231865249998839e-01, 3.224411347500016206e-02, 1.325914999999999993e-05, 0.000000000000000000e+00
6.130000000000000000e+02, 0.000000000000000000e+00, 8.048124003888887934e-01, 2.357795996111111680e-01, 4.888244220011575547e-01, 2.818857799884240053e-02, 1.225442999999999949e-05, 0.000000000000000000e+00
6.140000000000000000e+02, 0.000000000000000000e+00, 8.031178399999999717e-01, 2.212671600000001015e-01, 4.788327875259258959e-01, 2.445611247407415006e-02, 1.133168999999999958e-05, 0.000000000000000000e+00
6.150000000000000000e+02, 0.000000000000000000e+00, 8.002496967592592769e-01, 2.070943032407407125e-01, 4.685577148437500283e-01, 2.103728515625000184e-02, 1.048386999999999929e-05, 0.000000000000000000e+00
6.160000000000000000e+02, 0.000000000000000000e+00, 7.962300694481483365e-01, 1.932967305518517309e-01, 4.580213753574075009e-01, 1.792282464259249003e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
6.170000000000000000e+02, 0.000000000000000000e+00, 7.911907316343750329e-01, 1.799305683656249599e-01, 4.472914057136573862e-01, 1.510439428634264593e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
6.180000000000000000e+02, 0.000000000000000000e+00, 7.852807179555557626e-01, 1.670449820444442901e-01, 4.364429687999999974e-01, 1.257243120000001158e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
6.190000000000000000e+02, 0.000000000000000000e+00, 7.786467389037037279e-01, 1.546780610962962543e-01, 4.255462901298610601e-01, 1.031590987013894165e-02, 0.000000000000000000e+00, 0.000000000000000000e+00
6.200000000000000000e+02, 0.000000000000000000e+00, 7.714302468750000585e-01, 1.428574531250000057e-01, 4.146669859953705517e-01, 8.322714004629491388e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.210000000000000000e+02, 0.000000000000000000e+00, 7.636912848590278191e-01, 1.315885151409721676e-01, 4.038357313250001135e-01, 6.579468674999884754e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.220000000000000000e+02, 0.000000000000000000e+00, 7.551904234518518333e-01, 1.208252765481481195e-01, 3.929643316148146992e-01, 5.071268385185265064e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.230000000000000000e+02, 0.000000000000000000e+00, 7.456357046343752293e-01, 1.105249953656248091e-01, 3.819454708217592809e-01, 3.784529178240717343e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.240000000000000000e+02, 0.000000000000000000e+00, 7.347627036527777378e-01, 1.006607963472222061e-01, 3.706836174250001115e-01, 2.707082574999909209e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.250000000000000000e+02, 0.000000000000000000e+00, 7.223374190538197626e-01, 9.121908094618025320e-02, 3.590969019820602348e-01, 1.827598017939746416e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.260000000000000000e+02, 0.000000000000000000e+00, 7.082490240000001158e-01, 8.220747599999990440e-02, 3.471508456296296119e-01, 1.135154370370382781e-03, 0.000000000000000000e+00, 0.000000000000000000e+00
6.270000000000000000e+02, 0.000000000000000000e+00, 6.927618139708332512e-01, 7.367458602916672483e-02, 3.349514924437499430e-01, 6.187075562500482170e-04, 0.000000000000000000e+00, 0.000000000000000000e+00
6.280000000000000000e+02, 0.000000000000000000e+00, 6.762146543120370890e-01, 6.566304568796285657e-02, 3.226302095305556561e-01, 2.660904694443952173e-04, 0.000000000000000000e+00, 0.000000000000000000e+00
6.290000000000000000e+02, 0.000000000000000000e+00, 6.589229758031247552e-01, 5.819892419687518886e-02, 3.103060987249999236e-01, 6.430127500005943333e-05, 0.000000000000000000e+00, 0.000000000000000000e+00
6.300000000000000000e+02, 0.000000000000000000e+00, 6.411775000000000668e-01, 5.129419999999992180e-02, 2.980864999999999765e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.310000000000000000e+02, 0.000000000000000000e+00, 6.232130933333334122e-01, 4.494690666666651541e-02, 2.861159999999999815e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.320000000000000000e+02, 0.000000000000000000e+00, 6.051303157249997566e-01, 3.913938427500019551e-02, 2.744822000000000095e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.330000000000000000e+02, 0.000000000000000000e+00, 5.869952946585650366e-01, 3.384970534143495746e-02, 2.631953000000000209e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.340000000000000000e+02, 0.000000000000000000e+00, 5.688696080888887563e-01, 2.905469191111119745e-02, 2.522628000000000092e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.350000000000000000e+02, 0.000000000000000000e+00, 5.508107226562499736e-01, 2.473027734374999911e-02, 2.416901999999999939e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.360000000000000000e+02, 0.000000000000000000e+00, 5.328775788592594598e-01, 2.085202114074062585e-02, 2.314808999999999894e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.370000000000000000e+02, 0.000000000000000000e+00, 5.151454705004629986e-01, 1.739572949953709785e-02, 2.216377999999999959e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.380000000000000000e+02, 0.000000000000000000e+00, 4.976851895999999664e-01, 1.433661040000001191e-02, 2.121621999999999952e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.390000000000000000e+02, 0.000000000000000000e+00, 4.805575313159721751e-01, 1.164946868402783747e-02, 2.030541999999999903e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.400000000000000000e+02, 0.000000000000000000e+00, 4.638132787037038685e-01, 9.309121296296140463e-03, 1.943123999999999962e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.410000000000000000e+02, 0.000000000000000000e+00, 4.474516221218751699e-01, 7.290077878124873005e-03, 1.859226999999999963e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.420000000000000000e+02, 0.000000000000000000e+00, 4.313058283851850527e-01, 5.566071614814901806e-03, 1.778273999999999966e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.430000000000000000e+02, 0.000000000000000000e+00, 4.151980853336805777e-01, 4.114014666319418950e-03, 1.699653999999999887e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.440000000000000000e+02, 0.000000000000000000e+00, 3.989842395000000597e-01, 2.913760499999902207e-03, 1.622840999999999867e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.450000000000000000e+02, 0.000000000000000000e+00, 3.825516308159723211e-01, 1.946969184027705184e-03, 1.547397000000000078e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.460000000000000000e+02, 0.000000000000000000e+00, 3.658628589037036805e-01, 1.196341096296309322e-03, 1.473080999999999974e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.470000000000000000e+02, 0.000000000000000000e+00, 3.490719098343749160e-01, 6.447901656250502531e-04, 1.400168999999999997e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.480000000000000000e+02, 0.000000000000000000e+00, 3.323563878287037476e-01, 2.741121712962456009e-04, 1.329013000000000000e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.490000000000000000e+02, 0.000000000000000000e+00, 3.158686460603008506e-01, 6.545393969913458458e-05, 1.259913000000000005e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.500000000000000000e+02, 0.000000000000000000e+00, 2.997373999999999872e-01, 0.000000000000000000e+00, 1.193120000000000014e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.510000000000000000e+02, 0.000000000000000000e+00, 2.841189000000000076e-01, 0.000000000000000000e+00, 1.128819999999999962e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.520000000000000000e+02, 0.000000000000000000e+00, 2.691052999999999917e-01, 0.000000000000000000e+00, 1.067112999999999950e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.530000000000000000e+02, 0.000000000000000000e+00, 2.547076999999999813e-01, 0.000000000000000000e+00, 1.008051999999999976e-01, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.540000000000000000e+02, 0.000000000000000000e+00, 2.409319000000000044e-01, 0.000000000000000000e+00, 9.516652999999999918e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.550000000000000000e+02, 0.000000000000000000e+00, 2.277791999999999872e-01, 0.000000000000000000e+00, 8.979594000000000464e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.560000000000000000e+02, 0.000000000000000000e+00, 2.152430999999999928e-01, 0.000000000000000000e+00, 8.469044000000000572e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.570000000000000000e+02, 0.000000000000000000e+00, 2.033010000000000095e-01, 0.000000000000000000e+00, 7.984009000000000245e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.580000000000000000e+02, 0.000000000000000000e+00, 1.919276000000000038e-01, 0.000000000000000000e+00, 7.523372000000000392e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.590000000000000000e+02, 0.000000000000000000e+00, 1.810987000000000013e-01, 0.000000000000000000e+00, 7.086061000000000443e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.600000000000000000e+02, 0.000000000000000000e+00, 1.707914000000000099e-01, 0.000000000000000000e+00, 6.671045000000000447e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.610000000000000000e+02, 0.000000000000000000e+00, 1.609841999999999940e-01, 0.000000000000000000e+00, 6.277359999999999884e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.620000000000000000e+02, 0.000000000000000000e+00, 1.516577000000000064e-01, 0.000000000000000000e+00, 5.904178999999999677e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.630000000000000000e+02, 0.000000000000000000e+00, 1.427935999999999928e-01, 0.000000000000000000e+00, 5.550702999999999887e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.640000000000000000e+02, 0.000000000000000000e+00, 1.343737000000000126e-01, 0.000000000000000000e+00, 5.216139000000000192e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.650000000000000000e+02, 0.000000000000000000e+00, 1.263807999999999876e-01, 0.000000000000000000e+00, 4.899698999999999721e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.660000000000000000e+02, 0.000000000000000000e+00, 1.187978999999999979e-01, 0.000000000000000000e+00, 4.600578000000000306e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.670000000000000000e+02, 0.000000000000000000e+00, 1.116087999999999941e-01, 0.000000000000000000e+00, 4.317884999999999779e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.680000000000000000e+02, 0.000000000000000000e+00, 1.047975000000000018e-01, 0.000000000000000000e+00, 4.050755000000000328e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.690000000000000000e+02, 0.000000000000000000e+00, 9.834835000000000105e-02, 0.000000000000000000e+00, 3.798375999999999836e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.700000000000000000e+02, 0.000000000000000000e+00, 9.224596999999999658e-02, 0.000000000000000000e+00, 3.559981999999999730e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.710000000000000000e+02, 0.000000000000000000e+00, 8.647506000000000637e-02, 0.000000000000000000e+00, 3.334855999999999931e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.720000000000000000e+02, 0.000000000000000000e+00, 8.101985999999999910e-02, 0.000000000000000000e+00, 3.122331999999999885e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.730000000000000000e+02, 0.000000000000000000e+00, 7.586513999999999758e-02, 0.000000000000000000e+00, 2.921779999999999863e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.740000000000000000e+02, 0.000000000000000000e+00, 7.099632999999999639e-02, 0.000000000000000000e+00, 2.732601000000000127e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.750000000000000000e+02, 0.000000000000000000e+00, 6.639960000000000306e-02, 0.000000000000000000e+00, 2.554222999999999910e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.760000000000000000e+02, 0.000000000000000000e+00, 6.206224999999999936e-02, 0.000000000000000000e+00, 2.386121000000000075e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.770000000000000000e+02, 0.000000000000000000e+00, 5.797408999999999896e-02, 0.000000000000000000e+00, 2.227859000000000089e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.780000000000000000e+02, 0.000000000000000000e+00, 5.412532999999999928e-02, 0.000000000000000000e+00, 2.079020000000000173e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.790000000000000000e+02, 0.000000000000000000e+00, 5.050600000000000228e-02, 0.000000000000000000e+00, 1.939184999999999867e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.800000000000000000e+02, 0.000000000000000000e+00, 4.710605999999999821e-02, 0.000000000000000000e+00, 1.807939000000000074e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.810000000000000000e+02, 0.000000000000000000e+00, 4.391410999999999926e-02, 0.000000000000000000e+00, 1.684816999999999912e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.820000000000000000e+02, 0.000000000000000000e+00, 4.091410999999999659e-02, 0.000000000000000000e+00, 1.569187999999999833e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.830000000000000000e+02, 0.000000000000000000e+00, 3.809067000000000008e-02, 0.000000000000000000e+00, 1.460445999999999966e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.840000000000000000e+02, 0.000000000000000000e+00, 3.543033999999999767e-02, 0.000000000000000000e+00, 1.358061999999999984e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.850000000000000000e+02, 0.000000000000000000e+00, 3.292138000000000009e-02, 0.000000000000000000e+00, 1.261573000000000035e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.860000000000000000e+02, 0.000000000000000000e+00, 3.055671999999999902e-02, 0.000000000000000000e+00, 1.170696000000000063e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.870000000000000000e+02, 0.000000000000000000e+00, 2.834145999999999888e-02, 0.000000000000000000e+00, 1.085608000000000059e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.880000000000000000e+02, 0.000000000000000000e+00, 2.628033000000000105e-02, 0.000000000000000000e+00, 1.006476000000000072e-02, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.890000000000000000e+02, 0.000000000000000000e+00, 2.437465000000000118e-02, 0.000000000000000000e+00, 9.333376000000000866e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.900000000000000000e+02, 0.000000000000000000e+00, 2.262306000000000039e-02, 0.000000000000000000e+00, 8.661283999999999997e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.910000000000000000e+02, 0.000000000000000000e+00, 2.101934999999999915e-02, 0.000000000000000000e+00, 8.046048000000000089e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.920000000000000000e+02, 0.000000000000000000e+00, 1.954646999999999982e-02, 0.000000000000000000e+00, 7.481129999999999898e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.930000000000000000e+02, 0.000000000000000000e+00, 1.818726999999999844e-02, 0.000000000000000000e+00, 6.959986999999999945e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.940000000000000000e+02, 0.000000000000000000e+00, 1.692727000000000120e-02, 0.000000000000000000e+00, 6.477069999999999703e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.950000000000000000e+02, 0.000000000000000000e+00, 1.575417000000000137e-02, 0.000000000000000000e+00, 6.027677000000000382e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.960000000000000000e+02, 0.000000000000000000e+00, 1.465853999999999942e-02, 0.000000000000000000e+00, 5.608168999999999654e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.970000000000000000e+02, 0.000000000000000000e+00, 1.363571000000000054e-02, 0.000000000000000000e+00, 5.216690999999999863e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.980000000000000000e+02, 0.000000000000000000e+00, 1.268205000000000027e-02, 0.000000000000000000e+00, 4.851784999999999952e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
6.990000000000000000e+02, 0.000000000000000000e+00, 1.179393999999999929e-02, 0.000000000000000000e+00, 4.512007999999999644e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.000000000000000000e+02, 0.000000000000000000e+00, 1.096777999999999989e-02, 0.000000000000000000e+00, 4.195940999999999907e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.010000000000000000e+02, 0.000000000000000000e+00, 1.019963999999999940e-02, 0.000000000000000000e+00, 3.902057000000000008e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.020000000000000000e+02, 0.000000000000000000e+00, 9.484317000000000789e-03, 0.000000000000000000e+00, 3.628371000000000027e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.030000000000000000e+02, 0.000000000000000000e+00, 8.816851000000000549e-03, 0.000000000000000000e+00, 3.373005000000000100e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.040000000000000000e+02, 0.000000000000000000e+00, 8.192921000000000578e-03, 0.000000000000000000e+00, 3.134314999999999931e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.050000000000000000e+02, 0.000000000000000000e+00, 7.608750000000000062e-03, 0.000000000000000000e+00, 2.910863999999999986e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.060000000000000000e+02, 0.000000000000000000e+00, 7.061391000000000195e-03, 0.000000000000000000e+00, 2.701527999999999916e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.070000000000000000e+02, 0.000000000000000000e+00, 6.549509000000000233e-03, 0.000000000000000000e+00, 2.505795999999999805e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.080000000000000000e+02, 0.000000000000000000e+00, 6.071970000000000318e-03, 0.000000000000000000e+00, 2.323230999999999821e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.090000000000000000e+02, 0.000000000000000000e+00, 5.627476000000000179e-03, 0.000000000000000000e+00, 2.153332999999999896e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.100000000000000000e+02, 0.000000000000000000e+00, 5.214607999999999917e-03, 0.000000000000000000e+00, 1.995556999999999800e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.110000000000000000e+02, 0.000000000000000000e+00, 4.831847999999999699e-03, 0.000000000000000000e+00, 1.849315999999999937e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.120000000000000000e+02, 0.000000000000000000e+00, 4.477578999999999761e-03, 0.000000000000000000e+00, 1.713976000000000085e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.130000000000000000e+02, 0.000000000000000000e+00, 4.150166000000000271e-03, 0.000000000000000000e+00, 1.588898999999999954e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.140000000000000000e+02, 0.000000000000000000e+00, 3.847988000000000103e-03, 0.000000000000000000e+00, 1.473453000000000002e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.150000000000000000e+02, 0.000000000000000000e+00, 3.569451999999999868e-03, 0.000000000000000000e+00, 1.367022000000000072e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.160000000000000000e+02, 0.000000000000000000e+00, 3.312857000000000215e-03, 0.000000000000000000e+00, 1.268954000000000089e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.170000000000000000e+02, 0.000000000000000000e+00, 3.076021999999999871e-03, 0.000000000000000000e+00, 1.178421000000000026e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.180000000000000000e+02, 0.000000000000000000e+00, 2.856894000000000013e-03, 0.000000000000000000e+00, 1.094644000000000086e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.190000000000000000e+02, 0.000000000000000000e+00, 2.653681000000000182e-03, 0.000000000000000000e+00, 1.016942999999999970e-03, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.200000000000000000e+02, 0.000000000000000000e+00, 2.464820999999999852e-03, 0.000000000000000000e+00, 9.447268999999999892e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.210000000000000000e+02, 0.000000000000000000e+00, 2.289059999999999880e-03, 0.000000000000000000e+00, 8.775171000000000013e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.220000000000000000e+02, 0.000000000000000000e+00, 2.125694000000000021e-03, 0.000000000000000000e+00, 8.150438000000000517e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.230000000000000000e+02, 0.000000000000000000e+00, 1.974121000000000122e-03, 0.000000000000000000e+00, 7.570755000000000193e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.240000000000000000e+02, 0.000000000000000000e+00, 1.833722999999999994e-03, 0.000000000000000000e+00, 7.033754999999999608e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.250000000000000000e+02, 0.000000000000000000e+00, 1.703876000000000002e-03, 0.000000000000000000e+00, 6.537049999999999762e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.260000000000000000e+02, 0.000000000000000000e+00, 1.583903999999999911e-03, 0.000000000000000000e+00, 6.078048000000000391e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.270000000000000000e+02, 0.000000000000000000e+00, 1.472938999999999932e-03, 0.000000000000000000e+00, 5.653435000000000057e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.280000000000000000e+02, 0.000000000000000000e+00, 1.370151000000000008e-03, 0.000000000000000000e+00, 5.260046000000000426e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.290000000000000000e+02, 0.000000000000000000e+00, 1.274802999999999917e-03, 0.000000000000000000e+00, 4.895061000000000464e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.300000000000000000e+02, 0.000000000000000000e+00, 1.186238000000000049e-03, 0.000000000000000000e+00, 4.555970000000000224e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.310000000000000000e+02, 0.000000000000000000e+00, 1.103870999999999976e-03, 0.000000000000000000e+00, 4.240547999999999909e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.320000000000000000e+02, 0.000000000000000000e+00, 1.027193999999999937e-03, 0.000000000000000000e+00, 3.946859999999999952e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.330000000000000000e+02, 0.000000000000000000e+00, 9.557492999999999805e-04, 0.000000000000000000e+00, 3.673177999999999816e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.340000000000000000e+02, 0.000000000000000000e+00, 8.891262000000000254e-04, 0.000000000000000000e+00, 3.417941000000000078e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.350000000000000000e+02, 0.000000000000000000e+00, 8.269535000000000167e-04, 0.000000000000000000e+00, 3.179737999999999879e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.360000000000000000e+02, 0.000000000000000000e+00, 7.689351000000000302e-04, 0.000000000000000000e+00, 2.957440999999999998e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.370000000000000000e+02, 0.000000000000000000e+00, 7.149425000000000485e-04, 0.000000000000000000e+00, 2.750558000000000169e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.380000000000000000e+02, 0.000000000000000000e+00, 6.648589999999999578e-04, 0.000000000000000000e+00, 2.558640000000000155e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.390000000000000000e+02, 0.000000000000000000e+00, 6.185420999999999541e-04, 0.000000000000000000e+00, 2.381142000000000046e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.400000000000000000e+02, 0.000000000000000000e+00, 5.758303000000000423e-04, 0.000000000000000000e+00, 2.217444999999999909e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.410000000000000000e+02, 0.000000000000000000e+00, 5.365046000000000268e-04, 0.000000000000000000e+00, 2.066710999999999939e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.420000000000000000e+02, 0.000000000000000000e+00, 5.001842000000000484e-04, 0.000000000000000000e+00, 1.927474000000000038e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.430000000000000000e+02, 0.000000000000000000e+00, 4.665005000000000171e-04, 0.000000000000000000e+00, 1.798314999999999875e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.440000000000000000e+02, 0.000000000000000000e+00, 4.351385999999999948e-04, 0.000000000000000000e+00, 1.678023000000000112e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.450000000000000000e+02, 0.000000000000000000e+00, 4.058302999999999759e-04, 0.000000000000000000e+00, 1.565566000000000115e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.460000000000000000e+02, 0.000000000000000000e+00, 3.783732999999999845e-04, 0.000000000000000000e+00, 1.460168000000000078e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.470000000000000000e+02, 0.000000000000000000e+00, 3.526892000000000113e-04, 0.000000000000000000e+00, 1.361535000000000035e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.480000000000000000e+02, 0.000000000000000000e+00, 3.287198999999999764e-04, 0.000000000000000000e+00, 1.269451000000000054e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.490000000000000000e+02, 0.000000000000000000e+00, 3.063998000000000069e-04, 0.000000000000000000e+00, 1.183670999999999937e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.500000000000000000e+02, 0.000000000000000000e+00, 2.856577000000000009e-04, 0.000000000000000000e+00, 1.103927999999999979e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.510000000000000000e+02, 0.000000000000000000e+00, 2.664108000000000209e-04, 0.000000000000000000e+00, 1.029908000000000033e-04, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.520000000000000000e+02, 0.000000000000000000e+00, 2.485462000000000023e-04, 0.000000000000000000e+00, 9.611836000000000175e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.530000000000000000e+02, 0.000000000000000000e+00, 2.319529000000000133e-04, 0.000000000000000000e+00, 8.973323000000000551e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.540000000000000000e+02, 0.000000000000000000e+00, 2.165299999999999885e-04, 0.000000000000000000e+00, 8.379693999999999327e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.550000000000000000e+02, 0.000000000000000000e+00, 2.021853000000000105e-04, 0.000000000000000000e+00, 7.827442000000000536e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.560000000000000000e+02, 0.000000000000000000e+00, 1.888337999999999876e-04, 0.000000000000000000e+00, 7.313312000000000090e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.570000000000000000e+02, 0.000000000000000000e+00, 1.763935000000000112e-04, 0.000000000000000000e+00, 6.834142000000000407e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.580000000000000000e+02, 0.000000000000000000e+00, 1.647894999999999915e-04, 0.000000000000000000e+00, 6.387034999999999403e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.590000000000000000e+02, 0.000000000000000000e+00, 1.539541999999999972e-04, 0.000000000000000000e+00, 5.969389000000000048e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.600000000000000000e+02, 0.000000000000000000e+00, 1.438269999999999902e-04, 0.000000000000000000e+00, 5.578861999999999781e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.610000000000000000e+02, 0.000000000000000000e+00, 1.343572000000000017e-04, 0.000000000000000000e+00, 5.213509000000000096e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.620000000000000000e+02, 0.000000000000000000e+00, 1.255140999999999982e-04, 0.000000000000000000e+00, 4.872178999999999757e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.630000000000000000e+02, 0.000000000000000000e+00, 1.172705999999999949e-04, 0.000000000000000000e+00, 4.553845000000000104e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.640000000000000000e+02, 0.000000000000000000e+00, 1.095982999999999972e-04, 0.000000000000000000e+00, 4.257442999999999888e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.650000000000000000e+02, 0.000000000000000000e+00, 1.024685000000000033e-04, 0.000000000000000000e+00, 3.981884000000000177e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.660000000000000000e+02, 0.000000000000000000e+00, 9.584715000000000270e-05, 0.000000000000000000e+00, 3.725877000000000106e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.670000000000000000e+02, 0.000000000000000000e+00, 8.968315999999999940e-05, 0.000000000000000000e+00, 3.487466999999999792e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.680000000000000000e+02, 0.000000000000000000e+00, 8.392733999999999459e-05, 0.000000000000000000e+00, 3.264764999999999903e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.690000000000000000e+02, 0.000000000000000000e+00, 7.853708000000000260e-05, 0.000000000000000000e+00, 3.056140000000000186e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.700000000000000000e+02, 0.000000000000000000e+00, 7.347551000000000559e-05, 0.000000000000000000e+00, 2.860175000000000106e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.710000000000000000e+02, 0.000000000000000000e+00, 6.871575999999999412e-05, 0.000000000000000000e+00, 2.675840999999999848e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.720000000000000000e+02, 0.000000000000000000e+00, 6.425256999999999323e-05, 0.000000000000000000e+00, 2.502943000000000000e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.730000000000000000e+02, 0.000000000000000000e+00, 6.008292000000000174e-05, 0.000000000000000000e+00, 2.341373000000000122e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.740000000000000000e+02, 0.000000000000000000e+00, 5.620097999999999804e-05, 0.000000000000000000e+00, 2.190913999999999942e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.750000000000000000e+02, 0.000000000000000000e+00, 5.259870000000000176e-05, 0.000000000000000000e+00, 2.051259000000000006e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.760000000000000000e+02, 0.000000000000000000e+00, 4.926278999999999798e-05, 0.000000000000000000e+00, 1.921902000000000153e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.770000000000000000e+02, 0.000000000000000000e+00, 4.616623000000000065e-05, 0.000000000000000000e+00, 1.801795999999999986e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.780000000000000000e+02, 0.000000000000000000e+00, 4.328211999999999820e-05, 0.000000000000000000e+00, 1.689899000000000132e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.790000000000000000e+02, 0.000000000000000000e+00, 4.058714999999999984e-05, 0.000000000000000000e+00, 1.585308999999999834e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.800000000000000000e+02, 0.000000000000000000e+00, 3.806114000000000334e-05, 0.000000000000000000e+00, 1.487243000000000052e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.810000000000000000e+02, 0.000000000000000000e+00, 3.568818000000000023e-05, 0.000000000000000000e+00, 1.395085000000000044e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.820000000000000000e+02, 0.000000000000000000e+00, 3.346022999999999727e-05, 0.000000000000000000e+00, 1.308528000000000019e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.830000000000000000e+02, 0.000000000000000000e+00, 3.137090000000000148e-05, 0.000000000000000000e+00, 1.227326999999999947e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.840000000000000000e+02, 0.000000000000000000e+00, 2.941370999999999997e-05, 0.000000000000000000e+00, 1.151233000000000028e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.850000000000000000e+02, 0.000000000000000000e+00, 2.758221999999999966e-05, 0.000000000000000000e+00, 1.080001000000000063e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.860000000000000000e+02, 0.000000000000000000e+00, 2.586951000000000094e-05, 0.000000000000000000e+00, 1.013364000000000010e-05, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.870000000000000000e+02, 0.000000000000000000e+00, 2.426701000000000061e-05, 0.000000000000000000e+00, 9.509919000000000521e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.880000000000000000e+02, 0.000000000000000000e+00, 2.276638999999999871e-05, 0.000000000000000000e+00, 8.925630000000000125e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.890000000000000000e+02, 0.000000000000000000e+00, 2.136009000000000169e-05, 0.000000000000000000e+00, 8.377852000000000234e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.900000000000000000e+02, 0.000000000000000000e+00, 2.004121999999999851e-05, 0.000000000000000000e+00, 7.863920000000000765e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.910000000000000000e+02, 0.000000000000000000e+00, 1.880380000000000113e-05, 0.000000000000000000e+00, 7.381539000000000411e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.920000000000000000e+02, 0.000000000000000000e+00, 1.764358000000000023e-05, 0.000000000000000000e+00, 6.929096000000000175e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.930000000000000000e+02, 0.000000000000000000e+00, 1.655671000000000093e-05, 0.000000000000000000e+00, 6.505135999999999918e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.940000000000000000e+02, 0.000000000000000000e+00, 1.553939000000000167e-05, 0.000000000000000000e+00, 6.108221000000000179e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.950000000000000000e+02, 0.000000000000000000e+00, 1.458791999999999941e-05, 0.000000000000000000e+00, 5.736934999999999986e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.960000000000000000e+02, 0.000000000000000000e+00, 1.369852999999999978e-05, 0.000000000000000000e+00, 5.389831000000000269e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.970000000000000000e+02, 0.000000000000000000e+00, 1.286705000000000075e-05, 0.000000000000000000e+00, 5.065268999999999801e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.980000000000000000e+02, 0.000000000000000000e+00, 1.208946999999999964e-05, 0.000000000000000000e+00, 4.761667000000000230e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00
7.990000000000000000e+02, 0.000000000000000000e+00, 1.136207000000000047e-05, 0.000000000000000000e+00, 4.477561000000000107e-06, 0.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00


==> figures/scene/cmf/matrix.csv <==
1, 0, 0 
0, 1, 0 
0, 0, 1 
0, 0, 0

==> figures/scene/cmf/matrix_7.csv <==
1.000000000000099032e+00, -3.600306396717174579e-13, 2.041846408993785934e-13
9.999999999999628075e-01, 5.168023778134126538e-13, -5.905292557880621217e-14
9.999999999994974020e-01, 4.962557178223091683e-13, -3.049062174067073533e-13
3.602300161524814038e-13, 9.999999999989998001e-01, 2.898727035408247654e-13
3.370077835597705198e-14, 9.999999999999265032e-01, 3.208583705852601073e-14
-3.103524191505068456e-14, 5.212729639109520742e-14, 9.999999999999524825e-01
-1.765395199527397305e-16, 3.965587471520430271e-16, -4.199953926137949234e-16


==> figures/scene/cmf/xyzu.csv <==
300, 0.0, 0.0, 0.0, 1.3457304575586124
301, 0.0, 0.0, 0.0, 1.3350075484263093
302, 0.0, 0.0, 0.0, 1.3243275309305353
303, 0.0, 0.0, 0.0, 1.3136904050712908
304, 0.0, 0.0, 0.0, 1.303096170848575
305, 0.0, 0.0, 0.0, 1.2925448282623888
306, 0.0, 0.0, 0.0, 1.2820363773127317
307, 0.0, 0.0, 0.0, 1.271570817999604
308, 0.0, 0.0, 0.0, 1.2611481503230053
309, 0.0, 0.0, 0.0, 1.2507683742829359
310, 0.0, 0.0, 0.0, 1.2404314898793956
311, 0.0, 0.0, 0.0, 1.2301374971123844
312, 0.0, 0.0, 0.0, 1.2198863959819024
313, 0.0, 0.0, 0.0, 1.20967818648795
314, 0.0, 0.0, 0.0, 1.1995128686305265
315, 0.0, 0.0, 0.0, 1.1893904424096324
316, 0.0, 0.0, 0.0, 1.1793109078252673
317, 0.0, 0.0, 0.0, 1.1692742648774317
318, 0.0, 0.0, 0.0, 1.159280513566125
319, 0.0, 0.0, 0.0, 1.1493296538913478
320, 0.0, 0.0, 0.0, 1.1394216858530997
321, 0.0, 0.0, 0.0, 1.129556609451381
322, 0.0, 0.0, 0.0, 1.119734424686191
323, 0.0, 0.0, 0.0, 1.1099551315575307
324, 0.0, 0.0, 0.0, 1.1002187300653994
325, 0.0, 0.0, 0.0, 1.0905252202097975
326, 0.0, 0.0, 0.0, 1.0808746019907245
327, 0.0, 0.0, 0.0, 1.0712668754081809
328, 0.0, 0.0, 0.0, 1.0617020404621664
329, 0.0, 0.0, 0.0, 1.0521800971526811
330, 0.0, 0.0, 0.0, 1.0427010454797252
331, 0.0, 0.0, 0.0, 1.0332648854432984
332, 0.0, 0.0, 0.0, 1.0238716170434008
333, 0.0, 0.0, 0.0, 1.0145212402800325
334, 0.0, 0.0, 0.0, 1.0052137551531934
335, 0.0, 0.0, 0.0, 0.9959491616628834
336, 0.0, 0.0, 0.0, 0.9867274598091027
337, 0.0, 0.0, 0.0, 0.9775486495918513
338, 0.0, 0.0, 0.0, 0.9684127310111288
339, 0.0, 0.0, 0.0, 0.9593197040669359
340, 0.0, 0.0, 0.0, 0.9502695687592719
341, 0.0, 0.0, 0.0, 0.9412623250881375
342, 0.0, 0.0, 0.0, 0.9322979730535319
343, 0.0, 0.0, 0.0, 0.9233765126554556
344, 0.0, 0.0, 0.0, 0.9144979438939087
345, 0.0, 0.0, 0.0, 0.9056622667688908
346, 0.0, 0.0, 0.0, 0.8968694812804022
347, 0.0, 0.0, 0.0, 0.8881195874284429
348, 0.0, 0.0, 0.0, 0.8794125852130128
349, 0.0, 0.0, 0.0, 0.8707484746341119
350, 0.0, 0.0, 0.0, 0.8621272556917401
351, 0.0, 0.0, 0.0, 0.8535489283858975
352, 0.0, 0.0, 0.0, 0.8450134927165841
353, 0.0, 0.0, 0.0, 0.8365209486838
354, 0.0, 0.0, 0.0, 0.8280712962875451
355, 0.0, 0.0, 0.0, 0.8196645355278195
356, 0.0, 0.0, 0.0, 0.8113006664046231
357, 0.0, 0.0, 0.0, 0.8029796889179558
358, 0.0, 0.0, 0.0, 0.7947016030678177
359, 0.0, 0.0, 0.0, 0.7864664088542088
360, 0.0, 0.0, 0.0, 0.7782741062771293
361, 0.0, 0.0, 0.0, 0.7701246953365789
362, 0.0, 0.0, 0.0, 0.7620181760325577
363, 0.0, 0.0, 0.0, 0.7539545483650657
364, 0.0, 0.0, 0.0, 0.745933812334103
365, 0.0, 0.0, 0.0, 0.7379559679396694
366, 0.0, 0.0, 0.0, 0.7300210151817652
367, 0.0, 0.0, 0.0, 0.72212895406039
368, 0.0, 0.0, 0.0, 0.7142797845755442
369, 0.0, 0.0, 0.0, 0.7064735067272274
370, 0.0, 0.0, 0.0, 0.69871012051544
371, 0.0, 0.0, 0.0, 0.6909896259401815
372, 0.0, 0.0, 0.0, 0.6833120230014524
373, 0.0, 0.0, 0.0, 0.6756773116992527
374, 0.0, 0.0, 0.0, 0.668085492033582
375, 0.0, 0.0, 0.0, 0.6605365640044406
376, 0.0, 0.0, 0.0, 0.6530305276118284
377, 0.0, 0.0, 0.0, 0.6455673828557454
378, 0.0, 0.0, 0.0, 0.6381471297361917
379, 0.0, 0.0, 0.0, 0.6307697682531671
380, 0.0, 0.0, 0.0, 0.6234352984066717
381, 0.0, 0.0, 0.0, 0.6161437201967056
382, 0.0, 0.0, 0.0, 0.6088950336232687
383, 0.0, 0.0, 0.0, 0.6016892386863609
384, 0.0, 0.0, 0.0, 0.5945263353859824
385, 0.0, 0.0, 0.0, 0.5874063237221332
386, 0.0, 0.0, 0.0, 0.5803292036948131
387, 0.0, 0.0, 0.0, 0.5732949753040222
388, 0.0, 0.0, 0.0, 0.5663036385497606
389, 0.0, 0.0, 0.0, 0.5593551934320281
390, 0.003769647, 0.0004146161, 0.0184726, 0.5524496399508249
391, 0.004532416, 0.0005028333, 0.02221101, 0.5455869781061508
392, 0.005446553, 0.0006084991, 0.02669819, 0.5387672078980059
393, 0.006538868, 0.0007344436, 0.03206937, 0.5319903293263903
394, 0.007839699, 0.0008837389, 0.03847832, 0.525256342391304
395, 0.009382967, 0.001059646, 0.04609784, 0.5185652470927469
396, 0.01120608, 0.001265532, 0.05511953, 0.5119170434307189
397, 0.01334965, 0.001504753, 0.06575257, 0.5053117314052201
398, 0.0158569, 0.001780493, 0.07822113, 0.4987493110162506
399, 0.01877286, 0.002095572, 0.09276013, 0.49222978226381026
400, 0.02214302, 0.002452194, 0.109609, 0.4857531451478992
401, 0.02601285, 0.002852216, 0.1290077, 0.4793193996685173
402, 0.03043036, 0.003299115, 0.1512047, 0.4729285458256646
403, 0.03544325, 0.003797466, 0.1764441, 0.4665805836193412
404, 0.0410964, 0.004352768, 0.2049517, 0.46027551304954695
405, 0.04742986, 0.004971717, 0.2369246, 0.4540133341162819
406, 0.05447394, 0.005661014, 0.2725123, 0.44779404681954604
407, 0.06223612, 0.006421615, 0.311782, 0.4416176511593395
408, 0.07070048, 0.007250312, 0.3547064, 0.435484147135662
409, 0.07982513, 0.008140173, 0.4011473, 0.4293935347485138
410, 0.08953803, 0.00907986, 0.4508369, 0.4233458139978949
411, 0.09974848, 0.01005608, 0.5034164, 0.417340984883805
412, 0.1104019, 0.01106456, 0.5586361, 0.41137904740624437
413, 0.1214566, 0.01210522, 0.6162734, 0.4054600015652131
414, 0.1328741, 0.01318014, 0.6760982, 0.39958384736071095
415, 0.1446214, 0.01429377, 0.7378822, 0.393750584792738
416, 0.1566468, 0.01545004, 0.8013019, 0.38796021386129437
417, 0.1687901, 0.01664093, 0.8655573, 0.3822127345663799
418, 0.1808328, 0.01785302, 0.9295791, 0.3765081469079946
419, 0.1925216, 0.01907018, 0.9921293, 0.37084645088613855
420, 0.2035729, 0.02027369, 1.051821, 0.36522764650081174
421, 0.2137531, 0.02144805, 1.107509, 0.3596517337520141
422, 0.2231348, 0.02260041, 1.159527, 0.3541187126397456
423, 0.2319245, 0.02374789, 1.208869, 0.3486285831640064
424, 0.2403892, 0.02491247, 1.256834, 0.34318134532479644
425, 0.2488523, 0.02612106, 1.305008, 0.3377769991221156
426, 0.2575896, 0.02739923, 1.354758, 0.332415544555964
427, 0.2664991, 0.02874993, 1.405594, 0.32709698162634165
428, 0.2753532, 0.03016909, 1.456414, 0.3218213103332485
429, 0.2838921, 0.03165145, 1.50596, 0.3165885306766846
430, 0.2918246, 0.03319038, 1.552826, 0.31139864265664985
431, 0.29892, 0.03477912, 1.595902, 0.30625164627314433
432, 0.3052993, 0.03641495, 1.635768, 0.301147541526168
433, 0.3112031, 0.03809569, 1.673573, 0.29608632841572097
434, 0.3169047, 0.03981843, 1.710604, 0.2910680069418031
435, 0.3227087, 0.0415794, 1.74828, 0.28609257710441444
436, 0.3288194, 0.04337098, 1.787504, 0.2811600389035549
437, 0.3349242, 0.0451718, 1.826609, 0.2762703923392247
438, 0.3405452, 0.0469542, 1.863108, 0.27142363741142367
439, 0.3451688, 0.04868718, 1.894332, 0.26661977412015186
440, 0.3482554, 0.05033657, 1.917479, 0.26185880246540927
441, 0.3494153, 0.05187611, 1.930529, 0.2571407224471959
442, 0.3489075, 0.05332218, 1.934819, 0.2524655340655117
443, 0.3471746, 0.05470603, 1.93265, 0.24783323732035675
444, 0.3446705, 0.05606335, 1.926395, 0.24324383221173101
445, 0.3418483, 0.05743393, 1.918437, 0.23869731873963446
446, 0.339024, 0.05885107, 1.91043, 0.2341936969040671
447, 0.3359926, 0.06030809, 1.901224, 0.229732966705029
448, 0.3324276, 0.06178644, 1.889, 0.22531512814252008
449, 0.3280157, 0.0632657, 1.871996, 0.22094018121654038
450, 0.3224637, 0.06472352, 1.848545, 0.21660812592708995
451, 0.3156225, 0.06614749, 1.817792, 0.2123189622741687
452, 0.3078201, 0.06757256, 1.781627, 0.20807269025777664
453, 0.2994771, 0.06904928, 1.742514, 0.2038693098779138
454, 0.2909776, 0.0706328, 1.702749, 0.19970882113458016
455, 0.2826646, 0.07238339, 1.664439, 0.1955912240277758
456, 0.2747962, 0.0743596, 1.629207, 0.19151651855750051
457, 0.2674312, 0.07659383, 1.59736, 0.18748470472375453
458, 0.2605847, 0.07911436, 1.568896, 0.18349578252653778
459, 0.2542749, 0.08195345, 1.543823, 0.1795497519658502
460, 0.2485254, 0.08514816, 1.522157, 0.17564661304169188
461, 0.2433039, 0.08872657, 1.503611, 0.17178636575406273
462, 0.2383414, 0.09266008, 1.486673, 0.16796901010296283
463, 0.2333253, 0.09689723, 1.469595, 0.16419454608839212
464, 0.2279619, 0.1013746, 1.450709, 0.16046297371035062
465, 0.2219781, 0.1060145, 1.42844, 0.15677429296883835
466, 0.2151735, 0.1107377, 1.401587, 0.1531285038638552
467, 0.2075619, 0.1155111, 1.370094, 0.14952560639540138
468, 0.1992183, 0.1203122, 1.33422, 0.1459656005634767
469, 0.190229, 0.1251161, 1.294275, 0.14244848636808127
470, 0.1806905, 0.1298957, 1.25061, 0.13897426380921507
471, 0.1707154, 0.1346299, 1.203696, 0.13554293288687808
472, 0.1604471, 0.1393309, 1.154316, 0.13215449360107026
473, 0.1500244, 0.1440235, 1.103284, 0.12880894595179168
474, 0.1395705, 0.1487372, 1.051347, 0.12550628993904234
475, 0.129192, 0.1535066, 0.9991789, 0.12224652556282217
476, 0.1189859, 0.1583644, 0.9473958, 0.11902965282313119
477, 0.1090615, 0.1633199, 0.8966222, 0.11585567171996945
478, 0.09951424, 0.1683761, 0.8473981, 0.11272458225333694
479, 0.0904185, 0.1735365, 0.8001576, 0.10963638442323363
480, 0.08182895, 0.1788048, 0.7552379, 0.10659107822965953
481, 0.07376817, 0.1841819, 0.7127879, 0.10358866367261464
482, 0.06619477, 0.1896559, 0.6725198, 0.100629140752099
483, 0.0590638, 0.1952101, 0.6340976, 0.09771250946811254
484, 0.05234242, 0.2008259, 0.5972433, 0.09483876982065528
485, 0.04600865, 0.2064828, 0.5617313, 0.09200792180972725
486, 0.04006154, 0.2121826, 0.5274921, 0.08921996543532841
487, 0.03454373, 0.2180279, 0.4948809, 0.0864749006974588
488, 0.02949091, 0.2241586, 0.4642586, 0.08377272759611841
489, 0.0249214, 0.2307302, 0.4358841, 0.08111344613130723
490, 0.02083981, 0.237916, 0.4099313, 0.07849705630302525
491, 0.01723591, 0.2458706, 0.3864261, 0.07592355811127251
492, 0.01407924, 0.2546023, 0.3650566, 0.07339295155604897
493, 0.01134516, 0.264076, 0.3454812, 0.07090523663735462
494, 0.009019658, 0.274249, 0.3274095, 0.0684604133551895
495, 0.007097731, 0.285068, 0.3105939, 0.0660584817095536
496, 0.005571145, 0.2964837, 0.2948102, 0.0636994417004469
497, 0.004394566, 0.308501, 0.2798194, 0.06138329332786943
498, 0.003516303, 0.3211393, 0.26541, 0.059110036591821145
499, 0.002887638, 0.3344175, 0.2514084, 0.056879671492302095
500, 0.002461588, 0.3483536, 0.2376753, 0.05469219802931225
501, 0.002206348, 0.3629601, 0.2241211, 0.05254761620285163
502, 0.002149559, 0.3782275, 0.2107484, 0.05044592601292021
503, 0.002337091, 0.3941359, 0.1975839, 0.048387127459517995
504, 0.002818931, 0.4106582, 0.1846574, 0.046371220542644996
505, 0.003649178, 0.4277595, 0.1720018, 0.044398205262301225
506, 0.004891359, 0.4453993, 0.1596918, 0.042468081618486656
507, 0.006629364, 0.4635396, 0.1479415, 0.04058084961120131
508, 0.008942902, 0.4821376, 0.1369428, 0.03873650924044515
509, 0.01190224, 0.501143, 0.1268279, 0.03693506050621822
510, 0.01556989, 0.5204972, 0.1176796, 0.03517650340852051
511, 0.01997668, 0.5401387, 0.109497, 0.033460837947352
512, 0.02504698, 0.5600208, 0.1020943, 0.03178806412271271
513, 0.0306753, 0.5800972, 0.09527993, 0.030158181934602627
514, 0.03674999, 0.6003172, 0.08890075, 0.02857119138302176
515, 0.04315171, 0.6206256, 0.08283548, 0.02702709246797011
516, 0.04978584, 0.6409398, 0.07700982, 0.025525885189447668
517, 0.05668554, 0.6610772, 0.07144001, 0.02406756954745444
518, 0.06391651, 0.6808134, 0.06615436, 0.022652145541990413
519, 0.07154352, 0.6999044, 0.06117199, 0.021279613173055614
520, 0.07962917, 0.718089, 0.05650407, 0.019949972440650023
521, 0.08821473, 0.7351593, 0.05215121, 0.018663223344773647
522, 0.09726978, 0.7511821, 0.04809566, 0.017419365885426478
523, 0.1067504, 0.7663143, 0.0443172, 0.016218400062608527
524, 0.1166192, 0.7807352, 0.04079734, 0.015060325876319785
525, 0.1268468, 0.7946448, 0.03751912, 0.013945143326560256
526, 0.137406, 0.8082074, 0.03446846, 0.01287285241332994
527, 0.1482471, 0.8213817, 0.03163764, 0.011843453136628837
528, 0.1593076, 0.8340701, 0.02901901, 0.010856945496456947
529, 0.1705181, 0.8461711, 0.02660364, 0.00991332949281427
530, 0.1818026, 0.8575799, 0.02438164, 0.009012605125700804
531, 0.193109, 0.8682408, 0.02234097, 0.008154772395116552
532, 0.2045085, 0.8783061, 0.02046415, 0.007339831301061511
533, 0.2161166, 0.8879907, 0.01873456, 0.006567781843535684
534, 0.228065, 0.8975211, 0.01713788, 0.00583862402253907
535, 0.2405015, 0.9071347, 0.01566174, 0.0051523578380716665
536, 0.2535441, 0.9169947, 0.01429644, 0.004508983290133478
537, 0.26713, 0.9269295, 0.01303702, 0.003908500378724501
538, 0.2811351, 0.9366731, 0.01187897, 0.0033509091038447366
539, 0.2954164, 0.9459482, 0.01081725, 0.002836209465494185
540, 0.3098117, 0.9544675, 0.00984647, 0.0023644014636728457
541, 0.3241678, 0.9619834, 0.008960687, 0.0019354850983807203
542, 0.3384319, 0.968439, 0.008152811, 0.0015494603696178065
543, 0.3525786, 0.9738289, 0.007416025, 0.0012063272773841051
544, 0.3665839, 0.9781519, 0.006744115, 0.0009060858216796166
545, 0.3804244, 0.9814106, 0.006131421, 0.000648736002504341
546, 0.3940988, 0.9836669, 0.005572778, 0.00043427781985827784
547, 0.4076972, 0.9852081, 0.005063463, 0.00026271127374142737
548, 0.4213484, 0.9863813, 0.004599169, 0.00013403636415378945
549, 0.4352003, 0.9875357, 0.004175971, 4.825309109536422e-05
550, 0.4494206, 0.9890228, 0.003790291, 5.361454566151578e-06
551, 0.4641616, 0.9910811, 0.003438952, 0.0
552, 0.4794395, 0.9934913, 0.003119341, 0.0
553, 0.495218, 0.9959172, 0.002829038, 0.0
554, 0.5114395, 0.9980205, 0.002565722, 0.0
555, 0.5280233, 0.9994608, 0.002327186, 0.0
556, 0.5448696, 0.999993, 0.00211128, 0.0
557, 0.5618898, 0.9997557, 0.001915766, 0.0
558, 0.5790137, 0.9989839, 0.001738589, 0.0
559, 0.5961882, 0.9979123, 0.00157792, 0.0
560, 0.6133784, 0.9967737, 0.001432128, 0.0
561, 0.6305897, 0.9957356, 0.001299781, 0.0
562, 0.6479223, 0.9947115, 0.001179667, 0.0
563, 0.6654866, 0.9935534, 0.001070694, 0.0
564, 0.6833782, 0.9921156, 0.0009718623, 0.0
565, 0.7016774, 0.9902549, 0.0008822531, 0.0
566, 0.720411, 0.9878596, 0.0008010231, 0.0
567, 0.7394495, 0.9849324, 0.0007273884, 0.0
568, 0.7586285, 0.9815036, 0.0006606347, 0.0
569, 0.7777885, 0.9776035, 0.0006001146, 0.0
570, 0.796775, 0.9732611, 0.0005452416, 0.0
571, 0.815453, 0.9684764, 0.0004954847, 0.0
572, 0.8337389, 0.9631369, 0.0004503642, 0.0
573, 0.8515493, 0.9571062, 0.0004094455, 0.0
574, 0.8687862, 0.950254, 0.0003723345, 0.0
575, 0.8853376, 0.9424569, 0.0003386739, 0.0
576, 0.9011588, 0.9336897, 0.0003081396, 0.0
577, 0.9165278, 0.9242893, 0.000280437, 0.0
578, 0.9318245, 0.9146707, 0.0002552996, 0.0
579, 0.9474524, 0.9052333, 0.0002324859, 0.0
580, 0.9638388, 0.8963613, 0.0002117772, 0.0
581, 0.9812596, 0.8883069, 0.0001929758, 0.0
582, 0.9992953, 0.8808462, 0.0001759024, 0.0
583, 1.017343, 0.8736445, 0.0001603947, 0.0
584, 1.03479, 0.8663755, 0.0001463059, 0.0
585, 1.051011, 0.8587203, 0.0001335031, 0.0
586, 1.065522, 0.8504295, 0.000121866, 0.0
587, 1.078421, 0.8415047, 0.0001112857, 0.0
588, 1.089944, 0.8320109, 0.0001016634, 0.0
589, 1.10032, 0.8220154, 9.291003e-05, 0.0
590, 1.109767, 0.8115868, 8.494468e-05, 0.0
591, 1.118438, 0.8007874, 7.769425e-05, 0.0
592, 1.126266, 0.7896515, 7.109247e-05, 0.0
593, 1.133138, 0.7782053, 6.507936e-05, 0.0
594, 1.138952, 0.7664733, 5.960061e-05, 0.0
595, 1.14362, 0.7544785, 5.460706e-05, 0.0
596, 1.147095, 0.7422473, 5.005417e-05, 0.0
597, 1.149464, 0.7298229, 4.590157e-05, 0.0
598, 1.150838, 0.7172525, 4.211268e-05, 0.0
599, 1.151326, 0.7045818, 3.865437e-05, 0.0
600, 1.151033, 0.6918553, 3.549661e-05, 0.0
601, 1.150002, 0.6791009, 3.26122e-05, 0.0
602, 1.148061, 0.6662846, 2.997643e-05, 0.0
603, 1.144998, 0.6533595, 2.756693e-05, 0.0
604, 1.140622, 0.6402807, 2.536339e-05, 0.0
605, 1.134757, 0.6270066, 2.334738e-05, 0.0
606, 1.127298, 0.6135148, 2.150221e-05, 0.0
607, 1.118342, 0.5998494, 1.981268e-05, 0.0
608, 1.108033, 0.5860682, 1.8265e-05, 0.0
609, 1.096515, 0.5722261, 1.684667e-05, 0.0
610, 1.083928, 0.5583746, 1.554631e-05, 0.0
611, 1.070387, 0.5445535, 1.43536e-05, 0.0
612, 1.055934, 0.5307673, 1.325915e-05, 0.0
613, 1.040592, 0.517013, 1.225443e-05, 0.0
614, 1.024385, 0.5032889, 1.133169e-05, 0.0
615, 1.007344, 0.489595, 1.048387e-05, 0.0
616, 0.9895268, 0.4759442, 0.0, 0.0
617, 0.9711213, 0.4623958, 0.0, 0.0
618, 0.9523257, 0.4490154, 0.0, 0.0
619, 0.9333248, 0.4358622, 0.0, 0.0
620, 0.9142877, 0.4229897, 0.0, 0.0
621, 0.8952798, 0.4104152, 0.0, 0.0
622, 0.8760157, 0.3980356, 0.0, 0.0
623, 0.8561607, 0.38573, 0.0, 0.0
624, 0.8354235, 0.3733907, 0.0, 0.0
625, 0.8135565, 0.3609245, 0.0, 0.0
626, 0.7904565, 0.348286, 0.0, 0.0
627, 0.7664364, 0.3355702, 0.0, 0.0
628, 0.7418777, 0.3228963, 0.0, 0.0
629, 0.7171219, 0.3103704, 0.0, 0.0
630, 0.6924717, 0.2980865, 0.0, 0.0
631, 0.66816, 0.286116, 0.0, 0.0
632, 0.6442697, 0.2744822, 0.0, 0.0
633, 0.620845, 0.2631953, 0.0, 0.0
634, 0.5979243, 0.2522628, 0.0, 0.0
635, 0.575541, 0.2416902, 0.0, 0.0
636, 0.5537296, 0.2314809, 0.0, 0.0
637, 0.5325412, 0.2216378, 0.0, 0.0
638, 0.5120218, 0.2121622, 0.0, 0.0
639, 0.492207, 0.2030542, 0.0, 0.0
640, 0.4731224, 0.1943124, 0.0, 0.0
641, 0.4547417, 0.1859227, 0.0, 0.0
642, 0.4368719, 0.1778274, 0.0, 0.0
643, 0.4193121, 0.1699654, 0.0, 0.0
644, 0.401898, 0.1622841, 0.0, 0.0
645, 0.3844986, 0.1547397, 0.0, 0.0
646, 0.3670592, 0.1473081, 0.0, 0.0
647, 0.3497167, 0.1400169, 0.0, 0.0
648, 0.3326305, 0.1329013, 0.0, 0.0
649, 0.3159341, 0.1259913, 0.0, 0.0
650, 0.2997374, 0.119312, 0.0, 0.0
651, 0.2841189, 0.112882, 0.0, 0.0
652, 0.2691053, 0.1067113, 0.0, 0.0
653, 0.2547077, 0.1008052, 0.0, 0.0
654, 0.2409319, 0.09516653, 0.0, 0.0
655, 0.2277792, 0.08979594, 0.0, 0.0
656, 0.2152431, 0.08469044, 0.0, 0.0
657, 0.203301, 0.07984009, 0.0, 0.0
658, 0.1919276, 0.07523372, 0.0, 0.0
659, 0.1810987, 0.07086061, 0.0, 0.0
660, 0.1707914, 0.06671045, 0.0, 0.0
661, 0.1609842, 0.0627736, 0.0, 0.0
662, 0.1516577, 0.05904179, 0.0, 0.0
663, 0.1427936, 0.05550703, 0.0, 0.0
664, 0.1343737, 0.05216139, 0.0, 0.0
665, 0.1263808, 0.04899699, 0.0, 0.0
666, 0.1187979, 0.04600578, 0.0, 0.0
667, 0.1116088, 0.04317885, 0.0, 0.0
668, 0.1047975, 0.04050755, 0.0, 0.0
669, 0.09834835, 0.03798376, 0.0, 0.0
670, 0.09224597, 0.03559982, 0.0, 0.0
671, 0.08647506, 0.03334856, 0.0, 0.0
672, 0.08101986, 0.03122332, 0.0, 0.0
673, 0.07586514, 0.0292178, 0.0, 0.0
674, 0.07099633, 0.02732601, 0.0, 0.0
675, 0.0663996, 0.02554223, 0.0, 0.0
676, 0.06206225, 0.02386121, 0.0, 0.0
677, 0.05797409, 0.02227859, 0.0, 0.0
678, 0.05412533, 0.0207902, 0.0, 0.0
679, 0.050506, 0.01939185, 0.0, 0.0
680, 0.04710606, 0.01807939, 0.0, 0.0
681, 0.04391411, 0.01684817, 0.0, 0.0
682, 0.04091411, 0.01569188, 0.0, 0.0
683, 0.03809067, 0.01460446, 0.0, 0.0
684, 0.03543034, 0.01358062, 0.0, 0.0
685, 0.03292138, 0.01261573, 0.0, 0.0
686, 0.03055672, 0.01170696, 0.0, 0.0
687, 0.02834146, 0.01085608, 0.0, 0.0
688, 0.02628033, 0.01006476, 0.0, 0.0
689, 0.02437465, 0.009333376, 0.0, 0.0
690, 0.02262306, 0.008661284, 0.0, 0.0
691, 0.02101935, 0.008046048, 0.0, 0.0
692, 0.01954647, 0.00748113, 0.0, 0.0
693, 0.01818727, 0.006959987, 0.0, 0.0
694, 0.01692727, 0.00647707, 0.0, 0.0
695, 0.01575417, 0.006027677, 0.0, 0.0
696, 0.01465854, 0.005608169, 0.0, 0.0
697, 0.01363571, 0.005216691, 0.0, 0.0
698, 0.01268205, 0.004851785, 0.0, 0.0
699, 0.01179394, 0.004512008, 0.0, 0.0
700, 0.01096778, 0.004195941, 0.0, 0.0
701, 0.01019964, 0.003902057, 0.0, 0.0
702, 0.009484317, 0.003628371, 0.0, 0.0
703, 0.008816851, 0.003373005, 0.0, 0.0
704, 0.008192921, 0.003134315, 0.0, 0.0
705, 0.00760875, 0.002910864, 0.0, 0.0
706, 0.007061391, 0.002701528, 0.0, 0.0
707, 0.006549509, 0.002505796, 0.0, 0.0
708, 0.00607197, 0.002323231, 0.0, 0.0
709, 0.005627476, 0.002153333, 0.0, 0.0
710, 0.005214608, 0.001995557, 0.0, 0.0
711, 0.004831848, 0.001849316, 0.0, 0.0
712, 0.004477579, 0.001713976, 0.0, 0.0
713, 0.004150166, 0.001588899, 0.0, 0.0
714, 0.003847988, 0.001473453, 0.0, 0.0
715, 0.003569452, 0.001367022, 0.0, 0.0
716, 0.003312857, 0.001268954, 0.0, 0.0
717, 0.003076022, 0.001178421, 0.0, 0.0
718, 0.002856894, 0.001094644, 0.0, 0.0
719, 0.002653681, 0.001016943, 0.0, 0.0
720, 0.002464821, 0.0009447269, 0.0, 0.0
721, 0.00228906, 0.0008775171, 0.0, 0.0
722, 0.002125694, 0.0008150438, 0.0, 0.0
723, 0.001974121, 0.0007570755, 0.0, 0.0
724, 0.001833723, 0.0007033755, 0.0, 0.0
725, 0.001703876, 0.000653705, 0.0, 0.0
726, 0.001583904, 0.0006078048, 0.0, 0.0
727, 0.001472939, 0.0005653435, 0.0, 0.0
728, 0.001370151, 0.0005260046, 0.0, 0.0
729, 0.001274803, 0.0004895061, 0.0, 0.0
730, 0.001186238, 0.000455597, 0.0, 0.0
731, 0.001103871, 0.0004240548, 0.0, 0.0
732, 0.001027194, 0.000394686, 0.0, 0.0
733, 0.0009557493, 0.0003673178, 0.0, 0.0
734, 0.0008891262, 0.0003417941, 0.0, 0.0
735, 0.0008269535, 0.0003179738, 0.0, 0.0
736, 0.0007689351, 0.0002957441, 0.0, 0.0
737, 0.0007149425, 0.0002750558, 0.0, 0.0
738, 0.000664859, 0.000255864, 0.0, 0.0
739, 0.0006185421, 0.0002381142, 0.0, 0.0
740, 0.0005758303, 0.0002217445, 0.0, 0.0
741, 0.0005365046, 0.0002066711, 0.0, 0.0
742, 0.0005001842, 0.0001927474, 0.0, 0.0
743, 0.0004665005, 0.0001798315, 0.0, 0.0
744, 0.0004351386, 0.0001678023, 0.0, 0.0
745, 0.0004058303, 0.0001565566, 0.0, 0.0
746, 0.0003783733, 0.0001460168, 0.0, 0.0
747, 0.0003526892, 0.0001361535, 0.0, 0.0
748, 0.0003287199, 0.0001269451, 0.0, 0.0
749, 0.0003063998, 0.0001183671, 0.0, 0.0
750, 0.0002856577, 0.0001103928, 0.0, 0.0
751, 0.0002664108, 0.0001029908, 0.0, 0.0
752, 0.0002485462, 9.611836e-05, 0.0, 0.0
753, 0.0002319529, 8.973323e-05, 0.0, 0.0
754, 0.00021653, 8.379694e-05, 0.0, 0.0
755, 0.0002021853, 7.827442e-05, 0.0, 0.0
756, 0.0001888338, 7.313312e-05, 0.0, 0.0
757, 0.0001763935, 6.834142e-05, 0.0, 0.0
758, 0.0001647895, 6.387035e-05, 0.0, 0.0
759, 0.0001539542, 5.969389e-05, 0.0, 0.0
760, 0.000143827, 5.578862e-05, 0.0, 0.0
761, 0.0001343572, 5.213509e-05, 0.0, 0.0
762, 0.0001255141, 4.872179e-05, 0.0, 0.0
763, 0.0001172706, 4.553845e-05, 0.0, 0.0
764, 0.0001095983, 4.257443e-05, 0.0, 0.0
765, 0.0001024685, 3.981884e-05, 0.0, 0.0
766, 9.584715e-05, 3.725877e-05, 0.0, 0.0
767, 8.968316e-05, 3.487467e-05, 0.0, 0.0
768, 8.392734e-05, 3.264765e-05, 0.0, 0.0
769, 7.853708e-05, 3.05614e-05, 0.0, 0.0
770, 7.347551e-05, 2.860175e-05, 0.0, 0.0
771, 6.871576e-05, 2.675841e-05, 0.0, 0.0
772, 6.425257e-05, 2.502943e-05, 0.0, 0.0
773, 6.008292e-05, 2.341373e-05, 0.0, 0.0
774, 5.620098e-05, 2.190914e-05, 0.0, 0.0
775, 5.25987e-05, 2.051259e-05, 0.0, 0.0
776, 4.926279e-05, 1.921902e-05, 0.0, 0.0
777, 4.616623e-05, 1.801796e-05, 0.0, 0.0
778, 4.328212e-05, 1.689899e-05, 0.0, 0.0
779, 4.058715e-05, 1.585309e-05, 0.0, 0.0
780, 3.806114e-05, 1.487243e-05, 0.0, 0.0
781, 3.568818e-05, 1.395085e-05, 0.0, 0.0
782, 3.346023e-05, 1.308528e-05, 0.0, 0.0
783, 3.13709e-05, 1.227327e-05, 0.0, 0.0
784, 2.941371e-05, 1.151233e-05, 0.0, 0.0
785, 2.758222e-05, 1.080001e-05, 0.0, 0.0
786, 2.586951e-05, 1.013364e-05, 0.0, 0.0
787, 2.426701e-05, 9.509919e-06, 0.0, 0.0
788, 2.276639e-05, 8.92563e-06, 0.0, 0.0
789, 2.136009e-05, 8.377852e-06, 0.0, 0.0
790, 2.004122e-05, 7.86392e-06, 0.0, 0.0
791, 1.88038e-05, 7.381539e-06, 0.0, 0.0
792, 1.764358e-05, 6.929096e-06, 0.0, 0.0
793, 1.655671e-05, 6.505136e-06, 0.0, 0.0
794, 1.553939e-05, 6.108221e-06, 0.0, 0.0
795, 1.458792e-05, 5.736935e-06, 0.0, 0.0
796, 1.369853e-05, 5.389831e-06, 0.0, 0.0
797, 1.286705e-05, 5.065269e-06, 0.0, 0.0
798, 1.208947e-05, 4.761667e-06, 0.0, 0.0
799, 1.136207e-05, 4.477561e-06, 0.0, 0.0


==> figures/scene/spectra/illuminant/350nm.csv <==
300, 0.1353352832366127
301, 0.1464897234623658
302, 0.15831002262193877
303, 0.1708105895230649
304, 0.18400359196771982
305, 0.19789869908361465
306, 0.21250282427502207
307, 0.22781987139800908
308, 0.2438504869265247
309, 0.26059182101268924
310, 0.2780373004531941
311, 0.2961764166502667
312, 0.31499453169676334
313, 0.33447270571756405
314, 0.35458754856089897
315, 0.37531109885139957
316, 0.39661073328996493
317, 0.4184491089130354
318, 0.4407841408053245
319, 0.4635690174959985
320, 0.4867522559599717
321, 0.5102777977955038
322, 0.534085147759517
323, 0.5581095554166826
324, 0.5822822402018133
325, 0.6065306597126334
326, 0.6307788205474283
327, 0.6549476304858832
328, 0.6789552902885679
329, 0.7027177228683977
330, 0.7261490370736908
331, 0.7491620228249927
332, 0.7716686738745262
333, 0.7935807340157667
334, 0.8148102621687294
335, 0.835270211411272
336, 0.8548750167246695
337, 0.8735411859788501
338, 0.8911878885041844
339, 0.9077375354868296
340, 0.9231163463866358
341, 0.9372548956126777
342, 0.9500886338026269
343, 0.9615583782382694
344, 0.9716107671891228
345, 0.9801986733067553
346, 0.9872815715902905
347, 0.9928258579038134
348, 0.9968051145430329
349, 0.9992003199146837
350, 1.0
351, 0.9992003199146837
352, 0.9968051145430329
353, 0.9928258579038134
354, 0.9872815715902905
355, 0.9801986733067553
356, 0.9716107671891228
357, 0.9615583782382694
358, 0.9500886338026269
359, 0.9372548956126777
360, 0.9231163463866358
361, 0.9077375354868296
362, 0.8911878885041844
363, 0.8735411859788501
364, 0.8548750167246695
365, 0.835270211411272
366, 0.8148102621687294
367, 0.7935807340157667
368, 0.7716686738745262
369, 0.7491620228249927
370, 0.7261490370736908
371, 0.7027177228683977
372, 0.6789552902885679
373, 0.6549476304858832
374, 0.6307788205474283
375, 0.6065306597126334
376, 0.5822822402018133
377, 0.5581095554166826
378, 0.534085147759517
379, 0.5102777977955038
380, 0.4867522559599717
381, 0.4635690174959985
382, 0.4407841408053245
383, 0.4184491089130354
384, 0.39661073328996493
385, 0.37531109885139957
386, 0.35458754856089897
387, 0.33447270571756405
388, 0.31499453169676334
389, 0.2961764166502667
390, 0.2780373004531941
391, 0.26059182101268924
392, 0.2438504869265247
393, 0.22781987139800908
394, 0.21250282427502207
395, 0.19789869908361465
396, 0.18400359196771982
397, 0.1708105895230649
398, 0.15831002262193877
399, 0.1464897234623658
400, 0.1353352832366127
401, 0.12483030799583289
402, 0.11495667048603503
403, 0.10569475594148853
404, 0.09702370004128698
405, 0.0889216174593863
406, 0.08136581966452526
407, 0.07433302085078967
408, 0.06779953109924783
409, 0.0617414360834291
410, 0.056134762834133725
411, 0.05095563127019423
412, 0.04618039137973475
413, 0.04178574609992927
414, 0.03774886009129898
415, 0.03404745473459933
416, 0.030659889794007515
417, 0.027565232289593337
418, 0.02474331320515428
419, 0.022174772724855216
420, 0.019841094744370298
421, 0.017724631440177767
422, 0.015808618705241848
423, 0.014077183271574843
424, 0.01251534234122367
425, 0.011108996538242306
426, 0.009844916976392443
427, 0.008710727211861743
428, 0.007694880818387471
429, 0.006786635284974866
430, 0.0059760228950059375
431, 0.005253819200985383
432, 0.004611509662433047
433, 0.004041254966394719
434, 0.0035358555015075786
435, 0.0030887154082367718
436, 0.0026938065804214925
437, 0.0023456329471668582
438, 0.002039195319842281
439, 0.0017699570468628133
440, 0.001533810679324463
441, 0.001327045813650574
442, 0.0011463182433300554
443, 0.0009886205206735461
444, 0.0008512540013104993
445, 0.0007318024188804728
446, 0.0006281070149764975
447, 0.0005382432297832624
448, 0.00046049894189605014
449, 0.0003933542313630609
450, 0.00033546262790251185
451, 0.0002856337963331484
452, 0.0002428176033416271
453, 0.0002060895036082787
454, 0.00017463717883977917
455, 0.00014774836023203364
456, 0.0001247997631334372
457, 0.000105247062029544
458, 8.861583426604922e-05
459, 7.449340201930492e-05
460, 6.252150377482015e-05
461, 5.2389728858569354e-05
462, 4.3829651269463045e-05
463, 3.6609602081926864e-05
464, 3.0530022934678544e-05
465, 2.541934651619929e-05
466, 2.113035343044201e-05
467, 1.753695831946039e-05
468, 1.4531381583631385e-05
469, 1.202166643436898e-05
470, 9.929504305851081e-06
471, 8.1883348155182e-06
472, 6.741689478400707e-06
473, 5.541751233646585e-06
474, 4.548104523682655e-06
475, 3.726653172078671e-06
476, 3.048685633689856e-06
477, 2.4900693412097526e-06
478, 2.0305578494036836e-06
479, 1.653196287427531e-06
480, 1.343812277631519e-06
481, 1.090580974053981e-06
482, 8.836542241315613e-07
483, 7.148450721779487e-07
484, 5.773599123465918e-07
485, 4.655715715783078e-07
486, 3.748274688175221e-07
487, 3.012877646995338e-07
488, 2.417890947674731e-07
489, 1.9373007746248308e-07
490, 1.5497531357028994e-07
491, 1.2377505392864636e-07
492, 9.869811391105964e-08
493, 7.857596288459781e-08
494, 6.245622035317746e-08
495, 4.956405319172498e-08
496, 3.927019510784425e-08
497, 3.1064504623776206e-08
498, 2.453414539715462e-08
499, 1.934561612473004e-08
500, 1.522997974471263e-08
501, 1.197074596224002e-08
502, 9.393949736049535e-09
503, 7.360043455081694e-09
504, 5.757284007027173e-09
505, 4.4963494622808535e-09
506, 3.505965117042003e-09
507, 2.729356417628663e-09
508, 2.1213779139165823e-09
509, 1.6461938027106877e-09
510, 1.2754076295260396e-09
511, 9.86557011941944e-10
512, 7.619044208991611e-10
513, 5.874676119650493e-10
514, 4.5224366476950904e-10
515, 3.4758912812399344e-10
516, 2.667257870669008e-10
517, 2.0434732424191526e-10
518, 1.5630685836019134e-10
519, 1.1936918862357243e-10
520, 9.101470764487967e-11
521, 6.928449306969039e-11
522, 5.26581549238922e-11
523, 3.9957688866278e-11
524, 3.0271937126909755e-11
525, 2.289734845645553e-11
526, 1.7291604867152327e-11
527, 1.3037386516900485e-11
528, 9.81410970406499e-12
529, 7.375923508873931e-12
530, 5.5346100717010135e-12
531, 4.146319676863116e-12
532, 3.101299185919407e-12
533, 2.315952652684396e-12
534, 1.7267156154687624e-12
535, 1.2853372251336457e-12
536, 9.552531605297814e-13
537, 7.088021232985013e-13
538, 5.250935277974227e-13
539, 3.8837695244272707e-13
540, 2.867975008888098e-13
541, 2.1144742687895444e-13
542, 1.5564478550463911e-13
543, 1.1438573703559516e-13
544, 8.392943572505959e-14
545, 6.148396412704778e-14
546, 4.4969136320233276e-14
547, 3.28376720656351e-14
548, 2.394061514095669e-14
549, 1.742622742998039e-14
550, 1.2664165549094176e-14
551, 9.188717703479917e-15
552, 6.6563840049804555e-15
553, 4.814231344975465e-15
554, 3.476327411194989e-15
555, 2.5062218871452745e-15
556, 1.8039458325927787e-15
557, 1.2963808168255435e-15
558, 9.301368016640084e-16
559, 6.662944392995098e-16
560, 4.765304735299088e-16
561, 3.402673642039794e-16
562, 2.4258002935511285e-16
563, 1.7266126578985388e-16
564, 1.226986898379846e-16
565, 8.705426622296251e-17
566, 6.16659351490994e-17
567, 4.3611970869317117e-17
568, 3.0794363620319095e-17
569, 2.170910317848089e-17
570, 1.5279799682872937e-17
571, 1.073738603903379e-17
572, 7.533288557462633e-18
573, 5.276862374834124e-18
574, 3.69038826687656e-18
575, 2.576757109154981e-18
576, 1.796304814270403e-18
577, 1.25023517534347e-18
578, 8.687774147040386e-19
579, 6.027406187596987e-19
580, 4.175010055850544e-19
581, 2.8872854408469166e-19
582, 1.9935495969983477e-19
583, 1.3742618723732553e-19
584, 9.458386988221945e-20
585, 6.499347972070847e-20
586, 4.458898934501812e-20
587, 3.0541516442847473e-20
588, 2.0886164474088106e-20
589, 1.4260406956101183e-20
590, 9.72098502030078e-21
591, 6.615973503989044e-21
592, 4.4955452089185905e-21
593, 3.0498333594321615e-21
594, 2.0657367715490986e-21
595, 1.3969439431470891e-21
596, 9.431659347155082e-22
597, 6.357734135491306e-22
598, 4.278797644175367e-22
599, 2.8750556939460323e-22
600, 1.9287498479639178e-22
601, 1.2918457967401125e-22
602, 8.638743455627399e-23
603, 5.767606283300127e-23
604, 3.844552221631987e-23
605, 2.558592081048686e-23
606, 1.7000491099708284e-23
607, 1.1277868121163578e-23
608, 7.469605838760877e-24
609, 4.9393919266744085e-24
610, 3.261027180711029e-24
611, 2.149514992606078e-24
612, 1.4145935299701347e-24
613, 9.294541801978438e-25
614, 6.097185826743307e-25
615, 3.993337409857663e-25
616, 2.6112455372796397e-25
617, 1.704765091251133e-25
618, 1.1111853460278776e-25
619, 7.231253658184303e-26
620, 4.6983548608979803e-26
621, 3.0477768336735766e-26
622, 1.9739022436907132e-26
623, 1.2763601800341691e-26
624, 8.239976655436117e-27
625, 5.311092249679095e-27
626, 3.417801509330115e-27
627, 2.1959121336314174e-27
628, 1.4086017008997114e-27
629, 9.021247279452391e-28
630, 5.768329961247925e-28
631, 3.6824658798756124e-28
632, 2.347104882648874e-28
633, 1.4935899788557035e-28
634, 9.489327032972371e-29
635, 6.019280276816486e-29
636, 3.8120522668251767e-29
637, 2.410339711813181e-29
638, 1.5216080401835477e-29
639, 9.590305934760336e-30
640, 6.0348608059710055e-30
641, 3.791466144568042e-30
642, 2.378221144194645e-30
643, 1.4893693715887745e-30
644, 9.312316537266687e-31
645, 5.813238884889546e-31
646, 3.623128513358911e-31
647, 2.254521787449891e-31
648, 1.400652056473912e-31
649, 8.687828088924929e-32
650, 5.380186160021138e-32
651, 3.3265075698241765e-32
652, 2.0534534300126753e-32
653, 1.2655704584288924e-32
654, 7.787407988816446e-33
655, 4.7841485558169035e-33
656, 2.9344148648966878e-33
657, 1.7969810615205563e-33
658, 1.0986784723696962e-33
659, 6.706607012702176e-34
660, 4.0873349728658875e-34
661, 2.487039784798268e-34
662, 1.5108813586820002e-34
663, 9.163958672289266e-35
664, 5.549335854775461e-35
665, 3.355088856231146e-35
666, 2.025219834253748e-35
667, 1.2205215346196303e-35
668, 7.343850877682945e-36
669, 4.411714316341668e-36
670, 2.6460377906875848e-36
671, 1.584491202304943e-36
672, 9.473026466521736e-37
673, 5.65448163676086e-37
674, 3.3697833038871533e-37
675, 2.005008781961654e-37
676, 1.1910656859454676e-37
677, 7.064155907535231e-38
678, 4.183020251264183e-38
679, 2.473003821367772e-38
680, 1.4597037932095943e-38
681, 8.602205524933611e-39
682, 5.061276006811801e-39
683, 2.973139980316452e-39
684, 1.7437162765154064e-39
685, 1.0210368460893815e-39
686, 5.969145111587999e-40
687, 3.4840789510226583e-40
688, 2.0303409198415023e-40
689, 1.1812860522245609e-40
690, 6.861930476761463e-41
691, 3.9796298511822606e-41
692, 2.304327352353747e-41
693, 1.3321428521890183e-41
694, 7.688870592911396e-42
695, 4.430772312412824e-42
696, 2.5491855238784475e-42
697, 1.464295011388558e-42
698, 8.397709572637535e-43
699, 4.808374084217088e-43
700, 2.7487850079102147e-43
701, 1.5688753086691345e-43
702, 8.940076013143309e-44
703, 5.086266639207121e-44
704, 2.889097275001157e-44
705, 1.638439217006888e-44
706, 9.276916192525692e-45
707, 5.244233986367762e-45
708, 2.959822157875173e-45
709, 1.6678396808718966e-45
710, 9.383138272830622e-46
711, 5.270442251516372e-46
712, 2.955637246096278e-46
713, 1.654856466249172e-46
714, 9.250701354148923e-47
715, 5.162904820056606e-47
716, 2.8768598536691897e-47
717, 1.600473256336377e-47
718, 8.889621420195769e-48
719, 4.929731202329896e-48
720, 2.7294072571903086e-48
721, 1.5087544814235394e-48
722, 8.326719463553708e-49
723, 4.588116341414868e-49
724, 2.5240621215263017e-49
725, 1.3863432936411706e-49
726, 7.602329015105748e-50
727, 4.162245239468678e-50
728, 2.2751697151861485e-50
729, 1.2416667741190976e-50
730, 6.765524179769529e-51
731, 3.6804673547711946e-51
732, 1.9989853817224126e-51
733, 1.0839803143906438e-51
734, 5.868651239838924e-52
735, 3.1721983574449105e-52
736, 1.7119359004460758e-52
737, 9.224010568105741e-53
738, 4.962005177427024e-53
739, 2.665015646438429e-53
740, 1.4290500583705025e-53
741, 7.65068374042986e-54
742, 4.0893867571197423e-54
743, 2.182334164557237e-54
744, 1.1627582934095272e-54
745, 6.185328486824212e-55
746, 3.285044225385268e-55
747, 1.7419063460515145e-55
748, 9.221753535033703e-56
749, 4.874244936661539e-56
750, 2.572209372642415e-56
751, 1.3552219039370616e-56
752, 7.12885263457891e-57
753, 3.7439840582512836e-57
754, 1.9631499502009334e-57
755, 1.0277277534252784e-57
756, 5.3716514490541105e-58
757, 2.8031264783394007e-58
758, 1.4604365438351025e-58
759, 7.596749714330558e-59
760, 3.9452822052174554e-59
761, 2.045660022167652e-59
762, 1.058995149822275e-59
763, 5.473430564058817e-60
764, 2.824427190580827e-60
765, 1.4551450402016293e-60
766, 7.484922566317908e-61
767, 3.8439122867972364e-61
768, 1.970900751741808e-61
769, 1.0089303120533251e-61
770, 5.156591326842038e-62
771, 2.6312940663923625e-62
772, 1.3405443537727617e-62
773, 6.818645592273895e-63
774, 3.462742338853427e-63
775, 1.7556880978548265e-63
776, 8.887501390801322e-64
777, 4.491766039117439e-64
778, 2.266520761734068e-64
779, 1.1418456581504206e-64
780, 5.743283267428818e-65
781, 2.884152351872778e-65
782, 1.446043266234529e-65
783, 7.238515454178253e-66
784, 3.6176192278318745e-66
785, 1.8051002629936473e-66
786, 8.992592929095655e-67
787, 4.472740153758267e-67
788, 2.2210970280341098e-67
789, 1.101200810830112e-67
790, 5.450930475734404e-68
791, 2.693890209902307e-68
792, 1.3292120507104941e-68
793, 6.548076985814305e-69
794, 3.220612041805232e-69
795, 1.581496287947995e-69
796, 7.753594246389951e-70
797, 3.7952736245655444e-70
798, 1.854762229326423e-70
799, 9.049790448457806e-71
800, 4.408531331463226e-71


==> figures/scene/spectra/illuminant/380nm.csv <==
300, 0.0059760228950059375
301, 0.006786635284974866
302, 0.007694880818387471
303, 0.008710727211861743
304, 0.009844916976392443
305, 0.011108996538242306
306, 0.01251534234122367
307, 0.014077183271574843
308, 0.015808618705241848
309, 0.017724631440177767
310, 0.019841094744370298
311, 0.022174772724855216
312, 0.02474331320515428
313, 0.027565232289593337
314, 0.030659889794007515
315, 0.03404745473459933
316, 0.03774886009129898
317, 0.04178574609992927
318, 0.04618039137973475
319, 0.05095563127019423
320, 0.056134762834133725
321, 0.0617414360834291
322, 0.06779953109924783
323, 0.07433302085078967
324, 0.08136581966452526
325, 0.0889216174593863
326, 0.09702370004128698
327, 0.10569475594148853
328, 0.11495667048603503
329, 0.12483030799583289
330, 0.1353352832366127
331, 0.1464897234623658
332, 0.15831002262193877
333, 0.1708105895230649
334, 0.18400359196771982
335, 0.19789869908361465
336, 0.21250282427502207
337, 0.22781987139800908
338, 0.2438504869265247
339, 0.26059182101268924
340, 0.2780373004531941
341, 0.2961764166502667
342, 0.31499453169676334
343, 0.33447270571756405
344, 0.35458754856089897
345, 0.37531109885139957
346, 0.39661073328996493
347, 0.4184491089130354
348, 0.4407841408053245
349, 0.4635690174959985
350, 0.4867522559599717
351, 0.5102777977955038
352, 0.534085147759517
353, 0.5581095554166826
354, 0.5822822402018133
355, 0.6065306597126334
356, 0.6307788205474283
357, 0.6549476304858832
358, 0.6789552902885679
359, 0.7027177228683977
360, 0.7261490370736908
361, 0.7491620228249927
362, 0.7716686738745262
363, 0.7935807340157667
364, 0.8148102621687294
365, 0.835270211411272
366, 0.8548750167246695
367, 0.8735411859788501
368, 0.8911878885041844
369, 0.9077375354868296
370, 0.9231163463866358
371, 0.9372548956126777
372, 0.9500886338026269
373, 0.9615583782382694
374, 0.9716107671891228
375, 0.9801986733067553
376, 0.9872815715902905
377, 0.9928258579038134
378, 0.9968051145430329
379, 0.9992003199146837
380, 1.0
381, 0.9992003199146837
382, 0.9968051145430329
383, 0.9928258579038134
384, 0.9872815715902905
385, 0.9801986733067553
386, 0.9716107671891228
387, 0.9615583782382694
388, 0.9500886338026269
389, 0.9372548956126777
390, 0.9231163463866358
391, 0.9077375354868296
392, 0.8911878885041844
393, 0.8735411859788501
394, 0.8548750167246695
395, 0.835270211411272
396, 0.8148102621687294
397, 0.7935807340157667
398, 0.7716686738745262
399, 0.7491620228249927
400, 0.7261490370736908
401, 0.7027177228683977
402, 0.6789552902885679
403, 0.6549476304858832
404, 0.6307788205474283
405, 0.6065306597126334
406, 0.5822822402018133
407, 0.5581095554166826
408, 0.534085147759517
409, 0.5102777977955038
410, 0.4867522559599717
411, 0.4635690174959985
412, 0.4407841408053245
413, 0.4184491089130354
414, 0.39661073328996493
415, 0.37531109885139957
416, 0.35458754856089897
417, 0.33447270571756405
418, 0.31499453169676334
419, 0.2961764166502667
420, 0.2780373004531941
421, 0.26059182101268924
422, 0.2438504869265247
423, 0.22781987139800908
424, 0.21250282427502207
425, 0.19789869908361465
426, 0.18400359196771982
427, 0.1708105895230649
428, 0.15831002262193877
429, 0.1464897234623658
430, 0.1353352832366127
431, 0.12483030799583289
432, 0.11495667048603503
433, 0.10569475594148853
434, 0.09702370004128698
435, 0.0889216174593863
436, 0.08136581966452526
437, 0.07433302085078967
438, 0.06779953109924783
439, 0.0617414360834291
440, 0.056134762834133725
441, 0.05095563127019423
442, 0.04618039137973475
443, 0.04178574609992927
444, 0.03774886009129898
445, 0.03404745473459933
446, 0.030659889794007515
447, 0.027565232289593337
448, 0.02474331320515428
449, 0.022174772724855216
450, 0.019841094744370298
451, 0.017724631440177767
452, 0.015808618705241848
453, 0.014077183271574843
454, 0.01251534234122367
455, 0.011108996538242306
456, 0.009844916976392443
457, 0.008710727211861743
458, 0.007694880818387471
459, 0.006786635284974866
460, 0.0059760228950059375
461, 0.005253819200985383
462, 0.004611509662433047
463, 0.004041254966394719
464, 0.0035358555015075786
465, 0.0030887154082367718
466, 0.0026938065804214925
467, 0.0023456329471668582
468, 0.002039195319842281
469, 0.0017699570468628133
470, 0.001533810679324463
471, 0.001327045813650574
472, 0.0011463182433300554
473, 0.0009886205206735461
474, 0.0008512540013104993
475, 0.0007318024188804728
476, 0.0006281070149764975
477, 0.0005382432297832624
478, 0.00046049894189605014
479, 0.0003933542313630609
480, 0.00033546262790251185
481, 0.0002856337963331484
482, 0.0002428176033416271
483, 0.0002060895036082787
484, 0.00017463717883977917
485, 0.00014774836023203364
486, 0.0001247997631334372
487, 0.000105247062029544
488, 8.861583426604922e-05
489, 7.449340201930492e-05
490, 6.252150377482015e-05
491, 5.2389728858569354e-05
492, 4.3829651269463045e-05
493, 3.6609602081926864e-05
494, 3.0530022934678544e-05
495, 2.541934651619929e-05
496, 2.113035343044201e-05
497, 1.753695831946039e-05
498, 1.4531381583631385e-05
499, 1.202166643436898e-05
500, 9.929504305851081e-06
501, 8.1883348155182e-06
502, 6.741689478400707e-06
503, 5.541751233646585e-06
504, 4.548104523682655e-06
505, 3.726653172078671e-06
506, 3.048685633689856e-06
507, 2.4900693412097526e-06
508, 2.0305578494036836e-06
509, 1.653196287427531e-06
510, 1.343812277631519e-06
511, 1.090580974053981e-06
512, 8.836542241315613e-07
513, 7.148450721779487e-07
514, 5.773599123465918e-07
515, 4.655715715783078e-07
516, 3.748274688175221e-07
517, 3.012877646995338e-07
518, 2.417890947674731e-07
519, 1.9373007746248308e-07
520, 1.5497531357028994e-07
521, 1.2377505392864636e-07
522, 9.869811391105964e-08
523, 7.857596288459781e-08
524, 6.245622035317746e-08
525, 4.956405319172498e-08
526, 3.927019510784425e-08
527, 3.1064504623776206e-08
528, 2.453414539715462e-08
529, 1.934561612473004e-08
530, 1.522997974471263e-08
531, 1.197074596224002e-08
532, 9.393949736049535e-09
533, 7.360043455081694e-09
534, 5.757284007027173e-09
535, 4.4963494622808535e-09
536, 3.505965117042003e-09
537, 2.729356417628663e-09
538, 2.1213779139165823e-09
539, 1.6461938027106877e-09
540, 1.2754076295260396e-09
541, 9.86557011941944e-10
542, 7.619044208991611e-10
543, 5.874676119650493e-10
544, 4.5224366476950904e-10
545, 3.4758912812399344e-10
546, 2.667257870669008e-10
547, 2.0434732424191526e-10
548, 1.5630685836019134e-10
549, 1.1936918862357243e-10
550, 9.101470764487967e-11
551, 6.928449306969039e-11
552, 5.26581549238922e-11
553, 3.9957688866278e-11
554, 3.0271937126909755e-11
555, 2.289734845645553e-11
556, 1.7291604867152327e-11
557, 1.3037386516900485e-11
558, 9.81410970406499e-12
559, 7.375923508873931e-12
560, 5.5346100717010135e-12
561, 4.146319676863116e-12
562, 3.101299185919407e-12
563, 2.315952652684396e-12
564, 1.7267156154687624e-12
565, 1.2853372251336457e-12
566, 9.552531605297814e-13
567, 7.088021232985013e-13
568, 5.250935277974227e-13
569, 3.8837695244272707e-13
570, 2.867975008888098e-13
571, 2.1144742687895444e-13
572, 1.5564478550463911e-13
573, 1.1438573703559516e-13
574, 8.392943572505959e-14
575, 6.148396412704778e-14
576, 4.4969136320233276e-14
577, 3.28376720656351e-14
578, 2.394061514095669e-14
579, 1.742622742998039e-14
580, 1.2664165549094176e-14
581, 9.188717703479917e-15
582, 6.6563840049804555e-15
583, 4.814231344975465e-15
584, 3.476327411194989e-15
585, 2.5062218871452745e-15
586, 1.8039458325927787e-15
587, 1.2963808168255435e-15
588, 9.301368016640084e-16
589, 6.662944392995098e-16
590, 4.765304735299088e-16
591, 3.402673642039794e-16
592, 2.4258002935511285e-16
593, 1.7266126578985388e-16
594, 1.226986898379846e-16
595, 8.705426622296251e-17
596, 6.16659351490994e-17
597, 4.3611970869317117e-17
598, 3.0794363620319095e-17
599, 2.170910317848089e-17
600, 1.5279799682872937e-17
601, 1.073738603903379e-17
602, 7.533288557462633e-18
603, 5.276862374834124e-18
604, 3.69038826687656e-18
605, 2.576757109154981e-18
606, 1.796304814270403e-18
607, 1.25023517534347e-18
608, 8.687774147040386e-19
609, 6.027406187596987e-19
610, 4.175010055850544e-19
611, 2.8872854408469166e-19
612, 1.9935495969983477e-19
613, 1.3742618723732553e-19
614, 9.458386988221945e-20
615, 6.499347972070847e-20
616, 4.458898934501812e-20
617, 3.0541516442847473e-20
618, 2.0886164474088106e-20
619, 1.4260406956101183e-20
620, 9.72098502030078e-21
621, 6.615973503989044e-21
622, 4.4955452089185905e-21
623, 3.0498333594321615e-21
624, 2.0657367715490986e-21
625, 1.3969439431470891e-21
626, 9.431659347155082e-22
627, 6.357734135491306e-22
628, 4.278797644175367e-22
629, 2.8750556939460323e-22
630, 1.9287498479639178e-22
631, 1.2918457967401125e-22
632, 8.638743455627399e-23
633, 5.767606283300127e-23
634, 3.844552221631987e-23
635, 2.558592081048686e-23
636, 1.7000491099708284e-23
637, 1.1277868121163578e-23
638, 7.469605838760877e-24
639, 4.9393919266744085e-24
640, 3.261027180711029e-24
641, 2.149514992606078e-24
642, 1.4145935299701347e-24
643, 9.294541801978438e-25
644, 6.097185826743307e-25
645, 3.993337409857663e-25
646, 2.6112455372796397e-25
647, 1.704765091251133e-25
648, 1.1111853460278776e-25
649, 7.231253658184303e-26
650, 4.6983548608979803e-26
651, 3.0477768336735766e-26
652, 1.9739022436907132e-26
653, 1.2763601800341691e-26
654, 8.239976655436117e-27
655, 5.311092249679095e-27
656, 3.417801509330115e-27
657, 2.1959121336314174e-27
658, 1.4086017008997114e-27
659, 9.021247279452391e-28
660, 5.768329961247925e-28
661, 3.6824658798756124e-28
662, 2.347104882648874e-28
663, 1.4935899788557035e-28
664, 9.489327032972371e-29
665, 6.019280276816486e-29
666, 3.8120522668251767e-29
667, 2.410339711813181e-29
668, 1.5216080401835477e-29
669, 9.590305934760336e-30
670, 6.0348608059710055e-30
671, 3.791466144568042e-30
672, 2.378221144194645e-30
673, 1.4893693715887745e-30
674, 9.312316537266687e-31
675, 5.813238884889546e-31
676, 3.623128513358911e-31
677, 2.254521787449891e-31
678, 1.400652056473912e-31
679, 8.687828088924929e-32
680, 5.380186160021138e-32
681, 3.3265075698241765e-32
682, 2.0534534300126753e-32
683, 1.2655704584288924e-32
684, 7.787407988816446e-33
685, 4.7841485558169035e-33
686, 2.9344148648966878e-33
687, 1.7969810615205563e-33
688, 1.0986784723696962e-33
689, 6.706607012702176e-34
690, 4.0873349728658875e-34
691, 2.487039784798268e-34
692, 1.5108813586820002e-34
693, 9.163958672289266e-35
694, 5.549335854775461e-35
695, 3.355088856231146e-35
696, 2.025219834253748e-35
697, 1.2205215346196303e-35
698, 7.343850877682945e-36
699, 4.411714316341668e-36
700, 2.6460377906875848e-36
701, 1.584491202304943e-36
702, 9.473026466521736e-37
703, 5.65448163676086e-37
704, 3.3697833038871533e-37
705, 2.005008781961654e-37
706, 1.1910656859454676e-37
707, 7.064155907535231e-38
708, 4.183020251264183e-38
709, 2.473003821367772e-38
710, 1.4597037932095943e-38
711, 8.602205524933611e-39
712, 5.061276006811801e-39
713, 2.973139980316452e-39
714, 1.7437162765154064e-39
715, 1.0210368460893815e-39
716, 5.969145111587999e-40
717, 3.4840789510226583e-40
718, 2.0303409198415023e-40
719, 1.1812860522245609e-40
720, 6.861930476761463e-41
721, 3.9796298511822606e-41
722, 2.304327352353747e-41
723, 1.3321428521890183e-41
724, 7.688870592911396e-42
725, 4.430772312412824e-42
726, 2.5491855238784475e-42
727, 1.464295011388558e-42
728, 8.397709572637535e-43
729, 4.808374084217088e-43
730, 2.7487850079102147e-43
731, 1.5688753086691345e-43
732, 8.940076013143309e-44
733, 5.086266639207121e-44
734, 2.889097275001157e-44
735, 1.638439217006888e-44
736, 9.276916192525692e-45
737, 5.244233986367762e-45
738, 2.959822157875173e-45
739, 1.6678396808718966e-45
740, 9.383138272830622e-46
741, 5.270442251516372e-46
742, 2.955637246096278e-46
743, 1.654856466249172e-46
744, 9.250701354148923e-47
745, 5.162904820056606e-47
746, 2.8768598536691897e-47
747, 1.600473256336377e-47
748, 8.889621420195769e-48
749, 4.929731202329896e-48
750, 2.7294072571903086e-48
751, 1.5087544814235394e-48
752, 8.326719463553708e-49
753, 4.588116341414868e-49
754, 2.5240621215263017e-49
755, 1.3863432936411706e-49
756, 7.602329015105748e-50
757, 4.162245239468678e-50
758, 2.2751697151861485e-50
759, 1.2416667741190976e-50
760, 6.765524179769529e-51
761, 3.6804673547711946e-51
762, 1.9989853817224126e-51
763, 1.0839803143906438e-51
764, 5.868651239838924e-52
765, 3.1721983574449105e-52
766, 1.7119359004460758e-52
767, 9.224010568105741e-53
768, 4.962005177427024e-53
769, 2.665015646438429e-53
770, 1.4290500583705025e-53
771, 7.65068374042986e-54
772, 4.0893867571197423e-54
773, 2.182334164557237e-54
774, 1.1627582934095272e-54
775, 6.185328486824212e-55
776, 3.285044225385268e-55
777, 1.7419063460515145e-55
778, 9.221753535033703e-56
779, 4.874244936661539e-56
780, 2.572209372642415e-56
781, 1.3552219039370616e-56
782, 7.12885263457891e-57
783, 3.7439840582512836e-57
784, 1.9631499502009334e-57
785, 1.0277277534252784e-57
786, 5.3716514490541105e-58
787, 2.8031264783394007e-58
788, 1.4604365438351025e-58
789, 7.596749714330558e-59
790, 3.9452822052174554e-59
791, 2.045660022167652e-59
792, 1.058995149822275e-59
793, 5.473430564058817e-60
794, 2.824427190580827e-60
795, 1.4551450402016293e-60
796, 7.484922566317908e-61
797, 3.8439122867972364e-61
798, 1.970900751741808e-61
799, 1.0089303120533251e-61
800, 5.156591326842038e-62


==> figures/scene/spectra/illuminant/450nm.csv <==
300, 1.522997974471263e-08
301, 1.934561612473004e-08
302, 2.453414539715462e-08
303, 3.1064504623776206e-08
304, 3.927019510784425e-08
305, 4.956405319172498e-08
306, 6.245622035317746e-08
307, 7.857596288459781e-08
308, 9.869811391105964e-08
309, 1.2377505392864636e-07
310, 1.5497531357028994e-07
311, 1.9373007746248308e-07
312, 2.417890947674731e-07
313, 3.012877646995338e-07
314, 3.748274688175221e-07
315, 4.655715715783078e-07
316, 5.773599123465918e-07
317, 7.148450721779487e-07
318, 8.836542241315613e-07
319, 1.090580974053981e-06
320, 1.343812277631519e-06
321, 1.653196287427531e-06
322, 2.0305578494036836e-06
323, 2.4900693412097526e-06
324, 3.048685633689856e-06
325, 3.726653172078671e-06
326, 4.548104523682655e-06
327, 5.541751233646585e-06
328, 6.741689478400707e-06
329, 8.1883348155182e-06
330, 9.929504305851081e-06
331, 1.202166643436898e-05
332, 1.4531381583631385e-05
333, 1.753695831946039e-05
334, 2.113035343044201e-05
335, 2.541934651619929e-05
336, 3.0530022934678544e-05
337, 3.6609602081926864e-05
338, 4.3829651269463045e-05
339, 5.2389728858569354e-05
340, 6.252150377482015e-05
341, 7.449340201930492e-05
342, 8.861583426604922e-05
343, 0.000105247062029544
344, 0.0001247997631334372
345, 0.00014774836023203364
346, 0.00017463717883977917
347, 0.0002060895036082787
348, 0.0002428176033416271
349, 0.0002856337963331484
350, 0.00033546262790251185
351, 0.0003933542313630609
352, 0.00046049894189605014
353, 0.0005382432297832624
354, 0.0006281070149764975
355, 0.0007318024188804728
356, 0.0008512540013104993
357, 0.0009886205206735461
358, 0.0011463182433300554
359, 0.001327045813650574
360, 0.001533810679324463
361, 0.0017699570468628133
362, 0.002039195319842281
363, 0.0023456329471668582
364, 0.0026938065804214925
365, 0.0030887154082367718
366, 0.0035358555015075786
367, 0.004041254966394719
368, 0.004611509662433047
369, 0.005253819200985383
370, 0.0059760228950059375
371, 0.006786635284974866
372, 0.007694880818387471
373, 0.008710727211861743
374, 0.009844916976392443
375, 0.011108996538242306
376, 0.01251534234122367
377, 0.014077183271574843
378, 0.015808618705241848
379, 0.017724631440177767
380, 0.019841094744370298
381, 0.022174772724855216
382, 0.02474331320515428
383, 0.027565232289593337
384, 0.030659889794007515
385, 0.03404745473459933
386, 0.03774886009129898
387, 0.04178574609992927
388, 0.04618039137973475
389, 0.05095563127019423
390, 0.056134762834133725
391, 0.0617414360834291
392, 0.06779953109924783
393, 0.07433302085078967
394, 0.08136581966452526
395, 0.0889216174593863
396, 0.09702370004128698
397, 0.10569475594148853
398, 0.11495667048603503
399, 0.12483030799583289
400, 0.1353352832366127
401, 0.1464897234623658
402, 0.15831002262193877
403, 0.1708105895230649
404, 0.18400359196771982
405, 0.19789869908361465
406, 0.21250282427502207
407, 0.22781987139800908
408, 0.2438504869265247
409, 0.26059182101268924
410, 0.2780373004531941
411, 0.2961764166502667
412, 0.31499453169676334
413, 0.33447270571756405
414, 0.35458754856089897
415, 0.37531109885139957
416, 0.39661073328996493
417, 0.4184491089130354
418, 0.4407841408053245
419, 0.4635690174959985
420, 0.4867522559599717
421, 0.5102777977955038
422, 0.534085147759517
423, 0.5581095554166826
424, 0.5822822402018133
425, 0.6065306597126334
426, 0.6307788205474283
427, 0.6549476304858832
428, 0.6789552902885679
429, 0.7027177228683977
430, 0.7261490370736908
431, 0.7491620228249927
432, 0.7716686738745262
433, 0.7935807340157667
434, 0.8148102621687294
435, 0.835270211411272
436, 0.8548750167246695
437, 0.8735411859788501
438, 0.8911878885041844
439, 0.9077375354868296
440, 0.9231163463866358
441, 0.9372548956126777
442, 0.9500886338026269
443, 0.9615583782382694
444, 0.9716107671891228
445, 0.9801986733067553
446, 0.9872815715902905
447, 0.9928258579038134
448, 0.9968051145430329
449, 0.9992003199146837
450, 1.0
451, 0.9992003199146837
452, 0.9968051145430329
453, 0.9928258579038134
454, 0.9872815715902905
455, 0.9801986733067553
456, 0.9716107671891228
457, 0.9615583782382694
458, 0.9500886338026269
459, 0.9372548956126777
460, 0.9231163463866358
461, 0.9077375354868296
462, 0.8911878885041844
463, 0.8735411859788501
464, 0.8548750167246695
465, 0.835270211411272
466, 0.8148102621687294
467, 0.7935807340157667
468, 0.7716686738745262
469, 0.7491620228249927
470, 0.7261490370736908
471, 0.7027177228683977
472, 0.6789552902885679
473, 0.6549476304858832
474, 0.6307788205474283
475, 0.6065306597126334
476, 0.5822822402018133
477, 0.5581095554166826
478, 0.534085147759517
479, 0.5102777977955038
480, 0.4867522559599717
481, 0.4635690174959985
482, 0.4407841408053245
483, 0.4184491089130354
484, 0.39661073328996493
485, 0.37531109885139957
486, 0.35458754856089897
487, 0.33447270571756405
488, 0.31499453169676334
489, 0.2961764166502667
490, 0.2780373004531941
491, 0.26059182101268924
492, 0.2438504869265247
493, 0.22781987139800908
494, 0.21250282427502207
495, 0.19789869908361465
496, 0.18400359196771982
497, 0.1708105895230649
498, 0.15831002262193877
499, 0.1464897234623658
500, 0.1353352832366127
501, 0.12483030799583289
502, 0.11495667048603503
503, 0.10569475594148853
504, 0.09702370004128698
505, 0.0889216174593863
506, 0.08136581966452526
507, 0.07433302085078967
508, 0.06779953109924783
509, 0.0617414360834291
510, 0.056134762834133725
511, 0.05095563127019423
512, 0.04618039137973475
513, 0.04178574609992927
514, 0.03774886009129898
515, 0.03404745473459933
516, 0.030659889794007515
517, 0.027565232289593337
518, 0.02474331320515428
519, 0.022174772724855216
520, 0.019841094744370298
521, 0.017724631440177767
522, 0.015808618705241848
523, 0.014077183271574843
524, 0.01251534234122367
525, 0.011108996538242306
526, 0.009844916976392443
527, 0.008710727211861743
528, 0.007694880818387471
529, 0.006786635284974866
530, 0.0059760228950059375
531, 0.005253819200985383
532, 0.004611509662433047
533, 0.004041254966394719
534, 0.0035358555015075786
535, 0.0030887154082367718
536, 0.0026938065804214925
537, 0.0023456329471668582
538, 0.002039195319842281
539, 0.0017699570468628133
540, 0.001533810679324463
541, 0.001327045813650574
542, 0.0011463182433300554
543, 0.0009886205206735461
544, 0.0008512540013104993
545, 0.0007318024188804728
546, 0.0006281070149764975
547, 0.0005382432297832624
548, 0.00046049894189605014
549, 0.0003933542313630609
550, 0.00033546262790251185
551, 0.0002856337963331484
552, 0.0002428176033416271
553, 0.0002060895036082787
554, 0.00017463717883977917
555, 0.00014774836023203364
556, 0.0001247997631334372
557, 0.000105247062029544
558, 8.861583426604922e-05
559, 7.449340201930492e-05
560, 6.252150377482015e-05
561, 5.2389728858569354e-05
562, 4.3829651269463045e-05
563, 3.6609602081926864e-05
564, 3.0530022934678544e-05
565, 2.541934651619929e-05
566, 2.113035343044201e-05
567, 1.753695831946039e-05
568, 1.4531381583631385e-05
569, 1.202166643436898e-05
570, 9.929504305851081e-06
571, 8.1883348155182e-06
572, 6.741689478400707e-06
573, 5.541751233646585e-06
574, 4.548104523682655e-06
575, 3.726653172078671e-06
576, 3.048685633689856e-06
577, 2.4900693412097526e-06
578, 2.0305578494036836e-06
579, 1.653196287427531e-06
580, 1.343812277631519e-06
581, 1.090580974053981e-06
582, 8.836542241315613e-07
583, 7.148450721779487e-07
584, 5.773599123465918e-07
585, 4.655715715783078e-07
586, 3.748274688175221e-07
587, 3.012877646995338e-07
588, 2.417890947674731e-07
589, 1.9373007746248308e-07
590, 1.5497531357028994e-07
591, 1.2377505392864636e-07
592, 9.869811391105964e-08
593, 7.857596288459781e-08
594, 6.245622035317746e-08
595, 4.956405319172498e-08
596, 3.927019510784425e-08
597, 3.1064504623776206e-08
598, 2.453414539715462e-08
599, 1.934561612473004e-08
600, 1.522997974471263e-08
601, 1.197074596224002e-08
602, 9.393949736049535e-09
603, 7.360043455081694e-09
604, 5.757284007027173e-09
605, 4.4963494622808535e-09
606, 3.505965117042003e-09
607, 2.729356417628663e-09
608, 2.1213779139165823e-09
609, 1.6461938027106877e-09
610, 1.2754076295260396e-09
611, 9.86557011941944e-10
612, 7.619044208991611e-10
613, 5.874676119650493e-10
614, 4.5224366476950904e-10
615, 3.4758912812399344e-10
616, 2.667257870669008e-10
617, 2.0434732424191526e-10
618, 1.5630685836019134e-10
619, 1.1936918862357243e-10
620, 9.101470764487967e-11
621, 6.928449306969039e-11
622, 5.26581549238922e-11
623, 3.9957688866278e-11
624, 3.0271937126909755e-11
625, 2.289734845645553e-11
626, 1.7291604867152327e-11
627, 1.3037386516900485e-11
628, 9.81410970406499e-12
629, 7.375923508873931e-12
630, 5.5346100717010135e-12
631, 4.146319676863116e-12
632, 3.101299185919407e-12
633, 2.315952652684396e-12
634, 1.7267156154687624e-12
635, 1.2853372251336457e-12
636, 9.552531605297814e-13
637, 7.088021232985013e-13
638, 5.250935277974227e-13
639, 3.8837695244272707e-13
640, 2.867975008888098e-13
641, 2.1144742687895444e-13
642, 1.5564478550463911e-13
643, 1.1438573703559516e-13
644, 8.392943572505959e-14
645, 6.148396412704778e-14
646, 4.4969136320233276e-14
647, 3.28376720656351e-14
648, 2.394061514095669e-14
649, 1.742622742998039e-14
650, 1.2664165549094176e-14
651, 9.188717703479917e-15
652, 6.6563840049804555e-15
653, 4.814231344975465e-15
654, 3.476327411194989e-15
655, 2.5062218871452745e-15
656, 1.8039458325927787e-15
657, 1.2963808168255435e-15
658, 9.301368016640084e-16
659, 6.662944392995098e-16
660, 4.765304735299088e-16
661, 3.402673642039794e-16
662, 2.4258002935511285e-16
663, 1.7266126578985388e-16
664, 1.226986898379846e-16
665, 8.705426622296251e-17
666, 6.16659351490994e-17
667, 4.3611970869317117e-17
668, 3.0794363620319095e-17
669, 2.170910317848089e-17
670, 1.5279799682872937e-17
671, 1.073738603903379e-17
672, 7.533288557462633e-18
673, 5.276862374834124e-18
674, 3.69038826687656e-18
675, 2.576757109154981e-18
676, 1.796304814270403e-18
677, 1.25023517534347e-18
678, 8.687774147040386e-19
679, 6.027406187596987e-19
680, 4.175010055850544e-19
681, 2.8872854408469166e-19
682, 1.9935495969983477e-19
683, 1.3742618723732553e-19
684, 9.458386988221945e-20
685, 6.499347972070847e-20
686, 4.458898934501812e-20
687, 3.0541516442847473e-20
688, 2.0886164474088106e-20
689, 1.4260406956101183e-20
690, 9.72098502030078e-21
691, 6.615973503989044e-21
692, 4.4955452089185905e-21
693, 3.0498333594321615e-21
694, 2.0657367715490986e-21
695, 1.3969439431470891e-21
696, 9.431659347155082e-22
697, 6.357734135491306e-22
698, 4.278797644175367e-22
699, 2.8750556939460323e-22
700, 1.9287498479639178e-22
701, 1.2918457967401125e-22
702, 8.638743455627399e-23
703, 5.767606283300127e-23
704, 3.844552221631987e-23
705, 2.558592081048686e-23
706, 1.7000491099708284e-23
707, 1.1277868121163578e-23
708, 7.469605838760877e-24
709, 4.9393919266744085e-24
710, 3.261027180711029e-24
711, 2.149514992606078e-24
712, 1.4145935299701347e-24
713, 9.294541801978438e-25
714, 6.097185826743307e-25
715, 3.993337409857663e-25
716, 2.6112455372796397e-25
717, 1.704765091251133e-25
718, 1.1111853460278776e-25
719, 7.231253658184303e-26
720, 4.6983548608979803e-26
721, 3.0477768336735766e-26
722, 1.9739022436907132e-26
723, 1.2763601800341691e-26
724, 8.239976655436117e-27
725, 5.311092249679095e-27
726, 3.417801509330115e-27
727, 2.1959121336314174e-27
728, 1.4086017008997114e-27
729, 9.021247279452391e-28
730, 5.768329961247925e-28
731, 3.6824658798756124e-28
732, 2.347104882648874e-28
733, 1.4935899788557035e-28
734, 9.489327032972371e-29
735, 6.019280276816486e-29
736, 3.8120522668251767e-29
737, 2.410339711813181e-29
738, 1.5216080401835477e-29
739, 9.590305934760336e-30
740, 6.0348608059710055e-30
741, 3.791466144568042e-30
742, 2.378221144194645e-30
743, 1.4893693715887745e-30
744, 9.312316537266687e-31
745, 5.813238884889546e-31
746, 3.623128513358911e-31
747, 2.254521787449891e-31
748, 1.400652056473912e-31
749, 8.687828088924929e-32
750, 5.380186160021138e-32
751, 3.3265075698241765e-32
752, 2.0534534300126753e-32
753, 1.2655704584288924e-32
754, 7.787407988816446e-33
755, 4.7841485558169035e-33
756, 2.9344148648966878e-33
757, 1.7969810615205563e-33
758, 1.0986784723696962e-33
759, 6.706607012702176e-34
760, 4.0873349728658875e-34
761, 2.487039784798268e-34
762, 1.5108813586820002e-34
763, 9.163958672289266e-35
764, 5.549335854775461e-35
765, 3.355088856231146e-35
766, 2.025219834253748e-35
767, 1.2205215346196303e-35
768, 7.343850877682945e-36
769, 4.411714316341668e-36
770, 2.6460377906875848e-36
771, 1.584491202304943e-36
772, 9.473026466521736e-37
773, 5.65448163676086e-37
774, 3.3697833038871533e-37
775, 2.005008781961654e-37
776, 1.1910656859454676e-37
777, 7.064155907535231e-38
778, 4.183020251264183e-38
779, 2.473003821367772e-38
780, 1.4597037932095943e-38
781, 8.602205524933611e-39
782, 5.061276006811801e-39
783, 2.973139980316452e-39
784, 1.7437162765154064e-39
785, 1.0210368460893815e-39
786, 5.969145111587999e-40
787, 3.4840789510226583e-40
788, 2.0303409198415023e-40
789, 1.1812860522245609e-40
790, 6.861930476761463e-41
791, 3.9796298511822606e-41
792, 2.304327352353747e-41
793, 1.3321428521890183e-41
794, 7.688870592911396e-42
795, 4.430772312412824e-42
796, 2.5491855238784475e-42
797, 1.464295011388558e-42
798, 8.397709572637535e-43
799, 4.808374084217088e-43
800, 2.7487850079102147e-43


==> figures/scene/spectra/illuminant/550nm.csv <==
300, 1.9287498479639178e-22
301, 2.8750556939460323e-22
302, 4.278797644175367e-22
303, 6.357734135491306e-22
304, 9.431659347155082e-22
305, 1.3969439431470891e-21
306, 2.0657367715490986e-21
307, 3.0498333594321615e-21
308, 4.4955452089185905e-21
309, 6.615973503989044e-21
310, 9.72098502030078e-21
311, 1.4260406956101183e-20
312, 2.0886164474088106e-20
313, 3.0541516442847473e-20
314, 4.458898934501812e-20
315, 6.499347972070847e-20
316, 9.458386988221945e-20
317, 1.3742618723732553e-19
318, 1.9935495969983477e-19
319, 2.8872854408469166e-19
320, 4.175010055850544e-19
321, 6.027406187596987e-19
322, 8.687774147040386e-19
323, 1.25023517534347e-18
324, 1.796304814270403e-18
325, 2.576757109154981e-18
326, 3.69038826687656e-18
327, 5.276862374834124e-18
328, 7.533288557462633e-18
329, 1.073738603903379e-17
330, 1.5279799682872937e-17
331, 2.170910317848089e-17
332, 3.0794363620319095e-17
333, 4.3611970869317117e-17
334, 6.16659351490994e-17
335, 8.705426622296251e-17
336, 1.226986898379846e-16
337, 1.7266126578985388e-16
338, 2.4258002935511285e-16
339, 3.402673642039794e-16
340, 4.765304735299088e-16
341, 6.662944392995098e-16
342, 9.301368016640084e-16
343, 1.2963808168255435e-15
344, 1.8039458325927787e-15
345, 2.5062218871452745e-15
346, 3.476327411194989e-15
347, 4.814231344975465e-15
348, 6.6563840049804555e-15
349, 9.188717703479917e-15
350, 1.2664165549094176e-14
351, 1.742622742998039e-14
352, 2.394061514095669e-14
353, 3.28376720656351e-14
354, 4.4969136320233276e-14
355, 6.148396412704778e-14
356, 8.392943572505959e-14
357, 1.1438573703559516e-13
358, 1.5564478550463911e-13
359, 2.1144742687895444e-13
360, 2.867975008888098e-13
361, 3.8837695244272707e-13
362, 5.250935277974227e-13
363, 7.088021232985013e-13
364, 9.552531605297814e-13
365, 1.2853372251336457e-12
366, 1.7267156154687624e-12
367, 2.315952652684396e-12
368, 3.101299185919407e-12
369, 4.146319676863116e-12
370, 5.5346100717010135e-12
371, 7.375923508873931e-12
372, 9.81410970406499e-12
373, 1.3037386516900485e-11
374, 1.7291604867152327e-11
375, 2.289734845645553e-11
376, 3.0271937126909755e-11
377, 3.9957688866278e-11
378, 5.26581549238922e-11
379, 6.928449306969039e-11
380, 9.101470764487967e-11
381, 1.1936918862357243e-10
382, 1.5630685836019134e-10
383, 2.0434732424191526e-10
384, 2.667257870669008e-10
385, 3.4758912812399344e-10
386, 4.5224366476950904e-10
387, 5.874676119650493e-10
388, 7.619044208991611e-10
389, 9.86557011941944e-10
390, 1.2754076295260396e-09
391, 1.6461938027106877e-09
392, 2.1213779139165823e-09
393, 2.7293564176286634e-09
394, 3.505965117042003e-09
395, 4.4963494622808535e-09
396, 5.757284007027173e-09
397, 7.360043455081694e-09
398, 9.393949736049535e-09
399, 1.197074596224002e-08
400, 1.522997974471263e-08
401, 1.934561612473004e-08
402, 2.453414539715462e-08
403, 3.1064504623776206e-08
404, 3.927019510784425e-08
405, 4.956405319172498e-08
406, 6.245622035317746e-08
407, 7.857596288459781e-08
408, 9.869811391105964e-08
409, 1.2377505392864636e-07
410, 1.5497531357028994e-07
411, 1.9373007746248308e-07
412, 2.417890947674731e-07
413, 3.012877646995338e-07
414, 3.748274688175221e-07
415, 4.655715715783078e-07
416, 5.773599123465918e-07
417, 7.148450721779487e-07
418, 8.836542241315613e-07
419, 1.090580974053981e-06
420, 1.343812277631519e-06
421, 1.653196287427531e-06
422, 2.0305578494036836e-06
423, 2.4900693412097526e-06
424, 3.048685633689856e-06
425, 3.726653172078671e-06
426, 4.548104523682655e-06
427, 5.541751233646584e-06
428, 6.741689478400707e-06
429, 8.1883348155182e-06
430, 9.929504305851081e-06
431, 1.202166643436898e-05
432, 1.4531381583631385e-05
433, 1.753695831946039e-05
434, 2.113035343044201e-05
435, 2.541934651619929e-05
436, 3.0530022934678544e-05
437, 3.6609602081926864e-05
438, 4.3829651269463045e-05
439, 5.2389728858569354e-05
440, 6.252150377482015e-05
441, 7.449340201930492e-05
442, 8.861583426604922e-05
443, 0.000105247062029544
444, 0.0001247997631334372
445, 0.00014774836023203364
446, 0.00017463717883977917
447, 0.0002060895036082787
448, 0.0002428176033416271
449, 0.0002856337963331484
450, 0.00033546262790251185
451, 0.0003933542313630609
452, 0.00046049894189605014
453, 0.0005382432297832624
454, 0.0006281070149764975
455, 0.0007318024188804728
456, 0.0008512540013104993
457, 0.0009886205206735461
458, 0.0011463182433300554
459, 0.001327045813650574
460, 0.001533810679324463
461, 0.0017699570468628133
462, 0.002039195319842281
463, 0.0023456329471668582
464, 0.0026938065804214925
465, 0.0030887154082367718
466, 0.0035358555015075786
467, 0.004041254966394719
468, 0.004611509662433047
469, 0.005253819200985383
470, 0.0059760228950059375
471, 0.006786635284974866
472, 0.007694880818387471
473, 0.008710727211861743
474, 0.009844916976392443
475, 0.011108996538242306
476, 0.01251534234122367
477, 0.014077183271574843
478, 0.015808618705241848
479, 0.017724631440177767
480, 0.019841094744370298
481, 0.022174772724855216
482, 0.02474331320515428
483, 0.027565232289593337
484, 0.030659889794007515
485, 0.03404745473459933
486, 0.03774886009129898
487, 0.04178574609992927
488, 0.04618039137973475
489, 0.05095563127019423
490, 0.056134762834133725
491, 0.0617414360834291
492, 0.06779953109924783
493, 0.07433302085078967
494, 0.08136581966452526
495, 0.0889216174593863
496, 0.09702370004128698
497, 0.10569475594148853
498, 0.11495667048603503
499, 0.12483030799583289
500, 0.1353352832366127
501, 0.1464897234623658
502, 0.15831002262193877
503, 0.1708105895230649
504, 0.18400359196771982
505, 0.19789869908361465
506, 0.21250282427502207
507, 0.22781987139800908
508, 0.2438504869265247
509, 0.26059182101268924
510, 0.2780373004531941
511, 0.2961764166502667
512, 0.31499453169676334
513, 0.33447270571756405
514, 0.35458754856089897
515, 0.37531109885139957
516, 0.39661073328996493
517, 0.4184491089130354
518, 0.4407841408053245
519, 0.4635690174959985
520, 0.4867522559599717
521, 0.5102777977955038
522, 0.534085147759517
523, 0.5581095554166826
524, 0.5822822402018133
525, 0.6065306597126334
526, 0.6307788205474283
527, 0.6549476304858832
528, 0.6789552902885679
529, 0.7027177228683977
530, 0.7261490370736908
531, 0.7491620228249927
532, 0.7716686738745262
533, 0.7935807340157667
534, 0.8148102621687294
535, 0.835270211411272
536, 0.8548750167246695
537, 0.8735411859788501
538, 0.8911878885041844
539, 0.9077375354868296
540, 0.9231163463866358
541, 0.9372548956126777
542, 0.9500886338026269
543, 0.9615583782382694
544, 0.9716107671891228
545, 0.9801986733067553
546, 0.9872815715902905
547, 0.9928258579038134
548, 0.9968051145430329
549, 0.9992003199146837
550, 1.0
551, 0.9992003199146837
552, 0.9968051145430329
553, 0.9928258579038134
554, 0.9872815715902905
555, 0.9801986733067553
556, 0.9716107671891228
557, 0.9615583782382694
558, 0.9500886338026269
559, 0.9372548956126777
560, 0.9231163463866358
561, 0.9077375354868296
562, 0.8911878885041844
563, 0.8735411859788501
564, 0.8548750167246695
565, 0.835270211411272
566, 0.8148102621687294
567, 0.7935807340157667
568, 0.7716686738745262
569, 0.7491620228249927
570, 0.7261490370736908
571, 0.7027177228683977
572, 0.6789552902885679
573, 0.6549476304858832
574, 0.6307788205474283
575, 0.6065306597126334
576, 0.5822822402018133
577, 0.5581095554166826
578, 0.534085147759517
579, 0.5102777977955038
580, 0.4867522559599717
581, 0.4635690174959985
582, 0.4407841408053245
583, 0.4184491089130354
584, 0.39661073328996493
585, 0.37531109885139957
586, 0.35458754856089897
587, 0.33447270571756405
588, 0.31499453169676334
589, 0.2961764166502667
590, 0.2780373004531941
591, 0.26059182101268924
592, 0.2438504869265247
593, 0.22781987139800908
594, 0.21250282427502207
595, 0.19789869908361465
596, 0.18400359196771982
597, 0.1708105895230649
598, 0.15831002262193877
599, 0.1464897234623658
600, 0.1353352832366127
601, 0.12483030799583289
602, 0.11495667048603503
603, 0.10569475594148853
604, 0.09702370004128698
605, 0.0889216174593863
606, 0.08136581966452526
607, 0.07433302085078967
608, 0.06779953109924783
609, 0.0617414360834291
610, 0.056134762834133725
611, 0.05095563127019423
612, 0.04618039137973475
613, 0.04178574609992927
614, 0.03774886009129898
615, 0.03404745473459933
616, 0.030659889794007515
617, 0.027565232289593337
618, 0.02474331320515428
619, 0.022174772724855216
620, 0.019841094744370298
621, 0.017724631440177767
622, 0.015808618705241848
623, 0.014077183271574843
624, 0.01251534234122367
625, 0.011108996538242306
626, 0.009844916976392443
627, 0.008710727211861743
628, 0.007694880818387471
629, 0.006786635284974866
630, 0.0059760228950059375
631, 0.005253819200985383
632, 0.004611509662433047
633, 0.004041254966394719
634, 0.0035358555015075786
635, 0.0030887154082367718
636, 0.0026938065804214925
637, 0.0023456329471668582
638, 0.002039195319842281
639, 0.0017699570468628133
640, 0.001533810679324463
641, 0.001327045813650574
642, 0.0011463182433300554
643, 0.0009886205206735461
644, 0.0008512540013104993
645, 0.0007318024188804728
646, 0.0006281070149764975
647, 0.0005382432297832624
648, 0.00046049894189605014
649, 0.0003933542313630609
650, 0.00033546262790251185
651, 0.0002856337963331484
652, 0.0002428176033416271
653, 0.0002060895036082787
654, 0.00017463717883977917
655, 0.00014774836023203364
656, 0.0001247997631334372
657, 0.000105247062029544
658, 8.861583426604922e-05
659, 7.449340201930492e-05
660, 6.252150377482015e-05
661, 5.2389728858569354e-05
662, 4.3829651269463045e-05
663, 3.6609602081926864e-05
664, 3.0530022934678544e-05
665, 2.541934651619929e-05
666, 2.113035343044201e-05
667, 1.753695831946039e-05
668, 1.4531381583631385e-05
669, 1.202166643436898e-05
670, 9.929504305851081e-06
671, 8.1883348155182e-06
672, 6.741689478400707e-06
673, 5.541751233646584e-06
674, 4.548104523682655e-06
675, 3.726653172078671e-06
676, 3.048685633689856e-06
677, 2.4900693412097526e-06
678, 2.0305578494036836e-06
679, 1.653196287427531e-06
680, 1.343812277631519e-06
681, 1.090580974053981e-06
682, 8.836542241315613e-07
683, 7.148450721779487e-07
684, 5.773599123465918e-07
685, 4.655715715783078e-07
686, 3.748274688175221e-07
687, 3.012877646995338e-07
688, 2.417890947674731e-07
689, 1.9373007746248308e-07
690, 1.5497531357028994e-07
691, 1.2377505392864636e-07
692, 9.869811391105964e-08
693, 7.857596288459781e-08
694, 6.245622035317746e-08
695, 4.956405319172498e-08
696, 3.927019510784425e-08
697, 3.1064504623776206e-08
698, 2.453414539715462e-08
699, 1.934561612473004e-08
700, 1.522997974471263e-08
701, 1.197074596224002e-08
702, 9.393949736049535e-09
703, 7.360043455081694e-09
704, 5.757284007027173e-09
705, 4.4963494622808535e-09
706, 3.505965117042003e-09
707, 2.7293564176286634e-09
708, 2.1213779139165823e-09
709, 1.6461938027106877e-09
710, 1.2754076295260396e-09
711, 9.86557011941944e-10
712, 7.619044208991611e-10
713, 5.874676119650493e-10
714, 4.5224366476950904e-10
715, 3.4758912812399344e-10
716, 2.667257870669008e-10
717, 2.0434732424191526e-10
718, 1.5630685836019134e-10
719, 1.1936918862357243e-10
720, 9.101470764487967e-11
721, 6.928449306969039e-11
722, 5.26581549238922e-11
723, 3.9957688866278e-11
724, 3.0271937126909755e-11
725, 2.289734845645553e-11
726, 1.7291604867152327e-11
727, 1.3037386516900485e-11
728, 9.81410970406499e-12
729, 7.375923508873931e-12
730, 5.5346100717010135e-12
731, 4.146319676863116e-12
732, 3.101299185919407e-12
733, 2.315952652684396e-12
734, 1.7267156154687624e-12
735, 1.2853372251336457e-12
736, 9.552531605297814e-13
737, 7.088021232985013e-13
738, 5.250935277974227e-13
739, 3.8837695244272707e-13
740, 2.867975008888098e-13
741, 2.1144742687895444e-13
742, 1.5564478550463911e-13
743, 1.1438573703559516e-13
744, 8.392943572505959e-14
745, 6.148396412704778e-14
746, 4.4969136320233276e-14
747, 3.28376720656351e-14
748, 2.394061514095669e-14
749, 1.742622742998039e-14
750, 1.2664165549094176e-14
751, 9.188717703479917e-15
752, 6.6563840049804555e-15
753, 4.814231344975465e-15
754, 3.476327411194989e-15
755, 2.5062218871452745e-15
756, 1.8039458325927787e-15
757, 1.2963808168255435e-15
758, 9.301368016640084e-16
759, 6.662944392995098e-16
760, 4.765304735299088e-16
761, 3.402673642039794e-16
762, 2.4258002935511285e-16
763, 1.7266126578985388e-16
764, 1.226986898379846e-16
765, 8.705426622296251e-17
766, 6.16659351490994e-17
767, 4.3611970869317117e-17
768, 3.0794363620319095e-17
769, 2.170910317848089e-17
770, 1.5279799682872937e-17
771, 1.073738603903379e-17
772, 7.533288557462633e-18
773, 5.276862374834124e-18
774, 3.69038826687656e-18
775, 2.576757109154981e-18
776, 1.796304814270403e-18
777, 1.25023517534347e-18
778, 8.687774147040386e-19
779, 6.027406187596987e-19
780, 4.175010055850544e-19
781, 2.8872854408469166e-19
782, 1.9935495969983477e-19
783, 1.3742618723732553e-19
784, 9.458386988221945e-20
785, 6.499347972070847e-20
786, 4.458898934501812e-20
787, 3.0541516442847473e-20
788, 2.0886164474088106e-20
789, 1.4260406956101183e-20
790, 9.72098502030078e-21
791, 6.615973503989044e-21
792, 4.4955452089185905e-21
793, 3.0498333594321615e-21
794, 2.0657367715490986e-21
795, 1.3969439431470891e-21
796, 9.431659347155082e-22
797, 6.357734135491306e-22
798, 4.278797644175367e-22
799, 2.8750556939460323e-22
800, 1.9287498479639178e-22


==> figures/scene/spectra/illuminant/D65.csv <==
300.0, 0.0341
305.0, 1.6643
310.0, 3.2945
315.0, 11.7652
320.0, 20.236
325.0, 28.6447
330.0, 37.0535
335.0, 38.5011
340.0, 39.9488
345.0, 42.4302
350.0, 44.9117
355.0, 45.775
360.0, 46.6383
365.0, 49.3637
370.0, 52.0891
375.0, 51.0323
380.0, 49.9755
385.0, 52.3118
390.0, 54.6482
395.0, 68.7015
400.0, 82.7549
405.0, 87.1204
410.0, 91.486
415.0, 92.4589
420.0, 93.4318
425.0, 90.057
430.0, 86.6823
435.0, 95.7736
440.0, 104.865
445.0, 110.936
450.0, 117.008
455.0, 117.41
460.0, 117.812
465.0, 116.336
470.0, 114.861
475.0, 115.392
480.0, 115.923
485.0, 112.367
490.0, 108.811
495.0, 109.082
500.0, 109.354
505.0, 108.578
510.0, 107.802
515.0, 106.296
520.0, 104.79
525.0, 106.239
530.0, 107.689
535.0, 106.047
540.0, 104.405
545.0, 104.225
550.0, 104.046
555.0, 102.023
560.0, 100.0
565.0, 98.1671
570.0, 96.3342
575.0, 96.0611
580.0, 95.788
585.0, 92.2368
590.0, 88.6856
595.0, 89.3459
600.0, 90.0062
605.0, 89.8026
610.0, 89.5991
615.0, 88.6489
620.0, 87.6987
625.0, 85.4936
630.0, 83.2886
635.0, 83.4939
640.0, 83.6992
645.0, 81.863
650.0, 80.0268
655.0, 80.1207
660.0, 80.2146
665.0, 81.2462
670.0, 82.2778
675.0, 80.281
680.0, 78.2842
685.0, 74.0027
690.0, 69.7213
695.0, 70.6652
700.0, 71.6091
705.0, 72.979
710.0, 74.349
715.0, 67.9765
720.0, 61.604
725.0, 65.7448
730.0, 69.8856
735.0, 72.4863
740.0, 75.087
745.0, 69.3398
750.0, 63.5927
755.0, 55.0054
760.0, 46.4182
765.0, 56.6118
770.0, 66.8054
775.0, 65.0941
780.0, 63.3828


==> figures/scene/spectra/illuminant/Z.csv <==
300, 0.0
301, 0.0
302, 0.0
303, 0.0
304, 0.0
305, 0.0
306, 0.0
307, 0.0
308, 0.0
309, 0.0
310, 0.0
311, 0.0
312, 0.0
313, 0.0
314, 0.0
315, 0.0
316, 0.0
317, 0.0
318, 0.0
319, 0.0
320, 0.0
321, 0.0
322, 0.0
323, 0.0
324, 0.0
325, 0.0
326, 0.0
327, 0.0
328, 0.0
329, 0.0
330, 0.0
331, 0.0
332, 0.0
333, 0.0
334, 0.0
335, 0.0
336, 0.0
337, 0.0
338, 0.0
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.0
346, 0.0
347, 0.0
348, 0.0
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0
358, 0.0
359, 0.0
360, 0.0
361, 0.0
362, 0.0
363, 0.0
364, 0.0
365, 0.0
366, 0.0
367, 0.0
368, 0.0
369, 0.0
370, 0.0
371, 0.0
372, 0.0
373, 0.0
374, 0.0
375, 0.0
376, 0.0
377, 0.0
378, 0.0
379, 0.0
380, 0.0
381, 0.0
382, 0.0
383, 0.0
384, 0.0
385, 0.0
386, 0.0
387, 0.0
388, 0.0
389, 0.0
390, 0.0184726
391, 0.02221101
392, 0.02669819
393, 0.03206937
394, 0.03847832
395, 0.04609784
396, 0.05511953
397, 0.06575257
398, 0.07822113
399, 0.09276013
400, 0.109609
401, 0.1290077
402, 0.1512047
403, 0.1764441
404, 0.2049517
405, 0.2369246
406, 0.2725123
407, 0.311782
408, 0.3547064
409, 0.4011473
410, 0.4508369
411, 0.5034164
412, 0.5586361
413, 0.6162734
414, 0.6760982
415, 0.7378822
416, 0.8013019
417, 0.8655573
418, 0.9295791
419, 0.9921293
420, 1.051821
421, 1.107509
422, 1.159527
423, 1.208869
424, 1.256834
425, 1.305008
426, 1.354758
427, 1.405594
428, 1.456414
429, 1.50596
430, 1.552826
431, 1.595902
432, 1.635768
433, 1.673573
434, 1.710604
435, 1.74828
436, 1.787504
437, 1.826609
438, 1.863108
439, 1.894332
440, 1.917479
441, 1.930529
442, 1.934819
443, 1.93265
444, 1.926395
445, 1.918437
446, 1.91043
447, 1.901224
448, 1.889
449, 1.871996
450, 1.848545
451, 1.817792
452, 1.781627
453, 1.742514
454, 1.702749
455, 1.664439
456, 1.629207
457, 1.59736
458, 1.568896
459, 1.543823
460, 1.522157
461, 1.503611
462, 1.486673
463, 1.469595
464, 1.450709
465, 1.42844
466, 1.401587
467, 1.370094
468, 1.33422
469, 1.294275
470, 1.25061
471, 1.203696
472, 1.154316
473, 1.103284
474, 1.051347
475, 0.9991789
476, 0.9473958
477, 0.8966222
478, 0.8473981
479, 0.8001576
480, 0.7552379
481, 0.7127879
482, 0.6725198
483, 0.6340976
484, 0.5972433
485, 0.5617313
486, 0.5274921
487, 0.4948809
488, 0.4642586
489, 0.4358841
490, 0.4099313
491, 0.3864261
492, 0.3650566
493, 0.3454812
494, 0.3274095
495, 0.3105939
496, 0.2948102
497, 0.2798194
498, 0.26541
499, 0.2514084
500, 0.2376753
501, 0.2241211
502, 0.2107484
503, 0.1975839
504, 0.1846574
505, 0.1720018
506, 0.1596918
507, 0.1479415
508, 0.1369428
509, 0.1268279
510, 0.1176796
511, 0.109497
512, 0.1020943
513, 0.09527993
514, 0.08890075
515, 0.08283548
516, 0.07700982
517, 0.07144001
518, 0.06615436
519, 0.06117199
520, 0.05650407
521, 0.05215121
522, 0.04809566
523, 0.0443172
524, 0.04079734
525, 0.03751912
526, 0.03446846
527, 0.03163764
528, 0.02901901
529, 0.02660364
530, 0.02438164
531, 0.02234097
532, 0.02046415
533, 0.01873456
534, 0.01713788
535, 0.01566174
536, 0.01429644
537, 0.01303702
538, 0.01187897
539, 0.01081725
540, 0.00984647
541, 0.008960687
542, 0.008152811
543, 0.007416025
544, 0.006744115
545, 0.006131421
546, 0.005572778
547, 0.005063463
548, 0.004599169
549, 0.004175971
550, 0.003790291
551, 0.003438952
552, 0.003119341
553, 0.002829038
554, 0.002565722
555, 0.002327186
556, 0.00211128
557, 0.001915766
558, 0.001738589
559, 0.00157792
560, 0.001432128
561, 0.001299781
562, 0.001179667
563, 0.001070694
564, 0.0009718623
565, 0.0008822531
566, 0.0008010231
567, 0.0007273884
568, 0.0006606347
569, 0.0006001146
570, 0.0005452416
571, 0.0004954847
572, 0.0004503642
573, 0.0004094455
574, 0.0003723345
575, 0.0003386739
576, 0.0003081396
577, 0.000280437
578, 0.0002552996
579, 0.0002324859
580, 0.0002117772
581, 0.0001929758
582, 0.0001759024
583, 0.0001603947
584, 0.0001463059
585, 0.0001335031
586, 0.000121866
587, 0.0001112857
588, 0.0001016634
589, 9.291003e-05
590, 8.494468e-05
591, 7.769425e-05
592, 7.109247e-05
593, 6.507936e-05
594, 5.960061e-05
595, 5.460706e-05
596, 5.005417e-05
597, 4.590157e-05
598, 4.211268e-05
599, 3.865437e-05
600, 3.549661e-05
601, 3.26122e-05
602, 2.997643e-05
603, 2.756693e-05
604, 2.536339e-05
605, 2.334738e-05
606, 2.150221e-05
607, 1.981268e-05
608, 1.8265e-05
609, 1.684667e-05
610, 1.554631e-05
611, 1.43536e-05
612, 1.325915e-05
613, 1.225443e-05
614, 1.133169e-05
615, 1.048387e-05
616, 0.0
617, 0.0
618, 0.0
619, 0.0
620, 0.0
621, 0.0
622, 0.0
623, 0.0
624, 0.0
625, 0.0
626, 0.0
627, 0.0
628, 0.0
629, 0.0
630, 0.0
631, 0.0
632, 0.0
633, 0.0
634, 0.0
635, 0.0
636, 0.0
637, 0.0
638, 0.0
639, 0.0
640, 0.0
641, 0.0
642, 0.0
643, 0.0
644, 0.0
645, 0.0
646, 0.0
647, 0.0
648, 0.0
649, 0.0
650, 0.0
651, 0.0
652, 0.0
653, 0.0
654, 0.0
655, 0.0
656, 0.0
657, 0.0
658, 0.0
659, 0.0
660, 0.0
661, 0.0
662, 0.0
663, 0.0
664, 0.0
665, 0.0
666, 0.0
667, 0.0
668, 0.0
669, 0.0
670, 0.0
671, 0.0
672, 0.0
673, 0.0
674, 0.0
675, 0.0
676, 0.0
677, 0.0
678, 0.0
679, 0.0
680, 0.0
681, 0.0
682, 0.0
683, 0.0
684, 0.0
685, 0.0
686, 0.0
687, 0.0
688, 0.0
689, 0.0
690, 0.0
691, 0.0
692, 0.0
693, 0.0
694, 0.0
695, 0.0
696, 0.0
697, 0.0
698, 0.0
699, 0.0
700, 0.0
701, 0.0
702, 0.0
703, 0.0
704, 0.0
705, 0.0
706, 0.0
707, 0.0
708, 0.0
709, 0.0
710, 0.0
711, 0.0
712, 0.0
713, 0.0
714, 0.0
715, 0.0
716, 0.0
717, 0.0
718, 0.0
719, 0.0
720, 0.0
721, 0.0
722, 0.0
723, 0.0
724, 0.0
725, 0.0
726, 0.0
727, 0.0
728, 0.0
729, 0.0
730, 0.0
731, 0.0
732, 0.0
733, 0.0
734, 0.0
735, 0.0
736, 0.0
737, 0.0
738, 0.0
739, 0.0
740, 0.0
741, 0.0
742, 0.0
743, 0.0
744, 0.0
745, 0.0
746, 0.0
747, 0.0
748, 0.0
749, 0.0
750, 0.0
751, 0.0
752, 0.0
753, 0.0
754, 0.0
755, 0.0
756, 0.0
757, 0.0
758, 0.0
759, 0.0
760, 0.0
761, 0.0
762, 0.0
763, 0.0
764, 0.0
765, 0.0
766, 0.0
767, 0.0
768, 0.0
769, 0.0
770, 0.0
771, 0.0
772, 0.0
773, 0.0
774, 0.0
775, 0.0
776, 0.0
777, 0.0
778, 0.0
779, 0.0
780, 0.0
781, 0.0
782, 0.0
783, 0.0
784, 0.0
785, 0.0
786, 0.0
787, 0.0
788, 0.0
789, 0.0
790, 0.0
791, 0.0
792, 0.0
793, 0.0
794, 0.0
795, 0.0
796, 0.0
797, 0.0
798, 0.0
799, 0.0


==> figures/test/reduced/assets/c_i.csv <==
1.058485607533599614e+04
1.117074148942340616e+04
1.201307577618296273e+04


==> figures/test/reduced/assets/c_o.csv <==
7.840146155665404876e+03
4.353840681685934214e+03
1.983863800654393799e+03


==> figures/test/reduced/assets/c_o_ref.csv <==
300, 0.0
301, 0.0
302, 0.0
303, 0.0
304, 0.0
305, 0.0
306, 0.0
307, 0.0
308, 0.0
309, 0.0
310, 0.0
311, 0.0
312, 0.0
313, 0.0
314, 0.0
315, 0.0
316, 0.0
317, 0.0
318, 0.0
319, 0.0
320, 0.0
321, 0.0
322, 0.0
323, 0.0
324, 0.0
325, 0.0
326, 0.0
327, 0.0
328, 0.0
329, 0.0
330, 0.0
331, 0.0
332, 0.0
333, 0.0
334, 0.0
335, 0.0
336, 0.0
337, 0.0
338, 0.0
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.0
346, 0.0
347, 0.0
348, 0.0
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0
358, 0.0
359, 0.0
360, 0.0
361, 0.0
362, 0.0
363, 0.0
364, 0.0
365, 0.0
366, 0.0
367, 0.0
368, 0.0
369, 0.0
370, 0.0
371, 0.0
372, 0.0
373, 0.0
374, 0.0
375, 0.0
376, 0.0
377, 0.0
378, 0.0
379, 0.0
380, 6.5688441784275255
381, 6.558425492432379
382, 6.55208382037851
383, 6.548040623064426
384, 6.5456393054242445
385, 6.548598818525758
386, 6.555029750070382
387, 6.565848539689896
388, 6.58408063669187
389, 6.608806859803601
390, 6.644512889192669
391, 6.916775025460862
392, 7.202659703591345
393, 7.507545325942199
394, 7.830339669825288
395, 8.169849353227132
396, 8.52436318663747
397, 8.892924736868624
398, 9.275480306267895
399, 9.670762651609975
400, 10.080170284369329
401, 10.311681835613772
402, 10.557284377286452
403, 10.820535115207317
404, 11.09908767880059
405, 11.38638447583475
406, 11.683376206072849
407, 11.991939170103038
408, 12.30877929470192
409, 12.635207041320566
410, 12.967138223555406
411, 13.249104032128884
412, 13.539545301761645
413, 13.839576527253927
414, 14.147051465951428
415, 14.46162366289183
416, 14.781338220208147
417, 15.106174427955484
418, 15.437549681943674
419, 15.7768072496393
420, 16.124689476366346
421, 16.25315901686337
422, 16.380792656728698
423, 16.50810994442265
424, 16.63557177178595
425, 16.761879421945434
426, 16.888277140211308
427, 17.01458873614895
428, 17.144121180022026
429, 17.272327094112946
430, 17.399861002024107
431, 17.86822206680671
432, 18.3497746028924
433, 18.843774014167554
434, 19.34804089087852
435, 19.862966253982865
436, 20.390788423156305
437, 20.93231154192138
438, 21.489258773923204
439, 22.06749782329631
440, 22.682041968522746
441, 22.778059141545235
442, 22.885509747375266
443, 23.000259729378204
444, 23.12064204352941
445, 23.24556257612254
446, 23.373553255973484
447, 23.506386110287554
448, 23.644081476569593
449, 23.785755989310996
450, 23.93145720369516
451, 23.543623708604695
452, 23.158838867191115
453, 22.778289688462614
454, 22.40339431400448
455, 22.0349614312288
456, 21.6739242619323
457, 21.31912372958978
458, 20.969831616672295
459, 20.626666737933625
460, 20.289352712585707
461, 19.719626025009607
462, 19.15810915012911
463, 18.60858849111454
464, 18.07000271247409
465, 17.540870474382448
466, 17.01978255361921
467, 16.50448645052633
468, 15.996153839749018
469, 15.493619699186489
470, 14.997958991761635
471, 14.481579946228937
472, 13.965245687353995
473, 13.448782533832938
474, 12.932231100610773
475, 12.416893534287684
476, 11.90877325936498
477, 11.41469896712583
478, 10.930051668122479
479, 10.459884489920249
480, 10.003156882437203
481, 9.636519129622156
482, 9.276638998391014
483, 8.924592966261967
484, 8.580476029274944
485, 8.248431335739786
486, 7.927141062591333
487, 7.612780086826752
488, 7.30441424111282
489, 7.00262443333143
490, 6.7092834768336695
491, 6.551486526568309
492, 6.398576799957444
493, 6.251571272240172
494, 6.109754418008417
495, 5.973636818405852
496, 5.843138961364961
497, 5.716717395066515
498, 5.593937279969432
499, 5.475678464552342
500, 5.363661080852721
501, 5.256129047553777
502, 5.151411121868681
503, 5.049165362331112
504, 4.949101968594242
505, 4.852700730768737
506, 4.759222852748753
507, 4.669095267147404
508, 4.583285960026045
509, 4.49996374863532
510, 4.42087952891996
511, 4.371806293416672
512, 4.331602266876521
513, 4.294980551176657
514, 4.264165406934824
515, 4.237679406714187
516, 4.215944591032157
517, 4.196903439546801
518, 4.18152882283732
519, 4.168825610069429
520, 4.1602165549028465
521, 4.141209875413906
522, 4.125773698764597
523, 4.115170977290153
524, 4.108286329144901
525, 4.104813030293445
526, 4.1051655442408395
527, 4.110501697707478
528, 4.121619085908771
529, 4.13910772622271
530, 4.168933330950029
531, 4.115038465230029
532, 4.065623937071797
533, 4.019262085584582
534, 3.9790434260460867
535, 3.9430735388158724
536, 3.912445128188243
537, 3.8901302887048037
538, 3.871812085319319
539, 3.8579462520198087
540, 3.8486907415360205
541, 3.8592946919451165
542, 3.871458946472103
543, 3.887820539870253
544, 3.907465938003306
545, 3.9307322904431214
546, 3.955736948049749
547, 3.983281615934971
548, 4.0140546971219395
549, 4.04846270476631
550, 4.087310899349166
551, 4.230007745382646
552, 4.387025665410039
553, 4.5562547245999765
554, 4.7374677607526765
555, 4.940771525334246
556, 5.150977970312161
557, 5.367510139575747
558, 5.590714617435853
559, 5.8193782428149525
560, 6.055367474458686
561, 6.5777630679145
562, 7.113693773410984
563, 7.659438753259773
564, 8.213633552906106
565, 8.775311998323797
566, 9.342466453203656
567, 9.915682259852044
568, 10.492244952244071
569, 11.069798713209643
570, 11.647530006501668
571, 13.117528284299068
572, 14.588721867752467
573, 16.06066743547597
574, 17.53386842222866
575, 19.00787964469022
576, 20.4830307997518
577, 21.959072674648144
578, 23.43639814068211
579, 24.915189009212504
580, 26.395320417347705
581, 30.73399063464175
582, 35.05914233954481
583, 39.3706086781719
584, 43.66871553335117
585, 47.953336899986006
586, 52.22432934767298
587, 56.48180280860068
588, 60.726094451111805
589, 64.9571724865095
590, 69.1748788370651
591, 75.73524290497213
592, 82.30269660271259
593, 88.87733775652596
594, 95.46042907836933
595, 102.05183557434667
596, 108.65059171801252
597, 115.25682489066713
598, 121.87039365955076
599, 128.49128902397484
600, 135.11967483783624
601, 141.08374222647325
602, 147.04637264321175
603, 153.0072686121396
604, 158.9664852141402
605, 164.92403855517915
606, 170.8799106186781
607, 176.83424956169122
608, 182.78681584759303
609, 188.73740214534646
610, 194.68596146429067
611, 193.20977282379818
612, 191.72858318196756
613, 190.24287281428158
614, 188.75351310398648
615, 187.2623725691779
616, 185.76745941750195
617, 184.26809166992157
618, 182.7643741220947
619, 181.2566304478296
620, 179.7440540706603
621, 178.6802037453969
622, 177.61257094635667
623, 176.5413551434735
624, 175.46706639541927
625, 174.38961892239658
626, 173.30903704736468
627, 172.22521048423266
628, 171.13777637606498
629, 170.04668619304385
630, 168.95173686657168
631, 166.98104585581473
632, 165.01179664825
633, 163.04348449229616
634, 161.07596359891645
635, 159.109320820592
636, 157.14314200705286
637, 155.17745642937803
638, 153.21202108915935
639, 151.24746989877244
640, 149.28358328570894
641, 148.26718521296993
642, 147.25046721251633
643, 146.23283931214462
644, 145.21459286163076
645, 144.19566029792227
646, 143.17593032461397
647, 142.15551195158875
648, 141.13479304465721
649, 140.11370327765667
650, 139.0943726053636
651, 137.21634141104866
652, 135.3452200047154
653, 133.4833531861181
654, 131.62398122273564
655, 129.76561545111375
656, 127.9080634375827
657, 126.05081610703843
658, 124.19407613567562
659, 122.33762690992953
660, 120.48406187518034
661, 119.80402023477183
662, 119.13059396161907
663, 118.46260698678871
664, 117.79783621770946
665, 117.13560974720797
666, 116.47529026629526
667, 115.81664324890494
668, 115.15984421822486
669, 114.5046933185815
670, 113.85118664462586
671, 112.24585583920836
672, 110.64099291579451
673, 109.03633532538517
674, 107.43249286772698
675, 105.82952957536224
676, 104.22732487174319
677, 102.62690667833208
678, 101.02829329445449
679, 99.43239284135753
680, 97.8399703376414
681, 96.52820528402681
682, 95.21703820558429
683, 93.90726886254352
684, 92.59818248390143
685, 91.28899105238169
686, 89.98015441770283
687, 88.67365560813978
688, 87.36944582288584
689, 86.06594603170981
690, 84.76298427735784
691, 84.29714363030337
692, 83.83193676265833
693, 83.36723348908608
694, 82.90360643586499
695, 82.44208747097868
696, 81.98342718761162
697, 81.52736677613912
698, 81.07381658967417
699, 80.62419028097705
700, 80.18298382793655
701, 80.31823831297298
702, 80.457230253562
703, 80.59893181974702
704, 80.74309443475241
705, 80.88935311604276
706, 81.03740336596893
707, 81.18813701298046
708, 81.34117487439929
709, 81.49623693135726
710, 81.65330625139455
711, 80.11596605750688
712, 78.58074972846222
713, 77.0473877692341
714, 75.51770260713556
715, 73.99101879616991
716, 72.4687659895392
717, 70.95131248745918
718, 69.44061308634471
719, 67.9384322557834
720, 66.44961245961643
721, 67.1904487166695
722, 67.93605697958638
723, 68.68498062619878
724, 69.43787018401977
725, 70.19565864014889
726, 70.95817818522059
727, 71.72659093285115
728, 72.5015256593265
729, 73.28325290973208
730, 74.06918544262905
731, 74.40762034284408
732, 74.75305509837797
733, 75.10521356411168
734, 75.46476677094358
735, 75.82905601859365
736, 76.19906122514416
737, 76.5746962033309
738, 76.95556741371568
739, 77.34001647571927
740, 77.72644507865772
741, 76.47324088729084
742, 75.2274726618639
743, 73.98942883996774
744, 72.7568821243089
745, 71.52943999072176
746, 70.3073835461288
747, 69.09017198599938
748, 67.87878651661214
749, 66.67734335868475
750, 65.48005857106246
751, 63.8315441306576
752, 62.18558014082539
753, 60.542627155950655
754, 58.900588770194375
755, 57.25886138311534
756, 55.617958964809546
757, 53.9789259072303
758, 52.340469586193834
759, 50.70621793899108
760, 49.077941227365926
761, 50.788866646679296
762, 52.50205123121371
763, 54.218001951753266
764, 55.937030344296446
765, 57.66111249875668
766, 59.42486049503847
767, 61.21084166640938
768, 63.01827131358599
769, 64.84452877651047
770, 66.6884735254136
771, 66.45131646709166
772, 66.22728597858726
773, 66.01293885249925
774, 65.80885351374462
775, 65.61344423910386
776, 65.4325241419802
777, 65.26218405727674
778, 65.10114279885867
779, 64.95044292117726
780, 64.80597123251921
781, 0.0
782, 0.0
783, 0.0
784, 0.0
785, 0.0
786, 0.0
787, 0.0
788, 0.0
789, 0.0
790, 0.0
791, 0.0
792, 0.0
793, 0.0
794, 0.0
795, 0.0
796, 0.0
797, 0.0
798, 0.0
799, 0.0


==> figures/test/reduced/assets/c_o_spec.csv <==
300, 0.0
301, 0.0
302, 0.0
303, 0.0
304, 0.0
305, 0.0
306, 0.0
307, 0.0
308, 0.0
309, 0.0
310, 0.0
311, 0.0
312, 0.0
313, 0.0
314, 0.0
315, 0.0
316, 0.0
317, 0.0
318, 0.0
319, 0.0
320, 0.0
321, 0.0
322, 0.0
323, 0.0
324, 0.0
325, 0.0
326, 0.0
327, 0.0
328, 0.0
329, 0.0
330, 0.0
331, 0.0
332, 0.0
333, 0.0
334, 0.0
335, 0.0
336, 0.0
337, 0.0
338, 0.0
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.0
346, 0.0
347, 0.0
348, 0.0
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0
358, 0.0
359, 0.0
360, 0.0
361, 0.0
362, 0.0
363, 0.0
364, 0.0
365, 0.0
366, 0.0
367, 0.0
368, 0.0
369, 0.0
370, 0.0
371, 0.0
372, 0.0
373, 0.0
374, 0.0
375, 0.0
376, 0.0
377, 0.0
378, 0.0
379, 0.0
380, 1.4272794332846241
381, 1.3963164552600185
382, 1.3682797689443704
383, 1.3418702620916654
384, 1.316670209830047
385, 1.295686942779852
386, 1.2771152189252577
387, 1.2623112124795421
388, 1.2541458467436875
389, 1.2520618036577273
390, 1.3803188789122236
391, 1.3763993972447282
392, 1.3848097798623582
393, 1.4109514502250822
394, 1.4536068033058744
395, 1.5137739517556659
396, 1.5913819546544667
397, 1.6875515201889104
398, 1.8046747933236178
399, 1.943096473221874
400, 2.1059680996221313
401, 2.261996583675717
402, 2.449166096901644
403, 2.673887768461684
404, 2.9387355905852366
405, 3.2401589783362876
406, 3.5804789864233824
407, 3.9619046787273797
408, 4.38363668961084
409, 4.845855549013598
410, 5.346738042092961
411, 5.873652026868207
412, 6.45016482681653
413, 7.075291779157558
414, 7.747264976189445
415, 8.468056226652601
416, 9.233865390435987
417, 10.038119606581192
418, 10.871431734094974
419, 11.721836986812157
420, 12.574150070747299
421, 13.348846656644696
422, 14.100994040516262
423, 14.84033644577793
424, 15.580492810196036
425, 16.338397479332556
426, 17.13174671422468
427, 17.955531572997003
428, 18.800180989779097
429, 19.646583970710832
430, 20.47813104355452
431, 21.18941023040352
432, 21.881262687634937
433, 22.566021199242524
434, 23.256890033261094
435, 23.971475694241196
436, 24.724033533020858
437, 25.494241034982057
438, 26.250467785511233
439, 26.960992833135148
440, 27.606687305505538
441, 27.70897518231133
442, 27.706276684863294
443, 27.62388481225873
444, 27.49319639213081
445, 27.346253815968947
446, 27.203978623054983
447, 27.052709011601696
448, 26.867955886978308
449, 26.625017022618394
450, 26.30274481066543
451, 25.490975535757077
452, 24.62831309364056
453, 23.75096711697401
454, 22.891076448227412
455, 22.075803668194357
456, 21.324388624116516
457, 20.637072993057416
458, 20.011314856128276
459, 19.445911400478245
460, 18.9387085660682
461, 18.326208916316467
462, 17.747706633579135
463, 17.185163127670265
464, 16.62014916402103
465, 16.0377880806711
466, 15.426773844926693
467, 14.788468354473425
468, 14.12899878833698
469, 13.453828322604307
470, 12.769096928349176
471, 12.003881924341822
472, 11.242579874366298
473, 10.493391991744456
474, 9.763248495555883
475, 9.058669257148608
476, 8.38982786260396
477, 7.7655524725700396
478, 7.183104063690105
479, 6.6454484500797495
480, 6.15100439540104
481, 5.798689261503104
482, 5.471842845601959
483, 5.167117907969642
484, 4.882258039676278
485, 4.617479973384551
486, 4.373016964584377
487, 4.1470440550476075
488, 3.9398579334892934
489, 3.7527328629895385
490, 3.5852362778644897
491, 3.4683562022252468
492, 3.3677720124578108
493, 3.282194666891985
494, 3.2094997779881
495, 3.148624827938981
496, 3.0977237258979593
497, 3.0540941842058213
498, 3.016406319019507
499, 2.9845007762979807
500, 2.958300775379562
501, 2.943520665243699
502, 2.9320038869097296
503, 2.9233373114457564
504, 2.9176264680834496
505, 2.914983058970018
506, 2.91515696741764
507, 2.918379905710227
508, 2.9249763672618925
509, 2.933657206465437
510, 2.9458248957244115
511, 2.9515888563285166
512, 2.9637896027261195
513, 2.9777789652857902
514, 2.9955049043064514
515, 3.014739267458793
516, 3.035654363065294
517, 3.056802939882168
518, 3.0783210864803965
519, 3.098731579357939
520, 3.1185424217565725
521, 3.152675443594976
522, 3.187762073801746
523, 3.224785402888283
524, 3.26338995000473
525, 3.303981500038572
526, 3.3473122593487763
527, 3.3943339879672356
528, 3.4459216754932003
529, 3.501811503538781
530, 3.567928807065188
531, 3.5700551895634125
532, 3.5724864347875065
533, 3.5758105786790684
534, 3.5840750487197455
535, 3.5953783783396434
536, 3.609742418180778
537, 3.6260389105157054
538, 3.6424581779708953
539, 3.6588396571259896
540, 3.674984071325761
541, 3.7090294553075975
542, 3.741811940052632
543, 3.7739026901039145
544, 3.804756023334735
545, 3.8352713624194292
546, 3.8641695203886464
547, 3.8922226938966857
548, 3.9215820142798905
549, 3.9530744224187244
550, 3.9883578887168656
551, 4.122771226367958
552, 4.271179066108627
553, 4.4312392826661915
554, 4.600650369334671
555, 4.785510909749922
556, 4.97407850163101
557, 5.167105750306751
558, 5.365713902458644
559, 5.567503136105386
560, 5.771682144674801
561, 6.284450969160564
562, 6.808144136295606
563, 7.34006141745237
564, 7.878829624943856
565, 8.423508053230625
566, 8.972557483861797
567, 9.526769361187446
568, 10.083189404863191
569, 10.639050842793385
570, 11.19321191671811
571, 12.550956299749913
572, 13.906007453797606
573, 15.256986895321274
574, 16.60271580318432
575, 17.94166572414486
576, 19.272749362531073
577, 20.59709087441915
578, 21.916709220764275
579, 23.234321851926712
580, 24.552951787964112
581, 28.631177676269086
582, 32.70466600057052
583, 36.77148313861978
584, 40.82784799165097
585, 44.8680896231449
586, 48.88586865150993
587, 52.878354225406845
588, 56.844132597125615
589, 60.782305198470794
590, 64.69237569232392
591, 71.22979449190147
592, 77.70042377443305
593, 84.10000770911907
594, 90.42436941075474
595, 96.66943199649234
596, 102.83158690826764
597, 108.90901528391406
598, 114.90094553482052
599, 120.80733619698627
600, 126.62884000486062
601, 131.95116886250867
602, 137.1773138622673
603, 142.300196351006
604, 147.3119823252766
605, 152.2041916523939
606, 156.96952493061508
607, 161.60736436693915
608, 166.11952150794025
609, 170.508674339119
610, 174.77822410057786
611, 172.4249631747029
612, 170.0088280399006
613, 167.52929878212944
614, 164.98600576734944
615, 162.37886444035516
616, 159.7087880932764
617, 156.98485761376216
618, 154.215897669226
619, 151.41110035990158
620, 148.57943005119793
621, 146.3785263942713
622, 144.17527065309918
623, 141.9522315045808
624, 139.69365999410306
625, 137.38567707898267
626, 135.02142596280345
627, 132.61536502023938
628, 130.18592541116956
629, 127.74988980351854
630, 125.32246027187183
631, 121.88643584375292
632, 118.48734038826277
633, 115.12712499020458
634, 111.80741792352882
635, 108.52961149550254
636, 105.29487913894506
637, 102.10464378719216
638, 98.96012507029393
639, 95.86225951165183
640, 92.81155787540328
641, 90.92532603282643
642, 89.07556060754634
643, 87.25238946774178
644, 85.44744693816135
645, 83.65385060766623
646, 81.86814421029783
647, 80.09579672065124
648, 78.34356832326999
649, 76.61721699201732
650, 74.92218401388341
651, 72.26056480171941
652, 69.63841762438274
653, 67.0556948984907
654, 64.51224083084095
655, 62.00809114701213
656, 59.542817278572294
657, 57.114966809751394
658, 54.72292894785429
659, 52.36513965035277
660, 50.040126670934
661, 48.66643767550443
662, 47.32306960544612
663, 46.008701661671836
664, 44.72209698829346
665, 43.46211470402841
666, 42.22761304069082
667, 41.017388857370825
668, 39.83027578104032
669, 38.66514026207434
670, 37.52091680148175
671, 36.08109158121038
672, 34.66032344062922
673, 33.25761987125802
674, 31.872149971227934
675, 30.50309242959724
676, 29.149602404837648
677, 27.81113735597056
678, 26.487036380866613
679, 25.176712129893545
680, 23.879573104041214
681, 23.205597701750957
682, 22.54300515892362
683, 21.890957217400366
684, 21.24857626034356
685, 20.615175425772417
686, 19.990418209428334
687, 19.3748941795392
688, 18.768966394983845
689, 18.1726669723742
690, 17.585917807226227
691, 16.943643014670947
692, 16.30917329307849
693, 15.68149766850036
694, 15.059887799424299
695, 14.443822494181052
696, 13.833476787047553
697, 13.22832528948856
698, 12.627586779388592
699, 12.030998604595535
700, 11.43824872742462
701, 11.250647005719925
702, 11.066196500947617
703, 10.884598543920278
704, 10.705592716181368
705, 10.528963607112873
706, 10.354529124507202
707, 10.182289668298887
708, 10.012123686567904
709, 9.843929335748834
710, 9.677699669606307
711, 9.407382041686507
712, 9.139004871571107
713, 8.872525055954714
714, 8.609162876156695
715, 8.348886991948918
716, 8.09223672540102
717, 7.839445760999667
718, 7.5919219659143184
719, 7.350019218240343
720, 7.113525246741575
721, 7.040875093960152
722, 6.969461030878005
723, 6.898821199684833
724, 6.829638302121882
725, 6.76249544689765
726, 6.697021172301854
727, 6.6338813252177005
728, 6.574277189175836
729, 6.51785561951796
730, 6.462923600754954
731, 6.324355906541829
732, 6.191315332932962
733, 6.062531286865226
734, 5.936401719321226
735, 5.811994338801047
736, 5.691419341938626
737, 5.572967215996547
738, 5.457296823474098
739, 5.343848992114006
740, 5.231242008670016
741, 5.095534458334823
742, 4.960656331590051
743, 4.8271426475297785
744, 4.696391902583708
745, 4.5675804789933165
746, 4.440916091889618
747, 4.316599211733053
748, 4.195472394415311
749, 4.079772685135411
750, 3.966149540735114
751, 3.9018848669005495
752, 3.838324900346138
753, 3.7774177074559834
754, 3.7168922623581344
755, 3.6567145793919265
756, 3.598070758074284
757, 3.5413890188301824
758, 3.4859140777622617
759, 3.434821628779791
760, 3.3894486724003197
761, 3.249004416002569
762, 3.1108230146409177
763, 2.975496512774246
764, 2.842977159801867
765, 2.7136979948145754
766, 2.6213339771589776
767, 2.5474963135208424
768, 2.4847544033754776
769, 2.4318080782045306
770, 2.3853785857948226
771, 2.4270550740923365
772, 2.473204639033001
773, 2.5225608381485336
774, 2.577306096994782
775, 2.6352657603514795
776, 2.697483210538883
777, 2.7638136134625784
778, 2.8365324277811457
779, 2.9173018530029595
780, 3.00284344417471
781, 0.0
782, 0.0
783, 0.0
784, 0.0
785, 0.0
786, 0.0
787, 0.0
788, 0.0
789, 0.0
790, 0.0
791, 0.0
792, 0.0
793, 0.0
794, 0.0
795, 0.0
796, 0.0
797, 0.0
798, 0.0
799, 0.0


==> figures/test/reduced/assets/c_o_up.csv <==
300, 0.0
301, 0.0
302, 0.0
303, 0.0
304, 0.0
305, 0.0
306, 0.0
307, 0.0
308, 0.0
309, 0.0
310, 0.0
311, 0.0
312, 0.0
313, 0.0
314, 0.0
315, 0.0
316, 0.0
317, 0.0
318, 0.0
319, 0.0
320, 0.0
321, 0.0
322, 0.0
323, 0.0
324, 0.0
325, 0.0
326, 0.0
327, 0.0
328, 0.0
329, 0.0
330, 0.0
331, 0.0
332, 0.0
333, 0.0
334, 0.0
335, 0.0
336, 0.0
337, 0.0
338, 0.0
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.0
346, 0.0
347, 0.0
348, 0.0
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0
358, 0.0
359, 0.0
360, 0.0
361, 0.0
362, 0.0
363, 0.0
364, 0.0
365, 0.0
366, 0.0
367, 0.0
368, 0.0
369, 0.0
370, 0.0
371, 0.0
372, 0.0
373, 0.0
374, 0.0
375, 0.0
376, 0.0
377, 0.0
378, 0.0
379, 0.0
380, 0.0
381, 0.0
382, 0.0
383, 0.0
384, 0.0
385, 0.0
386, 0.0
387, 0.0
388, 0.0
389, 0.0
390, 0.3727684114644535
391, 0.4479390260072428
392, 0.5379750529989571
393, 0.6455037586687054
394, 0.7734998008364614
395, 0.9252923602981759
396, 1.104557945812156
397, 1.3152960992295144
398, 1.5617738311644846
399, 1.8484545657481921
400, 2.1798681223307756
401, 2.5605574696057065
402, 2.9952698989811664
403, 3.4886786938935175
404, 4.045142004734792
405, 4.668479612162049
406, 5.3614841950095915
407, 6.124643163074964
408, 6.956061506879126
409, 7.8511958813418135
410, 8.80243997504364
411, 9.800333030594501
412, 10.839234525013993
413, 11.914905028563933
414, 13.023502848319385
415, 14.161825417088767
416, 15.324759680378381
417, 16.496022611093657
418, 17.653375728267044
419, 18.77105930251398
420, 19.820277282955768
421, 20.77733774275415
422, 21.64964528257942
423, 22.458090359038476
424, 23.229582696021822
425, 23.996598660309616
426, 24.78656581432373
427, 25.5884908209514
428, 26.378535136296414
429, 27.129524272777594
430, 27.811009920051404
431, 28.398926730441683
432, 28.90628045826121
433, 29.358777755961807
434, 29.7857897755691
435, 30.22020543827186
436, 30.68477158962314
437, 31.148897333718146
438, 31.565030568170677
439, 31.88211113083181
440, 32.04657068646635
441, 32.019785699985775
442, 31.827532787199257
443, 31.51354076458213
444, 31.122335930769584
445, 30.69800927662389
446, 30.271049864994644
447, 29.821422392633743
448, 29.317578632656687
449, 28.729531329146404
450, 28.029550865921394
451, 27.2036553573598
452, 26.28208300697723
453, 25.30295017593284
454, 24.300173397393674
455, 23.30294219265585
456, 22.332149249736894
457, 21.391942418452658
458, 20.48286724863359
459, 19.605604686841378
460, 18.76127158788848
461, 17.945855209797976
462, 17.134248459552303
463, 16.29826747823974
464, 15.412518905868199
465, 14.45467656413003
466, 13.410018709892206
467, 12.282922820439788
468, 11.083471279466202
469, 9.823111822996994
470, 8.514566895869686
471, 7.171574843960187
472, 5.807882231219583
473, 4.435586180537102
474, 3.064790581297137
475, 1.7034869955152985
476, 0.35885310145648575
477, -0.9588551414574287
478, -2.2403405071481295
479, -3.478531341834179
480, -4.668440937948509
481, -5.808050012603765
482, -6.900341926857399
483, -7.9481482588806145
484, -8.952903410281024
485, -9.914780455981834
486, -10.833465663936343
487, -11.711635814702028
488, -12.55519800089072
489, -13.372665350783125
490, -14.17489267653653
491, -14.972602166524638
492, -15.768185195766906
493, -16.560417524600147
494, -17.34650435261523
495, -18.122071743774917
496, -18.883633840257843
497, -19.636116580526835
498, -20.38643233535786
499, -21.141337881660718
500, -21.907561145333993
501, -22.689712591065632
502, -23.48326263730759
503, -24.280631967105307
504, -25.07325018344807
505, -25.851521462254265
506, -26.60449452706669
507, -27.31953673990933
508, -27.984161530466224
509, -28.586330851481513
510, -29.114247023968268
511, -29.559852443854627
512, -29.92986171144255
513, -30.235282472269347
514, -30.48806311457422
515, -30.701255480825825
516, -30.883112975707483
517, -31.018299885445277
518, -31.084430708191785
519, -31.058035197482596
520, -30.914887790175086
521, -30.63687671675513
522, -30.232161125707204
523, -29.71609793235666
524, -29.104423346509645
525, -28.412937994255014
526, -27.65506381664456
527, -26.835508503181664
528, -25.957539658603594
529, -25.025183988712573
530, -24.043221570410836
531, -23.01583073146591
532, -21.941482460216783
533, -20.8159106195796
534, -19.633204010969155
535, -18.385777111998102
536, -17.06603599170511
537, -15.67298788297378
538, -14.208986047726354
539, -12.678450757924484
540, -11.087990081369442
541, -9.445227280294018
542, -7.754411336138096
543, -6.018843276566687
544, -4.24187209282126
545, -2.4269865965806536
546, -0.5779513696052552
547, 1.3015015476833263
548, 3.2097350506240385
549, 5.147746871657322
550, 7.119259345782174
551, 9.132370536018602
552, 11.202260813110358
553, 13.343353606415723
554, 15.567115679165823
555, 17.881796843534058
556, 20.287315580557525
557, 22.762782809449547
558, 25.284332916981406
559, 27.83058758228198
560, 30.382908509771603
561, 32.93229736544336
562, 35.49830224210682
563, 38.10553918348679
564, 40.77634992731859
565, 43.53071803866965
566, 46.379052641092656
567, 49.30248477749852
568, 52.275487419909105
569, 55.27324123151252
570, 58.27172505262818
571, 61.25143076744957
572, 64.20685456993543
573, 67.13391814313262
574, 70.02607607782674
575, 72.87435586418754
576, 75.67377226226984
577, 78.44481701609035
578, 81.21814496221056
579, 84.02873359976591
580, 86.91588863548613
581, 89.90474818406375
582, 92.94776765187655
583, 95.97737060270828
584, 98.92407304734452
585, 101.71613720495134
586, 104.2981858969898
587, 106.684291008018
588, 108.90476461785485
589, 110.98877254231795
590, 112.9638146511107
591, 114.84836414046977
592, 116.63073280840347
593, 118.29305718550823
594, 119.8191630176013
595, 121.19498718811161
596, 122.41219379295772
597, 123.48083277290642
598, 124.41418910544219
599, 125.22534634258943
600, 125.92688000678143
601, 126.52337462473041
602, 126.99195747762293
603, 127.30472838466054
604, 127.43670550646432
605, 127.36488214592282
606, 127.07539142077307
607, 126.57967582621255
608, 125.89517028211402
609, 125.0394792015501
610, 124.0298275727306
611, 122.88051083337069
612, 121.59733654969254
613, 120.1838044674154
614, 118.64348287771908
615, 116.98085245442235
616, 115.20359110507951
617, 113.33523006537504
618, 111.40066600100378
619, 109.42314896270935
620, 107.42399294747074
621, 105.41163943625895
622, 103.35086398513693
623, 101.20035692422414
624, 98.92430991459342
625, 96.49238332474528
626, 93.89231464201275
627, 91.16377649237795
628, 88.35494219663904
629, 85.50896932223608
630, 82.66411467701009
631, 79.84986741154846
632, 77.07684769061584
633, 74.35084782247344
634, 71.67697961996328
635, 69.05974911469814
636, 66.50394407186921
637, 64.01678077971658
638, 61.60483191185034
639, 59.27323710642961
640, 57.02577831542676
641, 54.85947837875506
642, 52.74981437588647
643, 50.671320279828755
644, 48.60332326206409
645, 46.529449188761944
646, 44.44320057114546
647, 42.36275118745438
648, 40.309082660747656
649, 38.29973706794187
650, 36.349131837861115
651, 34.467525889292745
652, 32.658193839654814
653, 30.92243025671366
654, 29.26090803745459
655, 27.67377708656332
656, 26.1602726837435
657, 24.717709302381287
658, 23.343083061422742
659, 22.033522767189467
660, 20.786321158566672
661, 19.59893416373973
662, 18.46904116077988
663, 17.39446415154738
664, 16.373036084537265
665, 15.402731521812369
666, 14.481563869057512
667, 13.607712427353933
668, 12.77937020812362
669, 11.994749832172968
670, 11.252076058273833
671, 10.54955656783071
672, 9.885302746428028
673, 9.257481541935823
674, 8.664337176669749
675, 8.104205048254201
676, 7.575556408780499
677, 7.077173275759048
678, 6.607884375713844
679, 6.166493587671092
680, 5.751792335154375
681, 5.362404697415313
682, 4.996381132624524
683, 4.651851435007334
684, 4.327180792602952
685, 4.020942973418772
686, 3.732281519695667
687, 3.4618301096500903
688, 3.2101747881119422
689, 2.9774843656484133
690, 2.763599914714291
691, 2.5677662494473106
692, 2.3879011730993236
693, 2.2219083275653926
694, 2.0680191671793415
695, 1.9247307281282084
696, 1.79089273323136
697, 1.6659386229773285
698, 1.5494289508906547
699, 1.440924839113935
700, 1.3399888977228225
701, 1.2461423524440471
702, 1.158749204489431
703, 1.0772023232335195
704, 1.0009732594009633
705, 0.9296000922787583
706, 0.8627225713782856
707, 0.8001776087730459
708, 0.7418268430186987
709, 0.6875118910779079
710, 0.6370595112793205
711, 0.5902846077620243
712, 0.5469905227230034
713, 0.5069782305084464
714, 0.47005037827218543
715, 0.4360127249853787
716, 0.40465752390829607
717, 0.37571793811134246
718, 0.348942767253271
719, 0.32411274840025284
720, 0.3010366657484258
721, 0.2795612450272041
722, 0.2596005025355176
723, 0.24108095863310045
724, 0.22392712504036322
725, 0.2080627690053949
726, 0.19340533427170342
727, 0.1798487337159354
728, 0.16729150168692683
729, 0.15564359787800336
730, 0.14482473293164963
731, 0.1347633582748978
732, 0.12539735957479475
733, 0.11667068275684787
734, 0.10853309083405098
735, 0.10093917925070171
736, 0.09385274398727533
737, 0.08725808787730026
738, 0.08114096794679221
739, 0.07548397330699043
740, 0.07026737941056498
741, 0.0654644309316094
742, 0.061028657240616915
743, 0.05691507633518831
744, 0.05308525204898021
745, 0.0495064518029333
746, 0.04615397163620259
747, 0.04301819833811112
748, 0.040091996873609745
749, 0.03736731769085634
750, 0.03483543042505244
751, 0.03248620280591728
752, 0.030305814845526347
753, 0.02828069253418488
754, 0.026398500737148837
755, 0.02464796305497236
756, 0.023018696454996452
757, 0.021500697154662376
758, 0.020084832686160146
759, 0.018762853268789726
760, 0.01752736890547022
761, 0.016372188461459675
762, 0.015293547433902412
763, 0.01428812917232608
764, 0.01335245075571503
765, 0.012483000514613722
766, 0.011675611579712409
767, 0.010924042292161738
768, 0.01022228703492857
769, 0.009565140438450966
770, 0.00894810168813875
771, 0.00836788854579914
772, 0.007823854728357341
773, 0.007315626862416027
774, 0.006842489138244347
775, 0.006403457480639574
776, 0.005996906760024693
777, 0.005619543578708997
778, 0.005268088960852295
779, 0.004939700985718656
780, 0.00463192057549009
781, 0.0043428082105990235
782, 0.004071381261203163
783, 0.0038168593432454947
784, 0.0035784514024048537
785, 0.0033553698278221094
786, 0.0031467704902258904
787, 0.0029516076575039347
788, 0.002768865376436878
789, 0.0025976216855085523
790, 0.0024370364992813962
791, 0.002286379633804619
792, 0.0021451310899276484
793, 0.0020128194478972344
794, 0.0018889795211208863
795, 0.0017731592907215474
796, 0.0016648984322334241
797, 0.0015636900875256
798, 0.001469047134163437
799, 0.0013805174681246156


==> figures/test/reduced/assets/fluo_xyz.csv <==
5.125586496555599725e-01, 2.312041245509179332e-01, 1.921448742540156351e-02,
1.461455027985846256e-01, 1.327223066657254591e-01, -2.016683817794812789e-02,
6.511512970215233009e-02, 3.529252037918398366e-02, 1.669647132848909032e-01,
1.          0.45107838  0.03748739  0.28512933  0.25894072 -0.03934543
  0.12703937  0.06885557  0.32574753

==> figures/test/reduced/assets/illu_spec.csv <==
300, 0.0341
301, 0.36014
302, 0.68618
303, 1.01222
304, 1.33826
305, 1.6643
306, 1.99034
307, 2.31638
308, 2.64242
309, 2.9684600000000003
310, 3.2945
311, 4.98864
312, 6.682780000000001
313, 8.376920000000002
314, 10.071060000000001
315, 11.7652
316, 13.45936
317, 15.15352
318, 16.84768
319, 18.54184
320, 20.236
321, 21.917740000000002
322, 23.59948
323, 25.28122
324, 26.962960000000002
325, 28.6447
326, 30.32646
327, 32.00822
328, 33.68998
329, 35.37174
330, 37.0535
331, 37.34302
332, 37.63254
333, 37.92206
334, 38.21158
335, 38.5011
336, 38.79064
337, 39.08018
338, 39.36972
339, 39.659259999999996
340, 39.9488
341, 40.44508
342, 40.941359999999996
343, 41.43764
344, 41.93392
345, 42.4302
346, 42.9265
347, 43.4228
348, 43.9191
349, 44.415400000000005
350, 44.9117
351, 45.084360000000004
352, 45.257020000000004
353, 45.42968
354, 45.60234
355, 45.775
356, 45.94766
357, 46.12032
358, 46.29298
359, 46.46564
360, 46.6383
361, 47.18338
362, 47.72846
363, 48.273540000000004
364, 48.81862
365, 49.3637
366, 49.90878
367, 50.45386
368, 50.998940000000005
369, 51.54402
370, 52.0891
371, 51.87774
372, 51.666380000000004
373, 51.45502
374, 51.24366
375, 51.0323
376, 50.82094
377, 50.60958
378, 50.398219999999995
379, 50.186859999999996
380, 49.9755
381, 50.44276
382, 50.910019999999996
383, 51.37728
384, 51.844539999999995
385, 52.3118
386, 52.77908
387, 53.24636
388, 53.71364
389, 54.18092
390, 54.6482
391, 57.45886
392, 60.26952
393, 63.08018
394, 65.89084
395, 68.7015
396, 71.51218
397, 74.32286
398, 77.13354000000001
399, 79.94422
400, 82.7549
401, 83.628
402, 84.50110000000001
403, 85.3742
404, 86.24730000000001
405, 87.1204
406, 87.99352
407, 88.86664
408, 89.73976
409, 90.61288
410, 91.486
411, 91.68058
412, 91.87516000000001
413, 92.06974
414, 92.26432
415, 92.4589
416, 92.65348
417, 92.84806
418, 93.04263999999999
419, 93.23722
420, 93.4318
421, 92.75684
422, 92.08188
423, 91.40692
424, 90.73196
425, 90.057
426, 89.38206
427, 88.70712
428, 88.03218
429, 87.35724
430, 86.6823
431, 88.50056
432, 90.31882
433, 92.13708
434, 93.95534
435, 95.7736
436, 97.59188
437, 99.41016
438, 101.22843999999999
439, 103.04672
440, 104.865
441, 106.0792
442, 107.2934
443, 108.5076
444, 109.7218
445, 110.936
446, 112.1504
447, 113.3648
448, 114.5792
449, 115.7936
450, 117.008
451, 117.0884
452, 117.16879999999999
453, 117.2492
454, 117.3296
455, 117.41
456, 117.4904
457, 117.57079999999999
458, 117.6512
459, 117.7316
460, 117.812
461, 117.5168
462, 117.2216
463, 116.9264
464, 116.63119999999999
465, 116.336
466, 116.041
467, 115.746
468, 115.45100000000001
469, 115.156
470, 114.861
471, 114.9672
472, 115.0734
473, 115.1796
474, 115.2858
475, 115.392
476, 115.4982
477, 115.6044
478, 115.7106
479, 115.8168
480, 115.923
481, 115.2118
482, 114.5006
483, 113.7894
484, 113.07820000000001
485, 112.367
486, 111.6558
487, 110.94460000000001
488, 110.2334
489, 109.52220000000001
490, 108.811
491, 108.8652
492, 108.9194
493, 108.9736
494, 109.0278
495, 109.082
496, 109.1364
497, 109.1908
498, 109.2452
499, 109.2996
500, 109.354
501, 109.1988
502, 109.0436
503, 108.8884
504, 108.7332
505, 108.578
506, 108.42280000000001
507, 108.2676
508, 108.11240000000001
509, 107.9572
510, 107.802
511, 107.50080000000001
512, 107.1996
513, 106.89840000000001
514, 106.5972
515, 106.296
516, 105.99480000000001
517, 105.6936
518, 105.39240000000001
519, 105.0912
520, 104.79
521, 105.0798
522, 105.3696
523, 105.6594
524, 105.9492
525, 106.239
526, 106.529
527, 106.819
528, 107.109
529, 107.399
530, 107.689
531, 107.36059999999999
532, 107.03219999999999
533, 106.7038
534, 106.3754
535, 106.047
536, 105.7186
537, 105.3902
538, 105.0618
539, 104.7334
540, 104.405
541, 104.369
542, 104.333
543, 104.297
544, 104.261
545, 104.225
546, 104.1892
547, 104.1534
548, 104.1176
549, 104.0818
550, 104.046
551, 103.6414
552, 103.2368
553, 102.8322
554, 102.4276
555, 102.023
556, 101.6184
557, 101.21379999999999
558, 100.8092
559, 100.4046
560, 100.0
561, 99.63342
562, 99.26684
563, 98.90026
564, 98.53368
565, 98.1671
566, 97.80052
567, 97.43394
568, 97.06736
569, 96.70078
570, 96.3342
571, 96.27958
572, 96.22496
573, 96.17034
574, 96.11572
575, 96.0611
576, 96.00648
577, 95.95186
578, 95.89724
579, 95.84262
580, 95.788
581, 95.07776
582, 94.36752
583, 93.65728
584, 92.94704
585, 92.2368
586, 91.52656
587, 90.81632
588, 90.10607999999999
589, 89.39583999999999
590, 88.6856
591, 88.81765999999999
592, 88.94972
593, 89.08178
594, 89.21384
595, 89.3459
596, 89.47796
597, 89.61002
598, 89.74208
599, 89.87414000000001
600, 90.0062
601, 89.96548
602, 89.92476
603, 89.88404
604, 89.84332
605, 89.8026
606, 89.7619
607, 89.7212
608, 89.68050000000001
609, 89.63980000000001
610, 89.5991
611, 89.40906000000001
612, 89.21902
613, 89.02898
614, 88.83894
615, 88.6489
616, 88.45886
617, 88.26882
618, 88.07878
619, 87.88874
620, 87.6987
621, 87.25768000000001
622, 86.81666
623, 86.37564
624, 85.93462
625, 85.4936
626, 85.0526
627, 84.6116
628, 84.17060000000001
629, 83.7296
630, 83.2886
631, 83.32966
632, 83.37072
633, 83.41178
634, 83.45284
635, 83.4939
636, 83.53496
637, 83.57602
638, 83.61708
639, 83.65814
640, 83.6992
641, 83.33196000000001
642, 82.96472
643, 82.59748
644, 82.23024
645, 81.863
646, 81.49576
647, 81.12852
648, 80.76128
649, 80.39403999999999
650, 80.0268
651, 80.04558
652, 80.06436
653, 80.08314
654, 80.10191999999999
655, 80.1207
656, 80.13948
657, 80.15826
658, 80.17704
659, 80.19582
660, 80.2146
661, 80.42092000000001
662, 80.62724
663, 80.83356
664, 81.03988
665, 81.2462
666, 81.45252
667, 81.65884
668, 81.86516
669, 82.07148
670, 82.2778
671, 81.87844
672, 81.47908
673, 81.07972000000001
674, 80.68036000000001
675, 80.281
676, 79.88164
677, 79.48228
678, 79.08292
679, 78.68356
680, 78.2842
681, 77.4279
682, 76.5716
683, 75.7153
684, 74.85900000000001
685, 74.0027
686, 73.14642
687, 72.29014000000001
688, 71.43386
689, 70.57758
690, 69.7213
691, 69.91008
692, 70.09886
693, 70.28764
694, 70.47642
695, 70.6652
696, 70.85397999999999
697, 71.04276
698, 71.23154
699, 71.42032
700, 71.6091
701, 71.88307999999999
702, 72.15706
703, 72.43104
704, 72.70502
705, 72.979
706, 73.253
707, 73.527
708, 73.801
709, 74.075
710, 74.349
711, 73.0745
712, 71.8
713, 70.52550000000001
714, 69.251
715, 67.9765
716, 66.702
717, 65.4275
718, 64.153
719, 62.8785
720, 61.604
721, 62.432159999999996
722, 63.26032
723, 64.08848
724, 64.91664
725, 65.7448
726, 66.57296
727, 67.40111999999999
728, 68.22928
729, 69.05744
730, 69.8856
731, 70.40574
732, 70.92587999999999
733, 71.44602
734, 71.96616
735, 72.4863
736, 73.00644
737, 73.52658
738, 74.04672000000001
739, 74.56686
740, 75.087
741, 73.93756
742, 72.78812
743, 71.63868
744, 70.48924
745, 69.3398
746, 68.19038
747, 67.04096
748, 65.89153999999999
749, 64.74212
750, 63.5927
751, 61.87524
752, 60.15778
753, 58.44032
754, 56.722860000000004
755, 55.0054
756, 53.28796
757, 51.57052
758, 49.85308
759, 48.13564
760, 46.4182
761, 48.45692
762, 50.49564
763, 52.53436
764, 54.573080000000004
765, 56.6118
766, 58.65052
767, 60.689240000000005
768, 62.72796
769, 64.76668000000001
770, 66.8054
771, 66.46314000000001
772, 66.12088
773, 65.77862
774, 65.43636
775, 65.0941
776, 64.75184
777, 64.40958
778, 64.06732
779, 63.72506
780, 63.3828
781, 0.0
782, 0.0
783, 0.0
784, 0.0
785, 0.0
786, 0.0
787, 0.0
788, 0.0
789, 0.0
790, 0.0
791, 0.0
792, 0.0
793, 0.0
794, 0.0
795, 0.0
796, 0.0
797, 0.0
798, 0.0
799, 0.0


==> figures/test/reduced/assets/illu_up.csv <==
300, 0.0
301, 0.0
302, 0.0
303, 0.0
304, 0.0
305, 0.0
306, 0.0
307, 0.0
308, 0.0
309, 0.0
310, 0.0
311, 0.0
312, 0.0
313, 0.0
314, 0.0
315, 0.0
316, 0.0
317, 0.0
318, 0.0
319, 0.0
320, 0.0
321, 0.0
322, 0.0
323, 0.0
324, 0.0
325, 0.0
326, 0.0
327, 0.0
328, 0.0
329, 0.0
330, 0.0
331, 0.0
332, 0.0
333, 0.0
334, 0.0
335, 0.0
336, 0.0
337, 0.0
338, 0.0
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.0
346, 0.0
347, 0.0
348, 0.0
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0
358, 0.0
359, 0.0
360, 0.0
361, 0.0
362, 0.0
363, 0.0
364, 0.0
365, 0.0
366, 0.0
367, 0.0
368, 0.0
369, 0.0
370, 0.0
371, 0.0
372, 0.0
373, 0.0
374, 0.0
375, 0.0
376, 0.0
377, 0.0
378, 0.0
379, 0.0
380, 0.0
381, 0.0
382, 0.0
383, 0.0
384, 0.0
385, 0.0
386, 0.0
387, 0.0
388, 0.0
389, 0.0
390, 1.3590532912493356
391, 1.6345740949032717
392, 1.9652258481573308
393, 2.360918584707889
394, 2.832901613627499
395, 3.3937914613695526
396, 4.057545240330155
397, 4.839360132266606
398, 5.755469972922109
399, 6.82282370217707
400, 8.058612219896558
401, 9.480022540132403
402, 11.10504446199804
403, 12.951492326746049
404, 15.036002498401764
405, 17.37332733186675
406, 19.97483708950134
407, 22.84528692109062
408, 25.982166487591773
409, 29.374599873502518
410, 33.00193296644645
411, 36.8368246519745
412, 40.860979805083495
413, 45.058649110806606
414, 49.41388920897863
415, 53.9112546241968
416, 58.528492102845334
417, 63.2079216212343
418, 67.87205463202
419, 72.43110428310858
420, 76.78441508091313
421, 80.84888008950162
422, 84.6491035679039
423, 88.25770746009553
424, 91.76949472704271
425, 95.3001695628231
426, 98.94966601444406
427, 102.68345833528863
428, 106.42273427442298
429, 110.07745637008708
430, 113.54689323031741
431, 116.75133247957079
432, 119.73173333259473
433, 122.5696156216536
434, 125.35631494368995
435, 128.1925381823632
436, 131.14199869442785
437, 134.08441487962102
438, 136.84057743922136
439, 139.2180000006539
440, 141.01441369095258
441, 142.08380348685674
442, 142.5227233422146
443, 142.49762361170886
444, 142.1804995925708
445, 141.74445933586483
446, 141.3103225674419
447, 140.7962330054906
448, 140.07177385432047
449, 139.0104004247294
450, 137.49211601704897
451, 135.4552944873817
452, 133.03697318861114
453, 130.41622485551585
454, 127.7606563701703
455, 125.22496859577701
456, 122.92956209284316
457, 120.89980722132613
458, 119.13905070161758
459, 117.65181792277063
460, 116.44381796608475
461, 115.49834403407735
462, 114.70556009821445
463, 113.93638944192371
464, 113.06615000027735
465, 111.97519945744568
466, 110.57022276744159
467, 108.84404043945037
468, 106.81298130145014
469, 104.49674675079577
470, 101.91774181292499
471, 99.1074003626705
472, 96.12239221243414
473, 93.02278121898081
474, 89.86435883250806
475, 86.69826053927333
476, 83.57134645739953
477, 80.5286633962674
478, 77.60861617285522
479, 74.84215241810429
480, 72.25335848673629
481, 69.852756261839
482, 67.61891442630517
483, 65.52656606838528
484, 63.554357730423874
485, 61.684449330434504
486, 59.912373998940474
487, 58.27427456946376
488, 56.81071901685246
489, 55.55684844898037
490, 54.54383574264628
491, 53.79055237689082
492, 53.276443782441376
493, 52.9742172100538
494, 52.85936871226415
495, 52.909251619133286
496, 53.103167765166596
497, 53.42475530185314
498, 53.86098970676
499, 54.401386350982584
500, 55.037689581343784
501, 55.76466043889876
502, 56.58196950476918
503, 57.49010372250777
504, 58.489033338667575
505, 59.57814447759954
506, 60.759183198671494
507, 62.04391630561857
508, 63.44200175056747
509, 64.95806987261118
510, 66.5923570331035
511, 68.33852983518535
512, 70.17737902324805
513, 72.08874645267841
514, 74.05442583617572
515, 76.05768085335767
516, 78.08234682175356
517, 80.10969635085978
518, 82.1177816360055
519, 84.08182190649477
520, 85.97453043590214
521, 87.77346046100625
522, 89.48430070073225
523, 91.12240959309167
524, 92.70590762995505
525, 94.25550335096274
526, 95.78813659262286
527, 97.29764521571752
528, 98.77129405410929
529, 100.19568426751027
530, 101.55684817881993
531, 102.84667003234468
532, 104.08251854440293
533, 105.28974571290982
534, 106.49548872093597
535, 107.72856594256216
536, 109.00904216749726
537, 110.31605285915795
538, 111.61692368221365
539, 112.87729223466854
540, 114.06125985106502
541, 115.13752862133308
542, 116.09816504701115
543, 116.94159017989459
544, 117.66676517132686
545, 118.27312682886493
546, 118.76724869189277
547, 119.1828853695539
548, 119.56131689241545
549, 119.94447323469727
550, 120.37496866154441
551, 120.88245157066325
552, 121.44247016922289
553, 122.01640015649009
554, 122.56495468847108
555, 123.04814874470206
556, 123.43630556734381
557, 123.74302380920786
558, 123.9931055059114
559, 124.2116821992473
560, 124.42405592394005
561, 124.64903524892699
562, 124.87887274006079
563, 125.09913594708155
564, 125.29535543261876
565, 125.45303627382265
566, 125.56013415491489
567, 125.6142637819817
568, 125.61543105037978
569, 125.56374606426785
570, 125.45927890314294
571, 125.29924629100961
572, 125.06929142121716
573, 124.7523828582274
574, 124.33187916649999
575, 123.791630639776
576, 123.1278782003826
577, 122.38406258269579
578, 121.61446371222453
579, 120.87209312550966
580, 120.2087427759798
581, 119.65831331296005
582, 119.18713149359448
583, 118.74535994556591
584, 118.28390539509974
585, 117.75424936378116
586, 117.1185484948067
587, 116.3789696967373
588, 115.54760321030116
589, 114.63665552426846
590, 113.65825564980827
591, 112.62250323259529
592, 111.53187879616324
593, 110.38701814727744
594, 109.18859061323269
595, 107.93738250937615
596, 106.63539646218513
597, 105.28924783198917
598, 103.90648954488452
599, 102.49446574174124
600, 101.0603047090616
601, 99.60801037690875
602, 98.13026525744394
603, 96.61749041666599
604, 95.06075889799209
605, 93.45181945532539
606, 91.78602042311604
607, 90.07028336791919
608, 88.31402379395723
609, 86.5263318951538
610, 84.71583502601305
611, 82.88933896194132
612, 81.04820285682678
613, 79.19255765845031
614, 77.32270058793625
615, 75.43926213835238
616, 73.5442165512248
617, 71.64938809954842
618, 69.76547022252898
619, 67.90286686679445
620, 66.07102285291602
621, 64.27321047331873
622, 62.49205236569549
623, 60.70717046737394
624, 58.900551182759784
625, 57.0566973568945
626, 55.168414345836574
627, 53.25273037288381
628, 51.33078530516069
629, 49.421434965940264
630, 47.54138776483391
631, 45.7033955723168
632, 43.91176010528753
633, 42.16852549663117
634, 40.475314872192826
635, 38.83342517776134
636, 37.24394011620017
637, 35.70822515929375
638, 34.227362445687405
639, 32.80208778845113
640, 31.432765154851214
641, 30.117277141301813
642, 28.845221209241092
643, 27.60565252624472
644, 26.389324954757598
645, 25.188657546528894
646, 23.99983279503737
647, 22.82873400277206
648, 21.682555194462076
649, 20.567379763678613
650, 19.488260948112107
651, 18.448883541384465
652, 17.45091304510389
653, 16.495170075917436
654, 15.582090227609267
655, 14.71177289373807
656, 13.883750279998598
657, 13.096447067385586
658, 12.348094968804865
659, 11.636998578831918
660, 10.961534956227183
661, 10.320184832796507
662, 9.711625405002764
663, 9.134587676005413
664, 8.587811416679553
665, 8.07006236190831
666, 7.5800912423461195
667, 7.116568574702729
668, 6.678198119920362
669, 6.26375023177733
670, 5.872052374189662
671, 5.501988620175643
672, 5.152490904960507
673, 4.822542345302518
674, 4.51117427519062
675, 4.217463385913316
676, 3.940562105154799
677, 3.679773811535019
678, 3.434431344250122
679, 3.203861634711858
680, 2.9873946778003955
681, 2.7842766844724256
682, 2.5934731629142904
683, 2.4139909026623942
684, 2.244962577880624
685, 2.085629723374721
686, 1.935530896133742
687, 1.7949685042696888
688, 1.6642262044451268
689, 1.5433730529249283
690, 1.4323091081614527
691, 1.3306346403995948
692, 1.2372690176616779
693, 1.1511290115692097
694, 1.0712972706701893
695, 0.9969958528740351
696, 0.9276245059559411
697, 0.862880036417803
698, 0.8025249643044636
699, 0.7463236962838365
700, 0.6940437390356385
701, 0.6454337642932342
702, 0.6001651432807229
703, 0.5579261991890255
704, 0.5184445173766191
705, 0.4814819822114284
706, 0.4468524920419658
707, 0.4144715375248604
708, 0.38426700363837163
709, 0.3561563683897958
710, 0.3300495977285285
711, 0.30584992994511606
712, 0.28345331464263734
713, 0.26275488623428467
714, 0.2436507373196962
715, 0.2260393256942987
716, 0.20981287154551284
717, 0.19483407706693914
718, 0.18097374780902484
719, 0.1681191100102456
720, 0.15617204635391993
721, 0.14505333161358802
722, 0.13471836366487167
723, 0.12512891394223036
724, 0.11624584475081176
725, 0.10802966064141371
726, 0.10043751877453827
727, 0.09341456714285672
728, 0.08690839904575079
729, 0.08087237177619441
730, 0.07526494930233751
731, 0.07004925892342247
732, 0.06519324914125528
733, 0.06066821490832706
734, 0.056448281637638195
735, 0.052510061800054166
736, 0.048834871852926225
737, 0.04541457582140117
738, 0.042241760389154684
739, 0.0393074099388932
740, 0.036601291810254205
741, 0.034109545698524577
742, 0.03180797154736102
743, 0.02967314498272711
744, 0.027685068504498266
745, 0.025826703613810762
746, 0.024085225588591865
747, 0.022455739848778116
748, 0.0209346401995028
749, 0.01951784239638718
750, 0.018200901361618498
751, 0.016978608547310176
752, 0.015843870345643607
753, 0.014789686801676255
754, 0.013809687670690962
755, 0.012898061284810587
756, 0.012049425281378444
757, 0.011258562710226249
758, 0.010520698477778097
759, 0.009831537079511826
760, 0.009187217221839343
761, 0.008584524569741063
762, 0.008021542776078888
763, 0.007496567902210498
764, 0.0070078280335374755
765, 0.006553517097913986
766, 0.006131493475220851
767, 0.005738523671914634
768, 0.005371486922300913
769, 0.005027685878941612
770, 0.004704780145010344
771, 0.0044010682191063565
772, 0.004116224239491917
773, 0.0038500655557456775
774, 0.0036022300192492924
775, 0.003372209310970768
776, 0.003159165168985889
777, 0.002961372841805379
778, 0.0027771156306727685
779, 0.002604906994705899
780, 0.0024434576249829486
781, 0.0022917525065326173
782, 0.0021492835238601377
783, 0.0020156457126603456
784, 0.0018904277885641815
785, 0.00177322376958039
786, 0.001663593218672068
787, 0.0015609913133497366
788, 0.0014648875412979346
789, 0.0013748002754611784
790, 0.0012902902504428326
791, 0.0012109782388508368
792, 0.0011365967495353497
793, 0.001066904161339581
794, 0.0010016617782901268
795, 0.0009406354083116866
796, 0.0008835859561910077
797, 0.0008302445295214586
798, 0.0007803520004238654
799, 0.0007336683838737672


==> figures/test/reduced/data/ciexyz06_2deg.csv <==
390,3.769647E-03,4.146161E-04,1.847260E-02
391,4.532416E-03,5.028333E-04,2.221101E-02
392,5.446553E-03,6.084991E-04,2.669819E-02
393,6.538868E-03,7.344436E-04,3.206937E-02
394,7.839699E-03,8.837389E-04,3.847832E-02
395,9.382967E-03,1.059646E-03,4.609784E-02
396,1.120608E-02,1.265532E-03,5.511953E-02
397,1.334965E-02,1.504753E-03,6.575257E-02
398,1.585690E-02,1.780493E-03,7.822113E-02
399,1.877286E-02,2.095572E-03,9.276013E-02
400,2.214302E-02,2.452194E-03,1.096090E-01
401,2.601285E-02,2.852216E-03,1.290077E-01
402,3.043036E-02,3.299115E-03,1.512047E-01
403,3.544325E-02,3.797466E-03,1.764441E-01
404,4.109640E-02,4.352768E-03,2.049517E-01
405,4.742986E-02,4.971717E-03,2.369246E-01
406,5.447394E-02,5.661014E-03,2.725123E-01
407,6.223612E-02,6.421615E-03,3.117820E-01
408,7.070048E-02,7.250312E-03,3.547064E-01
409,7.982513E-02,8.140173E-03,4.011473E-01
410,8.953803E-02,9.079860E-03,4.508369E-01
411,9.974848E-02,1.005608E-02,5.034164E-01
412,1.104019E-01,1.106456E-02,5.586361E-01
413,1.214566E-01,1.210522E-02,6.162734E-01
414,1.328741E-01,1.318014E-02,6.760982E-01
415,1.446214E-01,1.429377E-02,7.378822E-01
416,1.566468E-01,1.545004E-02,8.013019E-01
417,1.687901E-01,1.664093E-02,8.655573E-01
418,1.808328E-01,1.785302E-02,9.295791E-01
419,1.925216E-01,1.907018E-02,9.921293E-01
420,2.035729E-01,2.027369E-02,1.051821E+00
421,2.137531E-01,2.144805E-02,1.107509E+00
422,2.231348E-01,2.260041E-02,1.159527E+00
423,2.319245E-01,2.374789E-02,1.208869E+00
424,2.403892E-01,2.491247E-02,1.256834E+00
425,2.488523E-01,2.612106E-02,1.305008E+00
426,2.575896E-01,2.739923E-02,1.354758E+00
427,2.664991E-01,2.874993E-02,1.405594E+00
428,2.753532E-01,3.016909E-02,1.456414E+00
429,2.838921E-01,3.165145E-02,1.505960E+00
430,2.918246E-01,3.319038E-02,1.552826E+00
431,2.989200E-01,3.477912E-02,1.595902E+00
432,3.052993E-01,3.641495E-02,1.635768E+00
433,3.112031E-01,3.809569E-02,1.673573E+00
434,3.169047E-01,3.981843E-02,1.710604E+00
435,3.227087E-01,4.157940E-02,1.748280E+00
436,3.288194E-01,4.337098E-02,1.787504E+00
437,3.349242E-01,4.517180E-02,1.826609E+00
438,3.405452E-01,4.695420E-02,1.863108E+00
439,3.451688E-01,4.868718E-02,1.894332E+00
440,3.482554E-01,5.033657E-02,1.917479E+00
441,3.494153E-01,5.187611E-02,1.930529E+00
442,3.489075E-01,5.332218E-02,1.934819E+00
443,3.471746E-01,5.470603E-02,1.932650E+00
444,3.446705E-01,5.606335E-02,1.926395E+00
445,3.418483E-01,5.743393E-02,1.918437E+00
446,3.390240E-01,5.885107E-02,1.910430E+00
447,3.359926E-01,6.030809E-02,1.901224E+00
448,3.324276E-01,6.178644E-02,1.889000E+00
449,3.280157E-01,6.326570E-02,1.871996E+00
450,3.224637E-01,6.472352E-02,1.848545E+00
451,3.156225E-01,6.614749E-02,1.817792E+00
452,3.078201E-01,6.757256E-02,1.781627E+00
453,2.994771E-01,6.904928E-02,1.742514E+00
454,2.909776E-01,7.063280E-02,1.702749E+00
455,2.826646E-01,7.238339E-02,1.664439E+00
456,2.747962E-01,7.435960E-02,1.629207E+00
457,2.674312E-01,7.659383E-02,1.597360E+00
458,2.605847E-01,7.911436E-02,1.568896E+00
459,2.542749E-01,8.195345E-02,1.543823E+00
460,2.485254E-01,8.514816E-02,1.522157E+00
461,2.433039E-01,8.872657E-02,1.503611E+00
462,2.383414E-01,9.266008E-02,1.486673E+00
463,2.333253E-01,9.689723E-02,1.469595E+00
464,2.279619E-01,1.013746E-01,1.450709E+00
465,2.219781E-01,1.060145E-01,1.428440E+00
466,2.151735E-01,1.107377E-01,1.401587E+00
467,2.075619E-01,1.155111E-01,1.370094E+00
468,1.992183E-01,1.203122E-01,1.334220E+00
469,1.902290E-01,1.251161E-01,1.294275E+00
470,1.806905E-01,1.298957E-01,1.250610E+00
471,1.707154E-01,1.346299E-01,1.203696E+00
472,1.604471E-01,1.393309E-01,1.154316E+00
473,1.500244E-01,1.440235E-01,1.103284E+00
474,1.395705E-01,1.487372E-01,1.051347E+00
475,1.291920E-01,1.535066E-01,9.991789E-01
476,1.189859E-01,1.583644E-01,9.473958E-01
477,1.090615E-01,1.633199E-01,8.966222E-01
478,9.951424E-02,1.683761E-01,8.473981E-01
479,9.041850E-02,1.735365E-01,8.001576E-01
480,8.182895E-02,1.788048E-01,7.552379E-01
481,7.376817E-02,1.841819E-01,7.127879E-01
482,6.619477E-02,1.896559E-01,6.725198E-01
483,5.906380E-02,1.952101E-01,6.340976E-01
484,5.234242E-02,2.008259E-01,5.972433E-01
485,4.600865E-02,2.064828E-01,5.617313E-01
486,4.006154E-02,2.121826E-01,5.274921E-01
487,3.454373E-02,2.180279E-01,4.948809E-01
488,2.949091E-02,2.241586E-01,4.642586E-01
489,2.492140E-02,2.307302E-01,4.358841E-01
490,2.083981E-02,2.379160E-01,4.099313E-01
491,1.723591E-02,2.458706E-01,3.864261E-01
492,1.407924E-02,2.546023E-01,3.650566E-01
493,1.134516E-02,2.640760E-01,3.454812E-01
494,9.019658E-03,2.742490E-01,3.274095E-01
495,7.097731E-03,2.850680E-01,3.105939E-01
496,5.571145E-03,2.964837E-01,2.948102E-01
497,4.394566E-03,3.085010E-01,2.798194E-01
498,3.516303E-03,3.211393E-01,2.654100E-01
499,2.887638E-03,3.344175E-01,2.514084E-01
500,2.461588E-03,3.483536E-01,2.376753E-01
501,2.206348E-03,3.629601E-01,2.241211E-01
502,2.149559E-03,3.782275E-01,2.107484E-01
503,2.337091E-03,3.941359E-01,1.975839E-01
504,2.818931E-03,4.106582E-01,1.846574E-01
505,3.649178E-03,4.277595E-01,1.720018E-01
506,4.891359E-03,4.453993E-01,1.596918E-01
507,6.629364E-03,4.635396E-01,1.479415E-01
508,8.942902E-03,4.821376E-01,1.369428E-01
509,1.190224E-02,5.011430E-01,1.268279E-01
510,1.556989E-02,5.204972E-01,1.176796E-01
511,1.997668E-02,5.401387E-01,1.094970E-01
512,2.504698E-02,5.600208E-01,1.020943E-01
513,3.067530E-02,5.800972E-01,9.527993E-02
514,3.674999E-02,6.003172E-01,8.890075E-02
515,4.315171E-02,6.206256E-01,8.283548E-02
516,4.978584E-02,6.409398E-01,7.700982E-02
517,5.668554E-02,6.610772E-01,7.144001E-02
518,6.391651E-02,6.808134E-01,6.615436E-02
519,7.154352E-02,6.999044E-01,6.117199E-02
520,7.962917E-02,7.180890E-01,5.650407E-02
521,8.821473E-02,7.351593E-01,5.215121E-02
522,9.726978E-02,7.511821E-01,4.809566E-02
523,1.067504E-01,7.663143E-01,4.431720E-02
524,1.166192E-01,7.807352E-01,4.079734E-02
525,1.268468E-01,7.946448E-01,3.751912E-02
526,1.374060E-01,8.082074E-01,3.446846E-02
527,1.482471E-01,8.213817E-01,3.163764E-02
528,1.593076E-01,8.340701E-01,2.901901E-02
529,1.705181E-01,8.461711E-01,2.660364E-02
530,1.818026E-01,8.575799E-01,2.438164E-02
531,1.931090E-01,8.682408E-01,2.234097E-02
532,2.045085E-01,8.783061E-01,2.046415E-02
533,2.161166E-01,8.879907E-01,1.873456E-02
534,2.280650E-01,8.975211E-01,1.713788E-02
535,2.405015E-01,9.071347E-01,1.566174E-02
536,2.535441E-01,9.169947E-01,1.429644E-02
537,2.671300E-01,9.269295E-01,1.303702E-02
538,2.811351E-01,9.366731E-01,1.187897E-02
539,2.954164E-01,9.459482E-01,1.081725E-02
540,3.098117E-01,9.544675E-01,9.846470E-03
541,3.241678E-01,9.619834E-01,8.960687E-03
542,3.384319E-01,9.684390E-01,8.152811E-03
543,3.525786E-01,9.738289E-01,7.416025E-03
544,3.665839E-01,9.781519E-01,6.744115E-03
545,3.804244E-01,9.814106E-01,6.131421E-03
546,3.940988E-01,9.836669E-01,5.572778E-03
547,4.076972E-01,9.852081E-01,5.063463E-03
548,4.213484E-01,9.863813E-01,4.599169E-03
549,4.352003E-01,9.875357E-01,4.175971E-03
550,4.494206E-01,9.890228E-01,3.790291E-03
551,4.641616E-01,9.910811E-01,3.438952E-03
552,4.794395E-01,9.934913E-01,3.119341E-03
553,4.952180E-01,9.959172E-01,2.829038E-03
554,5.114395E-01,9.980205E-01,2.565722E-03
555,5.280233E-01,9.994608E-01,2.327186E-03
556,5.448696E-01,9.999930E-01,2.111280E-03
557,5.618898E-01,9.997557E-01,1.915766E-03
558,5.790137E-01,9.989839E-01,1.738589E-03
559,5.961882E-01,9.979123E-01,1.577920E-03
560,6.133784E-01,9.967737E-01,1.432128E-03
561,6.305897E-01,9.957356E-01,1.299781E-03
562,6.479223E-01,9.947115E-01,1.179667E-03
563,6.654866E-01,9.935534E-01,1.070694E-03
564,6.833782E-01,9.921156E-01,9.718623E-04
565,7.016774E-01,9.902549E-01,8.822531E-04
566,7.204110E-01,9.878596E-01,8.010231E-04
567,7.394495E-01,9.849324E-01,7.273884E-04
568,7.586285E-01,9.815036E-01,6.606347E-04
569,7.777885E-01,9.776035E-01,6.001146E-04
570,7.967750E-01,9.732611E-01,5.452416E-04
571,8.154530E-01,9.684764E-01,4.954847E-04
572,8.337389E-01,9.631369E-01,4.503642E-04
573,8.515493E-01,9.571062E-01,4.094455E-04
574,8.687862E-01,9.502540E-01,3.723345E-04
575,8.853376E-01,9.424569E-01,3.386739E-04
576,9.011588E-01,9.336897E-01,3.081396E-04
577,9.165278E-01,9.242893E-01,2.804370E-04
578,9.318245E-01,9.146707E-01,2.552996E-04
579,9.474524E-01,9.052333E-01,2.324859E-04
580,9.638388E-01,8.963613E-01,2.117772E-04
581,9.812596E-01,8.883069E-01,1.929758E-04
582,9.992953E-01,8.808462E-01,1.759024E-04
583,1.017343E+00,8.736445E-01,1.603947E-04
584,1.034790E+00,8.663755E-01,1.463059E-04
585,1.051011E+00,8.587203E-01,1.335031E-04
586,1.065522E+00,8.504295E-01,1.218660E-04
587,1.078421E+00,8.415047E-01,1.112857E-04
588,1.089944E+00,8.320109E-01,1.016634E-04
589,1.100320E+00,8.220154E-01,9.291003E-05
590,1.109767E+00,8.115868E-01,8.494468E-05
591,1.118438E+00,8.007874E-01,7.769425E-05
592,1.126266E+00,7.896515E-01,7.109247E-05
593,1.133138E+00,7.782053E-01,6.507936E-05
594,1.138952E+00,7.664733E-01,5.960061E-05
595,1.143620E+00,7.544785E-01,5.460706E-05
596,1.147095E+00,7.422473E-01,5.005417E-05
597,1.149464E+00,7.298229E-01,4.590157E-05
598,1.150838E+00,7.172525E-01,4.211268E-05
599,1.151326E+00,7.045818E-01,3.865437E-05
600,1.151033E+00,6.918553E-01,3.549661E-05
601,1.150002E+00,6.791009E-01,3.261220E-05
602,1.148061E+00,6.662846E-01,2.997643E-05
603,1.144998E+00,6.533595E-01,2.756693E-05
604,1.140622E+00,6.402807E-01,2.536339E-05
605,1.134757E+00,6.270066E-01,2.334738E-05
606,1.127298E+00,6.135148E-01,2.150221E-05
607,1.118342E+00,5.998494E-01,1.981268E-05
608,1.108033E+00,5.860682E-01,1.826500E-05
609,1.096515E+00,5.722261E-01,1.684667E-05
610,1.083928E+00,5.583746E-01,1.554631E-05
611,1.070387E+00,5.445535E-01,1.435360E-05
612,1.055934E+00,5.307673E-01,1.325915E-05
613,1.040592E+00,5.170130E-01,1.225443E-05
614,1.024385E+00,5.032889E-01,1.133169E-05
615,1.007344E+00,4.895950E-01,1.048387E-05
616,9.895268E-01,4.759442E-01,0.000000E+00
617,9.711213E-01,4.623958E-01,0.000000E+00
618,9.523257E-01,4.490154E-01,0.000000E+00
619,9.333248E-01,4.358622E-01,0.000000E+00
620,9.142877E-01,4.229897E-01,0.000000E+00
621,8.952798E-01,4.104152E-01,0.000000E+00
622,8.760157E-01,3.980356E-01,0.000000E+00
623,8.561607E-01,3.857300E-01,0.000000E+00
624,8.354235E-01,3.733907E-01,0.000000E+00
625,8.135565E-01,3.609245E-01,0.000000E+00
626,7.904565E-01,3.482860E-01,0.000000E+00
627,7.664364E-01,3.355702E-01,0.000000E+00
628,7.418777E-01,3.228963E-01,0.000000E+00
629,7.171219E-01,3.103704E-01,0.000000E+00
630,6.924717E-01,2.980865E-01,0.000000E+00
631,6.681600E-01,2.861160E-01,0.000000E+00
632,6.442697E-01,2.744822E-01,0.000000E+00
633,6.208450E-01,2.631953E-01,0.000000E+00
634,5.979243E-01,2.522628E-01,0.000000E+00
635,5.755410E-01,2.416902E-01,0.000000E+00
636,5.537296E-01,2.314809E-01,0.000000E+00
637,5.325412E-01,2.216378E-01,0.000000E+00
638,5.120218E-01,2.121622E-01,0.000000E+00
639,4.922070E-01,2.030542E-01,0.000000E+00
640,4.731224E-01,1.943124E-01,0.000000E+00
641,4.547417E-01,1.859227E-01,0.000000E+00
642,4.368719E-01,1.778274E-01,0.000000E+00
643,4.193121E-01,1.699654E-01,0.000000E+00
644,4.018980E-01,1.622841E-01,0.000000E+00
645,3.844986E-01,1.547397E-01,0.000000E+00
646,3.670592E-01,1.473081E-01,0.000000E+00
647,3.497167E-01,1.400169E-01,0.000000E+00
648,3.326305E-01,1.329013E-01,0.000000E+00
649,3.159341E-01,1.259913E-01,0.000000E+00
650,2.997374E-01,1.193120E-01,0.000000E+00
651,2.841189E-01,1.128820E-01,0.000000E+00
652,2.691053E-01,1.067113E-01,0.000000E+00
653,2.547077E-01,1.008052E-01,0.000000E+00
654,2.409319E-01,9.516653E-02,0.000000E+00
655,2.277792E-01,8.979594E-02,0.000000E+00
656,2.152431E-01,8.469044E-02,0.000000E+00
657,2.033010E-01,7.984009E-02,0.000000E+00
658,1.919276E-01,7.523372E-02,0.000000E+00
659,1.810987E-01,7.086061E-02,0.000000E+00
660,1.707914E-01,6.671045E-02,0.000000E+00
661,1.609842E-01,6.277360E-02,0.000000E+00
662,1.516577E-01,5.904179E-02,0.000000E+00
663,1.427936E-01,5.550703E-02,0.000000E+00
664,1.343737E-01,5.216139E-02,0.000000E+00
665,1.263808E-01,4.899699E-02,0.000000E+00
666,1.187979E-01,4.600578E-02,0.000000E+00
667,1.116088E-01,4.317885E-02,0.000000E+00
668,1.047975E-01,4.050755E-02,0.000000E+00
669,9.834835E-02,3.798376E-02,0.000000E+00
670,9.224597E-02,3.559982E-02,0.000000E+00
671,8.647506E-02,3.334856E-02,0.000000E+00
672,8.101986E-02,3.122332E-02,0.000000E+00
673,7.586514E-02,2.921780E-02,0.000000E+00
674,7.099633E-02,2.732601E-02,0.000000E+00
675,6.639960E-02,2.554223E-02,0.000000E+00
676,6.206225E-02,2.386121E-02,0.000000E+00
677,5.797409E-02,2.227859E-02,0.000000E+00
678,5.412533E-02,2.079020E-02,0.000000E+00
679,5.050600E-02,1.939185E-02,0.000000E+00
680,4.710606E-02,1.807939E-02,0.000000E+00
681,4.391411E-02,1.684817E-02,0.000000E+00
682,4.091411E-02,1.569188E-02,0.000000E+00
683,3.809067E-02,1.460446E-02,0.000000E+00
684,3.543034E-02,1.358062E-02,0.000000E+00
685,3.292138E-02,1.261573E-02,0.000000E+00
686,3.055672E-02,1.170696E-02,0.000000E+00
687,2.834146E-02,1.085608E-02,0.000000E+00
688,2.628033E-02,1.006476E-02,0.000000E+00
689,2.437465E-02,9.333376E-03,0.000000E+00
690,2.262306E-02,8.661284E-03,0.000000E+00
691,2.101935E-02,8.046048E-03,0.000000E+00
692,1.954647E-02,7.481130E-03,0.000000E+00
693,1.818727E-02,6.959987E-03,0.000000E+00
694,1.692727E-02,6.477070E-03,0.000000E+00
695,1.575417E-02,6.027677E-03,0.000000E+00
696,1.465854E-02,5.608169E-03,0.000000E+00
697,1.363571E-02,5.216691E-03,0.000000E+00
698,1.268205E-02,4.851785E-03,0.000000E+00
699,1.179394E-02,4.512008E-03,0.000000E+00
700,1.096778E-02,4.195941E-03,0.000000E+00
701,1.019964E-02,3.902057E-03,0.000000E+00
702,9.484317E-03,3.628371E-03,0.000000E+00
703,8.816851E-03,3.373005E-03,0.000000E+00
704,8.192921E-03,3.134315E-03,0.000000E+00
705,7.608750E-03,2.910864E-03,0.000000E+00
706,7.061391E-03,2.701528E-03,0.000000E+00
707,6.549509E-03,2.505796E-03,0.000000E+00
708,6.071970E-03,2.323231E-03,0.000000E+00
709,5.627476E-03,2.153333E-03,0.000000E+00
710,5.214608E-03,1.995557E-03,0.000000E+00
711,4.831848E-03,1.849316E-03,0.000000E+00
712,4.477579E-03,1.713976E-03,0.000000E+00
713,4.150166E-03,1.588899E-03,0.000000E+00
714,3.847988E-03,1.473453E-03,0.000000E+00
715,3.569452E-03,1.367022E-03,0.000000E+00
716,3.312857E-03,1.268954E-03,0.000000E+00
717,3.076022E-03,1.178421E-03,0.000000E+00
718,2.856894E-03,1.094644E-03,0.000000E+00
719,2.653681E-03,1.016943E-03,0.000000E+00
720,2.464821E-03,9.447269E-04,0.000000E+00
721,2.289060E-03,8.775171E-04,0.000000E+00
722,2.125694E-03,8.150438E-04,0.000000E+00
723,1.974121E-03,7.570755E-04,0.000000E+00
724,1.833723E-03,7.033755E-04,0.000000E+00
725,1.703876E-03,6.537050E-04,0.000000E+00
726,1.583904E-03,6.078048E-04,0.000000E+00
727,1.472939E-03,5.653435E-04,0.000000E+00
728,1.370151E-03,5.260046E-04,0.000000E+00
729,1.274803E-03,4.895061E-04,0.000000E+00
730,1.186238E-03,4.555970E-04,0.000000E+00
731,1.103871E-03,4.240548E-04,0.000000E+00
732,1.027194E-03,3.946860E-04,0.000000E+00
733,9.557493E-04,3.673178E-04,0.000000E+00
734,8.891262E-04,3.417941E-04,0.000000E+00
735,8.269535E-04,3.179738E-04,0.000000E+00
736,7.689351E-04,2.957441E-04,0.000000E+00
737,7.149425E-04,2.750558E-04,0.000000E+00
738,6.648590E-04,2.558640E-04,0.000000E+00
739,6.185421E-04,2.381142E-04,0.000000E+00
740,5.758303E-04,2.217445E-04,0.000000E+00
741,5.365046E-04,2.066711E-04,0.000000E+00
742,5.001842E-04,1.927474E-04,0.000000E+00
743,4.665005E-04,1.798315E-04,0.000000E+00
744,4.351386E-04,1.678023E-04,0.000000E+00
745,4.058303E-04,1.565566E-04,0.000000E+00
746,3.783733E-04,1.460168E-04,0.000000E+00
747,3.526892E-04,1.361535E-04,0.000000E+00
748,3.287199E-04,1.269451E-04,0.000000E+00
749,3.063998E-04,1.183671E-04,0.000000E+00
750,2.856577E-04,1.103928E-04,0.000000E+00
751,2.664108E-04,1.029908E-04,0.000000E+00
752,2.485462E-04,9.611836E-05,0.000000E+00
753,2.319529E-04,8.973323E-05,0.000000E+00
754,2.165300E-04,8.379694E-05,0.000000E+00
755,2.021853E-04,7.827442E-05,0.000000E+00
756,1.888338E-04,7.313312E-05,0.000000E+00
757,1.763935E-04,6.834142E-05,0.000000E+00
758,1.647895E-04,6.387035E-05,0.000000E+00
759,1.539542E-04,5.969389E-05,0.000000E+00
760,1.438270E-04,5.578862E-05,0.000000E+00
761,1.343572E-04,5.213509E-05,0.000000E+00
762,1.255141E-04,4.872179E-05,0.000000E+00
763,1.172706E-04,4.553845E-05,0.000000E+00
764,1.095983E-04,4.257443E-05,0.000000E+00
765,1.024685E-04,3.981884E-05,0.000000E+00
766,9.584715E-05,3.725877E-05,0.000000E+00
767,8.968316E-05,3.487467E-05,0.000000E+00
768,8.392734E-05,3.264765E-05,0.000000E+00
769,7.853708E-05,3.056140E-05,0.000000E+00
770,7.347551E-05,2.860175E-05,0.000000E+00
771,6.871576E-05,2.675841E-05,0.000000E+00
772,6.425257E-05,2.502943E-05,0.000000E+00
773,6.008292E-05,2.341373E-05,0.000000E+00
774,5.620098E-05,2.190914E-05,0.000000E+00
775,5.259870E-05,2.051259E-05,0.000000E+00
776,4.926279E-05,1.921902E-05,0.000000E+00
777,4.616623E-05,1.801796E-05,0.000000E+00
778,4.328212E-05,1.689899E-05,0.000000E+00
779,4.058715E-05,1.585309E-05,0.000000E+00
780,3.806114E-05,1.487243E-05,0.000000E+00
781,3.568818E-05,1.395085E-05,0.000000E+00
782,3.346023E-05,1.308528E-05,0.000000E+00
783,3.137090E-05,1.227327E-05,0.000000E+00
784,2.941371E-05,1.151233E-05,0.000000E+00
785,2.758222E-05,1.080001E-05,0.000000E+00
786,2.586951E-05,1.013364E-05,0.000000E+00
787,2.426701E-05,9.509919E-06,0.000000E+00
788,2.276639E-05,8.925630E-06,0.000000E+00
789,2.136009E-05,8.377852E-06,0.000000E+00
790,2.004122E-05,7.863920E-06,0.000000E+00
791,1.880380E-05,7.381539E-06,0.000000E+00
792,1.764358E-05,6.929096E-06,0.000000E+00
793,1.655671E-05,6.505136E-06,0.000000E+00
794,1.553939E-05,6.108221E-06,0.000000E+00
795,1.458792E-05,5.736935E-06,0.000000E+00
796,1.369853E-05,5.389831E-06,0.000000E+00
797,1.286705E-05,5.065269E-06,0.000000E+00
798,1.208947E-05,4.761667E-06,0.000000E+00
799,1.136207E-05,4.477561E-06,0.000000E+00
800,1.068141E-05,4.211597E-06,0.000000E+00
801,1.004411E-05,3.962457E-06,0.000000E+00
802,9.446399E-06,3.728674E-06,0.000000E+00
803,8.884754E-06,3.508881E-06,0.000000E+00
804,8.356050E-06,3.301868E-06,0.000000E+00
805,7.857521E-06,3.106561E-06,0.000000E+00
806,7.386996E-06,2.922119E-06,0.000000E+00
807,6.943576E-06,2.748208E-06,0.000000E+00
808,6.526548E-06,2.584560E-06,0.000000E+00
809,6.135087E-06,2.430867E-06,0.000000E+00
810,5.768284E-06,2.286786E-06,0.000000E+00
811,5.425069E-06,2.151905E-06,0.000000E+00
812,5.103974E-06,2.025656E-06,0.000000E+00
813,4.803525E-06,1.907464E-06,0.000000E+00
814,4.522350E-06,1.796794E-06,0.000000E+00
815,4.259166E-06,1.693147E-06,0.000000E+00
816,4.012715E-06,1.596032E-06,0.000000E+00
817,3.781597E-06,1.504903E-06,0.000000E+00
818,3.564496E-06,1.419245E-06,0.000000E+00
819,3.360236E-06,1.338600E-06,0.000000E+00
820,3.167765E-06,1.262556E-06,0.000000E+00
821,2.986206E-06,1.190771E-06,0.000000E+00
822,2.814999E-06,1.123031E-06,0.000000E+00
823,2.653663E-06,1.059151E-06,0.000000E+00
824,2.501725E-06,9.989507E-07,0.000000E+00
825,2.358723E-06,9.422514E-07,0.000000E+00
826,2.224206E-06,8.888804E-07,0.000000E+00
827,2.097737E-06,8.386690E-07,0.000000E+00
828,1.978894E-06,7.914539E-07,0.000000E+00
829,1.867268E-06,7.470770E-07,0.000000E+00
830,1.762465E-06,7.053860E-07,0.000000E+00

==> figures/test/sample/HERPIMAG/mono_hullin_3.txt <==
3.000000000000000000e+02 2.673582313972473656e+01
3.010000000000000000e+02 2.690240557518337638e+01
3.020000000000000000e+02 2.706933746911637328e+01
3.030000000000000000e+02 2.723662377350348507e+01
3.040000000000000000e+02 2.740448333701534267e+01
3.050000000000000000e+02 2.757262940320928379e+01
3.060000000000000000e+02 2.774095144233810473e+01
3.070000000000000000e+02 2.790947023595636267e+01
3.080000000000000000e+02 2.807873440175821500e+01
3.090000000000000000e+02 2.824789459429168659e+01
3.100000000000000000e+02 2.841839152177492167e+01
3.110000000000000000e+02 2.845477798558134808e+01
3.120000000000000000e+02 2.849261755204251045e+01
3.130000000000000000e+02 2.853192128832287011e+01
3.140000000000000000e+02 2.857294063621438696e+01
3.150000000000000000e+02 2.861645545394724977e+01
3.160000000000000000e+02 2.865769385246162315e+01
3.170000000000000000e+02 2.869769454609521731e+01
3.180000000000000000e+02 2.873809681765948554e+01
3.190000000000000000e+02 2.877828834579669603e+01
3.200000000000000000e+02 2.881770325375088859e+01
3.210000000000000000e+02 2.869171453556237594e+01
3.220000000000000000e+02 2.856403498233008875e+01
3.230000000000000000e+02 2.843392197485662365e+01
3.240000000000000000e+02 2.830207981659354033e+01
3.250000000000000000e+02 2.817257039149725983e+01
3.260000000000000000e+02 2.804311141924393169e+01
3.270000000000000000e+02 2.790693314386057722e+01
3.280000000000000000e+02 2.776596132431004449e+01
3.290000000000000000e+02 2.762502203828586644e+01
3.300000000000000000e+02 2.749011673123397870e+01
3.310000000000000000e+02 2.757381577306195908e+01
3.320000000000000000e+02 2.765808667759429085e+01
3.330000000000000000e+02 2.774291406381995984e+01
3.340000000000000000e+02 2.782932301098741945e+01
3.350000000000000000e+02 2.791631320355701362e+01
3.360000000000000000e+02 2.800452661675979371e+01
3.370000000000000000e+02 2.809357059706216830e+01
3.380000000000000000e+02 2.818288979893351609e+01
3.390000000000000000e+02 2.827025164002593627e+01
3.400000000000000000e+02 2.835541247528909281e+01
3.410000000000000000e+02 2.848491536615498632e+01
3.420000000000000000e+02 2.861572427895455206e+01
3.430000000000000000e+02 2.874753343671974903e+01
3.440000000000000000e+02 2.887972138443018366e+01
3.450000000000000000e+02 2.901180867926876417e+01
3.460000000000000000e+02 2.914345590438127687e+01
3.470000000000000000e+02 2.927471342319203629e+01
3.480000000000000000e+02 2.940709926438730903e+01
3.490000000000000000e+02 2.954084081645039106e+01
3.500000000000000000e+02 2.967539918254124132e+01
3.510000000000000000e+02 2.970430978154494284e+01
3.520000000000000000e+02 2.973241274726067118e+01
3.530000000000000000e+02 2.976374539851388690e+01
3.540000000000000000e+02 2.979828247227573002e+01
3.550000000000000000e+02 2.983538885121441098e+01
3.560000000000000000e+02 2.987299366985195093e+01
3.570000000000000000e+02 2.991084278142915664e+01
3.580000000000000000e+02 2.994912454912969935e+01
3.590000000000000000e+02 2.998816715734940885e+01
3.600000000000000000e+02 3.002854618017982702e+01
3.610000000000000000e+02 3.000876647775440631e+01
3.620000000000000000e+02 2.998899706868929727e+01
3.630000000000000000e+02 2.996923839299739356e+01
3.640000000000000000e+02 2.994949087924689479e+01
3.650000000000000000e+02 2.992988593654714080e+01
3.660000000000000000e+02 2.991030820235003773e+01
3.670000000000000000e+02 2.989074489928598766e+01
3.680000000000000000e+02 2.986597442111876077e+01
3.690000000000000000e+02 2.982245054628408099e+01
3.700000000000000000e+02 2.976328834437456905e+01
3.710000000000000000e+02 2.967921125480394906e+01
3.720000000000000000e+02 2.959336072400460438e+01
3.730000000000000000e+02 2.950264187978996944e+01
3.740000000000000000e+02 2.940577481640197277e+01
3.750000000000000000e+02 2.930689190271644406e+01
3.760000000000000000e+02 2.920683207965602435e+01
3.770000000000000000e+02 2.910609533245422398e+01
3.780000000000000000e+02 2.900506367891322412e+01
3.790000000000000000e+02 2.890408726740123058e+01
3.800000000000000000e+02 2.880493853677544891e+01
3.810000000000000000e+02 2.885287671758989703e+01
3.820000000000000000e+02 2.890256048158304480e+01
3.830000000000000000e+02 2.895273472400796066e+01
3.840000000000000000e+02 2.900272176172487448e+01
3.850000000000000000e+02 2.905231298639419890e+01
3.860000000000000000e+02 2.910120601718424282e+01
3.870000000000000000e+02 2.914094596713751883e+01
3.880000000000000000e+02 2.917908936906960449e+01
3.890000000000000000e+02 2.921743636880656680e+01
3.900000000000000000e+02 2.737157639540415843e+01
3.910000000000000000e+02 2.719417506709099541e+01
3.920000000000000000e+02 2.690085140846257872e+01
3.930000000000000000e+02 2.652152441718572362e+01
3.940000000000000000e+02 2.604507925515012090e+01
3.950000000000000000e+02 2.547358114217790970e+01
3.960000000000000000e+02 2.481783369997078381e+01
3.970000000000000000e+02 2.399549426570737509e+01
3.980000000000000000e+02 2.297904417205275251e+01
3.990000000000000000e+02 2.187919708722876777e+01
4.000000000000000000e+02 2.073773432340609446e+01
4.010000000000000000e+02 1.989164016800302193e+01
4.020000000000000000e+02 1.895199262730733025e+01
4.030000000000000000e+02 1.791938948617020344e+01
4.040000000000000000e+02 1.678615859650161823e+01
4.050000000000000000e+02 1.556687546427793656e+01
4.060000000000000000e+02 1.428528997902323816e+01
4.070000000000000000e+02 1.296753063128850236e+01
4.080000000000000000e+02 1.164518876174017237e+01
4.090000000000000000e+02 1.035153129768674596e+01
4.100000000000000000e+02 9.124976084446119629e+00
4.110000000000000000e+02 7.988240993748345176e+00
4.120000000000000000e+02 6.996389640271786448e+00
4.130000000000000000e+02 6.191490274656779036e+00
4.140000000000000000e+02 5.642622158242410535e+00
4.150000000000000000e+02 5.381040602395694705e+00
4.160000000000000000e+02 5.398602467070322319e+00
4.170000000000000000e+02 5.655804343707879767e+00
4.180000000000000000e+02 6.082030305276942883e+00
4.190000000000000000e+02 6.600756318629287911e+00
4.200000000000000000e+02 7.147056282883075262e+00
4.210000000000000000e+02 8.195224015032319898e+00
4.220000000000000000e+02 9.248380169348068947e+00
4.230000000000000000e+02 1.026153793768298250e+01
4.240000000000000000e+02 1.122484887017837352e+01
4.250000000000000000e+02 1.216350879451865019e+01
4.260000000000000000e+02 1.309390046060119239e+01
4.270000000000000000e+02 1.400381324770520841e+01
4.280000000000000000e+02 1.489972366818015281e+01
4.290000000000000000e+02 1.576254839934372853e+01
4.300000000000000000e+02 1.657249187288642034e+01
4.310000000000000000e+02 1.707174262397717257e+01
4.320000000000000000e+02 1.752115557525396383e+01
4.330000000000000000e+02 1.793522136368573783e+01
4.340000000000000000e+02 1.830469518177882549e+01
4.350000000000000000e+02 1.863621565852639961e+01
4.360000000000000000e+02 1.894314275617093912e+01
4.370000000000000000e+02 1.919820956308355875e+01
4.380000000000000000e+02 1.938821461175234262e+01
4.390000000000000000e+02 1.950948931549645948e+01
4.400000000000000000e+02 1.955211079401251340e+01
4.410000000000000000e+02 1.962500692298686644e+01
4.420000000000000000e+02 1.960452150178922892e+01
4.430000000000000000e+02 1.951603220950055473e+01
4.440000000000000000e+02 1.938512603273963464e+01
4.450000000000000000e+02 1.923727688830754090e+01
4.460000000000000000e+02 1.909017804830670073e+01
4.470000000000000000e+02 1.893173593210878636e+01
4.480000000000000000e+02 1.874275714778050173e+01
4.490000000000000000e+02 1.850458009069764387e+01
4.500000000000000000e+02 1.819931107302012308e+01
4.510000000000000000e+02 1.805119945038283547e+01
4.520000000000000000e+02 1.784661750242498712e+01
4.530000000000000000e+02 1.756317699163627566e+01
4.540000000000000000e+02 1.721802496260691129e+01
4.550000000000000000e+02 1.683703953305501955e+01
4.560000000000000000e+02 1.641629796283022458e+01
4.570000000000000000e+02 1.602716779562532068e+01
4.580000000000000000e+02 1.567458913525646125e+01
4.590000000000000000e+02 1.536211223631816125e+01
4.600000000000000000e+02 1.509420755100880385e+01
4.610000000000000000e+02 1.441228261974765523e+01
4.620000000000000000e+02 1.377015839745806680e+01
4.630000000000000000e+02 1.315295230645857671e+01
4.640000000000000000e+02 1.255189170072747196e+01
4.650000000000000000e+02 1.195072434155845187e+01
4.660000000000000000e+02 1.135059043675345514e+01
4.670000000000000000e+02 1.077161840068954035e+01
4.680000000000000000e+02 1.030542088477210427e+01
4.690000000000000000e+02 1.002467185721149434e+01
4.700000000000000000e+02 9.966806835071942317e+00
4.710000000000000000e+02 1.012559834607151821e+01
4.720000000000000000e+02 1.044232726528268174e+01
4.730000000000000000e+02 1.092867540999365517e+01
4.740000000000000000e+02 1.158435034659147256e+01
4.750000000000000000e+02 1.239809970941979600e+01
4.760000000000000000e+02 1.334880145763219872e+01
4.770000000000000000e+02 1.440997251669581658e+01
4.780000000000000000e+02 1.554820110028834179e+01
4.790000000000000000e+02 1.672793270747416372e+01
4.800000000000000000e+02 1.791349523168762303e+01
4.810000000000000000e+02 1.880069623860128303e+01
4.820000000000000000e+02 1.963773873399086156e+01
4.830000000000000000e+02 2.040752899913855956e+01
4.840000000000000000e+02 2.109068904251271448e+01
4.850000000000000000e+02 2.166220451119712465e+01
4.860000000000000000e+02 2.207658392229705768e+01
4.870000000000000000e+02 2.238936218673114098e+01
4.880000000000000000e+02 2.261215764110949422e+01
4.890000000000000000e+02 2.274362143831329774e+01
4.900000000000000000e+02 2.278478457707096894e+01
4.910000000000000000e+02 2.289824635737103975e+01
4.920000000000000000e+02 2.299451941217851214e+01
4.930000000000000000e+02 2.308453676817020650e+01
4.940000000000000000e+02 2.318285321283676126e+01
4.950000000000000000e+02 2.330781961181540751e+01
4.960000000000000000e+02 2.348485787220059962e+01
4.970000000000000000e+02 2.375143073181286013e+01
4.980000000000000000e+02 2.415774126573167280e+01
4.990000000000000000e+02 2.463143394352915649e+01
5.000000000000000000e+02 2.470942918061072291e+01
5.010000000000000000e+02 2.438945878199910311e+01
5.020000000000000000e+02 2.400072595299872447e+01
5.030000000000000000e+02 2.354885827656071839e+01
5.040000000000000000e+02 2.303811679603385087e+01
5.050000000000000000e+02 2.244847344379168064e+01
5.060000000000000000e+02 2.177552821455694954e+01
5.070000000000000000e+02 2.105298304570800383e+01
5.080000000000000000e+02 2.030791002193231876e+01
5.090000000000000000e+02 1.956538321873822994e+01
5.100000000000000000e+02 1.885055104501084244e+01
5.110000000000000000e+02 1.827642862230045750e+01
5.120000000000000000e+02 1.774278023238126778e+01
5.130000000000000000e+02 1.724709706904961237e+01
5.140000000000000000e+02 1.678575166408480968e+01
5.150000000000000000e+02 1.635096785873215808e+01
5.160000000000000000e+02 1.588359933045355099e+01
5.170000000000000000e+02 1.538953203811812820e+01
5.180000000000000000e+02 1.491673589861997939e+01
5.190000000000000000e+02 1.447510455745768354e+01
5.200000000000000000e+02 1.406111604166405726e+01
5.210000000000000000e+02 1.393857706298371824e+01
5.220000000000000000e+02 1.383533071704672324e+01
5.230000000000000000e+02 1.377426844415687235e+01
5.240000000000000000e+02 1.375612999524491542e+01
5.250000000000000000e+02 1.376963723326823086e+01
5.260000000000000000e+02 1.381041711738983757e+01
5.270000000000000000e+02 1.387578321700754280e+01
5.280000000000000000e+02 1.396194593015218999e+01
5.290000000000000000e+02 1.406475866598223590e+01
5.300000000000000000e+02 1.418023962209080402e+01
5.310000000000000000e+02 1.433003098973844125e+01
5.320000000000000000e+02 1.449058750149550434e+01
5.330000000000000000e+02 1.466591618970032940e+01
5.340000000000000000e+02 1.485859248143732891e+01
5.350000000000000000e+02 1.507290371098528858e+01
5.360000000000000000e+02 1.531339898945112132e+01
5.370000000000000000e+02 1.560391409433605503e+01
5.380000000000000000e+02 1.591098967132523967e+01
5.390000000000000000e+02 1.620502775019013697e+01
5.400000000000000000e+02 1.642885856288638990e+01
5.410000000000000000e+02 1.630334181407350158e+01
5.420000000000000000e+02 1.605631470857578691e+01
5.430000000000000000e+02 1.579986077639596687e+01
5.440000000000000000e+02 1.554961150739891096e+01
5.450000000000000000e+02 1.528957445903907342e+01
5.460000000000000000e+02 1.501634895364179556e+01
5.470000000000000000e+02 1.473664486950340446e+01
5.480000000000000000e+02 1.448698925539317806e+01
5.490000000000000000e+02 1.428459838993859599e+01
5.500000000000000000e+02 1.412738955985337697e+01
5.510000000000000000e+02 1.528994113488687212e+01
5.520000000000000000e+02 1.669147492279724432e+01
5.530000000000000000e+02 1.802024491251460603e+01
5.540000000000000000e+02 1.906409630391083709e+01
5.550000000000000000e+02 1.949028499002200121e+01
5.560000000000000000e+02 1.968441633140474423e+01
5.570000000000000000e+02 1.988880862877384814e+01
5.580000000000000000e+02 2.010506185161047199e+01
5.590000000000000000e+02 2.033498599022865960e+01
5.600000000000000000e+02 2.058057630661125970e+01
5.610000000000000000e+02 2.074316017123373612e+01
5.620000000000000000e+02 2.090284788158450624e+01
5.630000000000000000e+02 2.105899149960379546e+01
5.640000000000000000e+02 2.121072277778972648e+01
5.650000000000000000e+02 2.135697115155043591e+01
5.660000000000000000e+02 2.149643823642045604e+01
5.670000000000000000e+02 2.162759857351495896e+01
5.680000000000000000e+02 2.174900165510035066e+01
5.690000000000000000e+02 2.185942026948116990e+01
5.700000000000000000e+02 2.195827505384581357e+01
5.710000000000000000e+02 2.203811773457326950e+01
5.720000000000000000e+02 2.209855849662401539e+01
5.730000000000000000e+02 2.213667220034958305e+01
5.740000000000000000e+02 2.215014158165487856e+01
5.750000000000000000e+02 2.213708867144669767e+01
5.760000000000000000e+02 2.210085434809606042e+01
5.770000000000000000e+02 2.206334810338688612e+01
5.780000000000000000e+02 2.204113674708196768e+01
5.790000000000000000e+02 2.202017152742378414e+01
5.800000000000000000e+02 2.196377016499931401e+01
5.810000000000000000e+02 2.203433803811854119e+01
5.820000000000000000e+02 2.208431241748964169e+01
5.830000000000000000e+02 2.211624900467313282e+01
5.840000000000000000e+02 2.212021968363130853e+01
5.850000000000000000e+02 2.208915967421837578e+01
5.860000000000000000e+02 2.202235352682535918e+01
5.870000000000000000e+02 2.192945355519271544e+01
5.880000000000000000e+02 2.180858063661371204e+01
5.890000000000000000e+02 2.165933368642847867e+01
5.900000000000000000e+02 2.148465555716868991e+01
5.910000000000000000e+02 2.121181747552348185e+01
5.920000000000000000e+02 2.086259226254503574e+01
5.930000000000000000e+02 2.043343923629619141e+01
5.940000000000000000e+02 1.988651629386411912e+01
5.950000000000000000e+02 1.927091631609745548e+01
5.960000000000000000e+02 1.862780510618114249e+01
5.970000000000000000e+02 1.796136070434232934e+01
5.980000000000000000e+02 1.726830524410621948e+01
5.990000000000000000e+02 1.655856540605080696e+01
6.000000000000000000e+02 1.583537508745846623e+01
6.010000000000000000e+02 1.501582278336482013e+01
6.020000000000000000e+02 1.426139350404423212e+01
6.030000000000000000e+02 1.357263126031355682e+01
6.040000000000000000e+02 1.295183933389960629e+01
6.050000000000000000e+02 1.240645292092444585e+01
6.060000000000000000e+02 1.195189928112480438e+01
6.070000000000000000e+02 1.158906176346220995e+01
6.080000000000000000e+02 1.131626288044175865e+01
6.090000000000000000e+02 1.113034918750693691e+01
6.100000000000000000e+02 1.102672788486701805e+01
6.110000000000000000e+02 1.133607399538623461e+01
6.120000000000000000e+02 1.167448394943403223e+01
6.130000000000000000e+02 1.203874137786145404e+01
6.140000000000000000e+02 1.242648842927090236e+01
6.150000000000000000e+02 1.283158410755431689e+01
6.160000000000000000e+02 1.323693242238890377e+01
6.170000000000000000e+02 1.363593150767730044e+01
6.180000000000000000e+02 1.402826899267839522e+01
6.190000000000000000e+02 1.441230740197184979e+01
6.200000000000000000e+02 1.478661537904944900e+01
6.210000000000000000e+02 1.455526877467131541e+01
6.220000000000000000e+02 1.433756533999162563e+01
6.230000000000000000e+02 1.413261129913226810e+01
6.240000000000000000e+02 1.393783854303686809e+01
6.250000000000000000e+02 1.374918777075744103e+01
6.260000000000000000e+02 1.356133059018987552e+01
6.270000000000000000e+02 1.336898144763931739e+01
6.280000000000000000e+02 1.316964908292854552e+01
6.290000000000000000e+02 1.296397047647971945e+01
6.300000000000000000e+02 1.275466566123555623e+01
6.310000000000000000e+02 1.263490292762310219e+01
6.320000000000000000e+02 1.251792996973219196e+01
6.330000000000000000e+02 1.240583113634496648e+01
6.340000000000000000e+02 1.229954878985434341e+01
6.350000000000000000e+02 1.219938138622847035e+01
6.360000000000000000e+02 1.210520670544323174e+01
6.370000000000000000e+02 1.201655841231834643e+01
6.380000000000000000e+02 1.193295980670469802e+01
6.390000000000000000e+02 1.184500789637722029e+01
6.400000000000000000e+02 1.174061393446117663e+01
6.410000000000000000e+02 1.163479803355695985e+01
6.420000000000000000e+02 1.153198130409678335e+01
6.430000000000000000e+02 1.142943977144779311e+01
6.440000000000000000e+02 1.132460510062799663e+01
6.450000000000000000e+02 1.120655266137042894e+01
6.460000000000000000e+02 1.104854478005596796e+01
6.470000000000000000e+02 1.087856827441963325e+01
6.480000000000000000e+02 1.070183690187621472e+01
6.490000000000000000e+02 1.052887084293051423e+01
6.500000000000000000e+02 1.036371654471864723e+01
6.510000000000000000e+02 1.022861225707896438e+01
6.520000000000000000e+02 1.009838609297323231e+01
6.530000000000000000e+02 9.972683080921239451e+00
6.540000000000000000e+02 9.852402662920765053e+00
6.550000000000000000e+02 9.737082433858470054e+00
6.560000000000000000e+02 9.626919325513341619e+00
6.570000000000000000e+02 9.524396870968736550e+00
6.580000000000000000e+02 9.426963571640829542e+00
6.590000000000000000e+02 9.327521076465648875e+00
6.600000000000000000e+02 9.231514591734104158e+00
6.610000000000000000e+02 9.129537602418917430e+00
6.620000000000000000e+02 9.028897417915297652e+00
6.630000000000000000e+02 8.928580895269128348e+00
6.640000000000000000e+02 8.825149682078405888e+00
6.650000000000000000e+02 8.715201209073828892e+00
6.660000000000000000e+02 8.607777925540817776e+00
6.670000000000000000e+02 8.505046210036480758e+00
6.680000000000000000e+02 8.409001564771482862e+00
6.690000000000000000e+02 8.318943640125711525e+00
6.700000000000000000e+02 8.233800056195512695e+00
6.710000000000000000e+02 8.197172322304549397e+00
6.720000000000000000e+02 8.173527931389580559e+00
6.730000000000000000e+02 8.163728179359230452e+00
6.740000000000000000e+02 8.165814946736450253e+00
6.750000000000000000e+02 8.160902888600684690e+00
6.760000000000000000e+02 8.130038418497131048e+00
6.770000000000000000e+02 8.079049553129713956e+00
6.780000000000000000e+02 8.016929731155499894e+00
6.790000000000000000e+02 7.953542342363789430e+00
6.800000000000000000e+02 7.900197829009383277e+00
6.810000000000000000e+02 7.882222229505758904e+00
6.820000000000000000e+02 7.898994949800787424e+00
6.830000000000000000e+02 7.949629170378104348e+00
6.840000000000000000e+02 8.050925359868680076e+00
6.850000000000000000e+02 8.204048805936031030e+00
6.860000000000000000e+02 8.325974662376729896e+00
6.870000000000000000e+02 8.420035573009663210e+00
6.880000000000000000e+02 8.472729702544642194e+00
6.890000000000000000e+02 8.537068350220398116e+00
6.900000000000000000e+02 8.589248131479351400e+00
6.910000000000000000e+02 8.667695171254193198e+00
6.920000000000000000e+02 8.751651314747160626e+00
6.930000000000000000e+02 8.848213327507561843e+00
6.940000000000000000e+02 8.944374548757094701e+00
6.950000000000000000e+02 9.043170690756918262e+00
6.960000000000000000e+02 9.150170826038360516e+00
6.970000000000000000e+02 9.279870217194176263e+00
6.980000000000000000e+02 9.423199244395824792e+00
6.990000000000000000e+02 9.577300659534069283e+00


==> figures/test/sample/HERPIMAG/mono_hullin_4.txt <==
3.000000000000000000e+02 1.746131945953059272e+01
3.010000000000000000e+02 1.752998133809149905e+01
3.020000000000000000e+02 1.761032458469778206e+01
3.030000000000000000e+02 1.770133441856777168e+01
3.040000000000000000e+02 1.780343750917527501e+01
3.050000000000000000e+02 1.791428752668821289e+01
3.060000000000000000e+02 1.803265997507189056e+01
3.070000000000000000e+02 1.815810381099820248e+01
3.080000000000000000e+02 1.829186653688997310e+01
3.090000000000000000e+02 1.843015589286289213e+01
3.100000000000000000e+02 1.858185728983080409e+01
3.110000000000000000e+02 1.858825690826426680e+01
3.120000000000000000e+02 1.860531982809368046e+01
3.130000000000000000e+02 1.863362634063603096e+01
3.140000000000000000e+02 1.867690451013233144e+01
3.150000000000000000e+02 1.878313650984772920e+01
3.160000000000000000e+02 1.895769692260867956e+01
3.170000000000000000e+02 1.917430511037136043e+01
3.180000000000000000e+02 1.943105192598845221e+01
3.190000000000000000e+02 1.969144512248521295e+01
3.200000000000000000e+02 1.994057626136743622e+01
3.210000000000000000e+02 1.961893601719553715e+01
3.220000000000000000e+02 1.926995476199758883e+01
3.230000000000000000e+02 1.888513152623701430e+01
3.240000000000000000e+02 1.847138676042343519e+01
3.250000000000000000e+02 1.807962533760988677e+01
3.260000000000000000e+02 1.768942440118699011e+01
3.270000000000000000e+02 1.723547604907514597e+01
3.280000000000000000e+02 1.676349546470372687e+01
3.290000000000000000e+02 1.632041669829989772e+01
3.300000000000000000e+02 1.590549774985909259e+01
3.310000000000000000e+02 1.603062024430759891e+01
3.320000000000000000e+02 1.616262596925792039e+01
3.330000000000000000e+02 1.630211785807590985e+01
3.340000000000000000e+02 1.647807523041691979e+01
3.350000000000000000e+02 1.667279649263726071e+01
3.360000000000000000e+02 1.688729281475226784e+01
3.370000000000000000e+02 1.710932524329870574e+01
3.380000000000000000e+02 1.733251777645070391e+01
3.390000000000000000e+02 1.753841573309759738e+01
3.400000000000000000e+02 1.772616385204180389e+01
3.410000000000000000e+02 1.796856754154048375e+01
3.420000000000000000e+02 1.821947024487432998e+01
3.430000000000000000e+02 1.847947489655334152e+01
3.440000000000000000e+02 1.874222945171668187e+01
3.450000000000000000e+02 1.900428759083409247e+01
3.460000000000000000e+02 1.926410645290955159e+01
3.470000000000000000e+02 1.952343607484147014e+01
3.480000000000000000e+02 1.979972600887598944e+01
3.490000000000000000e+02 2.008832246252926268e+01
3.500000000000000000e+02 2.038110510004745990e+01
3.510000000000000000e+02 2.011975884842654239e+01
3.520000000000000000e+02 1.987294609455971539e+01
3.530000000000000000e+02 1.969037238061987338e+01
3.540000000000000000e+02 1.957375705688943057e+01
3.550000000000000000e+02 1.951786425913662626e+01
3.560000000000000000e+02 1.947509508118058008e+01
3.570000000000000000e+02 1.943743792807347148e+01
3.580000000000000000e+02 1.940615081034949085e+01
3.590000000000000000e+02 1.938330633755544952e+01
3.600000000000000000e+02 1.937223848042310337e+01
3.610000000000000000e+02 1.933058159209638305e+01
3.620000000000000000e+02 1.928919779477498153e+01
3.630000000000000000e+02 1.924809178924107300e+01
3.640000000000000000e+02 1.920726835692019918e+01
3.650000000000000000e+02 1.916753451786648910e+01
3.660000000000000000e+02 1.912818547485096943e+01
3.670000000000000000e+02 1.908913574506813760e+01
3.680000000000000000e+02 1.901224924608443345e+01
3.690000000000000000e+02 1.880071767065749455e+01
3.700000000000000000e+02 1.847310917497329896e+01
3.710000000000000000e+02 1.840545799613023803e+01
3.720000000000000000e+02 1.832632755886371712e+01
3.730000000000000000e+02 1.821305890717812659e+01
3.740000000000000000e+02 1.805355026149431907e+01
3.750000000000000000e+02 1.787666103468443168e+01
3.760000000000000000e+02 1.768822633369152797e+01
3.770000000000000000e+02 1.749175516468677571e+01
3.780000000000000000e+02 1.728998697611596924e+01
3.790000000000000000e+02 1.709427133489453254e+01
3.800000000000000000e+02 1.694369734390704707e+01
3.810000000000000000e+02 1.702046065591608937e+01
3.820000000000000000e+02 1.713734401243884165e+01
3.830000000000000000e+02 1.726836400390297044e+01
3.840000000000000000e+02 1.739609868685215233e+01
3.850000000000000000e+02 1.751868488201961327e+01
3.860000000000000000e+02 1.763343875178420106e+01
3.870000000000000000e+02 1.767417995384028728e+01
3.880000000000000000e+02 1.770427507652828680e+01
3.890000000000000000e+02 1.773753963907622833e+01
3.900000000000000000e+02 1.756541611915925216e+01
3.910000000000000000e+02 1.763125112948362627e+01
3.920000000000000000e+02 1.750562780505962479e+01
3.930000000000000000e+02 1.729026830444469809e+01
3.940000000000000000e+02 1.698111690504727989e+01
3.950000000000000000e+02 1.659212323364119968e+01
3.960000000000000000e+02 1.611073588159244707e+01
3.970000000000000000e+02 1.549303516083245569e+01
3.980000000000000000e+02 1.472980094846014865e+01
3.990000000000000000e+02 1.398261345238423914e+01
4.000000000000000000e+02 1.328166289182319559e+01
4.010000000000000000e+02 1.304942329355783848e+01
4.020000000000000000e+02 1.270366670991190006e+01
4.030000000000000000e+02 1.224540038955649024e+01
4.040000000000000000e+02 1.166671598051583381e+01
4.050000000000000000e+02 1.098845753378341605e+01
4.060000000000000000e+02 1.024323809328479662e+01
4.070000000000000000e+02 9.467281508203003071e+00
4.080000000000000000e+02 8.704909861666221715e+00
4.090000000000000000e+02 8.003952579285662949e+00
4.100000000000000000e+02 7.416197637158524536e+00
4.110000000000000000e+02 6.904070898918102550e+00
4.120000000000000000e+02 6.579262569342704481e+00
4.130000000000000000e+02 6.457839338826346420e+00
4.140000000000000000e+02 6.548999422916256030e+00
4.150000000000000000e+02 6.817167790470720412e+00
4.160000000000000000e+02 7.223925368607900133e+00
4.170000000000000000e+02 7.726388809293531779e+00
4.180000000000000000e+02 8.281465978329212163e+00
4.190000000000000000e+02 8.849943254051922281e+00
4.200000000000000000e+02 9.398013270499937732e+00
4.210000000000000000e+02 1.043140530137416100e+01
4.220000000000000000e+02 1.144233222911930525e+01
4.230000000000000000e+02 1.240223720937826002e+01
4.240000000000000000e+02 1.331015689686927317e+01
4.250000000000000000e+02 1.419262222261979822e+01
4.260000000000000000e+02 1.506453250501535024e+01
4.270000000000000000e+02 1.591562220680164685e+01
4.280000000000000000e+02 1.675325217125093502e+01
4.290000000000000000e+02 1.755970315376933044e+01
4.300000000000000000e+02 1.831622180839996972e+01
4.310000000000000000e+02 1.876638185759773592e+01
4.320000000000000000e+02 1.916937593771802995e+01
4.330000000000000000e+02 1.953901790354324675e+01
4.340000000000000000e+02 1.986593151992831352e+01
4.350000000000000000e+02 2.015619666762170326e+01
4.360000000000000000e+02 2.042263531632530160e+01
4.370000000000000000e+02 2.063872281643795148e+01
4.380000000000000000e+02 2.079164734307190088e+01
4.390000000000000000e+02 2.087800910054035342e+01
4.400000000000000000e+02 2.088816167276105418e+01
4.410000000000000000e+02 2.093341304172047757e+01
4.420000000000000000e+02 2.088816722555035454e+01
4.430000000000000000e+02 2.077695526259304870e+01
4.440000000000000000e+02 2.062459217371850784e+01
4.450000000000000000e+02 2.045583438106080365e+01
4.460000000000000000e+02 2.028789485581955532e+01
4.470000000000000000e+02 2.010898082748174431e+01
4.480000000000000000e+02 1.990036238251656897e+01
4.490000000000000000e+02 1.964380873934457128e+01
4.500000000000000000e+02 1.932182997808216740e+01
4.510000000000000000e+02 1.916388799841245572e+01
4.520000000000000000e+02 1.895054265796870041e+01
4.530000000000000000e+02 1.865901685547859756e+01
4.540000000000000000e+02 1.830594416291704363e+01
4.550000000000000000e+02 1.791649583899927833e+01
4.560000000000000000e+02 1.748635368948986368e+01
4.570000000000000000e+02 1.708626685075270402e+01
4.580000000000000000e+02 1.672112108683850451e+01
4.590000000000000000e+02 1.639429705136135240e+01
4.600000000000000000e+02 1.611009428880552008e+01
4.610000000000000000e+02 1.540992293709177829e+01
4.620000000000000000e+02 1.474651828894081618e+01
4.630000000000000000e+02 1.410475816129219595e+01
4.640000000000000000e+02 1.347523836096851646e+01
4.650000000000000000e+02 1.284001975337194423e+01
4.660000000000000000e+02 1.219646832740263598e+01
4.670000000000000000e+02 1.155828417143956521e+01
4.680000000000000000e+02 1.101345464505333638e+01
4.690000000000000000e+02 1.063445613168292070e+01
4.700000000000000000e+02 1.045989696882046083e+01
4.710000000000000000e+02 1.052190723666344496e+01
4.720000000000000000e+02 1.073688232507932483e+01
4.730000000000000000e+02 1.112158301055316834e+01
4.740000000000000000e+02 1.168088677963036304e+01
4.750000000000000000e+02 1.240762049476464135e+01
4.760000000000000000e+02 1.328307219468279143e+01
4.770000000000000000e+02 1.428153305981960308e+01
4.780000000000000000e+02 1.536913530844812747e+01
4.790000000000000000e+02 1.650904235229576145e+01
4.800000000000000000e+02 1.766419735217904474e+01
4.810000000000000000e+02 1.852309576664283242e+01
4.820000000000000000e+02 1.933777615802940986e+01
4.830000000000000000e+02 2.008990456454466056e+01
4.840000000000000000e+02 2.075907259360007018e+01
4.850000000000000000e+02 2.131936838309920290e+01
4.860000000000000000e+02 2.172443863237311135e+01
4.870000000000000000e+02 2.203044268727601462e+01
4.880000000000000000e+02 2.224938944733939294e+01
4.890000000000000000e+02 2.238017219808594405e+01
4.900000000000000000e+02 2.242404536907621804e+01
4.910000000000000000e+02 2.255854561405155678e+01
4.920000000000000000e+02 2.267923640626302983e+01
4.930000000000000000e+02 2.279677948995205483e+01
4.940000000000000000e+02 2.292546636328139797e+01
4.950000000000000000e+02 2.308338155607177100e+01
4.960000000000000000e+02 2.329570164932636089e+01
4.970000000000000000e+02 2.359973522603993246e+01
4.980000000000000000e+02 2.404556961231730483e+01
4.990000000000000000e+02 2.455926006865741584e+01
5.000000000000000000e+02 2.467414535463668557e+01
5.010000000000000000e+02 2.438363251525842657e+01
5.020000000000000000e+02 2.402451976719870785e+01
5.030000000000000000e+02 2.360210575109896425e+01
5.040000000000000000e+02 2.312025191993729223e+01
5.050000000000000000e+02 2.255832347720870956e+01
5.060000000000000000e+02 2.191136006422261673e+01
5.070000000000000000e+02 2.121249095440407473e+01
5.080000000000000000e+02 2.048818771899731672e+01
5.090000000000000000e+02 1.976304225330777697e+01
5.100000000000000000e+02 1.906191886304635119e+01
5.110000000000000000e+02 1.849912460431480810e+01
5.120000000000000000e+02 1.797328053941438597e+01
5.130000000000000000e+02 1.748231050142817011e+01
5.140000000000000000e+02 1.702300904263482195e+01
5.150000000000000000e+02 1.658798400083653846e+01
5.160000000000000000e+02 1.611835130803675398e+01
5.170000000000000000e+02 1.562021231876856397e+01
5.180000000000000000e+02 1.514174689033829324e+01
5.190000000000000000e+02 1.469301402380426147e+01
5.200000000000000000e+02 1.427066819394002906e+01
5.210000000000000000e+02 1.413808811486610395e+01
5.220000000000000000e+02 1.402395667534760548e+01
5.230000000000000000e+02 1.395141258777548465e+01
5.240000000000000000e+02 1.392141856041889625e+01
5.250000000000000000e+02 1.392292988908854134e+01
5.260000000000000000e+02 1.395174545918613696e+01
5.270000000000000000e+02 1.400532334078741492e+01
5.280000000000000000e+02 1.408000087231530806e+01
5.290000000000000000e+02 1.417173659607195546e+01
5.300000000000000000e+02 1.427663139038682161e+01
5.310000000000000000e+02 1.441708076913773695e+01
5.320000000000000000e+02 1.456867464739472595e+01
5.330000000000000000e+02 1.473545197154940212e+01
5.340000000000000000e+02 1.492001463253479088e+01
5.350000000000000000e+02 1.512667042429543685e+01
5.360000000000000000e+02 1.535999092212849604e+01
5.370000000000000000e+02 1.564383023575030052e+01
5.380000000000000000e+02 1.594477581439030267e+01
5.390000000000000000e+02 1.623324156447894140e+01
5.400000000000000000e+02 1.645204324915006922e+01
5.410000000000000000e+02 1.632196418597562015e+01
5.420000000000000000e+02 1.607091703521017578e+01
5.430000000000000000e+02 1.581098921691519266e+01
5.440000000000000000e+02 1.555778537294808217e+01
5.450000000000000000e+02 1.529529176717222505e+01
5.460000000000000000e+02 1.502008474144964723e+01
5.470000000000000000e+02 1.473884792903492347e+01
5.480000000000000000e+02 1.448808435815251805e+01
5.490000000000000000e+02 1.428498246498816115e+01
5.500000000000000000e+02 1.412743112378442945e+01
5.510000000000000000e+02 1.528994113488687212e+01
5.520000000000000000e+02 1.669147492279724432e+01
5.530000000000000000e+02 1.802024491251460603e+01
5.540000000000000000e+02 1.906409630391083709e+01
5.550000000000000000e+02 1.949028499002200121e+01
5.560000000000000000e+02 1.968441633140474423e+01
5.570000000000000000e+02 1.988880862877384814e+01
5.580000000000000000e+02 2.010506185161047199e+01
5.590000000000000000e+02 2.033498599022865960e+01
5.600000000000000000e+02 2.058057630661125970e+01
5.610000000000000000e+02 2.074316017123373612e+01
5.620000000000000000e+02 2.090284788158450624e+01
5.630000000000000000e+02 2.105899149960379546e+01
5.640000000000000000e+02 2.121072277778972648e+01
5.650000000000000000e+02 2.135697115155043591e+01
5.660000000000000000e+02 2.149643823642045604e+01
5.670000000000000000e+02 2.162759857351495896e+01
5.680000000000000000e+02 2.174900165510035066e+01
5.690000000000000000e+02 2.185942026948116990e+01
5.700000000000000000e+02 2.195827505384581357e+01
5.710000000000000000e+02 2.203811773457326950e+01
5.720000000000000000e+02 2.209855849662401539e+01
5.730000000000000000e+02 2.213667220034958305e+01
5.740000000000000000e+02 2.215014158165487856e+01
5.750000000000000000e+02 2.213708867144669767e+01
5.760000000000000000e+02 2.210085434809606042e+01
5.770000000000000000e+02 2.206334810338688612e+01
5.780000000000000000e+02 2.204113674708196768e+01
5.790000000000000000e+02 2.202017152742378414e+01
5.800000000000000000e+02 2.196377016499931401e+01
5.810000000000000000e+02 2.203433803811854119e+01
5.820000000000000000e+02 2.208431241748964169e+01
5.830000000000000000e+02 2.211624900467313282e+01
5.840000000000000000e+02 2.212021968363130853e+01
5.850000000000000000e+02 2.208915967421837578e+01
5.860000000000000000e+02 2.202235352682535918e+01
5.870000000000000000e+02 2.192945355519271544e+01
5.880000000000000000e+02 2.180858063661371204e+01
5.890000000000000000e+02 2.165933368642847867e+01
5.900000000000000000e+02 2.148465555716868991e+01
5.910000000000000000e+02 2.121181747552348185e+01
5.920000000000000000e+02 2.086259226254503574e+01
5.930000000000000000e+02 2.043343923629619141e+01
5.940000000000000000e+02 1.988651629386411912e+01
5.950000000000000000e+02 1.927091631609745548e+01
5.960000000000000000e+02 1.862780510618114249e+01
5.970000000000000000e+02 1.796136070434232934e+01
5.980000000000000000e+02 1.726830524410621948e+01
5.990000000000000000e+02 1.655856540605080696e+01
6.000000000000000000e+02 1.583537508745846623e+01
6.010000000000000000e+02 1.501582278336482013e+01
6.020000000000000000e+02 1.426139350404423212e+01
6.030000000000000000e+02 1.357263126031355682e+01
6.040000000000000000e+02 1.295183933389960629e+01
6.050000000000000000e+02 1.240645292092444585e+01
6.060000000000000000e+02 1.195189928112480438e+01
6.070000000000000000e+02 1.158906176346220995e+01
6.080000000000000000e+02 1.131626288044175865e+01
6.090000000000000000e+02 1.113034918750693691e+01
6.100000000000000000e+02 1.102672788486701805e+01
6.110000000000000000e+02 1.133607399538623461e+01
6.120000000000000000e+02 1.167448394943403223e+01
6.130000000000000000e+02 1.203874137786145404e+01
6.140000000000000000e+02 1.242648842927090236e+01
6.150000000000000000e+02 1.283158410755431689e+01
6.160000000000000000e+02 1.323693242238890377e+01
6.170000000000000000e+02 1.363593150767730044e+01
6.180000000000000000e+02 1.402826899267839522e+01
6.190000000000000000e+02 1.441230740197184979e+01
6.200000000000000000e+02 1.478661537904944900e+01
6.210000000000000000e+02 1.455526877467131541e+01
6.220000000000000000e+02 1.433756533999162563e+01
6.230000000000000000e+02 1.413261129913226810e+01
6.240000000000000000e+02 1.393783854303686809e+01
6.250000000000000000e+02 1.374918777075744103e+01
6.260000000000000000e+02 1.356133059018987552e+01
6.270000000000000000e+02 1.336898144763931739e+01
6.280000000000000000e+02 1.316964908292854552e+01
6.290000000000000000e+02 1.296397047647971945e+01
6.300000000000000000e+02 1.275466566123555623e+01
6.310000000000000000e+02 1.263490292762310219e+01
6.320000000000000000e+02 1.251792996973219196e+01
6.330000000000000000e+02 1.240583113634496648e+01
6.340000000000000000e+02 1.229954878985434341e+01
6.350000000000000000e+02 1.219938138622847035e+01
6.360000000000000000e+02 1.210520670544323174e+01
6.370000000000000000e+02 1.201655841231834643e+01
6.380000000000000000e+02 1.193295980670469802e+01
6.390000000000000000e+02 1.184500789637722029e+01
6.400000000000000000e+02 1.174061393446117663e+01
6.410000000000000000e+02 1.163479803355695985e+01
6.420000000000000000e+02 1.153198130409678335e+01
6.430000000000000000e+02 1.142943977144779311e+01
6.440000000000000000e+02 1.132460510062799663e+01
6.450000000000000000e+02 1.120655266137042894e+01
6.460000000000000000e+02 1.104854478005596796e+01
6.470000000000000000e+02 1.087856827441963325e+01
6.480000000000000000e+02 1.070183690187621472e+01
6.490000000000000000e+02 1.052887084293051423e+01
6.500000000000000000e+02 1.036371654471864723e+01
6.510000000000000000e+02 1.022861225707896438e+01
6.520000000000000000e+02 1.009838609297323231e+01
6.530000000000000000e+02 9.972683080921239451e+00
6.540000000000000000e+02 9.852402662920765053e+00
6.550000000000000000e+02 9.737082433858470054e+00
6.560000000000000000e+02 9.626919325513341619e+00
6.570000000000000000e+02 9.524396870968736550e+00
6.580000000000000000e+02 9.426963571640829542e+00
6.590000000000000000e+02 9.327521076465648875e+00
6.600000000000000000e+02 9.231514591734104158e+00
6.610000000000000000e+02 9.129537602418917430e+00
6.620000000000000000e+02 9.028897417915297652e+00
6.630000000000000000e+02 8.928580895269128348e+00
6.640000000000000000e+02 8.825149682078405888e+00
6.650000000000000000e+02 8.715201209073828892e+00
6.660000000000000000e+02 8.607777925540817776e+00
6.670000000000000000e+02 8.505046210036480758e+00
6.680000000000000000e+02 8.409001564771482862e+00
6.690000000000000000e+02 8.318943640125711525e+00
6.700000000000000000e+02 8.233800056195512695e+00
6.710000000000000000e+02 8.197172322304549397e+00
6.720000000000000000e+02 8.173527931389580559e+00
6.730000000000000000e+02 8.163728179359230452e+00
6.740000000000000000e+02 8.165814946736450253e+00
6.750000000000000000e+02 8.160902888600684690e+00
6.760000000000000000e+02 8.130038418497131048e+00
6.770000000000000000e+02 8.079049553129713956e+00
6.780000000000000000e+02 8.016929731155499894e+00
6.790000000000000000e+02 7.953542342363789430e+00
6.800000000000000000e+02 7.900197829009383277e+00
6.810000000000000000e+02 7.882222229505758904e+00
6.820000000000000000e+02 7.898994949800787424e+00
6.830000000000000000e+02 7.949629170378104348e+00
6.840000000000000000e+02 8.050925359868680076e+00
6.850000000000000000e+02 8.204048805936031030e+00
6.860000000000000000e+02 8.325974662376729896e+00
6.870000000000000000e+02 8.420035573009663210e+00
6.880000000000000000e+02 8.472729702544642194e+00
6.890000000000000000e+02 8.537068350220398116e+00
6.900000000000000000e+02 8.589248131479351400e+00
6.910000000000000000e+02 8.667695171254193198e+00
6.920000000000000000e+02 8.751651314747160626e+00
6.930000000000000000e+02 8.848213327507561843e+00
6.940000000000000000e+02 8.944374548757094701e+00
6.950000000000000000e+02 9.043170690756918262e+00
6.960000000000000000e+02 9.150170826038360516e+00
6.970000000000000000e+02 9.279870217194176263e+00
6.980000000000000000e+02 9.423199244395824792e+00
6.990000000000000000e+02 9.577300659534069283e+00


==> figures/test/sample/HERPIMAG/mono_ours_3.txt <==
3.000000000000000000e+02 2.673582313972473656e+01
3.010000000000000000e+02 2.690240557518337638e+01
3.020000000000000000e+02 2.706933746911637328e+01
3.030000000000000000e+02 2.723662377350348507e+01
3.040000000000000000e+02 2.740448333701534267e+01
3.050000000000000000e+02 2.757262940320928379e+01
3.060000000000000000e+02 2.774095144233810473e+01
3.070000000000000000e+02 2.790947023595636267e+01
3.080000000000000000e+02 2.807873440175821500e+01
3.090000000000000000e+02 2.824789459429168659e+01
3.100000000000000000e+02 2.841839152177492167e+01
3.110000000000000000e+02 2.845477798558134808e+01
3.120000000000000000e+02 2.849261755204251045e+01
3.130000000000000000e+02 2.853192128832287011e+01
3.140000000000000000e+02 2.857294063621438696e+01
3.150000000000000000e+02 2.861645545394724977e+01
3.160000000000000000e+02 2.865769385246162315e+01
3.170000000000000000e+02 2.869769454609521731e+01
3.180000000000000000e+02 2.873809681765948554e+01
3.190000000000000000e+02 2.877828834579669603e+01
3.200000000000000000e+02 2.881770325375088859e+01
3.210000000000000000e+02 2.869171453556237594e+01
3.220000000000000000e+02 2.856403498233008875e+01
3.230000000000000000e+02 2.843392197485662365e+01
3.240000000000000000e+02 2.830207981659354033e+01
3.250000000000000000e+02 2.817257039149725983e+01
3.260000000000000000e+02 2.804311141924393169e+01
3.270000000000000000e+02 2.790693314386057722e+01
3.280000000000000000e+02 2.776596132431004449e+01
3.290000000000000000e+02 2.762502203828586644e+01
3.300000000000000000e+02 2.749011673123397870e+01
3.310000000000000000e+02 2.757381577306195908e+01
3.320000000000000000e+02 2.765808667759429085e+01
3.330000000000000000e+02 2.774291406381995984e+01
3.340000000000000000e+02 2.782932301098741945e+01
3.350000000000000000e+02 2.791631320355701362e+01
3.360000000000000000e+02 2.800452661675979371e+01
3.370000000000000000e+02 2.809357059706216830e+01
3.380000000000000000e+02 2.818288979893351609e+01
3.390000000000000000e+02 2.827025164002593627e+01
3.400000000000000000e+02 2.835541247528909281e+01
3.410000000000000000e+02 2.848491536615498632e+01
3.420000000000000000e+02 2.861572427895455206e+01
3.430000000000000000e+02 2.874753343671974903e+01
3.440000000000000000e+02 2.887972138443018366e+01
3.450000000000000000e+02 2.901180867926876417e+01
3.460000000000000000e+02 2.914345590438127687e+01
3.470000000000000000e+02 2.927471342319203629e+01
3.480000000000000000e+02 2.940709926438730903e+01
3.490000000000000000e+02 2.954084081645039106e+01
3.500000000000000000e+02 2.967539918254124132e+01
3.510000000000000000e+02 2.970430978154494284e+01
3.520000000000000000e+02 2.973241274726067118e+01
3.530000000000000000e+02 2.976374539851388690e+01
3.540000000000000000e+02 2.979828247227573002e+01
3.550000000000000000e+02 2.983538885121441098e+01
3.560000000000000000e+02 2.987299366985195093e+01
3.570000000000000000e+02 2.991084278142915664e+01
3.580000000000000000e+02 2.994912454912969935e+01
3.590000000000000000e+02 2.998816715734940885e+01
3.600000000000000000e+02 3.002854618017982702e+01
3.610000000000000000e+02 3.000876647775440631e+01
3.620000000000000000e+02 2.998899706868929727e+01
3.630000000000000000e+02 2.996923839299739356e+01
3.640000000000000000e+02 2.994949087924689479e+01
3.650000000000000000e+02 2.992988593654714080e+01
3.660000000000000000e+02 2.991030820235003773e+01
3.670000000000000000e+02 2.989074489928598766e+01
3.680000000000000000e+02 2.986597442111876077e+01
3.690000000000000000e+02 2.982245054628408099e+01
3.700000000000000000e+02 2.976328834437456905e+01
3.710000000000000000e+02 2.967921125480394906e+01
3.720000000000000000e+02 2.959336072400460438e+01
3.730000000000000000e+02 2.950264187978996944e+01
3.740000000000000000e+02 2.940577481640197277e+01
3.750000000000000000e+02 2.930689190271644406e+01
3.760000000000000000e+02 2.920683207965602435e+01
3.770000000000000000e+02 2.910609533245422398e+01
3.780000000000000000e+02 2.900506367891322412e+01
3.790000000000000000e+02 2.890408726740123058e+01
3.800000000000000000e+02 2.880493853677544891e+01
3.810000000000000000e+02 2.885287671758989703e+01
3.820000000000000000e+02 2.890256048158304480e+01
3.830000000000000000e+02 2.895273472400796066e+01
3.840000000000000000e+02 2.900272176172487448e+01
3.850000000000000000e+02 2.905231298639419890e+01
3.860000000000000000e+02 2.910120601718424282e+01
3.870000000000000000e+02 2.914094596713751883e+01
3.880000000000000000e+02 2.917908936906960449e+01
3.890000000000000000e+02 2.921743636880656680e+01
3.900000000000000000e+02 2.836714753628738350e+01
3.910000000000000000e+02 2.832423571755090208e+01
3.920000000000000000e+02 2.819401788848312762e+01
3.930000000000000000e+02 2.799780852577995205e+01
3.940000000000000000e+02 2.772397779986601307e+01
3.950000000000000000e+02 2.736800344694207610e+01
3.960000000000000000e+02 2.691707160847360925e+01
3.970000000000000000e+02 2.634241846502592210e+01
3.980000000000000000e+02 2.557213514418631206e+01
3.990000000000000000e+02 2.467968435819154038e+01
4.000000000000000000e+02 2.379708103374777295e+01
4.010000000000000000e+02 2.316106471556272339e+01
4.020000000000000000e+02 2.242547390883903446e+01
4.030000000000000000e+02 2.157375027702994785e+01
4.040000000000000000e+02 2.059150123758808348e+01
4.050000000000000000e+02 1.951387083569064274e+01
4.060000000000000000e+02 1.836408408068378506e+01
4.070000000000000000e+02 1.716018794084083154e+01
4.080000000000000000e+02 1.592233299468743013e+01
4.090000000000000000e+02 1.466816928376743334e+01
4.100000000000000000e+02 1.341482943435303632e+01
4.110000000000000000e+02 1.222841828469391245e+01
4.120000000000000000e+02 1.108167736372177892e+01
4.130000000000000000e+02 9.976854131592229891e+00
4.140000000000000000e+02 8.935767276425979233e+00
4.150000000000000000e+02 7.965406193198659501e+00
4.160000000000000000e+02 7.045021775857497559e+00
4.170000000000000000e+02 6.179703703659648717e+00
4.180000000000000000e+02 5.378305331113225840e+00
4.190000000000000000e+02 4.648477772964003663e+00
4.200000000000000000e+02 3.998502017166343681e+00
4.210000000000000000e+02 3.086580863717576229e+00
4.220000000000000000e+02 2.436043225807912993e+00
4.230000000000000000e+02 2.151142858988225104e+00
4.240000000000000000e+02 2.214809334884289882e+00
4.250000000000000000e+02 2.554290841160202774e+00
4.260000000000000000e+02 3.086118023850421999e+00
4.270000000000000000e+02 3.699418494386331524e+00
4.280000000000000000e+02 4.360767206267584406e+00
4.290000000000000000e+02 5.025702986591030985e+00
4.300000000000000000e+02 5.663252266075789798e+00
4.310000000000000000e+02 6.028461397228426222e+00
4.320000000000000000e+02 6.364254337144606311e+00
4.330000000000000000e+02 6.678500400346811361e+00
4.340000000000000000e+02 6.950641467162633980e+00
4.350000000000000000e+02 7.182552261907946267e+00
4.360000000000000000e+02 7.388725565459881572e+00
4.370000000000000000e+02 7.547959348115878875e+00
4.380000000000000000e+02 7.662867440943815112e+00
4.390000000000000000e+02 7.744015053309175833e+00
4.400000000000000000e+02 7.796384248330946676e+00
4.410000000000000000e+02 7.821825882878735037e+00
4.420000000000000000e+02 7.785853248087818201e+00
4.430000000000000000e+02 7.706094119924571828e+00
4.440000000000000000e+02 7.600064904637053864e+00
4.450000000000000000e+02 7.484955564959062890e+00
4.460000000000000000e+02 7.372637851148028609e+00
4.470000000000000000e+02 7.255604087795739510e+00
4.480000000000000000e+02 7.122094838347838852e+00
4.490000000000000000e+02 6.961200621579603620e+00
4.500000000000000000e+02 6.763196074800922553e+00
4.510000000000000000e+02 6.486383366700639641e+00
4.520000000000000000e+02 6.183187578942161089e+00
4.530000000000000000e+02 5.826625676284149513e+00
4.540000000000000000e+02 5.421255683484515586e+00
4.550000000000000000e+02 4.983913262118231380e+00
4.560000000000000000e+02 4.497334710391722723e+00
4.570000000000000000e+02 4.038417506567706816e+00
4.580000000000000000e+02 3.610673662785583993e+00
4.590000000000000000e+02 3.227267259259684717e+00
4.600000000000000000e+02 2.908930278543529813e+00
4.610000000000000000e+02 2.243398716918094227e+00
4.620000000000000000e+02 1.873118602063645666e+00
4.630000000000000000e+02 1.993345617302772155e+00
4.640000000000000000e+02 2.580140920054690756e+00
4.650000000000000000e+02 3.473034985470278446e+00
4.660000000000000000e+02 4.600817431357292264e+00
4.670000000000000000e+02 5.940569183007693432e+00
4.680000000000000000e+02 7.404326161207919199e+00
4.690000000000000000e+02 8.922098700156013251e+00
4.700000000000000000e+02 1.048529662006261809e+01
4.710000000000000000e+02 1.171059199390673378e+01
4.720000000000000000e+02 1.299590688294565766e+01
4.730000000000000000e+02 1.433600397751298594e+01
4.740000000000000000e+02 1.572438984421323127e+01
4.750000000000000000e+02 1.715291195382160438e+01
4.760000000000000000e+02 1.861004861273465849e+01
4.770000000000000000e+02 2.008176673213581154e+01
4.780000000000000000e+02 2.154912624895368722e+01
4.790000000000000000e+02 2.299161147059893651e+01
4.800000000000000000e+02 2.438804244598617643e+01
4.810000000000000000e+02 2.551363214909459387e+01
4.820000000000000000e+02 2.656192102686561185e+01
4.830000000000000000e+02 2.752749774745068834e+01
4.840000000000000000e+02 2.840238122071019689e+01
4.850000000000000000e+02 2.917436595870595539e+01
4.860000000000000000e+02 2.981729461037008022e+01
4.870000000000000000e+02 3.037678084641332177e+01
4.880000000000000000e+02 3.086477817784954070e+01
4.890000000000000000e+02 3.128442350520656490e+01
4.900000000000000000e+02 3.164099597184608115e+01
4.910000000000000000e+02 3.194367918561324871e+01
4.920000000000000000e+02 3.222075382774907837e+01
4.930000000000000000e+02 3.247045925128811916e+01
4.940000000000000000e+02 3.269015350410172260e+01
4.950000000000000000e+02 3.287558780089307220e+01
4.960000000000000000e+02 3.302602275269082099e+01
4.970000000000000000e+02 3.316102510333561781e+01
4.980000000000000000e+02 3.334599363206442035e+01
4.990000000000000000e+02 3.371008114007429413e+01
5.000000000000000000e+02 3.321193164495018380e+01
5.010000000000000000e+02 3.398015266366020626e+01
5.020000000000000000e+02 3.498164958612445474e+01
5.030000000000000000e+02 3.570393016731859603e+01
5.040000000000000000e+02 3.613572186027464284e+01
5.050000000000000000e+02 3.631285414704800729e+01
5.060000000000000000e+02 3.624941599901165290e+01
5.070000000000000000e+02 3.594211471261245805e+01
5.080000000000000000e+02 3.539365912634495004e+01
5.090000000000000000e+02 3.461825661293210743e+01
5.100000000000000000e+02 3.364392840549391650e+01
5.110000000000000000e+02 3.251693529314979259e+01
5.120000000000000000e+02 3.131078434333506166e+01
5.130000000000000000e+02 3.008579432709334256e+01
5.140000000000000000e+02 2.888993305334988904e+01
5.150000000000000000e+02 2.776057316876429226e+01
5.160000000000000000e+02 2.673428033517643243e+01
5.170000000000000000e+02 2.579690043109934905e+01
5.180000000000000000e+02 2.491561927679421018e+01
5.190000000000000000e+02 2.399101621062226286e+01
5.200000000000000000e+02 2.304902039460099061e+01
5.210000000000000000e+02 2.191531402903065739e+01
5.220000000000000000e+02 2.078605478670208484e+01
5.230000000000000000e+02 1.966088113881224686e+01
5.240000000000000000e+02 1.854712535387620775e+01
5.250000000000000000e+02 1.746069477182669871e+01
5.260000000000000000e+02 1.640911688387793177e+01
5.270000000000000000e+02 1.539628451301172873e+01
5.280000000000000000e+02 1.442570364089954005e+01
5.290000000000000000e+02 1.350029065245105286e+01
5.300000000000000000e+02 1.262222216240695616e+01
5.310000000000000000e+02 1.185550603363199507e+01
5.320000000000000000e+02 1.112699768858166394e+01
5.330000000000000000e+02 1.042682953683809899e+01
5.340000000000000000e+02 9.748141817878401838e+00
5.350000000000000000e+02 9.084164602572377234e+00
5.360000000000000000e+02 8.430334289337928055e+00
5.370000000000000000e+02 7.755247283470591668e+00
5.380000000000000000e+02 7.099137891916647014e+00
5.390000000000000000e+02 6.495803948043286979e+00
5.400000000000000000e+02 5.997411401384134422e+00
5.410000000000000000e+02 5.697543703098468804e+00
5.420000000000000000e+02 5.574724424791393851e+00
5.430000000000000000e+02 5.536248552685584023e+00
5.440000000000000000e+02 5.554929030129625467e+00
5.450000000000000000e+02 5.659293833719495126e+00
5.460000000000000000e+02 5.855644945720890782e+00
5.470000000000000000e+02 6.132326957450144889e+00
5.480000000000000000e+02 6.433217522261862165e+00
5.490000000000000000e+02 6.727507969770094576e+00
5.500000000000000000e+02 7.017280228445780033e+00
5.510000000000000000e+02 5.765534605551108527e+00
5.520000000000000000e+02 4.547023721346516112e+00
5.530000000000000000e+02 3.951608118017888138e+00
5.540000000000000000e+02 4.063521429753243375e+00
5.550000000000000000e+02 4.672457651871244622e+00
5.560000000000000000e+02 5.388624022235367406e+00
5.570000000000000000e+02 6.101691546911335529e+00
5.580000000000000000e+02 6.810734214651581020e+00
5.590000000000000000e+02 7.515374074510271285e+00
5.600000000000000000e+02 8.215703804198810190e+00
5.610000000000000000e+02 8.408342181843366347e+00
5.620000000000000000e+02 8.610203558448612071e+00
5.630000000000000000e+02 8.820935754178970356e+00
5.640000000000000000e+02 9.040271505482797565e+00
5.650000000000000000e+02 9.267895189031390757e+00
5.660000000000000000e+02 9.502692048542263237e+00
5.670000000000000000e+02 9.740945657343557329e+00
5.680000000000000000e+02 9.978567809354034424e+00
5.690000000000000000e+02 1.021177388084231730e+01
5.700000000000000000e+02 1.043639121249408497e+01
5.710000000000000000e+02 1.054993271851041925e+01
5.720000000000000000e+02 1.064578960348393366e+01
5.730000000000000000e+02 1.073370812305854116e+01
5.740000000000000000e+02 1.081517236501480461e+01
5.750000000000000000e+02 1.088663382633636978e+01
5.760000000000000000e+02 1.094612781452676487e+01
5.770000000000000000e+02 1.099916727670180272e+01
5.780000000000000000e+02 1.105965450017954410e+01
5.790000000000000000e+02 1.113692184382388817e+01
5.800000000000000000e+02 1.122171059171144414e+01
5.810000000000000000e+02 1.144381103191699189e+01
5.820000000000000000e+02 1.166164188938767410e+01
5.830000000000000000e+02 1.186646219356234511e+01
5.840000000000000000e+02 1.204599560777609035e+01
5.850000000000000000e+02 1.219007422574956934e+01
5.860000000000000000e+02 1.229366505845774249e+01
5.870000000000000000e+02 1.236365611734709447e+01
5.880000000000000000e+02 1.240260192389291483e+01
5.890000000000000000e+02 1.241299625450411703e+01
5.900000000000000000e+02 1.239860094505646337e+01
5.910000000000000000e+02 1.210314556997490953e+01
5.920000000000000000e+02 1.179823822121686305e+01
5.930000000000000000e+02 1.146200569070617803e+01
5.940000000000000000e+02 1.105233750374466162e+01
5.950000000000000000e+02 1.059488567633493972e+01
5.960000000000000000e+02 1.011387524816396422e+01
5.970000000000000000e+02 9.611648421942664555e+00
5.980000000000000000e+02 9.085681167824507298e+00
5.990000000000000000e+02 8.544559522440403398e+00
6.000000000000000000e+02 7.991852034118138270e+00
6.010000000000000000e+02 7.343493179436575424e+00
6.020000000000000000e+02 6.843147887090611725e+00
6.030000000000000000e+02 6.499639734373773514e+00
6.040000000000000000e+02 6.318181685462610275e+00
6.050000000000000000e+02 6.300265743928996187e+00
6.060000000000000000e+02 6.442628670406614688e+00
6.070000000000000000e+02 6.720151411282980547e+00
6.080000000000000000e+02 7.103314302262585755e+00
6.090000000000000000e+02 7.564471985760476969e+00
6.100000000000000000e+02 8.080473285216992707e+00
6.110000000000000000e+02 8.574249958017192697e+00
6.120000000000000000e+02 9.071288594835646535e+00
6.130000000000000000e+02 9.569286552152812320e+00
6.140000000000000000e+02 1.006685379994744167e+01
6.150000000000000000e+02 1.056114179718458246e+01
6.160000000000000000e+02 1.104400277357053284e+01
6.170000000000000000e+02 1.151145263142727693e+01
6.180000000000000000e+02 1.196204602522925775e+01
6.190000000000000000e+02 1.239380575103317028e+01
6.200000000000000000e+02 1.280484333949363673e+01
6.210000000000000000e+02 1.272987962086948066e+01
6.220000000000000000e+02 1.265786032703824837e+01
6.230000000000000000e+02 1.258642320707301110e+01
6.240000000000000000e+02 1.251223438906758290e+01
6.250000000000000000e+02 1.243186290231600211e+01
6.260000000000000000e+02 1.234271463241384303e+01
6.270000000000000000e+02 1.224450309992308839e+01
6.280000000000000000e+02 1.213978507182995692e+01
6.290000000000000000e+02 1.203249435034613235e+01
6.300000000000000000e+02 1.192665500535832912e+01
6.310000000000000000e+02 1.169667121307721480e+01
6.320000000000000000e+02 1.147354903438118079e+01
6.330000000000000000e+02 1.125862142281444278e+01
6.340000000000000000e+02 1.105248511863748284e+01
6.350000000000000000e+02 1.085535537043632637e+01
6.360000000000000000e+02 1.066721444571804511e+01
6.370000000000000000e+02 1.048788514400802008e+01
6.380000000000000000e+02 1.031722032884309037e+01
6.390000000000000000e+02 1.015343211625735798e+01
6.400000000000000000e+02 9.996480472917243176e+00
6.410000000000000000e+02 9.844042115122325853e+00
6.420000000000000000e+02 9.699677859839463068e+00
6.430000000000000000e+02 9.561534645820730205e+00
6.440000000000000000e+02 9.427967237290918234e+00
6.450000000000000000e+02 9.295271673688136005e+00
6.460000000000000000e+02 9.155812474256132205e+00
6.470000000000000000e+02 9.016342850273753484e+00
6.480000000000000000e+02 8.879344582721369505e+00
6.490000000000000000e+02 8.748518941831992635e+00
6.500000000000000000e+02 8.626989633567381688e+00
6.510000000000000000e+02 8.533568723187579863e+00
6.520000000000000000e+02 8.444885409212981031e+00
6.530000000000000000e+02 8.360430129973746460e+00
6.540000000000000000e+02 8.280664403314798250e+00
6.550000000000000000e+02 8.205157822768054388e+00
6.560000000000000000e+02 8.132260773823075439e+00
6.570000000000000000e+02 8.061664041847897977e+00
6.580000000000000000e+02 7.992735572923177934e+00
6.590000000000000000e+02 7.923157645073678701e+00
6.600000000000000000e+02 7.854364846709319892e+00
6.610000000000000000e+02 7.775347018903029372e+00
6.620000000000000000e+02 7.696398095959145813e+00
6.630000000000000000e+02 7.616862944086356002e+00
6.640000000000000000e+02 7.535181648055823800e+00
6.650000000000000000e+02 7.451204613886249994e+00
6.660000000000000000e+02 7.368937296529479042e+00
6.670000000000000000e+02 7.291006637050029937e+00
6.680000000000000000e+02 7.216710280906882602e+00
6.690000000000000000e+02 7.145603930423209960e+00
6.700000000000000000e+02 7.077245720339691459e+00
6.710000000000000000e+02 6.997319284897335123e+00
6.720000000000000000e+02 6.938466836767099188e+00
6.730000000000000000e+02 6.901721345309517197e+00
6.740000000000000000e+02 6.886461984299038441e+00
6.750000000000000000e+02 6.877165471255658247e+00
6.760000000000000000e+02 6.855837067569637178e+00
6.770000000000000000e+02 6.817920946756405698e+00
6.780000000000000000e+02 6.771937966099942585e+00
6.790000000000000000e+02 6.739074574179059418e+00
6.800000000000000000e+02 6.737855948616902069e+00
6.810000000000000000e+02 6.767954959706297124e+00
6.820000000000000000e+02 6.824962168435768639e+00
6.830000000000000000e+02 6.908012045291433090e+00
6.840000000000000000e+02 7.035313132745603326e+00
6.850000000000000000e+02 7.220076651231106091e+00
6.860000000000000000e+02 7.381843527666926086e+00
6.870000000000000000e+02 7.517299907285818428e+00
6.880000000000000000e+02 7.609031190076446904e+00
6.890000000000000000e+02 7.703932385972589891e+00
6.900000000000000000e+02 7.778867039631803593e+00
6.910000000000000000e+02 7.859286893122474638e+00
6.920000000000000000e+02 7.953409794693642176e+00
6.930000000000000000e+02 8.068329787803330433e+00
6.940000000000000000e+02 8.189865769651031968e+00
6.950000000000000000e+02 8.320022321815708111e+00
6.960000000000000000e+02 8.463412625838213188e+00
6.970000000000000000e+02 8.630862356482332132e+00
6.980000000000000000e+02 8.812237934054497401e+00
6.990000000000000000e+02 9.004546814955393330e+00


==> figures/test/sample/HERPIMAG/mono_ours_4.txt <==
3.000000000000000000e+02 8.630301789185006456e+00
3.010000000000000000e+02 8.185229066684961197e+00
3.020000000000000000e+02 7.740508529597423859e+00
3.030000000000000000e+02 7.296851641512509978e+00
3.040000000000000000e+02 6.853642319774457370e+00
3.050000000000000000e+02 6.412801708332807493e+00
3.060000000000000000e+02 5.975131129643155070e+00
3.070000000000000000e+02 5.540740271129687144e+00
3.080000000000000000e+02 5.108121019977648558e+00
3.090000000000000000e+02 4.680557084237357834e+00
3.100000000000000000e+02 4.251698224954400196e+00
3.110000000000000000e+02 4.077468656721447537e+00
3.120000000000000000e+02 3.896786459600241947e+00
3.130000000000000000e+02 3.709758361275896199e+00
3.140000000000000000e+02 3.515035319599677965e+00
3.150000000000000000e+02 3.293672340628488460e+00
3.160000000000000000e+02 3.062496265734421019e+00
3.170000000000000000e+02 2.857691126602261988e+00
3.180000000000000000e+02 2.711087248866343113e+00
3.190000000000000000e+02 2.648134134247224658e+00
3.200000000000000000e+02 2.670144356491603865e+00
3.210000000000000000e+02 2.600861505218089231e+00
3.220000000000000000e+02 2.587230931123917443e+00
3.230000000000000000e+02 2.643269342362993601e+00
3.240000000000000000e+02 2.778333000355349025e+00
3.250000000000000000e+02 2.970370018880983842e+00
3.260000000000000000e+02 3.208770565087711191e+00
3.270000000000000000e+02 3.519111483102640214e+00
3.280000000000000000e+02 3.870219071062894756e+00
3.290000000000000000e+02 4.213023500016735312e+00
3.300000000000000000e+02 4.535423252942906380e+00
3.310000000000000000e+02 4.220524565988904797e+00
3.320000000000000000e+02 3.901707086072952357e+00
3.330000000000000000e+02 3.578042456032846985e+00
3.340000000000000000e+02 3.222108109631107276e+00
3.350000000000000000e+02 2.851777379158085157e+00
3.360000000000000000e+02 2.468214766556012130e+00
3.370000000000000000e+02 2.084340409709424247e+00
3.380000000000000000e+02 1.708680659590704476e+00
3.390000000000000000e+02 1.357163025937106804e+00
3.400000000000000000e+02 1.037489729875297195e+00
3.410000000000000000e+02 6.862339276788876896e-01
3.420000000000000000e+02 4.849041172099743946e-01
3.430000000000000000e+02 6.221121727940518431e-01
3.440000000000000000e+02 9.638060603858664699e-01
3.450000000000000000e+02 1.360942898575479232e+00
3.460000000000000000e+02 1.773924741629564039e+00
3.470000000000000000e+02 2.193870655035274009e+00
3.480000000000000000e+02 2.635186330279052580e+00
3.490000000000000000e+02 3.089270348622726647e+00
3.500000000000000000e+02 3.546821136478371272e+00
3.510000000000000000e+02 3.380841941041677678e+00
3.520000000000000000e+02 3.265480875415969209e+00
3.530000000000000000e+02 3.239487580337188977e+00
3.540000000000000000e+02 3.287796508127546424e+00
3.550000000000000000e+02 3.393638591161346252e+00
3.560000000000000000e+02 3.513839327289021597e+00
3.570000000000000000e+02 3.641111719524030566e+00
3.580000000000000000e+02 3.775595479087701989e+00
3.590000000000000000e+02 3.918000789420204022e+00
3.600000000000000000e+02 4.069908197281863593e+00
3.610000000000000000e+02 4.147581468321771325e+00
3.620000000000000000e+02 4.225797212118959756e+00
3.630000000000000000e+02 4.304546423771554053e+00
3.640000000000000000e+02 4.383820995287355693e+00
3.650000000000000000e+02 4.464154744548164189e+00
3.660000000000000000e+02 4.545052651928412679e+00
3.670000000000000000e+02 4.626449590235622189e+00
3.680000000000000000e+02 4.688987465225543438e+00
3.690000000000000000e+02 4.686887656699001425e+00
3.700000000000000000e+02 4.640662412347571042e+00
3.710000000000000000e+02 4.632577873160096615e+00
3.720000000000000000e+02 4.619690299287531055e+00
3.730000000000000000e+02 4.591994022560617950e+00
3.740000000000000000e+02 4.544648758309935310e+00
3.750000000000000000e+02 4.490858685853948984e+00
3.760000000000000000e+02 4.433642155908499305e+00
3.770000000000000000e+02 4.374889043249200249e+00
3.780000000000000000e+02 4.316039648715840116e+00
3.790000000000000000e+02 4.260720816363141594e+00
3.800000000000000000e+02 4.219490493722482860e+00
3.810000000000000000e+02 4.415274134410522855e+00
3.820000000000000000e+02 4.625219752631616110e+00
3.830000000000000000e+02 4.842011284806146065e+00
3.840000000000000000e+02 5.060129126694658197e+00
3.850000000000000000e+02 5.278348924087443272e+00
3.860000000000000000e+02 5.495136598919078352e+00
3.870000000000000000e+02 5.681055478933069836e+00
3.880000000000000000e+02 5.862166206708145921e+00
3.890000000000000000e+02 6.044520406180882155e+00
3.900000000000000000e+02 6.012226461490695506e+00
3.910000000000000000e+02 6.348819008420429455e+00
3.920000000000000000e+02 6.611012590551152535e+00
3.930000000000000000e+02 6.853511274106013573e+00
3.940000000000000000e+02 7.081684458919161429e+00
3.950000000000000000e+02 7.313669593504293687e+00
3.960000000000000000e+02 7.556372826266015252e+00
3.970000000000000000e+02 7.799624027981955088e+00
3.980000000000000000e+02 8.031579471817455129e+00
3.990000000000000000e+02 8.262756275612781920e+00
4.000000000000000000e+02 8.495372143038855128e+00
4.010000000000000000e+02 8.942064078959063522e+00
4.020000000000000000e+02 9.291480197328962021e+00
4.030000000000000000e+02 9.513734321309833319e+00
4.040000000000000000e+02 9.580774554675109300e+00
4.050000000000000000e+02 9.493658241636589779e+00
4.060000000000000000e+02 9.267013276478310857e+00
4.070000000000000000e+02 8.918873600219264119e+00
4.080000000000000000e+02 8.471701430428851154e+00
4.090000000000000000e+02 7.946356737074831145e+00
4.100000000000000000e+02 7.363483986035357809e+00
4.110000000000000000e+02 6.771679933176520727e+00
4.120000000000000000e+02 6.169762553593485244e+00
4.130000000000000000e+02 5.564867717318397133e+00
4.140000000000000000e+02 4.985471980058909125e+00
4.150000000000000000e+02 4.442265955914731279e+00
4.160000000000000000e+02 3.919195227464346676e+00
4.170000000000000000e+02 3.422777418903938607e+00
4.180000000000000000e+02 2.962663706856951684e+00
4.190000000000000000e+02 2.546754190336991908e+00
4.200000000000000000e+02 2.182647453276756799e+00
4.210000000000000000e+02 1.790088901594474535e+00
4.220000000000000000e+02 1.844770181272664233e+00
4.230000000000000000e+02 2.225274240463265052e+00
4.240000000000000000e+02 2.718425155575750374e+00
4.250000000000000000e+02 3.259147821186282989e+00
4.260000000000000000e+02 3.830718988966985705e+00
4.270000000000000000e+02 4.401215770959396423e+00
4.280000000000000000e+02 4.979506919263236853e+00
4.290000000000000000e+02 5.544732733940795022e+00
4.300000000000000000e+02 6.078688060677200689e+00
4.310000000000000000e+02 6.343089466096929918e+00
4.320000000000000000e+02 6.582008148537407344e+00
4.330000000000000000e+02 6.802691563354638760e+00
4.340000000000000000e+02 6.983469784942791136e+00
4.350000000000000000e+02 7.124347773720380417e+00
4.360000000000000000e+02 7.238754767856756089e+00
4.370000000000000000e+02 7.307775637128765212e+00
4.380000000000000000e+02 7.337506342802011972e+00
4.390000000000000000e+02 7.342415182354222303e+00
4.400000000000000000e+02 7.331485040357337724e+00
4.410000000000000000e+02 7.304971476525104812e+00
4.420000000000000000e+02 7.227874415829381505e+00
4.430000000000000000e+02 7.114973608278429396e+00
4.440000000000000000e+02 6.981030815271546786e+00
4.450000000000000000e+02 6.840555589204440068e+00
4.460000000000000000e+02 6.703607112478007224e+00
4.470000000000000000e+02 6.564109216776181199e+00
4.480000000000000000e+02 6.412554350757380561e+00
4.490000000000000000e+02 6.240326454234202735e+00
4.500000000000000000e+02 6.040080349767699808e+00
4.510000000000000000e+02 5.745406042895830900e+00
4.520000000000000000e+02 5.433142770829439527e+00
4.530000000000000000e+02 5.073884016721296852e+00
4.540000000000000000e+02 4.668326868298612098e+00
4.550000000000000000e+02 4.230651514864788076e+00
4.560000000000000000e+02 3.740236215876381998e+00
4.570000000000000000e+02 3.275784080529701825e+00
4.580000000000000000e+02 2.843217566698891030e+00
4.590000000000000000e+02 2.462092581526095447e+00
4.600000000000000000e+02 2.165291177194070826e+00
4.610000000000000000e+02 1.624282474894195971e+00
4.620000000000000000e+02 1.603371096289209818e+00
4.630000000000000000e+02 2.147694740528861779e+00
4.640000000000000000e+02 3.002636924915966343e+00
4.650000000000000000e+02 4.040006377273998694e+00
4.660000000000000000e+02 5.247132474206861019e+00
4.670000000000000000e+02 6.628793716463676766e+00
4.680000000000000000e+02 8.111039753403948893e+00
4.690000000000000000e+02 9.632317434730058636e+00
4.700000000000000000e+02 1.118761131554425781e+01
4.710000000000000000e+02 1.239660951569615399e+01
4.720000000000000000e+02 1.365774811372637743e+01
4.730000000000000000e+02 1.496658003329685194e+01
4.740000000000000000e+02 1.631746623962260756e+01
4.750000000000000000e+02 1.770317247153450069e+01
4.760000000000000000e+02 1.911318346993606099e+01
4.770000000000000000e+02 2.053462225431843535e+01
4.780000000000000000e+02 2.194975440525082888e+01
4.790000000000000000e+02 2.333921383897566670e+01
4.800000000000000000e+02 2.468288135940888850e+01
4.810000000000000000e+02 2.575804180946267152e+01
4.820000000000000000e+02 2.675599351467297637e+01
4.830000000000000000e+02 2.767062348160271767e+01
4.840000000000000000e+02 2.849311978046458549e+01
4.850000000000000000e+02 2.921026421515053428e+01
4.860000000000000000e+02 2.979495957785966098e+01
4.870000000000000000e+02 3.029315399049808377e+01
4.880000000000000000e+02 3.071764001501667707e+01
4.890000000000000000e+02 3.107239383986933134e+01
4.900000000000000000e+02 3.136354186919730580e+01
4.910000000000000000e+02 3.160338805999300860e+01
4.920000000000000000e+02 3.181848655910177470e+01
4.930000000000000000e+02 3.200562125482048970e+01
4.940000000000000000e+02 3.215994665336627634e+01
4.950000000000000000e+02 3.227338893397348585e+01
4.960000000000000000e+02 3.233742676108441572e+01
4.970000000000000000e+02 3.235229922256156243e+01
4.980000000000000000e+02 3.233564944726178680e+01
4.990000000000000000e+02 3.232669992707042184e+01
5.000000000000000000e+02 3.250621860246096873e+01
5.010000000000000000e+02 3.266109373789043957e+01
5.020000000000000000e+02 3.366212225283061343e+01
5.030000000000000000e+02 3.431799145787831407e+01
5.040000000000000000e+02 3.471306568043702612e+01
5.050000000000000000e+02 3.488426638566251370e+01
5.060000000000000000e+02 3.483857906665367921e+01
5.070000000000000000e+02 3.457133432786017835e+01
5.080000000000000000e+02 3.408489145167891365e+01
5.090000000000000000e+02 3.339191377699000185e+01
5.100000000000000000e+02 3.251695263516647572e+01
5.110000000000000000e+02 3.149789168149580831e+01
5.120000000000000000e+02 3.040055611498565113e+01
5.130000000000000000e+02 2.927936625185282438e+01
5.140000000000000000e+02 2.817864661107506663e+01
5.150000000000000000e+02 2.713399347586293686e+01
5.160000000000000000e+02 2.618199119136367159e+01
5.170000000000000000e+02 2.531013257351670376e+01
5.180000000000000000e+02 2.448706851362258163e+01
5.190000000000000000e+02 2.360885742642549801e+01
5.200000000000000000e+02 2.271022990364026128e+01
5.210000000000000000e+02 2.161621636440475314e+01
5.220000000000000000e+02 2.052323736499673146e+01
5.230000000000000000e+02 1.943090381909305009e+01
5.240000000000000000e+02 1.834667028348742335e+01
5.250000000000000000e+02 1.728663848621616239e+01
5.260000000000000000e+02 1.625856831938312297e+01
5.270000000000000000e+02 1.526659945623297787e+01
5.280000000000000000e+02 1.431448295237582258e+01
5.290000000000000000e+02 1.340537127335605838e+01
5.300000000000000000e+02 1.254166268962871378e+01
5.310000000000000000e+02 1.178736860850639800e+01
5.320000000000000000e+02 1.106986988566837304e+01
5.330000000000000000e+02 1.037946220033120603e+01
5.340000000000000000e+02 9.709418734328318479e+00
5.350000000000000000e+02 9.053074609004413631e+00
5.360000000000000000e+02 8.405943357705069729e+00
5.370000000000000000e+02 7.736637735244571878e+00
5.380000000000000000e+02 7.085471606076537476e+00
5.390000000000000000e+02 6.486303173031152447e+00
5.400000000000000000e+02 5.991346551394652664e+00
5.410000000000000000e+02 5.694096677590990474e+00
5.420000000000000000e+02 5.573232481213315381e+00
5.430000000000000000e+02 5.536067874726427362e+00
5.440000000000000000e+02 5.555512653156770675e+00
5.450000000000000000e+02 5.660208824997653210e+00
5.460000000000000000e+02 5.856581513412252527e+00
5.470000000000000000e+02 6.133090916676196436e+00
5.480000000000000000e+02 6.433710281855582025e+00
5.490000000000000000e+02 6.727695825100218130e+00
5.500000000000000000e+02 7.017173442365868041e+00
5.510000000000000000e+02 5.764648331905057432e+00
5.520000000000000000e+02 4.544996296399624214e+00
5.530000000000000000e+02 3.948297210087290399e+00
5.540000000000000000e+02 4.059408393846051233e+00
5.550000000000000000e+02 4.668172737677878104e+00
5.560000000000000000e+02 5.384297421807252348e+00
5.570000000000000000e+02 6.097308669881715382e+00
5.580000000000000000e+02 6.806281051622861789e+00
5.590000000000000000e+02 7.510838395303141013e+00
5.600000000000000000e+02 8.211075575033552454e+00
5.610000000000000000e+02 8.403565645960076935e+00
5.620000000000000000e+02 8.605280505198834362e+00
5.630000000000000000e+02 8.815864486599542360e+00
5.640000000000000000e+02 9.035047598654227130e+00
5.650000000000000000e+02 9.262512075699131486e+00
5.660000000000000000e+02 9.497142081715164608e+00
5.670000000000000000e+02 9.735222656033105437e+00
5.680000000000000000e+02 9.972667458255513040e+00
5.690000000000000000e+02 1.020569354653691008e+01
5.700000000000000000e+02 1.043012990947883445e+01
5.710000000000000000e+02 1.054349806081539320e+01
5.720000000000000000e+02 1.063914758468219013e+01
5.730000000000000000e+02 1.072694583384588185e+01
5.740000000000000000e+02 1.080830292389408953e+01
5.750000000000000000e+02 1.087967043868774297e+01
5.760000000000000000e+02 1.093908675145850040e+01
5.770000000000000000e+02 1.099207847782732550e+01
5.780000000000000000e+02 1.105255762819848542e+01
5.790000000000000000e+02 1.112983369527180244e+01
5.800000000000000000e+02 1.121461482031366508e+01
5.810000000000000000e+02 1.143670649035360753e+01
5.820000000000000000e+02 1.165451132707713988e+01
5.830000000000000000e+02 1.185930032203668105e+01
5.840000000000000000e+02 1.203879770254162551e+01
5.850000000000000000e+02 1.218283884279221674e+01
5.860000000000000000e+02 1.228640024638311523e+01
5.870000000000000000e+02 1.235638063073288784e+01
5.880000000000000000e+02 1.239532274001000545e+01
5.890000000000000000e+02 1.240571049583330954e+01
5.900000000000000000e+02 1.239130274837075341e+01
5.910000000000000000e+02 1.209656494622945111e+01
5.920000000000000000e+02 1.179237358016873749e+01
5.930000000000000000e+02 1.145685564586976923e+01
5.940000000000000000e+02 1.104787526006585985e+01
5.950000000000000000e+02 1.059109998844498435e+01
5.960000000000000000e+02 1.011076784689434405e+01
5.970000000000000000e+02 9.609221308764405833e+00
5.980000000000000000e+02 9.083934302294444763e+00
5.990000000000000000e+02 8.543489732403751091e+00
6.000000000000000000e+02 7.991481562766646007e+00
6.010000000000000000e+02 7.345080649341517720e+00
6.020000000000000000e+02 6.846794293954150845e+00
6.030000000000000000e+02 6.505349972708664552e+00
6.040000000000000000e+02 6.325823953717493175e+00
6.050000000000000000e+02 6.309567497095075694e+00
6.060000000000000000e+02 6.453219542479031290e+00
6.070000000000000000e+02 6.731645115890822595e+00
6.080000000000000000e+02 7.115375166352941427e+00
6.090000000000000000e+02 7.576842275209485500e+00
6.100000000000000000e+02 8.092970808515900671e+00
6.110000000000000000e+02 8.586862621575178878e+00
6.120000000000000000e+02 9.083979780683977268e+00
6.130000000000000000e+02 9.582029492051583830e+00
6.140000000000000000e+02 1.007962804178641036e+01
6.150000000000000000e+02 1.057392971945900584e+01
6.160000000000000000e+02 1.105677610864005800e+01
6.170000000000000000e+02 1.152420161408778121e+01
6.180000000000000000e+02 1.197474999665222128e+01
6.190000000000000000e+02 1.240644212368201416e+01
6.200000000000000000e+02 1.281738750702439944e+01
6.210000000000000000e+02 1.274220035802272832e+01
6.220000000000000000e+02 1.266989698979960544e+01
6.230000000000000000e+02 1.259811568675710447e+01
6.240000000000000000e+02 1.252353613322232562e+01
6.250000000000000000e+02 1.244274203358689590e+01
6.260000000000000000e+02 1.235315742716594301e+01
6.270000000000000000e+02 1.225451400918888467e+01
6.280000000000000000e+02 1.214937791810332435e+01
6.290000000000000000e+02 1.204168329665816550e+01
6.300000000000000000e+02 1.193544999088325298e+01
6.310000000000000000e+02 1.170527728136558743e+01
6.320000000000000000e+02 1.148197970539042956e+01
6.330000000000000000e+02 1.126688584306502072e+01
6.340000000000000000e+02 1.106059011505669432e+01
6.350000000000000000e+02 1.086330661793533103e+01
6.360000000000000000e+02 1.067501693602160628e+01
6.370000000000000000e+02 1.049554306774656176e+01
6.380000000000000000e+02 1.032473704130441661e+01
6.390000000000000000e+02 1.016080061134969625e+01
6.400000000000000000e+02 1.000367759954745850e+01
6.410000000000000000e+02 9.851082136471248418e+00
6.420000000000000000e+02 9.706562263749072272e+00
6.430000000000000000e+02 9.568264086531643287e+00
6.440000000000000000e+02 9.434541776116017076e+00
6.450000000000000000e+02 9.301681389317552728e+00
6.460000000000000000e+02 9.162017460801015645e+00
6.470000000000000000e+02 9.022333157710487939e+00
6.480000000000000000e+02 8.885115126642105565e+00
6.490000000000000000e+02 8.754076970189066387e+00
6.500000000000000000e+02 8.632345452343983538e+00
6.510000000000000000e+02 8.538767632057087553e+00
6.520000000000000000e+02 8.449938564110897943e+00
6.530000000000000000e+02 8.365348119783034164e+00
6.540000000000000000e+02 8.285461062078775640e+00
6.550000000000000000e+02 8.209846894806320350e+00
6.560000000000000000e+02 8.136851741084969447e+00
6.570000000000000000e+02 8.066166825421531072e+00
6.580000000000000000e+02 7.997156071038909353e+00
6.590000000000000000e+02 7.927485455250235624e+00
6.600000000000000000e+02 7.858602831926325472e+00
6.610000000000000000e+02 7.779465767397596210e+00
6.620000000000000000e+02 7.700394717516806153e+00
6.630000000000000000e+02 7.620731697859388198e+00
6.640000000000000000e+02 7.538900557603461117e+00
6.650000000000000000e+02 7.454724034283572998e+00
6.660000000000000000e+02 7.372247539757895041e+00
6.670000000000000000e+02 7.294114714057218229e+00
6.680000000000000000e+02 7.219619759964542638e+00
6.690000000000000000e+02 7.148319264608029577e+00
6.700000000000000000e+02 7.079771228893506851e+00
6.710000000000000000e+02 6.999937633744931276e+00
6.720000000000000000e+02 6.941177192405197260e+00
6.730000000000000000e+02 6.904521761180172135e+00
6.740000000000000000e+02 6.889355753992347786e+00
6.750000000000000000e+02 6.880181318409523961e+00
6.760000000000000000e+02 6.858979412286223543e+00
6.770000000000000000e+02 6.821121762382230003e+00
6.780000000000000000e+02 6.775203899335682678e+00
6.790000000000000000e+02 6.742505648951647501e+00
6.800000000000000000e+02 6.741418242457636545e+00
6.810000000000000000e+02 6.771632486078204671e+00
6.820000000000000000e+02 6.828743542531061195e+00
6.830000000000000000e+02 6.911876210939815302e+00
6.840000000000000000e+02 7.039211843825646575e+00
6.850000000000000000e+02 7.224021493816910500e+00
6.860000000000000000e+02 7.385907681509675804e+00
6.870000000000000000e+02 7.521558080593727880e+00
6.880000000000000000e+02 7.613579369347907466e+00
6.890000000000000000e+02 7.708628383734983380e+00
6.900000000000000000e+02 7.783432017004898285e+00
6.910000000000000000e+02 7.863909227917996070e+00
6.920000000000000000e+02 7.958047099487516540e+00
6.930000000000000000e+02 8.072933575446230137e+00
6.940000000000000000e+02 8.194388291032948857e+00
6.950000000000000000e+02 8.324421716989130360e+00
6.960000000000000000e+02 8.467652884610117781e+00
6.970000000000000000e+02 8.634917564594299932e+00
6.980000000000000000e+02 8.816095721478493630e+00
6.990000000000000000e+02 9.008200405640902630e+00


==> figures/test/sample/HERPIOYE/mono_hullin_3.txt <==
3.000000000000000000e+02 3.569075727280844745e+01
3.010000000000000000e+02 3.565037912662874220e+01
3.020000000000000000e+02 3.561443806479567797e+01
3.030000000000000000e+02 3.558293071587912948e+01
3.040000000000000000e+02 3.555402614954480356e+01
3.050000000000000000e+02 3.552786691207661107e+01
3.060000000000000000e+02 3.549456719101964808e+01
3.070000000000000000e+02 3.544143859800043117e+01
3.080000000000000000e+02 3.538563080653479176e+01
3.090000000000000000e+02 3.531205254936926252e+01
3.100000000000000000e+02 3.520100457185061060e+01
3.110000000000000000e+02 3.504296860932274882e+01
3.120000000000000000e+02 3.488141825492971293e+01
3.130000000000000000e+02 3.471508407075789648e+01
3.140000000000000000e+02 3.454033642743292631e+01
3.150000000000000000e+02 3.435909350078059532e+01
3.160000000000000000e+02 3.417296089973292084e+01
3.170000000000000000e+02 3.398237102463426851e+01
3.180000000000000000e+02 3.378796182198342990e+01
3.190000000000000000e+02 3.358925032754283535e+01
3.200000000000000000e+02 3.338393710809871351e+01
3.210000000000000000e+02 3.340432822934413082e+01
3.220000000000000000e+02 3.341358063916450050e+01
3.230000000000000000e+02 3.341751963928388136e+01
3.240000000000000000e+02 3.341542422663518863e+01
3.250000000000000000e+02 3.340490937415336248e+01
3.260000000000000000e+02 3.339315086869162030e+01
3.270000000000000000e+02 3.338151359872171042e+01
3.280000000000000000e+02 3.337000816500246714e+01
3.290000000000000000e+02 3.335864533023509182e+01
3.300000000000000000e+02 3.334743600153269227e+01
3.310000000000000000e+02 3.369715915382166571e+01
3.320000000000000000e+02 3.403796184282220594e+01
3.330000000000000000e+02 3.435301046064336816e+01
3.340000000000000000e+02 3.463920251503382985e+01
3.350000000000000000e+02 3.487960704077494967e+01
3.360000000000000000e+02 3.506281018065796218e+01
3.370000000000000000e+02 3.521019178840153074e+01
3.380000000000000000e+02 3.534410941442724408e+01
3.390000000000000000e+02 3.547312297535899006e+01
3.400000000000000000e+02 3.560437913206062177e+01
3.410000000000000000e+02 3.591335931850599650e+01
3.420000000000000000e+02 3.622012152381145711e+01
3.430000000000000000e+02 3.652437101616644100e+01
3.440000000000000000e+02 3.682653592347217852e+01
3.450000000000000000e+02 3.712447310218800567e+01
3.460000000000000000e+02 3.741664129811844219e+01
3.470000000000000000e+02 3.770347407803283346e+01
3.480000000000000000e+02 3.798143451981316332e+01
3.490000000000000000e+02 3.823102591651262827e+01
3.500000000000000000e+02 3.846324575840210258e+01
3.510000000000000000e+02 3.871252000212312794e+01
3.520000000000000000e+02 3.896096766001873846e+01
3.530000000000000000e+02 3.920787173762463595e+01
3.540000000000000000e+02 3.945342460833950327e+01
3.550000000000000000e+02 3.969587611901442159e+01
3.560000000000000000e+02 3.993368916879552444e+01
3.570000000000000000e+02 4.016315672850534924e+01
3.580000000000000000e+02 4.038709368463669591e+01
3.590000000000000000e+02 4.060963621366840215e+01
3.600000000000000000e+02 4.083044754342208904e+01
3.610000000000000000e+02 4.099227827004367697e+01
3.620000000000000000e+02 4.115103103456524991e+01
3.630000000000000000e+02 4.130386321914322423e+01
3.640000000000000000e+02 4.143772568992501704e+01
3.650000000000000000e+02 4.155080678525053628e+01
3.660000000000000000e+02 4.163916720486105305e+01
3.670000000000000000e+02 4.171996861881932261e+01
3.680000000000000000e+02 4.180036510420823248e+01
3.690000000000000000e+02 4.188131020328157206e+01
3.700000000000000000e+02 4.196258057968989164e+01
3.710000000000000000e+02 4.228312214577393036e+01
3.720000000000000000e+02 4.260052459724971641e+01
3.730000000000000000e+02 4.291488396529601346e+01
3.740000000000000000e+02 4.322637070527579795e+01
3.750000000000000000e+02 4.353508499702238765e+01
3.760000000000000000e+02 4.384107380059969472e+01
3.770000000000000000e+02 4.414443265383281556e+01
3.780000000000000000e+02 4.444529426605352995e+01
3.790000000000000000e+02 4.474378590733689265e+01
3.800000000000000000e+02 4.503898353803144516e+01
3.810000000000000000e+02 4.509581270482641457e+01
3.820000000000000000e+02 4.515156735344245220e+01
3.830000000000000000e+02 4.520732449017192778e+01
3.840000000000000000e+02 4.526304662224659836e+01
3.850000000000000000e+02 4.531871200736556204e+01
3.860000000000000000e+02 4.537431952431442994e+01
3.870000000000000000e+02 4.543004970861490932e+01
3.880000000000000000e+02 4.548329179065812156e+01
3.890000000000000000e+02 4.552992884487335346e+01
3.900000000000000000e+02 4.155438923194263623e+01
3.910000000000000000e+02 4.092419573891524465e+01
3.920000000000000000e+02 4.012998934788721073e+01
3.930000000000000000e+02 3.899573661333171515e+01
3.940000000000000000e+02 3.766033612874014125e+01
3.950000000000000000e+02 3.629559923715768122e+01
3.960000000000000000e+02 3.489731452870886841e+01
3.970000000000000000e+02 3.346261549516235334e+01
3.980000000000000000e+02 3.198894990118968096e+01
3.990000000000000000e+02 3.047604614274573720e+01
4.000000000000000000e+02 2.891994748605865340e+01
4.010000000000000000e+02 2.731660233227385959e+01
4.020000000000000000e+02 2.567487083609053045e+01
4.030000000000000000e+02 2.398585460792972412e+01
4.040000000000000000e+02 2.225555215306399148e+01
4.050000000000000000e+02 2.048864727589098322e+01
4.060000000000000000e+02 1.869319204217260122e+01
4.070000000000000000e+02 1.686214039680397647e+01
4.080000000000000000e+02 1.498953307885283515e+01
4.090000000000000000e+02 1.311131471689501282e+01
4.100000000000000000e+02 1.126109922379294837e+01
4.110000000000000000e+02 9.483940143112121746e+00
4.120000000000000000e+02 7.805988819789037692e+00
4.130000000000000000e+02 6.334558280991546830e+00
4.140000000000000000e+02 5.258320094782866327e+00
4.150000000000000000e+02 4.807718610242911694e+00
4.160000000000000000e+02 5.061350550447988539e+00
4.170000000000000000e+02 5.825080993016967135e+00
4.180000000000000000e+02 6.830725918954282605e+00
4.190000000000000000e+02 7.897235089871739611e+00
4.200000000000000000e+02 8.923236052232430993e+00
4.210000000000000000e+02 1.008653349750235328e+01
4.220000000000000000e+02 1.113963303746404776e+01
4.230000000000000000e+02 1.211139259641650057e+01
4.240000000000000000e+02 1.303247416747570675e+01
4.250000000000000000e+02 1.393578076296193835e+01
4.260000000000000000e+02 1.484286385137773578e+01
4.270000000000000000e+02 1.574288556867080580e+01
4.280000000000000000e+02 1.661669508933057671e+01
4.290000000000000000e+02 1.744509278911730732e+01
4.300000000000000000e+02 1.821013224608957515e+01
4.310000000000000000e+02 1.868172558177224118e+01
4.320000000000000000e+02 1.909563446408129650e+01
4.330000000000000000e+02 1.947125413964599971e+01
4.340000000000000000e+02 1.982876397802455060e+01
4.350000000000000000e+02 2.018963312988835668e+01
4.360000000000000000e+02 2.056627493664915463e+01
4.370000000000000000e+02 2.093646478008686529e+01
4.380000000000000000e+02 2.127672433185891165e+01
4.390000000000000000e+02 2.155732102275999651e+01
4.400000000000000000e+02 2.174106341947016219e+01
4.410000000000000000e+02 2.189822998872642046e+01
4.420000000000000000e+02 2.194429953860941040e+01
4.430000000000000000e+02 2.191262462301564184e+01
4.440000000000000000e+02 2.183442385614750236e+01
4.450000000000000000e+02 2.174132275768760181e+01
4.460000000000000000e+02 2.165520260515186379e+01
4.470000000000000000e+02 2.156069463660359986e+01
4.480000000000000000e+02 2.143004945172398479e+01
4.490000000000000000e+02 2.124032445593245200e+01
4.500000000000000000e+02 2.096883443363769928e+01
4.510000000000000000e+02 2.075259336195192006e+01
4.520000000000000000e+02 2.046406484865444142e+01
4.530000000000000000e+02 2.012980906660090596e+01
4.540000000000000000e+02 1.976323189384105206e+01
4.550000000000000000e+02 1.939337376899311849e+01
4.560000000000000000e+02 1.905576201234071831e+01
4.570000000000000000e+02 1.875750203199217125e+01
4.580000000000000000e+02 1.850173939331842732e+01
4.590000000000000000e+02 1.829303934319965208e+01
4.600000000000000000e+02 1.813524864424714877e+01
4.610000000000000000e+02 1.786751538244343962e+01
4.620000000000000000e+02 1.762693126460125370e+01
4.630000000000000000e+02 1.738679335287243077e+01
4.640000000000000000e+02 1.711965282191646764e+01
4.650000000000000000e+02 1.679821488225887904e+01
4.660000000000000000e+02 1.640013548454926706e+01
4.670000000000000000e+02 1.592118841290548481e+01
4.680000000000000000e+02 1.536218880719943769e+01
4.690000000000000000e+02 1.472475284513115845e+01
4.700000000000000000e+02 1.401405428182138380e+01
4.710000000000000000e+02 1.316094884028560230e+01
4.720000000000000000e+02 1.222907998689069053e+01
4.730000000000000000e+02 1.124741963133859279e+01
4.740000000000000000e+02 1.023054575203981109e+01
4.750000000000000000e+02 9.191843557457170633e+00
4.760000000000000000e+02 8.147513632300116271e+00
4.770000000000000000e+02 7.114106359074025221e+00
4.780000000000000000e+02 6.116605218542640721e+00
4.790000000000000000e+02 5.190045064192204016e+00
4.800000000000000000e+02 4.382664717855883296e+00
4.810000000000000000e+02 3.648831938320034052e+00
4.820000000000000000e+02 3.230437759859362323e+00
4.830000000000000000e+02 3.215746903305508386e+00
4.840000000000000000e+02 3.584221917858859019e+00
4.850000000000000000e+02 4.219837521101164057e+00
4.860000000000000000e+02 5.007407520801211653e+00
4.870000000000000000e+02 5.859617881233401882e+00
4.880000000000000000e+02 6.715439004218347385e+00
4.890000000000000000e+02 7.532339817739890364e+00
4.900000000000000000e+02 8.279031484668450958e+00
4.910000000000000000e+02 8.898240053439620212e+00
4.920000000000000000e+02 9.446036289282575993e+00
4.930000000000000000e+02 9.923411603123994951e+00
4.940000000000000000e+02 1.033499634686692303e+01
4.950000000000000000e+02 1.068777216940370955e+01
4.960000000000000000e+02 1.099065266772192828e+01
4.970000000000000000e+02 1.125467525239857558e+01
4.980000000000000000e+02 1.149191377297479910e+01
4.990000000000000000e+02 1.169936235687347725e+01
5.000000000000000000e+02 1.183278660911027025e+01
5.010000000000000000e+02 1.184036868786341046e+01
5.020000000000000000e+02 1.182704017606192259e+01
5.030000000000000000e+02 1.177790378639177149e+01
5.040000000000000000e+02 1.168150578362128478e+01
5.050000000000000000e+02 1.151884150046616639e+01
5.060000000000000000e+02 1.127625995848980445e+01
5.070000000000000000e+02 1.098873331464293912e+01
5.080000000000000000e+02 1.067683304423799662e+01
5.090000000000000000e+02 1.034515699738314787e+01
5.100000000000000000e+02 1.000216711632104882e+01
5.110000000000000000e+02 9.735732800978885493e+00
5.120000000000000000e+02 9.481042501881814744e+00
5.130000000000000000e+02 9.248203023138202639e+00
5.140000000000000000e+02 9.043779046677354216e+00
5.150000000000000000e+02 8.780239545513047972e+00
5.160000000000000000e+02 8.413196947282926885e+00
5.170000000000000000e+02 8.050131354390305916e+00
5.180000000000000000e+02 7.739424400669952853e+00
5.190000000000000000e+02 7.487533300619903187e+00
5.200000000000000000e+02 7.295639464109877181e+00
5.210000000000000000e+02 7.404421530402953699e+00
5.220000000000000000e+02 7.542755562111165268e+00
5.230000000000000000e+02 7.707540277226931025e+00
5.240000000000000000e+02 7.895932630116378803e+00
5.250000000000000000e+02 8.104949683484379719e+00
5.260000000000000000e+02 8.328965252659180862e+00
5.270000000000000000e+02 8.564158404138206393e+00
5.280000000000000000e+02 8.806184930143460932e+00
5.290000000000000000e+02 9.050640323090105355e+00
5.300000000000000000e+02 9.289863308697366762e+00
5.310000000000000000e+02 9.628634409887130374e+00
5.320000000000000000e+02 9.966538442845651602e+00
5.330000000000000000e+02 1.030588049429661801e+01
5.340000000000000000e+02 1.064932940489146063e+01
5.350000000000000000e+02 1.099997942784630567e+01
5.360000000000000000e+02 1.135854897945605302e+01
5.370000000000000000e+02 1.171787676011922308e+01
5.380000000000000000e+02 1.207399815246980168e+01
5.390000000000000000e+02 1.242166502175377474e+01
5.400000000000000000e+02 1.274062328714356518e+01
5.410000000000000000e+02 1.294336504800615195e+01
5.420000000000000000e+02 1.308709436201848320e+01
5.430000000000000000e+02 1.320189352529835602e+01
5.440000000000000000e+02 1.327689938053463159e+01
5.450000000000000000e+02 1.333093546453558353e+01
5.460000000000000000e+02 1.337433708099162111e+01
5.470000000000000000e+02 1.341473538869437299e+01
5.480000000000000000e+02 1.346317869596850514e+01
5.490000000000000000e+02 1.352256296094796895e+01
5.500000000000000000e+02 1.359661110686136354e+01
5.510000000000000000e+02 1.421760624971746978e+01
5.520000000000000000e+02 1.488851327901364030e+01
5.530000000000000000e+02 1.559685698210910054e+01
5.540000000000000000e+02 1.630800447148395804e+01
5.550000000000000000e+02 1.700372092628658294e+01
5.560000000000000000e+02 1.758674137412122818e+01
5.570000000000000000e+02 1.796027319713424220e+01
5.580000000000000000e+02 1.828768196158880599e+01
5.590000000000000000e+02 1.858165981113271314e+01
5.600000000000000000e+02 1.884568107897039368e+01
5.610000000000000000e+02 1.964994550689616659e+01
5.620000000000000000e+02 2.041685636417684080e+01
5.630000000000000000e+02 2.111410797760898106e+01
5.640000000000000000e+02 2.171733180408952180e+01
5.650000000000000000e+02 2.220770469921649592e+01
5.660000000000000000e+02 2.257171720955477312e+01
5.670000000000000000e+02 2.280640986850428220e+01
5.680000000000000000e+02 2.291520343529652948e+01
5.690000000000000000e+02 2.290638563055867394e+01
5.700000000000000000e+02 2.279045791395732934e+01
5.710000000000000000e+02 2.270527071407144604e+01
5.720000000000000000e+02 2.250508966992484616e+01
5.730000000000000000e+02 2.219223778292131399e+01
5.740000000000000000e+02 2.176911858054238280e+01
5.750000000000000000e+02 2.123776543771968406e+01
5.760000000000000000e+02 2.060187573686457441e+01
5.770000000000000000e+02 1.986954634423019428e+01
5.780000000000000000e+02 1.904893403963889043e+01
5.790000000000000000e+02 1.814727348676102636e+01
5.800000000000000000e+02 1.717138054660913227e+01
5.810000000000000000e+02 1.602033649023212902e+01
5.820000000000000000e+02 1.485073561929295849e+01
5.830000000000000000e+02 1.367929286850734982e+01
5.840000000000000000e+02 1.252249763935413540e+01
5.850000000000000000e+02 1.139672780808306207e+01
5.860000000000000000e+02 1.031544680504577727e+01
5.870000000000000000e+02 9.282150612128379663e+00
5.880000000000000000e+02 8.303546316658465543e+00
5.890000000000000000e+02 7.394557338849764072e+00
5.900000000000000000e+02 6.582275552520407302e+00
5.910000000000000000e+02 5.972648484940780378e+00
5.920000000000000000e+02 5.558582882673581693e+00
5.930000000000000000e+02 5.393982752563334593e+00
5.940000000000000000e+02 5.520167463148632159e+00
5.950000000000000000e+02 5.914704872966995985e+00
5.960000000000000000e+02 6.538105366986640021e+00
5.970000000000000000e+02 7.371741750698975082e+00
5.980000000000000000e+02 8.357045772986053223e+00
5.990000000000000000e+02 9.439258652189955967e+00
6.000000000000000000e+02 1.058618337429357936e+01
6.010000000000000000e+02 1.137917778197686225e+01
6.020000000000000000e+02 1.215297609623248931e+01
6.030000000000000000e+02 1.290105478114935522e+01
6.040000000000000000e+02 1.361872233119289888e+01
6.050000000000000000e+02 1.430243217492252583e+01
6.060000000000000000e+02 1.495126327226882346e+01
6.070000000000000000e+02 1.556777839723307721e+01
6.080000000000000000e+02 1.615515645855617066e+01
6.090000000000000000e+02 1.671744357887238763e+01
6.100000000000000000e+02 1.727127274855621408e+01
6.110000000000000000e+02 1.786950832424887992e+01
6.120000000000000000e+02 1.844858472801296401e+01
6.130000000000000000e+02 1.900666258006821607e+01
6.140000000000000000e+02 1.954239754858462419e+01
6.150000000000000000e+02 2.005714252594700042e+01
6.160000000000000000e+02 2.055662172719395642e+01
6.170000000000000000e+02 2.104320389622418475e+01
6.180000000000000000e+02 2.151285087503870841e+01
6.190000000000000000e+02 2.196750342214324547e+01
6.200000000000000000e+02 2.240870028729035113e+01
6.210000000000000000e+02 2.286323469118100959e+01
6.220000000000000000e+02 2.330157633242692583e+01
6.230000000000000000e+02 2.371895002706175859e+01
6.240000000000000000e+02 2.411171700686190889e+01
6.250000000000000000e+02 2.447684659001165741e+01
6.260000000000000000e+02 2.481326089075951202e+01
6.270000000000000000e+02 2.512539105482383306e+01
6.280000000000000000e+02 2.541749665023423432e+01
6.290000000000000000e+02 2.568827598109861299e+01
6.300000000000000000e+02 2.592509127282682613e+01
6.310000000000000000e+02 2.582732405068922077e+01
6.320000000000000000e+02 2.572122569994275665e+01
6.330000000000000000e+02 2.560557777014494718e+01
6.340000000000000000e+02 2.552212126910264445e+01
6.350000000000000000e+02 2.548152289613554444e+01
6.360000000000000000e+02 2.548649858138469426e+01
6.370000000000000000e+02 2.550076722823588682e+01
6.380000000000000000e+02 2.549395300389069163e+01
6.390000000000000000e+02 2.546272354210207922e+01
6.400000000000000000e+02 2.541481490767663587e+01
6.410000000000000000e+02 2.535615461875799070e+01
6.420000000000000000e+02 2.528581336284701209e+01
6.430000000000000000e+02 2.519835663047288321e+01
6.440000000000000000e+02 2.508596610111598224e+01
6.450000000000000000e+02 2.494406943510278651e+01
6.460000000000000000e+02 2.477557791628117911e+01
6.470000000000000000e+02 2.458557346961865520e+01
6.480000000000000000e+02 2.437860391365102330e+01
6.490000000000000000e+02 2.416002059301231597e+01
6.500000000000000000e+02 2.393503337453567426e+01
6.510000000000000000e+02 2.368782144723184757e+01
6.520000000000000000e+02 2.343592277492779274e+01
6.530000000000000000e+02 2.317826375406664852e+01
6.540000000000000000e+02 2.291562947426927010e+01
6.550000000000000000e+02 2.265462597692977553e+01
6.560000000000000000e+02 2.240232788402947151e+01
6.570000000000000000e+02 2.215652963602031278e+01
6.580000000000000000e+02 2.192305771804724301e+01
6.590000000000000000e+02 2.169975819502774428e+01
6.600000000000000000e+02 2.149740922015696398e+01
6.610000000000000000e+02 2.142029916148553070e+01
6.620000000000000000e+02 2.133813866436164020e+01
6.630000000000000000e+02 2.125834601637996002e+01
6.640000000000000000e+02 2.117035163147842525e+01
6.650000000000000000e+02 2.107367200143279717e+01
6.660000000000000000e+02 2.095874375788379496e+01
6.670000000000000000e+02 2.080950409823184799e+01
6.680000000000000000e+02 2.063720249408265772e+01
6.690000000000000000e+02 2.045156428263438997e+01
6.700000000000000000e+02 2.023683843286254103e+01
6.710000000000000000e+02 1.992152706065672518e+01
6.720000000000000000e+02 1.960194635379728467e+01
6.730000000000000000e+02 1.927793607595252467e+01
6.740000000000000000e+02 1.894710910007718141e+01
6.750000000000000000e+02 1.861031686759354287e+01
6.760000000000000000e+02 1.826832343855008034e+01
6.770000000000000000e+02 1.792278693815844548e+01
6.780000000000000000e+02 1.757539899624588031e+01
6.790000000000000000e+02 1.722834668496048849e+01
6.800000000000000000e+02 1.689899013724159715e+01
6.810000000000000000e+02 1.660653012555735231e+01
6.820000000000000000e+02 1.631999651447481625e+01
6.830000000000000000e+02 1.604014525896673149e+01
6.840000000000000000e+02 1.576515543676076270e+01
6.850000000000000000e+02 1.546890855110152962e+01
6.860000000000000000e+02 1.511287593380428440e+01
6.870000000000000000e+02 1.470188214402300808e+01
6.880000000000000000e+02 1.423997343619067912e+01
6.890000000000000000e+02 1.373339005580580086e+01
6.900000000000000000e+02 1.315361117913292155e+01
6.910000000000000000e+02 1.233536589311118448e+01
6.920000000000000000e+02 1.149496147545311509e+01
6.930000000000000000e+02 1.081373959970658660e+01
6.940000000000000000e+02 1.028755690142029877e+01
6.950000000000000000e+02 9.883689660777239538e+00
6.960000000000000000e+02 9.588659386131674012e+00
6.970000000000000000e+02 9.385574015799303282e+00
6.980000000000000000e+02 9.245506970354821163e+00
6.990000000000000000e+02 9.090587517341813140e+00


==> figures/test/sample/HERPIOYE/mono_hullin_4.txt <==
3.000000000000000000e+02 1.207121225585242463e+01
3.010000000000000000e+02 1.194037410260030541e+01
3.020000000000000000e+02 1.180477985858637702e+01
3.030000000000000000e+02 1.166440040501036002e+01
3.040000000000000000e+02 1.152151436976637200e+01
3.050000000000000000e+02 1.137562820065163294e+01
3.060000000000000000e+02 1.122946705670741530e+01
3.070000000000000000e+02 1.107599843301316156e+01
3.080000000000000000e+02 1.090319539731984122e+01
3.090000000000000000e+02 1.072756586679530955e+01
3.100000000000000000e+02 1.057317020373594829e+01
3.110000000000000000e+02 1.058283725616662174e+01
3.120000000000000000e+02 1.059533336220910016e+01
3.130000000000000000e+02 1.061128988430969144e+01
3.140000000000000000e+02 1.063247912649272564e+01
3.150000000000000000e+02 1.065835708024813222e+01
3.160000000000000000e+02 1.068846101552941086e+01
3.170000000000000000e+02 1.072282410384996076e+01
3.180000000000000000e+02 1.076132717945953843e+01
3.190000000000000000e+02 1.080441678203830413e+01
3.200000000000000000e+02 1.085375176233832306e+01
3.210000000000000000e+02 1.064126114597431894e+01
3.220000000000000000e+02 1.043691036825298646e+01
3.230000000000000000e+02 1.023789573154119736e+01
3.240000000000000000e+02 1.004560098457031003e+01
3.250000000000000000e+02 9.863140753612009703e+00
3.260000000000000000e+02 9.685844554838610065e+00
3.270000000000000000e+02 9.512900519616474426e+00
3.280000000000000000e+02 9.344557112938259635e+00
3.290000000000000000e+02 9.181074896956459952e+00
3.300000000000000000e+02 9.022726290309948993e+00
3.310000000000000000e+02 8.491588327823965443e+00
3.320000000000000000e+02 8.005311910317388424e+00
3.330000000000000000e+02 7.575598074712447172e+00
3.340000000000000000e+02 7.194840358030302419e+00
3.350000000000000000e+02 6.854979271108782690e+00
3.360000000000000000e+02 6.540632282907408168e+00
3.370000000000000000e+02 6.236026240090925654e+00
3.380000000000000000e+02 5.936435060497590399e+00
3.390000000000000000e+02 5.639371816627033240e+00
3.400000000000000000e+02 5.342645727798331912e+00
3.410000000000000000e+02 4.800374076724911454e+00
3.420000000000000000e+02 4.278932419130794251e+00
3.430000000000000000e+02 3.785344299104877575e+00
3.440000000000000000e+02 3.328903321562017403e+00
3.450000000000000000e+02 2.922490957254498589e+00
3.460000000000000000e+02 2.581083514424133529e+00
3.470000000000000000e+02 2.328792367797559049e+00
3.480000000000000000e+02 2.179161097008225134e+00
3.490000000000000000e+02 2.083485371626346616e+00
3.500000000000000000e+02 2.064111116219412789e+00
3.510000000000000000e+02 2.290038084237543181e+00
3.520000000000000000e+02 2.599227162717370643e+00
3.530000000000000000e+02 2.963283254633380714e+00
3.540000000000000000e+02 3.364082790672290102e+00
3.550000000000000000e+02 3.784385482191694017e+00
3.560000000000000000e+02 4.212574641522991215e+00
3.570000000000000000e+02 4.635003445340663220e+00
3.580000000000000000e+02 5.056712828371952462e+00
3.590000000000000000e+02 5.485433425136063690e+00
3.600000000000000000e+02 5.918287413767230554e+00
3.610000000000000000e+02 6.268402689588269183e+00
3.620000000000000000e+02 6.625114060303752161e+00
3.630000000000000000e+02 6.978477604815832791e+00
3.640000000000000000e+02 7.296996252226612967e+00
3.650000000000000000e+02 7.575520673500517610e+00
3.660000000000000000e+02 7.805901254114729682e+00
3.670000000000000000e+02 8.026737765090137700e+00
3.680000000000000000e+02 8.252716145452911434e+00
3.690000000000000000e+02 8.485026262504876016e+00
3.700000000000000000e+02 8.722608270433180877e+00
3.710000000000000000e+02 9.275235164853087966e+00
3.720000000000000000e+02 9.826784046698461950e+00
3.730000000000000000e+02 1.037689518447495196e+01
3.740000000000000000e+02 1.092541804610745970e+01
3.750000000000000000e+02 1.147215463304834948e+01
3.760000000000000000e+02 1.201687886085833235e+01
3.770000000000000000e+02 1.255949950425063300e+01
3.780000000000000000e+02 1.310003709413314432e+01
3.790000000000000000e+02 1.363853446513942025e+01
3.800000000000000000e+02 1.417320316640700995e+01
3.810000000000000000e+02 1.442516605961392706e+01
3.820000000000000000e+02 1.467548286451197193e+01
3.830000000000000000e+02 1.492601554504808803e+01
3.840000000000000000e+02 1.517669961062802386e+01
3.850000000000000000e+02 1.542749062076269517e+01
3.860000000000000000e+02 1.567838295510259705e+01
3.870000000000000000e+02 1.592967766744972380e+01
3.880000000000000000e+02 1.617692555617515282e+01
3.890000000000000000e+02 1.641313730034746854e+01
3.900000000000000000e+02 1.569289600737589296e+01
3.910000000000000000e+02 1.580532708426384225e+01
3.920000000000000000e+02 1.587952157836290468e+01
3.930000000000000000e+02 1.590887386713625062e+01
3.940000000000000000e+02 1.588649663538367385e+01
3.950000000000000000e+02 1.580502067476997219e+01
3.960000000000000000e+02 1.565662330092272292e+01
3.970000000000000000e+02 1.543386572650597088e+01
3.980000000000000000e+02 1.512911788900935939e+01
3.990000000000000000e+02 1.473712336848317506e+01
4.000000000000000000e+02 1.424909074993363767e+01
4.010000000000000000e+02 1.366146495915551284e+01
4.020000000000000000e+02 1.298128888011117965e+01
4.030000000000000000e+02 1.219972364478242532e+01
4.040000000000000000e+02 1.132026149876596577e+01
4.050000000000000000e+02 1.033857692318238186e+01
4.060000000000000000e+02 9.267694316958181133e+00
4.070000000000000000e+02 8.133282155675239267e+00
4.080000000000000000e+02 6.983541459328822754e+00
4.090000000000000000e+02 5.925948581449536512e+00
4.100000000000000000e+02 5.112834117780747256e+00
4.110000000000000000e+02 4.645184498917967808e+00
4.120000000000000000e+02 4.673995625231103013e+00
4.130000000000000000e+02 5.172952993238776997e+00
4.140000000000000000e+02 5.992955451769983455e+00
4.150000000000000000e+02 6.988930182926788248e+00
4.160000000000000000e+02 8.065731927230402221e+00
4.170000000000000000e+02 9.158772022018688119e+00
4.180000000000000000e+02 1.022257045646903961e+01
4.190000000000000000e+02 1.122373947168819797e+01
4.200000000000000000e+02 1.213564075880478299e+01
4.210000000000000000e+02 1.314600218470018511e+01
4.220000000000000000e+02 1.406295443281368485e+01
4.230000000000000000e+02 1.491186317623484214e+01
4.240000000000000000e+02 1.572040889978863554e+01
4.250000000000000000e+02 1.651430628041119064e+01
4.260000000000000000e+02 1.731131839949290807e+01
4.270000000000000000e+02 1.810314173328903919e+01
4.280000000000000000e+02 1.887297414436040910e+01
4.290000000000000000e+02 1.960349603639242133e+01
4.300000000000000000e+02 2.027829717058567738e+01
4.310000000000000000e+02 2.067121440264402921e+01
4.320000000000000000e+02 2.101320735239528048e+01
4.330000000000000000e+02 2.132183962493418150e+01
4.340000000000000000e+02 2.161563871953343607e+01
4.350000000000000000e+02 2.191460700419929353e+01
4.360000000000000000e+02 2.223032081103670876e+01
4.370000000000000000e+02 2.254199709471395252e+01
4.380000000000000000e+02 2.282842839056823436e+01
4.390000000000000000e+02 2.306136803940719204e+01
4.400000000000000000e+02 2.320469800483785860e+01
4.410000000000000000e+02 2.332502137268985720e+01
4.420000000000000000e+02 2.334087617905414191e+01
4.430000000000000000e+02 2.328371764885235606e+01
4.440000000000000000e+02 2.318299618652963900e+01
4.450000000000000000e+02 2.306876024056073504e+01
4.460000000000000000e+02 2.296186160292447198e+01
4.470000000000000000e+02 2.284761543491633162e+01
4.480000000000000000e+02 2.269911610187597262e+01
4.490000000000000000e+02 2.249442808217317591e+01
4.500000000000000000e+02 2.221180264334328669e+01
4.510000000000000000e+02 2.199224075974646553e+01
4.520000000000000000e+02 2.170394938149688713e+01
4.530000000000000000e+02 2.137200010764280833e+01
4.540000000000000000e+02 2.100769579890843630e+01
4.550000000000000000e+02 2.063871648010342597e+01
4.560000000000000000e+02 2.029993136853281754e+01
4.570000000000000000e+02 1.999808677000737589e+01
4.580000000000000000e+02 1.973618797883099774e+01
4.590000000000000000e+02 1.951872427707501245e+01
4.600000000000000000e+02 1.934944135946391697e+01
4.610000000000000000e+02 1.906901701473200461e+01
4.620000000000000000e+02 1.881411947768412674e+01
4.630000000000000000e+02 1.855935090874120874e+01
4.640000000000000000e+02 1.827847198595277334e+01
4.650000000000000000e+02 1.794535336243927759e+01
4.660000000000000000e+02 1.753859201240071997e+01
4.670000000000000000e+02 1.705408743441114794e+01
4.680000000000000000e+02 1.649260016636110393e+01
4.690000000000000000e+02 1.585570634250773203e+01
4.700000000000000000e+02 1.514858373638048050e+01
4.710000000000000000e+02 1.430109548316427315e+01
4.720000000000000000e+02 1.337560158481754868e+01
4.730000000000000000e+02 1.240122177236273160e+01
4.740000000000000000e+02 1.139160210945662755e+01
4.750000000000000000e+02 1.035858622344220770e+01
4.760000000000000000e+02 9.316138054818784653e+00
4.770000000000000000e+02 8.276363141540340251e+00
4.780000000000000000e+02 7.257475450053900268e+00
4.790000000000000000e+02 6.283560806021492695e+00
4.800000000000000000e+02 5.384670915956426995e+00
4.810000000000000000e+02 4.467637698947628522e+00
4.820000000000000000e+02 3.734774962847470459e+00
4.830000000000000000e+02 3.276398760388223419e+00
4.840000000000000000e+02 3.184527055822722108e+00
4.850000000000000000e+02 3.468316333151414632e+00
4.860000000000000000e+02 4.033898268980135704e+00
4.870000000000000000e+02 4.757544314288908893e+00
4.880000000000000000e+02 5.542136505720811179e+00
4.890000000000000000e+02 6.323177620188473291e+00
4.900000000000000000e+02 7.057498016602238522e+00
4.910000000000000000e+02 7.668086878022841724e+00
4.920000000000000000e+02 8.225076728129639747e+00
4.930000000000000000e+02 8.724218988968370780e+00
4.940000000000000000e+02 9.166828259335826345e+00
4.950000000000000000e+02 9.557694438184434205e+00
4.960000000000000000e+02 9.904216893765704910e+00
4.970000000000000000e+02 1.021636174279362663e+01
4.980000000000000000e+02 1.050543692019055442e+01
4.990000000000000000e+02 1.076720414735301468e+01
5.000000000000000000e+02 1.095455891375929092e+01
5.010000000000000000e+02 1.101783188727374707e+01
5.020000000000000000e+02 1.106012905369137478e+01
5.030000000000000000e+02 1.106485729193738798e+01
5.040000000000000000e+02 1.102143830669230873e+01
5.050000000000000000e+02 1.091014118080663664e+01
5.060000000000000000e+02 1.071691296160570239e+01
5.070000000000000000e+02 1.047815939926668349e+01
5.080000000000000000e+02 1.021506744184577542e+01
5.090000000000000000e+02 9.932105530421237560e+00
5.100000000000000000e+02 9.637528651690349335e+00
5.110000000000000000e+02 9.418900266548556388e+00
5.120000000000000000e+02 9.210270356380966916e+00
5.130000000000000000e+02 9.021002034539774783e+00
5.140000000000000000e+02 8.857042519899648525e+00
5.150000000000000000e+02 8.629714381816318891e+00
5.160000000000000000e+02 8.294870763925938917e+00
5.170000000000000000e+02 7.961202828855131308e+00
5.180000000000000000e+02 7.677204968172786081e+00
5.190000000000000000e+02 7.449083482091633179e+00
5.200000000000000000e+02 7.277775592953798167e+00
5.210000000000000000e+02 7.402078689551440327e+00
5.220000000000000000e+02 7.552237482497004883e+00
5.230000000000000000e+02 7.725764721892904419e+00
5.240000000000000000e+02 7.920371972154417683e+00
5.250000000000000000e+02 8.133576646689151701e+00
5.260000000000000000e+02 8.360195364287120512e+00
5.270000000000000000e+02 8.596688399601720931e+00
5.280000000000000000e+02 8.838957023373312794e+00
5.290000000000000000e+02 9.082821212442597769e+00
5.300000000000000000e+02 9.320839692316017278e+00
5.310000000000000000e+02 9.657961262951568315e+00
5.320000000000000000e+02 9.993878293538189794e+00
5.330000000000000000e+02 1.033103841353775998e+01
5.340000000000000000e+02 1.067221192320652534e+01
5.350000000000000000e+02 1.102056420027459005e+01
5.360000000000000000e+02 1.137686358231596806e+01
5.370000000000000000e+02 1.173398025291077396e+01
5.380000000000000000e+02 1.208796523018495961e+01
5.390000000000000000e+02 1.243359214661182754e+01
5.400000000000000000e+02 1.275064817612677359e+01
5.410000000000000000e+02 1.295153768470514244e+01
5.420000000000000000e+02 1.309363050301128695e+01
5.430000000000000000e+02 1.320697906967435742e+01
5.440000000000000000e+02 1.328072502085915296e+01
5.450000000000000000e+02 1.333367927839027267e+01
5.460000000000000000e+02 1.337617578895601689e+01
5.470000000000000000e+02 1.341584789141425560e+01
5.480000000000000000e+02 1.346374544849616228e+01
5.490000000000000000e+02 1.352276641419024727e+01
5.500000000000000000e+02 1.359663362379914275e+01
5.510000000000000000e+02 1.421760624971746978e+01
5.520000000000000000e+02 1.488851327901364030e+01
5.530000000000000000e+02 1.559685698210910054e+01
5.540000000000000000e+02 1.630800447148395804e+01
5.550000000000000000e+02 1.700372092628658294e+01
5.560000000000000000e+02 1.758674137412122818e+01
5.570000000000000000e+02 1.796027319713424220e+01
5.580000000000000000e+02 1.828768196158880599e+01
5.590000000000000000e+02 1.858165981113271314e+01
5.600000000000000000e+02 1.884568107897039368e+01
5.610000000000000000e+02 1.964994550689616659e+01
5.620000000000000000e+02 2.041685636417684080e+01
5.630000000000000000e+02 2.111410797760898106e+01
5.640000000000000000e+02 2.171733180408952180e+01
5.650000000000000000e+02 2.220770469921649592e+01
5.660000000000000000e+02 2.257171720955477312e+01
5.670000000000000000e+02 2.280640986850428220e+01
5.680000000000000000e+02 2.291520343529652948e+01
5.690000000000000000e+02 2.290638563055867394e+01
5.700000000000000000e+02 2.279045791395732934e+01
5.710000000000000000e+02 2.270527071407144604e+01
5.720000000000000000e+02 2.250508966992484616e+01
5.730000000000000000e+02 2.219223778292131399e+01
5.740000000000000000e+02 2.176911858054238280e+01
5.750000000000000000e+02 2.123776543771968406e+01
5.760000000000000000e+02 2.060187573686457441e+01
5.770000000000000000e+02 1.986954634423019428e+01
5.780000000000000000e+02 1.904893403963889043e+01
5.790000000000000000e+02 1.814727348676102636e+01
5.800000000000000000e+02 1.717138054660913227e+01
5.810000000000000000e+02 1.602033649023212902e+01
5.820000000000000000e+02 1.485073561929295849e+01
5.830000000000000000e+02 1.367929286850734982e+01
5.840000000000000000e+02 1.252249763935413540e+01
5.850000000000000000e+02 1.139672780808306207e+01
5.860000000000000000e+02 1.031544680504577727e+01
5.870000000000000000e+02 9.282150612128379663e+00
5.880000000000000000e+02 8.303546316658465543e+00
5.890000000000000000e+02 7.394557338849764072e+00
5.900000000000000000e+02 6.582275552520407302e+00
5.910000000000000000e+02 5.972648484940780378e+00
5.920000000000000000e+02 5.558582882673581693e+00
5.930000000000000000e+02 5.393982752563334593e+00
5.940000000000000000e+02 5.520167463148632159e+00
5.950000000000000000e+02 5.914704872966995985e+00
5.960000000000000000e+02 6.538105366986640021e+00
5.970000000000000000e+02 7.371741750698975082e+00
5.980000000000000000e+02 8.357045772986053223e+00
5.990000000000000000e+02 9.439258652189955967e+00
6.000000000000000000e+02 1.058618337429357936e+01
6.010000000000000000e+02 1.137917778197686225e+01
6.020000000000000000e+02 1.215297609623248931e+01
6.030000000000000000e+02 1.290105478114935522e+01
6.040000000000000000e+02 1.361872233119289888e+01
6.050000000000000000e+02 1.430243217492252583e+01
6.060000000000000000e+02 1.495126327226882346e+01
6.070000000000000000e+02 1.556777839723307721e+01
6.080000000000000000e+02 1.615515645855617066e+01
6.090000000000000000e+02 1.671744357887238763e+01
6.100000000000000000e+02 1.727127274855621408e+01
6.110000000000000000e+02 1.786950832424887992e+01
6.120000000000000000e+02 1.844858472801296401e+01
6.130000000000000000e+02 1.900666258006821607e+01
6.140000000000000000e+02 1.954239754858462419e+01
6.150000000000000000e+02 2.005714252594700042e+01
6.160000000000000000e+02 2.055662172719395642e+01
6.170000000000000000e+02 2.104320389622418475e+01
6.180000000000000000e+02 2.151285087503870841e+01
6.190000000000000000e+02 2.196750342214324547e+01
6.200000000000000000e+02 2.240870028729035113e+01
6.210000000000000000e+02 2.286323469118100959e+01
6.220000000000000000e+02 2.330157633242692583e+01
6.230000000000000000e+02 2.371895002706175859e+01
6.240000000000000000e+02 2.411171700686190889e+01
6.250000000000000000e+02 2.447684659001165741e+01
6.260000000000000000e+02 2.481326089075951202e+01
6.270000000000000000e+02 2.512539105482383306e+01
6.280000000000000000e+02 2.541749665023423432e+01
6.290000000000000000e+02 2.568827598109861299e+01
6.300000000000000000e+02 2.592509127282682613e+01
6.310000000000000000e+02 2.582732405068922077e+01
6.320000000000000000e+02 2.572122569994275665e+01
6.330000000000000000e+02 2.560557777014494718e+01
6.340000000000000000e+02 2.552212126910264445e+01
6.350000000000000000e+02 2.548152289613554444e+01
6.360000000000000000e+02 2.548649858138469426e+01
6.370000000000000000e+02 2.550076722823588682e+01
6.380000000000000000e+02 2.549395300389069163e+01
6.390000000000000000e+02 2.546272354210207922e+01
6.400000000000000000e+02 2.541481490767663587e+01
6.410000000000000000e+02 2.535615461875799070e+01
6.420000000000000000e+02 2.528581336284701209e+01
6.430000000000000000e+02 2.519835663047288321e+01
6.440000000000000000e+02 2.508596610111598224e+01
6.450000000000000000e+02 2.494406943510278651e+01
6.460000000000000000e+02 2.477557791628117911e+01
6.470000000000000000e+02 2.458557346961865520e+01
6.480000000000000000e+02 2.437860391365102330e+01
6.490000000000000000e+02 2.416002059301231597e+01
6.500000000000000000e+02 2.393503337453567426e+01
6.510000000000000000e+02 2.368782144723184757e+01
6.520000000000000000e+02 2.343592277492779274e+01
6.530000000000000000e+02 2.317826375406664852e+01
6.540000000000000000e+02 2.291562947426927010e+01
6.550000000000000000e+02 2.265462597692977553e+01
6.560000000000000000e+02 2.240232788402947151e+01
6.570000000000000000e+02 2.215652963602031278e+01
6.580000000000000000e+02 2.192305771804724301e+01
6.590000000000000000e+02 2.169975819502774428e+01
6.600000000000000000e+02 2.149740922015696398e+01
6.610000000000000000e+02 2.142029916148553070e+01
6.620000000000000000e+02 2.133813866436164020e+01
6.630000000000000000e+02 2.125834601637996002e+01
6.640000000000000000e+02 2.117035163147842525e+01
6.650000000000000000e+02 2.107367200143279717e+01
6.660000000000000000e+02 2.095874375788379496e+01
6.670000000000000000e+02 2.080950409823184799e+01
6.680000000000000000e+02 2.063720249408265772e+01
6.690000000000000000e+02 2.045156428263438997e+01
6.700000000000000000e+02 2.023683843286254103e+01
6.710000000000000000e+02 1.992152706065672518e+01
6.720000000000000000e+02 1.960194635379728467e+01
6.730000000000000000e+02 1.927793607595252467e+01
6.740000000000000000e+02 1.894710910007718141e+01
6.750000000000000000e+02 1.861031686759354287e+01
6.760000000000000000e+02 1.826832343855008034e+01
6.770000000000000000e+02 1.792278693815844548e+01
6.780000000000000000e+02 1.757539899624588031e+01
6.790000000000000000e+02 1.722834668496048849e+01
6.800000000000000000e+02 1.689899013724159715e+01
6.810000000000000000e+02 1.660653012555735231e+01
6.820000000000000000e+02 1.631999651447481625e+01
6.830000000000000000e+02 1.604014525896673149e+01
6.840000000000000000e+02 1.576515543676076270e+01
6.850000000000000000e+02 1.546890855110152962e+01
6.860000000000000000e+02 1.511287593380428440e+01
6.870000000000000000e+02 1.470188214402300808e+01
6.880000000000000000e+02 1.423997343619067912e+01
6.890000000000000000e+02 1.373339005580580086e+01
6.900000000000000000e+02 1.315361117913292155e+01
6.910000000000000000e+02 1.233536589311118448e+01
6.920000000000000000e+02 1.149496147545311509e+01
6.930000000000000000e+02 1.081373959970658660e+01
6.940000000000000000e+02 1.028755690142029877e+01
6.950000000000000000e+02 9.883689660777239538e+00
6.960000000000000000e+02 9.588659386131674012e+00
6.970000000000000000e+02 9.385574015799303282e+00
6.980000000000000000e+02 9.245506970354821163e+00
6.990000000000000000e+02 9.090587517341813140e+00


==> figures/test/sample/HERPIOYE/mono_ours_3.txt <==
3.000000000000000000e+02 3.569075727280844745e+01
3.010000000000000000e+02 3.565037912662874220e+01
3.020000000000000000e+02 3.561443806479567797e+01
3.030000000000000000e+02 3.558293071587912948e+01
3.040000000000000000e+02 3.555402614954480356e+01
3.050000000000000000e+02 3.552786691207661107e+01
3.060000000000000000e+02 3.549456719101964808e+01
3.070000000000000000e+02 3.544143859800043117e+01
3.080000000000000000e+02 3.538563080653479176e+01
3.090000000000000000e+02 3.531205254936926252e+01
3.100000000000000000e+02 3.520100457185061060e+01
3.110000000000000000e+02 3.504296860932274882e+01
3.120000000000000000e+02 3.488141825492971293e+01
3.130000000000000000e+02 3.471508407075789648e+01
3.140000000000000000e+02 3.454033642743292631e+01
3.150000000000000000e+02 3.435909350078059532e+01
3.160000000000000000e+02 3.417296089973292084e+01
3.170000000000000000e+02 3.398237102463426851e+01
3.180000000000000000e+02 3.378796182198342990e+01
3.190000000000000000e+02 3.358925032754283535e+01
3.200000000000000000e+02 3.338393710809871351e+01
3.210000000000000000e+02 3.340432822934413082e+01
3.220000000000000000e+02 3.341358063916450050e+01
3.230000000000000000e+02 3.341751963928388136e+01
3.240000000000000000e+02 3.341542422663518863e+01
3.250000000000000000e+02 3.340490937415336248e+01
3.260000000000000000e+02 3.339315086869162030e+01
3.270000000000000000e+02 3.338151359872171042e+01
3.280000000000000000e+02 3.337000816500246714e+01
3.290000000000000000e+02 3.335864533023509182e+01
3.300000000000000000e+02 3.334743600153269227e+01
3.310000000000000000e+02 3.369715915382166571e+01
3.320000000000000000e+02 3.403796184282220594e+01
3.330000000000000000e+02 3.435301046064336816e+01
3.340000000000000000e+02 3.463920251503382985e+01
3.350000000000000000e+02 3.487960704077494967e+01
3.360000000000000000e+02 3.506281018065796218e+01
3.370000000000000000e+02 3.521019178840153074e+01
3.380000000000000000e+02 3.534410941442724408e+01
3.390000000000000000e+02 3.547312297535899006e+01
3.400000000000000000e+02 3.560437913206062177e+01
3.410000000000000000e+02 3.591335931850599650e+01
3.420000000000000000e+02 3.622012152381145711e+01
3.430000000000000000e+02 3.652437101616644100e+01
3.440000000000000000e+02 3.682653592347217852e+01
3.450000000000000000e+02 3.712447310218800567e+01
3.460000000000000000e+02 3.741664129811844219e+01
3.470000000000000000e+02 3.770347407803283346e+01
3.480000000000000000e+02 3.798143451981316332e+01
3.490000000000000000e+02 3.823102591651262827e+01
3.500000000000000000e+02 3.846324575840210258e+01
3.510000000000000000e+02 3.871252000212312794e+01
3.520000000000000000e+02 3.896096766001873846e+01
3.530000000000000000e+02 3.920787173762463595e+01
3.540000000000000000e+02 3.945342460833950327e+01
3.550000000000000000e+02 3.969587611901442159e+01
3.560000000000000000e+02 3.993368916879552444e+01
3.570000000000000000e+02 4.016315672850534924e+01
3.580000000000000000e+02 4.038709368463669591e+01
3.590000000000000000e+02 4.060963621366840215e+01
3.600000000000000000e+02 4.083044754342208904e+01
3.610000000000000000e+02 4.099227827004367697e+01
3.620000000000000000e+02 4.115103103456524991e+01
3.630000000000000000e+02 4.130386321914322423e+01
3.640000000000000000e+02 4.143772568992501704e+01
3.650000000000000000e+02 4.155080678525053628e+01
3.660000000000000000e+02 4.163916720486105305e+01
3.670000000000000000e+02 4.171996861881932261e+01
3.680000000000000000e+02 4.180036510420823248e+01
3.690000000000000000e+02 4.188131020328157206e+01
3.700000000000000000e+02 4.196258057968989164e+01
3.710000000000000000e+02 4.228312214577393036e+01
3.720000000000000000e+02 4.260052459724971641e+01
3.730000000000000000e+02 4.291488396529601346e+01
3.740000000000000000e+02 4.322637070527579795e+01
3.750000000000000000e+02 4.353508499702238765e+01
3.760000000000000000e+02 4.384107380059969472e+01
3.770000000000000000e+02 4.414443265383281556e+01
3.780000000000000000e+02 4.444529426605352995e+01
3.790000000000000000e+02 4.474378590733689265e+01
3.800000000000000000e+02 4.503898353803144516e+01
3.810000000000000000e+02 4.509581270482641457e+01
3.820000000000000000e+02 4.515156735344245220e+01
3.830000000000000000e+02 4.520732449017192778e+01
3.840000000000000000e+02 4.526304662224659836e+01
3.850000000000000000e+02 4.531871200736556204e+01
3.860000000000000000e+02 4.537431952431442994e+01
3.870000000000000000e+02 4.543004970861490932e+01
3.880000000000000000e+02 4.548329179065812156e+01
3.890000000000000000e+02 4.552992884487335346e+01
3.900000000000000000e+02 4.357388340217928402e+01
3.910000000000000000e+02 4.329905296957043248e+01
3.920000000000000000e+02 4.295754121470623232e+01
3.930000000000000000e+02 4.254053158814281943e+01
3.940000000000000000e+02 4.203939547757983064e+01
3.950000000000000000e+02 4.144284620157203136e+01
3.960000000000000000e+02 4.060870837425284208e+01
3.970000000000000000e+02 3.943952448404485267e+01
3.980000000000000000e+02 3.816700227800808420e+01
3.990000000000000000e+02 3.688075805108978500e+01
4.000000000000000000e+02 3.557565746462668699e+01
4.010000000000000000e+02 3.424780263368291600e+01
4.020000000000000000e+02 3.290334842731729736e+01
4.030000000000000000e+02 3.153221917453086220e+01
4.040000000000000000e+02 3.013878829571989471e+01
4.050000000000000000e+02 2.872524830618287695e+01
4.060000000000000000e+02 2.729576928278710213e+01
4.070000000000000000e+02 2.585685761256759108e+01
4.080000000000000000e+02 2.441748905980387008e+01
4.090000000000000000e+02 2.300133654195931143e+01
4.100000000000000000e+02 2.160336549093691971e+01
4.110000000000000000e+02 2.025296874856946516e+01
4.120000000000000000e+02 1.891019062146821383e+01
4.130000000000000000e+02 1.757933572714393833e+01
4.140000000000000000e+02 1.626323715142437010e+01
4.150000000000000000e+02 1.496331616223461403e+01
4.160000000000000000e+02 1.368300470915220401e+01
4.170000000000000000e+02 1.243591591446867817e+01
4.180000000000000000e+02 1.123926654415406468e+01
4.190000000000000000e+02 1.011293230329981085e+01
4.200000000000000000e+02 9.078744472175085178e+00
4.210000000000000000e+02 8.159111937552474103e+00
4.220000000000000000e+02 7.304659934439816205e+00
4.230000000000000000e+02 6.503172812237990819e+00
4.240000000000000000e+02 5.733828194631010788e+00
4.250000000000000000e+02 5.034992205719014180e+00
4.260000000000000000e+02 4.465390874625404294e+00
4.270000000000000000e+02 4.073313860387332674e+00
4.280000000000000000e+02 3.902364017574348587e+00
4.290000000000000000e+02 3.952801326050008335e+00
4.300000000000000000e+02 4.173706104702323394e+00
4.310000000000000000e+02 4.286443208787702019e+00
4.320000000000000000e+02 4.426928936595505348e+00
4.330000000000000000e+02 4.589080768113028341e+00
4.340000000000000000e+02 4.776344314358008880e+00
4.350000000000000000e+02 4.999073805850865249e+00
4.360000000000000000e+02 5.265470898818437107e+00
4.370000000000000000e+02 5.552881531744219501e+00
4.380000000000000000e+02 5.829298572938419909e+00
4.390000000000000000e+02 6.066000888384332157e+00
4.400000000000000000e+02 6.228057091260967404e+00
4.410000000000000000e+02 6.402194750689869984e+00
4.420000000000000000e+02 6.468657162642664105e+00
4.430000000000000000e+02 6.458788824884180713e+00
4.440000000000000000e+02 6.402654685538483825e+00
4.450000000000000000e+02 6.330222619724300337e+00
4.460000000000000000e+02 6.262133356166042830e+00
4.470000000000000000e+02 6.183857808886690677e+00
4.480000000000000000e+02 6.070432381726592830e+00
4.490000000000000000e+02 5.899696030409653957e+00
4.500000000000000000e+02 5.649892288382551975e+00
4.510000000000000000e+02 5.425841412422179211e+00
4.520000000000000000e+02 5.137514382391579204e+00
4.530000000000000000e+02 4.812202370987605171e+00
4.540000000000000000e+02 4.465089173993364469e+00
4.550000000000000000e+02 4.122975920291560570e+00
4.560000000000000000e+02 3.822727599453591640e+00
4.570000000000000000e+02 3.575527160173721963e+00
4.580000000000000000e+02 3.389220601210648720e+00
4.590000000000000000e+02 3.273852397029033412e+00
4.600000000000000000e+02 3.237689495031252918e+00
4.610000000000000000e+02 3.152434873370276947e+00
4.620000000000000000e+02 3.147763391113332254e+00
4.630000000000000000e+02 3.200659864685126976e+00
4.640000000000000000e+02 3.288973778826886463e+00
4.650000000000000000e+02 3.397426346550527665e+00
4.660000000000000000e+02 3.524938327619950407e+00
4.670000000000000000e+02 3.690744354821915429e+00
4.680000000000000000e+02 3.919849913497571947e+00
4.690000000000000000e+02 4.236144905198386823e+00
4.700000000000000000e+02 4.667167134713981369e+00
4.710000000000000000e+02 5.179553199321448531e+00
4.720000000000000000e+02 5.773885741582624576e+00
4.730000000000000000e+02 6.492370209673716808e+00
4.740000000000000000e+02 7.323828050519693988e+00
4.750000000000000000e+02 8.247293902397064613e+00
4.760000000000000000e+02 9.244220784422465087e+00
4.770000000000000000e+02 1.028193204967618435e+01
4.780000000000000000e+02 1.133924130162834132e+01
4.790000000000000000e+02 1.240212746249284947e+01
4.800000000000000000e+02 1.345771691763610001e+01
4.810000000000000000e+02 1.458248739556405837e+01
4.820000000000000000e+02 1.569771824297613350e+01
4.830000000000000000e+02 1.680142172623840580e+01
4.840000000000000000e+02 1.789183456380584403e+01
4.850000000000000000e+02 1.896691548686066398e+01
4.860000000000000000e+02 2.002168931568002108e+01
4.870000000000000000e+02 2.104149440276321670e+01
4.880000000000000000e+02 2.201000650495695865e+01
4.890000000000000000e+02 2.291193008793758068e+01
4.900000000000000000e+02 2.373311579870398091e+01
4.910000000000000000e+02 2.432723334580347085e+01
4.920000000000000000e+02 2.483911772914623839e+01
4.930000000000000000e+02 2.526789353937039451e+01
4.940000000000000000e+02 2.561325035402760619e+01
4.950000000000000000e+02 2.587549119223176675e+01
4.960000000000000000e+02 2.605676748183240932e+01
4.970000000000000000e+02 2.616425855582042459e+01
4.980000000000000000e+02 2.620644751536820394e+01
4.990000000000000000e+02 2.619758727467791104e+01
5.000000000000000000e+02 2.616064685812730062e+01
5.010000000000000000e+02 2.600959897380448993e+01
5.020000000000000000e+02 2.581781799602440586e+01
5.030000000000000000e+02 2.558616028117547714e+01
5.040000000000000000e+02 2.531488898473007865e+01
5.050000000000000000e+02 2.500651840826885675e+01
5.060000000000000000e+02 2.466112281859572519e+01
5.070000000000000000e+02 2.426739619032319339e+01
5.080000000000000000e+02 2.381880961820570519e+01
5.090000000000000000e+02 2.331576296673696547e+01
5.100000000000000000e+02 2.275995376772141299e+01
5.110000000000000000e+02 2.212404745002054085e+01
5.120000000000000000e+02 2.145685973003022440e+01
5.130000000000000000e+02 2.077652984708032591e+01
5.140000000000000000e+02 2.009938118454084233e+01
5.150000000000000000e+02 1.946658502207785801e+01
5.160000000000000000e+02 1.890834391173824613e+01
5.170000000000000000e+02 1.840248243005220274e+01
5.180000000000000000e+02 1.793286151509178339e+01
5.190000000000000000e+02 1.749461216976775191e+01
5.200000000000000000e+02 1.708361560639620791e+01
5.210000000000000000e+02 1.652442104515553467e+01
5.220000000000000000e+02 1.596526072615316139e+01
5.230000000000000000e+02 1.540817371014743031e+01
5.240000000000000000e+02 1.485401024516311175e+01
5.250000000000000000e+02 1.430534287956115413e+01
5.260000000000000000e+02 1.376912204569642917e+01
5.270000000000000000e+02 1.324856079189680358e+01
5.280000000000000000e+02 1.274635273887825626e+01
5.290000000000000000e+02 1.226473347424358629e+01
5.300000000000000000e+02 1.180974050893954796e+01
5.310000000000000000e+02 1.129405420970456930e+01
5.320000000000000000e+02 1.080209504581941715e+01
5.330000000000000000e+02 1.033167057788181076e+01
5.340000000000000000e+02 9.882342665673254700e+00
5.350000000000000000e+02 9.455390649789469748e+00
5.360000000000000000e+02 9.055635176875950876e+00
5.370000000000000000e+02 8.691738440435063495e+00
5.380000000000000000e+02 8.364399108613978839e+00
5.390000000000000000e+02 8.073199294246855118e+00
5.400000000000000000e+02 7.832270505991592024e+00
5.410000000000000000e+02 7.494004776350731589e+00
5.420000000000000000e+02 7.223435111428109678e+00
5.430000000000000000e+02 7.004974557268587532e+00
5.440000000000000000e+02 6.864690401181520407e+00
5.450000000000000000e+02 6.784743702531094378e+00
5.460000000000000000e+02 6.752097697763888462e+00
5.470000000000000000e+02 6.762074431108675121e+00
5.480000000000000000e+02 6.793073986807727671e+00
5.490000000000000000e+02 6.846616641146495930e+00
5.500000000000000000e+02 6.926359898423124939e+00
5.510000000000000000e+02 6.385588665711659395e+00
5.520000000000000000e+02 6.071636596995419133e+00
5.530000000000000000e+02 6.049238606914303595e+00
5.540000000000000000e+02 6.332181475313674035e+00
5.550000000000000000e+02 6.842368187630412990e+00
5.560000000000000000e+02 7.450645515654782614e+00
5.570000000000000000e+02 8.004348466517839711e+00
5.580000000000000000e+02 8.547711488015648840e+00
5.590000000000000000e+02 9.077657545534020045e+00
5.600000000000000000e+02 9.588424182285590902e+00
5.610000000000000000e+02 1.057298619911474802e+01
5.620000000000000000e+02 1.167518137628076680e+01
5.630000000000000000e+02 1.279132861356065298e+01
5.640000000000000000e+02 1.385922400057965831e+01
5.650000000000000000e+02 1.484118562133262564e+01
5.660000000000000000e+02 1.571380570616170402e+01
5.670000000000000000e+02 1.646565940020543195e+01
5.680000000000000000e+02 1.709389501450329263e+01
5.690000000000000000e+02 1.760265537837759808e+01
5.700000000000000000e+02 1.799946959544921654e+01
5.710000000000000000e+02 1.844422597593928259e+01
5.720000000000000000e+02 1.876603971752948397e+01
5.730000000000000000e+02 1.896879325053428289e+01
5.740000000000000000e+02 1.905633881556633469e+01
5.750000000000000000e+02 1.903192601642396298e+01
5.760000000000000000e+02 1.890006618827024454e+01
5.770000000000000000e+02 1.866841681119099405e+01
5.780000000000000000e+02 1.834440617855951317e+01
5.790000000000000000e+02 1.793458049464621240e+01
5.800000000000000000e+02 1.744515142783515316e+01
5.810000000000000000e+02 1.664649600765539361e+01
5.820000000000000000e+02 1.580806947047002531e+01
5.830000000000000000e+02 1.494261270759494664e+01
5.840000000000000000e+02 1.406277276058001924e+01
5.850000000000000000e+02 1.318108979084130006e+01
5.860000000000000000e+02 1.230707033837773778e+01
5.870000000000000000e+02 1.143796947669444464e+01
5.880000000000000000e+02 1.056953291994870625e+01
5.890000000000000000e+02 9.698180480819145188e+00
5.900000000000000000e+02 8.821425691346172826e+00
5.910000000000000000e+02 7.923497765183670438e+00
5.920000000000000000e+02 7.008518190564449135e+00
5.930000000000000000e+02 6.067900790644512377e+00
5.940000000000000000e+02 5.144358898028111859e+00
5.950000000000000000e+02 4.240953698835457253e+00
5.960000000000000000e+02 3.376165076446247859e+00
5.970000000000000000e+02 2.626489155773983342e+00
5.980000000000000000e+02 2.247026481550105537e+00
5.990000000000000000e+02 2.441578969110763442e+00
6.000000000000000000e+02 3.103595570856212849e+00
6.010000000000000000e+02 3.420270945760622627e+00
6.020000000000000000e+02 3.790490523181480498e+00
6.030000000000000000e+02 4.187103838270033407e+00
6.040000000000000000e+02 4.591282329702261578e+00
6.050000000000000000e+02 4.990288441202713976e+00
6.060000000000000000e+02 5.377059675329715738e+00
6.070000000000000000e+02 5.749355860389342432e+00
6.080000000000000000e+02 6.106922836182874015e+00
6.090000000000000000e+02 6.451767418924069020e+00
6.100000000000000000e+02 6.805051915605106139e+00
6.110000000000000000e+02 7.253556804757419485e+00
6.120000000000000000e+02 7.690661608567844532e+00
6.130000000000000000e+02 8.098825030893127774e+00
6.140000000000000000e+02 8.487550100441183076e+00
6.150000000000000000e+02 8.860639655601200815e+00
6.160000000000000000e+02 9.224086280554454120e+00
6.170000000000000000e+02 9.579754924692313267e+00
6.180000000000000000e+02 9.921934761471641551e+00
6.190000000000000000e+02 1.025206789231321736e+01
6.200000000000000000e+02 1.057187320427373578e+01
6.210000000000000000e+02 1.089202990900080970e+01
6.220000000000000000e+02 1.120096634336602293e+01
6.230000000000000000e+02 1.149485390012785402e+01
6.240000000000000000e+02 1.177086172541643450e+01
6.250000000000000000e+02 1.202666737743757430e+01
6.260000000000000000e+02 1.226146329063848128e+01
6.270000000000000000e+02 1.247867819203762174e+01
6.280000000000000000e+02 1.268158564363385743e+01
6.290000000000000000e+02 1.286855052507571351e+01
6.300000000000000000e+02 1.302780721212012338e+01
6.310000000000000000e+02 1.279787317777537226e+01
6.320000000000000000e+02 1.256283021639972119e+01
6.330000000000000000e+02 1.232225614090740962e+01
6.340000000000000000e+02 1.212645468322325470e+01
6.350000000000000000e+02 1.199279772153595225e+01
6.360000000000000000e+02 1.193380484695085109e+01
6.370000000000000000e+02 1.192001636788393526e+01
6.380000000000000000e+02 1.192544758226171808e+01
6.390000000000000000e+02 1.193815432002589105e+01
6.400000000000000000e+02 1.195364598482174401e+01
6.410000000000000000e+02 1.196773556760535939e+01
6.420000000000000000e+02 1.197539072098101975e+01
6.430000000000000000e+02 1.197032395771149460e+01
6.440000000000000000e+02 1.194557551130955630e+01
6.450000000000000000e+02 1.189820977936686042e+01
6.460000000000000000e+02 1.183177921112091191e+01
6.470000000000000000e+02 1.174981124119196352e+01
6.480000000000000000e+02 1.165492524765551963e+01
6.490000000000000000e+02 1.155038489113285571e+01
6.500000000000000000e+02 1.143982406828255627e+01
6.510000000000000000e+02 1.130258290638881391e+01
6.520000000000000000e+02 1.116004663550929088e+01
6.530000000000000000e+02 1.101155472944171620e+01
6.540000000000000000e+02 1.085824195395755254e+01
6.550000000000000000e+02 1.070688798870104819e+01
6.560000000000000000e+02 1.056483972443533226e+01
6.570000000000000000e+02 1.043008999872265719e+01
6.580000000000000000e+02 1.030879784406104704e+01
6.590000000000000000e+02 1.019922359850897209e+01
6.600000000000000000e+02 1.011207367352377240e+01
6.610000000000000000e+02 1.012485293581091916e+01
6.620000000000000000e+02 1.013447572555624454e+01
6.630000000000000000e+02 1.014815757831071075e+01
6.640000000000000000e+02 1.015649169256595563e+01
6.650000000000000000e+02 1.015941675930360155e+01
6.660000000000000000e+02 1.014907570483413224e+01
6.670000000000000000e+02 1.011003573980947579e+01
6.680000000000000000e+02 1.005199930992457702e+01
6.690000000000000000e+02 9.983596849792753858e+00
6.700000000000000000e+02 9.889795761162677223e+00
6.710000000000000000e+02 9.700467984031638125e+00
6.720000000000000000e+02 9.509671546597108005e+00
6.730000000000000000e+02 9.317437055980310134e+00
6.740000000000000000e+02 9.121940202353858496e+00
6.750000000000000000e+02 8.924057774707689461e+00
6.760000000000000000e+02 8.724778114904610860e+00
6.770000000000000000e+02 8.525764981670144849e+00
6.780000000000000000e+02 8.328534359751936123e+00
6.790000000000000000e+02 8.135119743851971563e+00
6.800000000000000000e+02 7.960941263123480383e+00
6.810000000000000000e+02 7.821567502751807233e+00
6.820000000000000000e+02 7.690192095456354515e+00
6.830000000000000000e+02 7.567755597724962868e+00
6.840000000000000000e+02 7.453019998218534781e+00
6.850000000000000000e+02 7.321706769244511470e+00
6.860000000000000000e+02 7.139745798997818582e+00
6.870000000000000000e+02 6.967801562168803642e+00
6.880000000000000000e+02 6.829396071340953611e+00
6.890000000000000000e+02 6.721406513242864200e+00
6.900000000000000000e+02 6.605801092211238235e+00
6.910000000000000000e+02 6.361331250627242362e+00
6.920000000000000000e+02 6.157511708013982066e+00
6.930000000000000000e+02 6.073858146750928277e+00
6.940000000000000000e+02 6.091002488045290875e+00
6.950000000000000000e+02 6.193087016031151748e+00
6.960000000000000000e+02 6.313612259845511332e+00
6.970000000000000000e+02 6.412946596140891131e+00
6.980000000000000000e+02 6.485822164747071739e+00
6.990000000000000000e+02 6.526075272418993656e+00


==> figures/test/sample/HERPIOYE/mono_ours_4.txt <==
3.000000000000000000e+02 1.134314308310300490e+01
3.010000000000000000e+02 1.122532522296868507e+01
3.020000000000000000e+02 1.110233444357451127e+01
3.030000000000000000e+02 1.097414644795218841e+01
3.040000000000000000e+02 1.084210730669618883e+01
3.050000000000000000e+02 1.070550684723751367e+01
3.060000000000000000e+02 1.057404339614503641e+01
3.070000000000000000e+02 1.044632933248510120e+01
3.080000000000000000e+02 1.029798925666115572e+01
3.090000000000000000e+02 1.015886380061176908e+01
3.100000000000000000e+02 1.006987047901038146e+01
3.110000000000000000e+02 1.008420618465793694e+01
3.120000000000000000e+02 1.010290594266320596e+01
3.130000000000000000e+02 1.012745219187516099e+01
3.140000000000000000e+02 1.016213905561580688e+01
3.150000000000000000e+02 1.020479757016986255e+01
3.160000000000000000e+02 1.025363829247476488e+01
3.170000000000000000e+02 1.030825496821091392e+01
3.180000000000000000e+02 1.036795909422428963e+01
3.190000000000000000e+02 1.043337269963539704e+01
3.200000000000000000e+02 1.050753151514069472e+01
3.210000000000000000e+02 1.031690616850051079e+01
3.220000000000000000e+02 1.014231306125424759e+01
3.230000000000000000e+02 9.977459948218942998e+00
3.240000000000000000e+02 9.824427279681671621e+00
3.250000000000000000e+02 9.688200333486449267e+00
3.260000000000000000e+02 9.559155780250483403e+00
3.270000000000000000e+02 9.435513494242448118e+00
3.280000000000000000e+02 9.317496926005297553e+00
3.290000000000000000e+02 9.205331443230480915e+00
3.300000000000000000e+02 9.099243031754292943e+00
3.310000000000000000e+02 8.462419356174558871e+00
3.320000000000000000e+02 7.860493681064910199e+00
3.330000000000000000e+02 7.319909944509401356e+00
3.340000000000000000e+02 6.839183482825594851e+00
3.350000000000000000e+02 6.430236010321023876e+00
3.360000000000000000e+02 6.094825429924131122e+00
3.370000000000000000e+02 5.802157457799443918e+00
3.380000000000000000e+02 5.529380190251860228e+00
3.390000000000000000e+02 5.266117595822361608e+00
3.400000000000000000e+02 5.002115622502285142e+00
3.410000000000000000e+02 4.390870778461196444e+00
3.420000000000000000e+02 3.784974000334508037e+00
3.430000000000000000e+02 3.186074796238626217e+00
3.440000000000000000e+02 2.594117298918048764e+00
3.450000000000000000e+02 2.014518026962766051e+00
3.460000000000000000e+02 1.452947408025726306e+00
3.470000000000000000e+02 9.271937329406129136e-01
3.480000000000000000e+02 5.226121865670696476e-01
3.490000000000000000e+02 5.310572311965476855e-01
3.500000000000000000e+02 9.011727034732257557e-01
3.510000000000000000e+02 1.378781465987959587e+00
3.520000000000000000e+02 1.878453324670512625e+00
3.530000000000000000e+02 2.384804089990637532e+00
3.540000000000000000e+02 2.893453166043145064e+00
3.550000000000000000e+02 3.399759781948035631e+00
3.560000000000000000e+02 3.900027240772062864e+00
3.570000000000000000e+02 4.388773069608368438e+00
3.580000000000000000e+02 4.869762557416926541e+00
3.590000000000000000e+02 5.348413783631006169e+00
3.600000000000000000e+02 5.824225760153417752e+00
3.610000000000000000e+02 6.152556961411347558e+00
3.620000000000000000e+02 6.492360350304203109e+00
3.630000000000000000e+02 6.835006058969078424e+00
3.640000000000000000e+02 7.157299047697951444e+00
3.650000000000000000e+02 7.453398451367118760e+00
3.660000000000000000e+02 7.716324778908756343e+00
3.670000000000000000e+02 7.972353506905093923e+00
3.680000000000000000e+02 8.231385205788109616e+00
3.690000000000000000e+02 8.494073532632297585e+00
3.700000000000000000e+02 8.759636672800210633e+00
3.710000000000000000e+02 9.335080500447773488e+00
3.720000000000000000e+02 9.906735823948528363e+00
3.730000000000000000e+02 1.047468172861548119e+01
3.740000000000000000e+02 1.103910657309671528e+01
3.750000000000000000e+02 1.160010051892454186e+01
3.760000000000000000e+02 1.215768205030022742e+01
3.770000000000000000e+02 1.271194726628008276e+01
3.780000000000000000e+02 1.326307692456312104e+01
3.790000000000000000e+02 1.381127846024417316e+01
3.800000000000000000e+02 1.435523774529323049e+01
3.810000000000000000e+02 1.460557641793443295e+01
3.820000000000000000e+02 1.485476178348106124e+01
3.830000000000000000e+02 1.510424801213244983e+01
3.840000000000000000e+02 1.535397397744615233e+01
3.850000000000000000e+02 1.560389202134265396e+01
3.860000000000000000e+02 1.585399368070521753e+01
3.870000000000000000e+02 1.610454961878145852e+01
3.880000000000000000e+02 1.635187279216583534e+01
3.890000000000000000e+02 1.659015317197418327e+01
3.900000000000000000e+02 1.638170587989802840e+01
3.910000000000000000e+02 1.660022244941161418e+01
3.920000000000000000e+02 1.680042518145879882e+01
3.930000000000000000e+02 1.697881929941760148e+01
3.940000000000000000e+02 1.713173801179516786e+01
3.950000000000000000e+02 1.725509591506154194e+01
3.960000000000000000e+02 1.734429866035668155e+01
3.970000000000000000e+02 1.739479993648068756e+01
3.980000000000000000e+02 1.740148544825100529e+01
3.990000000000000000e+02 1.736059501549911488e+01
4.000000000000000000e+02 1.726480626673792784e+01
4.010000000000000000e+02 1.709821626996400212e+01
4.020000000000000000e+02 1.687461770920538839e+01
4.030000000000000000e+02 1.658325686109949970e+01
4.040000000000000000e+02 1.622607388364237835e+01
4.050000000000000000e+02 1.580371416007536922e+01
4.060000000000000000e+02 1.531885976946107775e+01
4.070000000000000000e+02 1.477637225031055301e+01
4.080000000000000000e+02 1.418418874437083765e+01
4.090000000000000000e+02 1.356078953880441773e+01
4.100000000000000000e+02 1.290275467159165323e+01
4.110000000000000000e+02 1.224627258798759755e+01
4.120000000000000000e+02 1.155721967895668101e+01
4.130000000000000000e+02 1.084229564773981380e+01
4.140000000000000000e+02 1.010722871929694655e+01
4.150000000000000000e+02 9.356919794895047104e+00
4.160000000000000000e+02 8.598527064769406536e+00
4.170000000000000000e+02 7.847608145947582159e+00
4.180000000000000000e+02 7.123204907273233744e+00
4.190000000000000000e+02 6.446422945877290367e+00
4.200000000000000000e+02 5.837740107575457138e+00
4.210000000000000000e+02 5.361493648757099884e+00
4.220000000000000000e+02 4.935707909344813515e+00
4.230000000000000000e+02 4.551199625728525433e+00
4.240000000000000000e+02 4.194013691940502220e+00
4.250000000000000000e+02 3.914163380160946559e+00
4.260000000000000000e+02 3.766946354220478632e+00
4.270000000000000000e+02 3.762525164999709570e+00
4.280000000000000000e+02 3.893360633590014608e+00
4.290000000000000000e+02 4.128627820278635951e+00
4.300000000000000000e+02 4.425201054350914376e+00
4.310000000000000000e+02 4.526962805205711149e+00
4.320000000000000000e+02 4.620925515543660822e+00
4.330000000000000000e+02 4.712609662796019450e+00
4.340000000000000000e+02 4.811830706319542905e+00
4.350000000000000000e+02 4.931905451424876574e+00
4.360000000000000000e+02 5.083196985484924824e+00
4.370000000000000000e+02 5.249362314703517995e+00
4.380000000000000000e+02 5.404293286498702997e+00
4.390000000000000000e+02 5.525579437064319421e+00
4.400000000000000000e+02 5.585357509524004449e+00
4.410000000000000000e+02 5.690042585091316774e+00
4.420000000000000000e+02 5.703204265075652479e+00
4.430000000000000000e+02 5.651377054274862033e+00
4.440000000000000000e+02 5.560152109856761449e+00
4.450000000000000000e+02 5.454714838248541753e+00
4.460000000000000000e+02 5.352108283545041090e+00
4.470000000000000000e+02 5.239652175836973846e+00
4.480000000000000000e+02 5.097090024050952906e+00
4.490000000000000000e+02 4.905566944970241927e+00
4.500000000000000000e+02 4.646952608524826722e+00
4.510000000000000000e+02 4.398343024404688606e+00
4.520000000000000000e+02 4.093802166164431711e+00
4.530000000000000000e+02 3.757006815747002904e+00
4.540000000000000000e+02 3.404101327047975190e+00
4.550000000000000000e+02 3.057455867163911378e+00
4.560000000000000000e+02 2.747830171883552275e+00
4.570000000000000000e+02 2.487526830495156105e+00
4.580000000000000000e+02 2.287540266053317506e+00
4.590000000000000000e+02 2.162175499660898836e+00
4.600000000000000000e+02 2.123864552178865051e+00
4.610000000000000000e+02 2.054508005688205685e+00
4.620000000000000000e+02 2.095287781741156596e+00
4.630000000000000000e+02 2.223513619528564078e+00
4.640000000000000000e+02 2.415337322927062491e+00
4.650000000000000000e+02 2.655467845200010224e+00
4.660000000000000000e+02 2.942673570565583319e+00
4.670000000000000000e+02 3.288018348139532865e+00
4.680000000000000000e+02 3.703321856424638625e+00
4.690000000000000000e+02 4.197816950997168561e+00
4.700000000000000000e+02 4.784918077190104313e+00
4.710000000000000000e+02 5.440491291359734305e+00
4.720000000000000000e+02 6.146418685698911588e+00
4.730000000000000000e+02 6.938295327701544224e+00
4.740000000000000000e+02 7.808745486588979823e+00
4.750000000000000000e+02 8.743288393239462053e+00
4.760000000000000000e+02 9.729538337644257240e+00
4.770000000000000000e+02 1.074126356905904167e+01
4.780000000000000000e+02 1.176161664602278911e+01
4.790000000000000000e+02 1.277978329005211400e+01
4.800000000000000000e+02 1.378560449337598115e+01
4.810000000000000000e+02 1.485943756840012320e+01
4.820000000000000000e+02 1.592018857188294056e+01
4.830000000000000000e+02 1.696633615004131812e+01
4.840000000000000000e+02 1.799624913382080393e+01
4.850000000000000000e+02 1.900787678381251311e+01
4.860000000000000000e+02 1.999663768000187858e+01
4.870000000000000000e+02 2.095001491152865469e+01
4.880000000000000000e+02 2.185429213017391348e+01
4.890000000000000000e+02 2.269671772450212544e+01
4.900000000000000000e+02 2.346550781219706749e+01
4.910000000000000000e+02 2.401390513830077467e+01
4.920000000000000000e+02 2.448841783452050436e+01
4.930000000000000000e+02 2.488759200056353293e+01
4.940000000000000000e+02 2.521039960478896802e+01
4.950000000000000000e+02 2.545633776418461736e+01
4.960000000000000000e+02 2.562663311542235078e+01
4.970000000000000000e+02 2.572725261596139390e+01
4.980000000000000000e+02 2.576551542562697605e+01
4.990000000000000000e+02 2.575485420921597068e+01
5.000000000000000000e+02 2.571780833214880957e+01
5.010000000000000000e+02 2.556823284329050239e+01
5.020000000000000000e+02 2.537880961752732389e+01
5.030000000000000000e+02 2.515069988410573387e+01
5.040000000000000000e+02 2.488439992942906187e+01
5.050000000000000000e+02 2.458264966998711998e+01
5.060000000000000000e+02 2.424586456581394245e+01
5.070000000000000000e+02 2.386342243169205091e+01
5.080000000000000000e+02 2.342929316277719209e+01
5.090000000000000000e+02 2.294404385098271604e+01
5.100000000000000000e+02 2.240921003416992718e+01
5.110000000000000000e+02 2.179646161866202903e+01
5.120000000000000000e+02 2.115373136172425106e+01
5.130000000000000000e+02 2.049801745707848255e+01
5.140000000000000000e+02 1.984483233890404819e+01
5.150000000000000000e+02 1.923514914543933330e+01
5.160000000000000000e+02 1.869908878524872975e+01
5.170000000000000000e+02 1.821419065374444912e+01
5.180000000000000000e+02 1.776425810936315486e+01
5.190000000000000000e+02 1.734447581833225982e+01
5.200000000000000000e+02 1.695076301606064817e+01
5.210000000000000000e+02 1.640644365079847589e+01
5.220000000000000000e+02 1.586110754414068147e+01
5.230000000000000000e+02 1.531681556213421302e+01
5.240000000000000000e+02 1.477446255587323698e+01
5.250000000000000000e+02 1.423667223338904364e+01
5.260000000000000000e+02 1.371044455224841485e+01
5.270000000000000000e+02 1.319899675203754619e+01
5.280000000000000000e+02 1.270502233769347988e+01
5.290000000000000000e+02 1.223076338635531890e+01
5.300000000000000000e+02 1.178228272094403550e+01
5.310000000000000000e+02 1.127225071561537639e+01
5.320000000000000000e+02 1.078524060425184317e+01
5.330000000000000000e+02 1.031911738723710670e+01
5.340000000000000000e+02 9.873488908954227483e+00
5.350000000000000000e+02 9.449667602024593549e+00
5.360000000000000000e+02 9.052487499058363696e+00
5.370000000000000000e+02 8.690591905448806997e+00
5.380000000000000000e+02 8.364671019086962644e+00
5.390000000000000000e+02 8.074326436902117266e+00
5.400000000000000000e+02 7.833734847455220418e+00
5.410000000000000000e+02 7.495332955229937255e+00
5.420000000000000000e+02 7.224298092409614291e+00
5.430000000000000000e+02 7.005126862647672148e+00
5.440000000000000000e+02 6.863980239300008002e+00
5.450000000000000000e+02 6.783117937049583546e+00
5.460000000000000000e+02 6.749591743901476093e+00
5.470000000000000000e+02 6.758796609629649232e+00
5.480000000000000000e+02 6.789180555669780404e+00
5.490000000000000000e+02 6.842301242254341886e+00
5.500000000000000000e+02 6.921842715766477028e+00
5.510000000000000000e+02 6.380522536900034680e+00
5.520000000000000000e+02 6.066194545291446971e+00
5.530000000000000000e+02 6.043680107887799302e+00
5.540000000000000000e+02 6.326780780796438464e+00
5.550000000000000000e+02 6.837287912014968327e+00
5.560000000000000000e+02 7.445882399550618480e+00
5.570000000000000000e+02 7.999773236009293242e+00
5.580000000000000000e+02 8.543293415772657440e+00
5.590000000000000000e+02 9.073373645511708219e+00
5.600000000000000000e+02 9.584253512086354121e+00
5.610000000000000000e+02 1.056958583266313845e+01
5.620000000000000000e+02 1.167247466318729465e+01
5.630000000000000000e+02 1.278922395492925368e+01
5.640000000000000000e+02 1.385764486498874781e+01
5.650000000000000000e+02 1.484007637634081256e+01
5.660000000000000000e+02 1.571312959371065254e+01
5.670000000000000000e+02 1.646539433096405247e+01
5.680000000000000000e+02 1.709402953016366666e+01
5.690000000000000000e+02 1.760318583265767955e+01
5.700000000000000000e+02 1.800039763490682176e+01
5.710000000000000000e+02 1.844558992729789537e+01
5.720000000000000000e+02 1.876784273641852963e+01
5.730000000000000000e+02 1.897104337706544186e+01
5.740000000000000000e+02 1.905904835177393153e+01
5.750000000000000000e+02 1.903511105717488405e+01
5.760000000000000000e+02 1.890374611986112541e+01
5.770000000000000000e+02 1.867261291646332921e+01
5.780000000000000000e+02 1.834914139753646722e+01
5.790000000000000000e+02 1.793987967475023027e+01
5.800000000000000000e+02 1.745104171558247685e+01
5.810000000000000000e+02 1.665284969988800512e+01
5.820000000000000000e+02 1.581490639137380860e+01
5.830000000000000000e+02 1.494995235120680377e+01
5.840000000000000000e+02 1.407063462923108688e+01
5.850000000000000000e+02 1.318949371617361521e+01
5.860000000000000000e+02 1.231603776154996233e+01
5.870000000000000000e+02 1.144752761604706492e+01
5.880000000000000000e+02 1.057971706509929000e+01
5.890000000000000000e+02 9.709035834897957074e+00
5.900000000000000000e+02 8.833009839787370865e+00
5.910000000000000000e+02 7.935782408016972767e+00
5.920000000000000000e+02 7.021583440338664772e+00
5.930000000000000000e+02 6.081860128426258782e+00
5.940000000000000000e+02 5.159345077105143673e+00
5.950000000000000000e+02 4.257132158847404924e+00
5.960000000000000000e+02 3.393652396414646777e+00
5.970000000000000000e+02 2.644752492057037774e+00
5.980000000000000000e+02 2.263049021967141083e+00
5.990000000000000000e+02 2.451153588196978372e+00
6.000000000000000000e+02 3.106827350211258665e+00
6.010000000000000000e+02 3.420595393740081924e+00
6.020000000000000000e+02 3.788397199578974917e+00
6.030000000000000000e+02 4.183041254962823530e+00
6.040000000000000000e+02 4.585611894430837943e+00
6.050000000000000000e+02 4.983288976844185925e+00
6.060000000000000000e+02 5.368942044848100892e+00
6.070000000000000000e+02 5.740276895405065360e+00
6.080000000000000000e+02 6.097000524060391946e+00
6.090000000000000000e+02 6.441092219350475823e+00
6.100000000000000000e+02 6.793701824683171075e+00
6.110000000000000000e+02 7.241641021069141537e+00
6.120000000000000000e+02 7.678243899405308603e+00
6.130000000000000000e+02 8.084603632957044539e+00
6.140000000000000000e+02 8.472924609733560430e+00
6.150000000000000000e+02 8.845646861135238126e+00
6.160000000000000000e+02 9.208767524292120754e+00
6.170000000000000000e+02 9.564123944470587446e+00
6.180000000000000000e+02 9.906014483821289573e+00
6.190000000000000000e+02 1.023587739869198465e+01
6.200000000000000000e+02 1.055542836594310607e+01
6.210000000000000000e+02 1.087527265766257756e+01
6.220000000000000000e+02 1.118391568002277481e+01
6.230000000000000000e+02 1.147753139523437760e+01
6.240000000000000000e+02 1.175329081501893036e+01
6.250000000000000000e+02 1.200887307045787367e+01
6.260000000000000000e+02 1.224347070848365426e+01
6.270000000000000000e+02 1.246050825312412158e+01
6.280000000000000000e+02 1.266325655456273758e+01
6.290000000000000000e+02 1.285008363466647374e+01
6.300000000000000000e+02 1.300923725690475052e+01
6.310000000000000000e+02 1.277918602453017449e+01
6.320000000000000000e+02 1.254405492264557864e+01
6.330000000000000000e+02 1.230343360859283841e+01
6.340000000000000000e+02 1.210763005208086796e+01
6.350000000000000000e+02 1.197400920623655729e+01
6.360000000000000000e+02 1.191507831720913302e+01
6.370000000000000000e+02 1.190137170615727236e+01
6.380000000000000000e+02 1.190690480010277952e+01
6.390000000000000000e+02 1.191972009414672939e+01
6.400000000000000000e+02 1.193531775013646268e+01
6.410000000000000000e+02 1.194950977498180045e+01
6.420000000000000000e+02 1.195726974976590995e+01
6.430000000000000000e+02 1.195231664603599953e+01
6.440000000000000000e+02 1.192769704769368566e+01
6.450000000000000000e+02 1.188047961928081442e+01
6.460000000000000000e+02 1.181421600638973857e+01
6.470000000000000000e+02 1.173243047748484713e+01
6.480000000000000000e+02 1.163773905014003240e+01
6.490000000000000000e+02 1.153340104407956268e+01
6.500000000000000000e+02 1.142304639248420095e+01
6.510000000000000000e+02 1.128601416177239791e+01
6.520000000000000000e+02 1.114368968032628437e+01
6.530000000000000000e+02 1.099541335162984979e+01
6.540000000000000000e+02 1.084231995892991129e+01
6.550000000000000000e+02 1.069118559613273156e+01
6.560000000000000000e+02 1.054935384203260540e+01
6.570000000000000000e+02 1.041481785157821705e+01
6.580000000000000000e+02 1.029373303936899475e+01
6.590000000000000000e+02 1.018436027206990602e+01
6.600000000000000000e+02 1.009739931311188421e+01
6.610000000000000000e+02 1.011025709492385616e+01
6.620000000000000000e+02 1.011996259651150432e+01
6.630000000000000000e+02 1.013372848030546081e+01
6.640000000000000000e+02 1.014215427184461582e+01
6.650000000000000000e+02 1.014518077901193394e+01
6.660000000000000000e+02 1.013496136147808180e+01
6.670000000000000000e+02 1.009606548743770560e+01
6.680000000000000000e+02 1.003818609568461184e+01
6.690000000000000000e+02 9.969950142344766064e+00
6.700000000000000000e+02 9.876329024757845687e+00
6.710000000000000000e+02 9.687233340210001487e+00
6.720000000000000000e+02 9.496675752818113381e+00
6.730000000000000000e+02 9.304687656771612581e+00
6.740000000000000000e+02 9.109447862117040273e+00
6.750000000000000000e+02 8.911832634198978198e+00
6.760000000000000000e+02 8.712830685045599211e+00
6.770000000000000000e+02 8.514105393489806772e+00
6.780000000000000000e+02 8.317171955954064444e+00
6.790000000000000000e+02 8.124062669499148015e+00
6.800000000000000000e+02 7.950183141998566683e+00
6.810000000000000000e+02 7.811076392686527647e+00
6.820000000000000000e+02 7.679967047373352784e+00
6.830000000000000000e+02 7.557794902707215101e+00
6.840000000000000000e+02 7.443323723167555528e+00
6.850000000000000000e+02 7.312284265496079350e+00
6.860000000000000000e+02 7.130879993004402451e+00
6.870000000000000000e+02 6.960330776875224501e+00
6.880000000000000000e+02 6.823201266138235077e+00
6.890000000000000000e+02 6.716383221808873039e+00
6.900000000000000000e+02 6.601863819221248875e+00
6.910000000000000000e+02 6.358715896310339843e+00
6.920000000000000000e+02 6.156189405039739881e+00
6.930000000000000000e+02 6.073687507762278948e+00
6.940000000000000000e+02 6.091877352379801103e+00
6.950000000000000000e+02 6.194740169981882261e+00
6.960000000000000000e+02 6.315470801448217486e+00
6.970000000000000000e+02 6.414955687722782685e+00
6.980000000000000000e+02 6.487937336078730688e+00
6.990000000000000000e+02 6.528263699010890875e+00


==> figures/test/sample/HERPIPIN/mono_hullin_3.txt <==
3.000000000000000000e+02 2.652903513078063469e+01
3.010000000000000000e+02 2.689434279794716787e+01
3.020000000000000000e+02 2.725916275245579001e+01
3.030000000000000000e+02 2.762804752092743499e+01
3.040000000000000000e+02 2.800015208162869840e+01
3.050000000000000000e+02 2.837484958711990402e+01
3.060000000000000000e+02 2.875155065463044224e+01
3.070000000000000000e+02 2.912916841559213310e+01
3.080000000000000000e+02 2.950761669781590868e+01
3.090000000000000000e+02 2.988928552593778321e+01
3.100000000000000000e+02 3.026613111967717273e+01
3.110000000000000000e+02 3.026027479204703141e+01
3.120000000000000000e+02 3.025465641998414767e+01
3.130000000000000000e+02 3.024927489603160780e+01
3.140000000000000000e+02 3.024677077332202657e+01
3.150000000000000000e+02 3.025127082362631725e+01
3.160000000000000000e+02 3.025450939186772459e+01
3.170000000000000000e+02 3.025328916608067686e+01
3.180000000000000000e+02 3.024620492414701545e+01
3.190000000000000000e+02 3.023650292063483747e+01
3.200000000000000000e+02 3.022598079758119738e+01
3.210000000000000000e+02 3.003359733701503842e+01
3.220000000000000000e+02 2.984012970590888969e+01
3.230000000000000000e+02 2.964406221881696268e+01
3.240000000000000000e+02 2.943150094203615907e+01
3.250000000000000000e+02 2.920667597940974858e+01
3.260000000000000000e+02 2.896673199971726831e+01
3.270000000000000000e+02 2.872938413933458435e+01
3.280000000000000000e+02 2.849739285028140046e+01
3.290000000000000000e+02 2.827124948074521171e+01
3.300000000000000000e+02 2.805104368741921306e+01
3.310000000000000000e+02 2.816038773927156669e+01
3.320000000000000000e+02 2.826854975774653767e+01
3.330000000000000000e+02 2.837571184047688533e+01
3.340000000000000000e+02 2.848204331123729816e+01
3.350000000000000000e+02 2.858749364925391490e+01
3.360000000000000000e+02 2.869189029124926194e+01
3.370000000000000000e+02 2.879545464739387484e+01
3.380000000000000000e+02 2.889811166927182384e+01
3.390000000000000000e+02 2.899952648820019263e+01
3.400000000000000000e+02 2.910158634026473834e+01
3.410000000000000000e+02 2.937219605965023561e+01
3.420000000000000000e+02 2.965468258334048457e+01
3.430000000000000000e+02 2.994472519173258007e+01
3.440000000000000000e+02 3.023278981871154869e+01
3.450000000000000000e+02 3.048655436245997308e+01
3.460000000000000000e+02 3.072004447866813948e+01
3.470000000000000000e+02 3.094537317917627561e+01
3.480000000000000000e+02 3.116439089097473669e+01
3.490000000000000000e+02 3.137501335351974063e+01
3.500000000000000000e+02 3.157700068288836093e+01
3.510000000000000000e+02 3.169279115361554844e+01
3.520000000000000000e+02 3.180189343774456390e+01
3.530000000000000000e+02 3.190522304575533497e+01
3.540000000000000000e+02 3.200317500637660117e+01
3.550000000000000000e+02 3.209503030126272449e+01
3.560000000000000000e+02 3.217911304390653981e+01
3.570000000000000000e+02 3.225500732711689267e+01
3.580000000000000000e+02 3.231985594620538649e+01
3.590000000000000000e+02 3.235309316669984980e+01
3.600000000000000000e+02 3.238286097553402243e+01
3.610000000000000000e+02 3.225302891326305854e+01
3.620000000000000000e+02 3.212275574914720266e+01
3.630000000000000000e+02 3.199554599895666840e+01
3.640000000000000000e+02 3.186125798996522107e+01
3.650000000000000000e+02 3.172299267259946731e+01
3.660000000000000000e+02 3.158913777465651052e+01
3.670000000000000000e+02 3.146015291788418722e+01
3.680000000000000000e+02 3.133899536954864118e+01
3.690000000000000000e+02 3.121821425243179604e+01
3.700000000000000000e+02 3.109810410998573360e+01
3.710000000000000000e+02 3.095446370817446180e+01
3.720000000000000000e+02 3.080557089420411998e+01
3.730000000000000000e+02 3.065048433710402875e+01
3.740000000000000000e+02 3.049152085583649452e+01
3.750000000000000000e+02 3.033339892306824837e+01
3.760000000000000000e+02 3.017877643496921891e+01
3.770000000000000000e+02 3.002726469973233137e+01
3.780000000000000000e+02 2.988120380206809301e+01
3.790000000000000000e+02 2.974337187687736872e+01
3.800000000000000000e+02 2.961577408089274499e+01
3.810000000000000000e+02 2.961206782558321038e+01
3.820000000000000000e+02 2.960845721622678184e+01
3.830000000000000000e+02 2.960486870370194268e+01
3.840000000000000000e+02 2.960119801394834838e+01
3.850000000000000000e+02 2.959752673647528098e+01
3.860000000000000000e+02 2.959433639153820295e+01
3.870000000000000000e+02 2.959189055067017549e+01
3.880000000000000000e+02 2.958939840928868037e+01
3.890000000000000000e+02 2.958686729782499469e+01
3.900000000000000000e+02 2.617708184294712126e+01
3.910000000000000000e+02 2.581579847788569992e+01
3.920000000000000000e+02 2.541763692096860083e+01
3.930000000000000000e+02 2.497679525410671886e+01
3.940000000000000000e+02 2.442344349521469482e+01
3.950000000000000000e+02 2.386663043387330063e+01
3.960000000000000000e+02 2.330877132765262161e+01
3.970000000000000000e+02 2.270904530979158764e+01
3.980000000000000000e+02 2.203868532451025786e+01
3.990000000000000000e+02 2.129560986284145585e+01
4.000000000000000000e+02 2.049969165958359696e+01
4.010000000000000000e+02 1.960976401236266042e+01
4.020000000000000000e+02 1.864789063775184275e+01
4.030000000000000000e+02 1.761498329700568277e+01
4.040000000000000000e+02 1.651628007064834236e+01
4.050000000000000000e+02 1.536181649176595521e+01
4.060000000000000000e+02 1.416802723280949294e+01
4.070000000000000000e+02 1.294499390404273242e+01
4.080000000000000000e+02 1.172994112749338669e+01
4.090000000000000000e+02 1.056392827457270300e+01
4.100000000000000000e+02 9.493327659815470554e+00
4.110000000000000000e+02 8.616128356663162791e+00
4.120000000000000000e+02 7.879270515939954755e+00
4.130000000000000000e+02 7.315645969714338115e+00
4.140000000000000000e+02 6.954049396183468623e+00
4.150000000000000000e+02 6.809528534468582528e+00
4.160000000000000000e+02 6.875244277017840133e+00
4.170000000000000000e+02 7.124989300664898551e+00
4.180000000000000000e+02 7.516904628492881990e+00
4.190000000000000000e+02 7.997103947757987719e+00
4.200000000000000000e+02 8.511980050545259857e+00
4.210000000000000000e+02 9.580628229282289965e+00
4.220000000000000000e+02 1.062784597861755564e+01
4.230000000000000000e+02 1.162758424265884827e+01
4.240000000000000000e+02 1.257467227715742730e+01
4.250000000000000000e+02 1.351389309262480509e+01
4.260000000000000000e+02 1.447433792668314467e+01
4.270000000000000000e+02 1.544113151348856583e+01
4.280000000000000000e+02 1.639554818644242573e+01
4.290000000000000000e+02 1.731983336002613783e+01
4.300000000000000000e+02 1.819097224531898149e+01
4.310000000000000000e+02 1.881841653738695896e+01
4.320000000000000000e+02 1.939339661892913824e+01
4.330000000000000000e+02 1.993197065499322207e+01
4.340000000000000000e+02 2.045155659892446920e+01
4.350000000000000000e+02 2.096985624824353778e+01
4.360000000000000000e+02 2.149937972199437652e+01
4.370000000000000000e+02 2.201696317736589137e+01
4.380000000000000000e+02 2.249363643808186453e+01
4.390000000000000000e+02 2.285312980918430625e+01
4.400000000000000000e+02 2.305411980018339690e+01
4.410000000000000000e+02 2.305275838574643288e+01
4.420000000000000000e+02 2.292261668390799301e+01
4.430000000000000000e+02 2.270082126558855862e+01
4.440000000000000000e+02 2.243849971617061456e+01
4.450000000000000000e+02 2.216429191999143100e+01
4.460000000000000000e+02 2.189784884259180942e+01
4.470000000000000000e+02 2.162639073840464476e+01
4.480000000000000000e+02 2.132986952400783309e+01
4.490000000000000000e+02 2.098948937676645699e+01
4.500000000000000000e+02 2.058823628071891321e+01
4.510000000000000000e+02 2.031492866833315958e+01
4.520000000000000000e+02 1.997480126022018254e+01
4.530000000000000000e+02 1.959402674732438498e+01
4.540000000000000000e+02 1.919817328122980982e+01
4.550000000000000000e+02 1.881215027955353136e+01
4.560000000000000000e+02 1.844428414373218672e+01
4.570000000000000000e+02 1.800470015925704104e+01
4.580000000000000000e+02 1.758565470438544054e+01
4.590000000000000000e+02 1.720192071647506538e+01
4.600000000000000000e+02 1.685668861779281258e+01
4.610000000000000000e+02 1.609696918205559868e+01
4.620000000000000000e+02 1.536402803256958904e+01
4.630000000000000000e+02 1.464238135951099729e+01
4.640000000000000000e+02 1.391857913541209868e+01
4.650000000000000000e+02 1.317049156383525066e+01
4.660000000000000000e+02 1.240984001368737921e+01
4.670000000000000000e+02 1.167441211160174674e+01
4.680000000000000000e+02 1.100359877435825773e+01
4.690000000000000000e+02 1.044585806375057757e+01
4.700000000000000000e+02 1.005134486341884070e+01
4.710000000000000000e+02 9.910270606214462319e+00
4.720000000000000000e+02 9.933093431032975928e+00
4.730000000000000000e+02 1.015006713023757179e+01
4.740000000000000000e+02 1.057503286996246139e+01
4.750000000000000000e+02 1.120498498324636394e+01
4.760000000000000000e+02 1.202430617152376158e+01
4.770000000000000000e+02 1.300785711855590954e+01
4.780000000000000000e+02 1.408967125127403364e+01
4.790000000000000000e+02 1.526761933334923249e+01
4.800000000000000000e+02 1.652533858878665285e+01
4.810000000000000000e+02 1.779725128423963909e+01
4.820000000000000000e+02 1.911457825524639631e+01
4.830000000000000000e+02 2.042271844957149440e+01
4.840000000000000000e+02 2.167696385972941542e+01
4.850000000000000000e+02 2.289146265213869924e+01
4.860000000000000000e+02 2.405055839326631428e+01
4.870000000000000000e+02 2.513113038097570495e+01
4.880000000000000000e+02 2.611145889621912985e+01
4.890000000000000000e+02 2.697671824696433873e+01
4.900000000000000000e+02 2.771660671579264346e+01
4.910000000000000000e+02 2.828943169769683408e+01
4.920000000000000000e+02 2.877876060156273752e+01
4.930000000000000000e+02 2.918765337041605079e+01
4.940000000000000000e+02 2.951835996627458414e+01
4.950000000000000000e+02 2.976841307475816478e+01
4.960000000000000000e+02 2.989228808975827789e+01
4.970000000000000000e+02 2.994031487939408365e+01
4.980000000000000000e+02 2.988675681425648634e+01
4.990000000000000000e+02 2.971914445683749051e+01
5.000000000000000000e+02 2.948644714609459072e+01
5.010000000000000000e+02 2.931122185034000793e+01
5.020000000000000000e+02 2.906661575959411081e+01
5.030000000000000000e+02 2.874942422371920259e+01
5.040000000000000000e+02 2.834032875436205856e+01
5.050000000000000000e+02 2.781126341955769021e+01
5.060000000000000000e+02 2.717038049298270153e+01
5.070000000000000000e+02 2.643245889010835370e+01
5.080000000000000000e+02 2.563643878871046766e+01
5.090000000000000000e+02 2.481027111810002594e+01
5.100000000000000000e+02 2.397590958008107265e+01
5.110000000000000000e+02 2.322282860849254504e+01
5.120000000000000000e+02 2.250592733828239389e+01
5.130000000000000000e+02 2.182352374434655218e+01
5.140000000000000000e+02 2.117112910198110498e+01
5.150000000000000000e+02 2.054810406667432332e+01
5.160000000000000000e+02 1.995405804391094051e+01
5.170000000000000000e+02 1.939294212914297333e+01
5.180000000000000000e+02 1.886803053110373440e+01
5.190000000000000000e+02 1.838100519344513373e+01
5.200000000000000000e+02 1.793363252136507668e+01
5.210000000000000000e+02 1.776508744049879951e+01
5.220000000000000000e+02 1.769113651179070601e+01
5.230000000000000000e+02 1.756932010493846263e+01
5.240000000000000000e+02 1.721147339993956038e+01
5.250000000000000000e+02 1.643565808457411492e+01
5.260000000000000000e+02 1.560035188229085712e+01
5.270000000000000000e+02 1.478352935552994474e+01
5.280000000000000000e+02 1.399361001142379024e+01
5.290000000000000000e+02 1.331354295717594916e+01
5.300000000000000000e+02 1.274308123696262562e+01
5.310000000000000000e+02 1.329216231556869054e+01
5.320000000000000000e+02 1.393207551189925297e+01
5.330000000000000000e+02 1.466398894710862955e+01
5.340000000000000000e+02 1.541388455573216909e+01
5.350000000000000000e+02 1.617259627996704197e+01
5.360000000000000000e+02 1.693961865070713557e+01
5.370000000000000000e+02 1.762498072735615651e+01
5.380000000000000000e+02 1.801893194380928520e+01
5.390000000000000000e+02 1.810792165038157364e+01
5.400000000000000000e+02 1.818143017022266861e+01
5.410000000000000000e+02 1.840660084969488608e+01
5.420000000000000000e+02 1.862123454527530697e+01
5.430000000000000000e+02 1.852632837086959938e+01
5.440000000000000000e+02 1.819370100842696658e+01
5.450000000000000000e+02 1.771788285235840021e+01
5.460000000000000000e+02 1.721653548884767559e+01
5.470000000000000000e+02 1.670568007767799301e+01
5.480000000000000000e+02 1.619291928832790717e+01
5.490000000000000000e+02 1.571168665863896408e+01
5.500000000000000000e+02 1.530856650560719601e+01
5.510000000000000000e+02 1.646221736758165832e+01
5.520000000000000000e+02 1.773676729315835487e+01
5.530000000000000000e+02 1.902158251102106590e+01
5.540000000000000000e+02 2.001008098480419051e+01
5.550000000000000000e+02 2.062381819250237314e+01
5.560000000000000000e+02 2.095636279396901358e+01
5.570000000000000000e+02 2.119127524176348842e+01
5.580000000000000000e+02 2.141982431458986014e+01
5.590000000000000000e+02 2.165375561865414511e+01
5.600000000000000000e+02 2.189558108306309236e+01
5.610000000000000000e+02 2.207696531514373817e+01
5.620000000000000000e+02 2.225242184501343701e+01
5.630000000000000000e+02 2.242172744055724465e+01
5.640000000000000000e+02 2.258448191961612750e+01
5.650000000000000000e+02 2.273977725980756404e+01
5.660000000000000000e+02 2.288682003548681720e+01
5.670000000000000000e+02 2.302419226956639520e+01
5.680000000000000000e+02 2.315060235591904103e+01
5.690000000000000000e+02 2.326524641437044139e+01
5.700000000000000000e+02 2.336704842798449988e+01
5.710000000000000000e+02 2.341870754202373561e+01
5.720000000000000000e+02 2.345165282619861813e+01
5.730000000000000000e+02 2.346457101788703170e+01
5.740000000000000000e+02 2.345611228896282796e+01
5.750000000000000000e+02 2.342498816278759222e+01
5.760000000000000000e+02 2.336056112999986212e+01
5.770000000000000000e+02 2.324569290719635362e+01
5.780000000000000000e+02 2.304043980844234696e+01
5.790000000000000000e+02 2.278836448722683272e+01
5.800000000000000000e+02 2.251909497422261452e+01
5.810000000000000000e+02 2.280296428778866868e+01
5.820000000000000000e+02 2.305573431139059792e+01
5.830000000000000000e+02 2.325699307981740205e+01
5.840000000000000000e+02 2.339418148694015542e+01
5.850000000000000000e+02 2.343667427771839229e+01
5.860000000000000000e+02 2.340114307454755149e+01
5.870000000000000000e+02 2.332651133679610567e+01
5.880000000000000000e+02 2.321541151537532244e+01
5.890000000000000000e+02 2.307061271284933923e+01
5.900000000000000000e+02 2.289409014477026005e+01
5.910000000000000000e+02 2.279179426268259689e+01
5.920000000000000000e+02 2.266969636813874089e+01
5.930000000000000000e+02 2.252132080495069388e+01
5.940000000000000000e+02 2.229836006794160141e+01
5.950000000000000000e+02 2.194235184612813683e+01
5.960000000000000000e+02 2.151991101086500535e+01
5.970000000000000000e+02 2.105035712510340318e+01
5.980000000000000000e+02 2.052597084833095664e+01
5.990000000000000000e+02 1.994640061747779569e+01
6.000000000000000000e+02 1.932762574589674998e+01
6.010000000000000000e+02 1.863227997074215381e+01
6.020000000000000000e+02 1.791669836281729999e+01
6.030000000000000000e+02 1.720744694108353912e+01
6.040000000000000000e+02 1.651218163347438050e+01
6.050000000000000000e+02 1.583728262717371749e+01
6.060000000000000000e+02 1.518839251050301087e+01
6.070000000000000000e+02 1.458096759397724718e+01
6.080000000000000000e+02 1.402909477491843582e+01
6.090000000000000000e+02 1.353251813749539778e+01
6.100000000000000000e+02 1.309086645692224771e+01
6.110000000000000000e+02 1.315561944617406454e+01
6.120000000000000000e+02 1.325274387143885413e+01
6.130000000000000000e+02 1.338287828811333036e+01
6.140000000000000000e+02 1.354408529364054736e+01
6.150000000000000000e+02 1.371463829476832785e+01
6.160000000000000000e+02 1.389096867370995092e+01
6.170000000000000000e+02 1.406812967007725845e+01
6.180000000000000000e+02 1.424663358031672900e+01
6.190000000000000000e+02 1.442529845743185035e+01
6.200000000000000000e+02 1.460314373697592494e+01
6.210000000000000000e+02 1.435351761741555343e+01
6.220000000000000000e+02 1.411477868929533308e+01
6.230000000000000000e+02 1.388515568813015832e+01
6.240000000000000000e+02 1.365721961204501156e+01
6.250000000000000000e+02 1.343443691537102325e+01
6.260000000000000000e+02 1.321777345836235007e+01
6.270000000000000000e+02 1.300441260130554788e+01
6.280000000000000000e+02 1.279284285932076060e+01
6.290000000000000000e+02 1.258044373072976008e+01
6.300000000000000000e+02 1.236122512695005859e+01
6.310000000000000000e+02 1.228980972427707563e+01
6.320000000000000000e+02 1.221770662474737001e+01
6.330000000000000000e+02 1.214413266856104023e+01
6.340000000000000000e+02 1.206142494036072499e+01
6.350000000000000000e+02 1.193619362286258401e+01
6.360000000000000000e+02 1.178308839644498640e+01
6.370000000000000000e+02 1.159015013322671805e+01
6.380000000000000000e+02 1.136881357433644446e+01
6.390000000000000000e+02 1.115440560991616259e+01
6.400000000000000000e+02 1.094494452187952227e+01
6.410000000000000000e+02 1.080200338173694163e+01
6.420000000000000000e+02 1.066010346298880407e+01
6.430000000000000000e+02 1.051455509132045130e+01
6.440000000000000000e+02 1.036194218053672955e+01
6.450000000000000000e+02 1.021090019555915873e+01
6.460000000000000000e+02 1.006172395148516152e+01
6.470000000000000000e+02 9.915933181585211642e+00
6.480000000000000000e+02 9.773255708711314327e+00
6.490000000000000000e+02 9.630359534102025165e+00
6.500000000000000000e+02 9.485003381816289547e+00
6.510000000000000000e+02 9.357732666095259333e+00
6.520000000000000000e+02 9.220049346355352782e+00
6.530000000000000000e+02 9.083802545417222873e+00
6.540000000000000000e+02 8.950358396412907425e+00
6.550000000000000000e+02 8.819955944697591477e+00
6.560000000000000000e+02 8.692916621515813347e+00
6.570000000000000000e+02 8.570034805055936289e+00
6.580000000000000000e+02 8.457728980490122339e+00
6.590000000000000000e+02 8.351604261656406791e+00
6.600000000000000000e+02 8.251832771611097073e+00
6.610000000000000000e+02 8.155264139770029175e+00
6.620000000000000000e+02 8.063687091711420507e+00
6.630000000000000000e+02 7.978502499814674742e+00
6.640000000000000000e+02 7.900813497593749624e+00
6.650000000000000000e+02 7.828511189678669879e+00
6.660000000000000000e+02 7.759338504428664685e+00
6.670000000000000000e+02 7.691544783150348508e+00
6.680000000000000000e+02 7.620288283439379029e+00
6.690000000000000000e+02 7.537053291325306326e+00
6.700000000000000000e+02 7.434384188444014718e+00
6.710000000000000000e+02 7.379055018511923691e+00
6.720000000000000000e+02 7.325054565695230835e+00
6.730000000000000000e+02 7.271201448605725481e+00
6.740000000000000000e+02 7.215414102113554051e+00
6.750000000000000000e+02 7.157248822012762801e+00
6.760000000000000000e+02 7.099406186973703292e+00
6.770000000000000000e+02 7.041460721843711745e+00
6.780000000000000000e+02 6.980646970589599931e+00
6.790000000000000000e+02 6.917328566145989122e+00
6.800000000000000000e+02 6.853746941342112819e+00
6.810000000000000000e+02 6.760923861811879654e+00
6.820000000000000000e+02 6.662165057095388754e+00
6.830000000000000000e+02 6.556539674006578444e+00
6.840000000000000000e+02 6.464627122794945002e+00
6.850000000000000000e+02 6.412469843718359819e+00
6.860000000000000000e+02 6.379729710140319199e+00
6.870000000000000000e+02 6.356234466822225038e+00
6.880000000000000000e+02 6.357463942269316881e+00
6.890000000000000000e+02 6.394139693463506191e+00
6.900000000000000000e+02 6.471637004562484030e+00
6.910000000000000000e+02 6.622472503459757576e+00
6.920000000000000000e+02 6.835079901178247930e+00
6.930000000000000000e+02 7.092755592768476447e+00
6.940000000000000000e+02 7.348792592676129942e+00
6.950000000000000000e+02 7.592679778090871245e+00
6.960000000000000000e+02 7.823367433149431172e+00
6.970000000000000000e+02 8.040626193326465554e+00
6.980000000000000000e+02 8.246705965353882561e+00
6.990000000000000000e+02 8.444208258848398430e+00


==> figures/test/sample/HERPIPIN/mono_hullin_4.txt <==
3.000000000000000000e+02 2.165089335872058385e+01
3.010000000000000000e+02 2.180774496044302779e+01
3.020000000000000000e+02 2.198468167080991975e+01
3.030000000000000000e+02 2.219642243039376339e+01
3.040000000000000000e+02 2.243747679327142563e+01
3.050000000000000000e+02 2.270344852576818795e+01
3.060000000000000000e+02 2.299000044522120589e+01
3.070000000000000000e+02 2.329226727610842929e+01
3.080000000000000000e+02 2.361160087993653178e+01
3.090000000000000000e+02 2.396002565357505887e+01
3.100000000000000000e+02 2.429062927753649603e+01
3.110000000000000000e+02 2.429369259975575801e+01
3.120000000000000000e+02 2.429845096103241175e+01
3.130000000000000000e+02 2.430535328777418513e+01
3.140000000000000000e+02 2.434328424632960619e+01
3.150000000000000000e+02 2.446924741495376665e+01
3.160000000000000000e+02 2.460933511174930644e+01
3.170000000000000000e+02 2.473592982627329917e+01
3.180000000000000000e+02 2.483111177673648839e+01
3.190000000000000000e+02 2.491299704707479989e+01
3.200000000000000000e+02 2.499189462753476221e+01
3.210000000000000000e+02 2.469469767871569843e+01
3.220000000000000000e+02 2.438971871489543730e+01
3.230000000000000000e+02 2.406540677679084084e+01
3.240000000000000000e+02 2.360961057605981495e+01
3.250000000000000000e+02 2.303519263103351733e+01
3.260000000000000000e+02 2.228669676675512434e+01
3.270000000000000000e+02 2.149760395519919243e+01
3.280000000000000000e+02 2.068573673498855570e+01
3.290000000000000000e+02 1.986402662581573608e+01
3.300000000000000000e+02 1.906392332802706235e+01
3.310000000000000000e+02 1.906142437455445204e+01
3.320000000000000000e+02 1.906859744448109240e+01
3.330000000000000000e+02 1.909529719337988851e+01
3.340000000000000000e+02 1.912892157887500133e+01
3.350000000000000000e+02 1.916442099788749687e+01
3.360000000000000000e+02 1.919878709850926768e+01
3.370000000000000000e+02 1.923419337417095676e+01
3.380000000000000000e+02 1.927039817782816300e+01
3.390000000000000000e+02 1.930074097257450561e+01
3.400000000000000000e+02 1.934467013318308659e+01
3.410000000000000000e+02 2.034386621176725285e+01
3.420000000000000000e+02 2.133471190955553709e+01
3.430000000000000000e+02 2.229997235520514209e+01
3.440000000000000000e+02 2.318858372011209212e+01
3.450000000000000000e+02 2.378605286274664010e+01
3.460000000000000000e+02 2.423438724988562143e+01
3.470000000000000000e+02 2.462936148144941839e+01
3.480000000000000000e+02 2.498537350313894834e+01
3.490000000000000000e+02 2.529233971719474638e+01
3.500000000000000000e+02 2.555147487236460435e+01
3.510000000000000000e+02 2.560940321014446397e+01
3.520000000000000000e+02 2.563314292088294266e+01
3.530000000000000000e+02 2.562784950839609621e+01
3.540000000000000000e+02 2.559607151989964535e+01
3.550000000000000000e+02 2.553420018914376755e+01
3.560000000000000000e+02 2.543309315376885138e+01
3.570000000000000000e+02 2.528872796111358667e+01
3.580000000000000000e+02 2.508140706333793091e+01
3.590000000000000000e+02 2.467331131851029014e+01
3.600000000000000000e+02 2.423723946736414803e+01
3.610000000000000000e+02 2.398025963885653766e+01
3.620000000000000000e+02 2.372195294575085001e+01
3.630000000000000000e+02 2.350397165077032824e+01
3.640000000000000000e+02 2.323298572859006583e+01
3.650000000000000000e+02 2.293083062851435017e+01
3.660000000000000000e+02 2.265271797571073975e+01
3.670000000000000000e+02 2.239806063260305535e+01
3.680000000000000000e+02 2.218281380930462987e+01
3.690000000000000000e+02 2.196460938510966088e+01
3.700000000000000000e+02 2.174535008265526770e+01
3.710000000000000000e+02 2.129399551700003101e+01
3.720000000000000000e+02 2.078549470496077589e+01
3.730000000000000000e+02 2.020093648303508260e+01
3.740000000000000000e+02 1.954664019293684873e+01
3.750000000000000000e+02 1.885043096204050528e+01
3.760000000000000000e+02 1.812855948109220705e+01
3.770000000000000000e+02 1.737494863727835792e+01
3.780000000000000000e+02 1.664063595337628954e+01
3.790000000000000000e+02 1.594827618777102884e+01
3.800000000000000000e+02 1.530884519728207849e+01
3.810000000000000000e+02 1.516019974299615924e+01
3.820000000000000000e+02 1.501578075530727752e+01
3.830000000000000000e+02 1.487605540522798364e+01
3.840000000000000000e+02 1.474113239474713488e+01
3.850000000000000000e+02 1.461188892504380910e+01
3.860000000000000000e+02 1.449959702247472748e+01
3.870000000000000000e+02 1.441273147428474211e+01
3.880000000000000000e+02 1.432767370463272272e+01
3.890000000000000000e+02 1.424382594127028590e+01
3.900000000000000000e+02 1.368659201834700134e+01
3.910000000000000000e+02 1.352680099215124265e+01
3.920000000000000000e+02 1.338397160077783177e+01
3.930000000000000000e+02 1.325251443398015461e+01
3.940000000000000000e+02 1.315273371557026927e+01
3.950000000000000000e+02 1.307825276601647779e+01
3.960000000000000000e+02 1.300028336381000038e+01
3.970000000000000000e+02 1.289634343616405587e+01
3.980000000000000000e+02 1.275874476863107354e+01
3.990000000000000000e+02 1.258107876083810872e+01
4.000000000000000000e+02 1.235687763974324405e+01
4.010000000000000000e+02 1.216025985431167022e+01
4.020000000000000000e+02 1.187248643529220793e+01
4.030000000000000000e+02 1.149537423079898879e+01
4.040000000000000000e+02 1.103735732750976162e+01
4.050000000000000000e+02 1.051424665109425050e+01
4.060000000000000000e+02 9.950828742801228088e+00
4.070000000000000000e+02 9.364611212808364726e+00
4.080000000000000000e+02 8.805862684425584064e+00
4.090000000000000000e+02 8.327496815471679525e+00
4.100000000000000000e+02 7.979463485708111925e+00
4.110000000000000000e+02 7.744499536666679340e+00
4.120000000000000000e+02 7.649005112091241010e+00
4.130000000000000000e+02 7.699827271763268755e+00
4.140000000000000000e+02 7.892252958560244558e+00
4.150000000000000000e+02 8.210888468955291231e+00
4.160000000000000000e+02 8.632931811316298720e+00
4.170000000000000000e+02 9.132316617458384300e+00
4.180000000000000000e+02 9.680490742675125659e+00
4.190000000000000000e+02 1.024540282160916682e+01
4.200000000000000000e+02 1.079529176472474106e+01
4.210000000000000000e+02 1.191028041110029356e+01
4.220000000000000000e+02 1.295504969826559183e+01
4.230000000000000000e+02 1.393037561856597506e+01
4.240000000000000000e+02 1.484123005741910006e+01
4.250000000000000000e+02 1.573689949519619979e+01
4.260000000000000000e+02 1.664691682761396407e+01
4.270000000000000000e+02 1.755941597732619286e+01
4.280000000000000000e+02 1.845811394265603056e+01
4.290000000000000000e+02 1.932708356690436702e+01
4.300000000000000000e+02 2.014473628389209026e+01
4.310000000000000000e+02 2.072268961025552514e+01
4.320000000000000000e+02 2.125012091602726017e+01
4.330000000000000000e+02 2.174262850335845698e+01
4.340000000000000000e+02 2.221713715726135874e+01
4.350000000000000000e+02 2.269086702418471546e+01
4.360000000000000000e+02 2.317608994479733653e+01
4.370000000000000000e+02 2.365040491371602371e+01
4.380000000000000000e+02 2.408567252719921115e+01
4.390000000000000000e+02 2.440690264608658566e+01
4.400000000000000000e+02 2.457343471551535430e+01
4.410000000000000000e+02 2.454265448611584688e+01
4.420000000000000000e+02 2.438594155478259395e+01
4.430000000000000000e+02 2.413945846638827319e+01
4.440000000000000000e+02 2.385331124821681215e+01
4.450000000000000000e+02 2.355544077893089394e+01
4.460000000000000000e+02 2.326503080923274780e+01
4.470000000000000000e+02 2.296956795139051621e+01
4.480000000000000000e+02 2.264940640834455365e+01
4.490000000000000000e+02 2.228609747750244097e+01
4.500000000000000000e+02 2.186289638874216124e+01
4.510000000000000000e+02 2.157461723960809152e+01
4.520000000000000000e+02 2.122099942980409182e+01
4.530000000000000000e+02 2.082769699375675998e+01
4.540000000000000000e+02 2.041972104784650810e+01
4.550000000000000000e+02 2.002137281089398968e+01
4.560000000000000000e+02 1.964038950403141826e+01
4.570000000000000000e+02 1.918653517398242414e+01
4.580000000000000000e+02 1.875171202083382482e+01
4.590000000000000000e+02 1.835063725967635406e+01
4.600000000000000000e+02 1.798646487526120197e+01
4.610000000000000000e+02 1.720779297393559304e+01
4.620000000000000000e+02 1.645377827550625938e+01
4.630000000000000000e+02 1.570892045433152084e+01
4.640000000000000000e+02 1.495941567373316694e+01
4.650000000000000000e+02 1.418124708296758207e+01
4.660000000000000000e+02 1.338315859192967672e+01
4.670000000000000000e+02 1.260042709017678497e+01
4.680000000000000000e+02 1.186872510692557903e+01
4.690000000000000000e+02 1.123212476200240140e+01
4.700000000000000000e+02 1.073694285803887816e+01
4.710000000000000000e+02 1.050430458813317180e+01
4.720000000000000000e+02 1.042135205338130532e+01
4.730000000000000000e+02 1.052269271930548378e+01
4.740000000000000000e+02 1.082921706976099863e+01
4.750000000000000000e+02 1.134561559200012759e+01
4.760000000000000000e+02 1.206245966687443882e+01
4.770000000000000000e+02 1.295829540241137323e+01
4.780000000000000000e+02 1.396852667653431368e+01
4.790000000000000000e+02 1.508983241470911629e+01
4.800000000000000000e+02 1.630421780825120948e+01
4.810000000000000000e+02 1.754441389743289292e+01
4.820000000000000000e+02 1.883905606553734913e+01
4.830000000000000000e+02 2.013179673824173932e+01
4.840000000000000000e+02 2.137628641355456338e+01
4.850000000000000000e+02 2.258566993703855985e+01
4.860000000000000000e+02 2.374348735206599770e+01
4.870000000000000000e+02 2.482630242020871592e+01
4.880000000000000000e+02 2.581221374676463398e+01
4.890000000000000000e+02 2.668628293027424903e+01
4.900000000000000000e+02 2.743812947378667388e+01
4.910000000000000000e+02 2.802784456718991990e+01
4.920000000000000000e+02 2.853690413714224050e+01
4.930000000000000000e+02 2.896799344950051491e+01
4.940000000000000000e+02 2.932302336676049848e+01
4.950000000000000000e+02 2.959917681919814925e+01
4.960000000000000000e+02 2.975025766958520634e+01
4.970000000000000000e+02 2.982667881616054117e+01
4.980000000000000000e+02 2.980241917836362830e+01
4.990000000000000000e+02 2.966487138358078113e+01
5.000000000000000000e+02 2.946325434555712519e+01
5.010000000000000000e+02 2.932046901181239207e+01
5.020000000000000000e+02 2.910887105703945466e+01
5.030000000000000000e+02 2.882486279045950184e+01
5.040000000000000000e+02 2.844854113370297455e+01
5.050000000000000000e+02 2.795114590325736614e+01
5.060000000000000000e+02 2.734023418970297570e+01
5.070000000000000000e+02 2.662971073006910316e+01
5.080000000000000000e+02 2.585778511925188994e+01
5.090000000000000000e+02 2.505180214648847681e+01
5.100000000000000000e+02 2.423331963766253949e+01
5.110000000000000000e+02 2.349245008922182976e+01
5.120000000000000000e+02 2.278371377158415001e+01
5.130000000000000000e+02 2.210599971468032621e+01
5.140000000000000000e+02 2.145535544926146798e+01
5.150000000000000000e+02 2.083163412723720498e+01
5.160000000000000000e+02 2.023482335642463426e+01
5.170000000000000000e+02 1.966903467925451210e+01
5.180000000000000000e+02 1.913767876530713608e+01
5.190000000000000000e+02 1.864259968728469374e+01
5.200000000000000000e+02 1.818574840713820961e+01
5.210000000000000000e+02 1.800514118416991849e+01
5.220000000000000000e+02 1.791806107990901964e+01
5.230000000000000000e+02 1.778248378230135884e+01
5.240000000000000000e+02 1.741032180888588599e+01
5.250000000000000000e+02 1.661993140832141336e+01
5.260000000000000000e+02 1.577003653594166899e+01
5.270000000000000000e+02 1.493873793245749937e+01
5.280000000000000000e+02 1.413455070883212095e+01
5.290000000000000000e+02 1.344059535902510127e+01
5.300000000000000000e+02 1.285676250456729441e+01
5.310000000000000000e+02 1.339598505138927820e+01
5.320000000000000000e+02 1.402611849478961581e+01
5.330000000000000000e+02 1.474844097520318620e+01
5.340000000000000000e+02 1.548899276420718607e+01
5.350000000000000000e+02 1.623870963190707073e+01
5.360000000000000000e+02 1.699717163571425615e+01
5.370000000000000000e+02 1.767447674200777286e+01
5.380000000000000000e+02 1.806090572091408220e+01
5.390000000000000000e+02 1.814296148250870644e+01
5.400000000000000000e+02 1.821020306344932038e+01
5.410000000000000000e+02 1.842977981162293233e+01
5.420000000000000000e+02 1.863949787732177654e+01
5.430000000000000000e+02 1.854029414688087485e+01
5.440000000000000000e+02 1.820398383536391052e+01
5.450000000000000000e+02 1.772508809863090207e+01
5.460000000000000000e+02 1.722125145524320189e+01
5.470000000000000000e+02 1.670846574703882226e+01
5.480000000000000000e+02 1.619430435351271313e+01
5.490000000000000000e+02 1.571217157263877162e+01
5.500000000000000000e+02 1.530861883106742027e+01
5.510000000000000000e+02 1.646221736758165832e+01
5.520000000000000000e+02 1.773676729315835487e+01
5.530000000000000000e+02 1.902158251102106590e+01
5.540000000000000000e+02 2.001008098480419051e+01
5.550000000000000000e+02 2.062381819250237314e+01
5.560000000000000000e+02 2.095636279396901358e+01
5.570000000000000000e+02 2.119127524176348842e+01
5.580000000000000000e+02 2.141982431458986014e+01
5.590000000000000000e+02 2.165375561865414511e+01
5.600000000000000000e+02 2.189558108306309236e+01
5.610000000000000000e+02 2.207696531514373817e+01
5.620000000000000000e+02 2.225242184501343701e+01
5.630000000000000000e+02 2.242172744055724465e+01
5.640000000000000000e+02 2.258448191961612750e+01
5.650000000000000000e+02 2.273977725980756404e+01
5.660000000000000000e+02 2.288682003548681720e+01
5.670000000000000000e+02 2.302419226956639520e+01
5.680000000000000000e+02 2.315060235591904103e+01
5.690000000000000000e+02 2.326524641437044139e+01
5.700000000000000000e+02 2.336704842798449988e+01
5.710000000000000000e+02 2.341870754202373561e+01
5.720000000000000000e+02 2.345165282619861813e+01
5.730000000000000000e+02 2.346457101788703170e+01
5.740000000000000000e+02 2.345611228896282796e+01
5.750000000000000000e+02 2.342498816278759222e+01
5.760000000000000000e+02 2.336056112999986212e+01
5.770000000000000000e+02 2.324569290719635362e+01
5.780000000000000000e+02 2.304043980844234696e+01
5.790000000000000000e+02 2.278836448722683272e+01
5.800000000000000000e+02 2.251909497422261452e+01
5.810000000000000000e+02 2.280296428778866868e+01
5.820000000000000000e+02 2.305573431139059792e+01
5.830000000000000000e+02 2.325699307981740205e+01
5.840000000000000000e+02 2.339418148694015542e+01
5.850000000000000000e+02 2.343667427771839229e+01
5.860000000000000000e+02 2.340114307454755149e+01
5.870000000000000000e+02 2.332651133679610567e+01
5.880000000000000000e+02 2.321541151537532244e+01
5.890000000000000000e+02 2.307061271284933923e+01
5.900000000000000000e+02 2.289409014477026005e+01
5.910000000000000000e+02 2.279179426268259689e+01
5.920000000000000000e+02 2.266969636813874089e+01
5.930000000000000000e+02 2.252132080495069388e+01
5.940000000000000000e+02 2.229836006794160141e+01
5.950000000000000000e+02 2.194235184612813683e+01
5.960000000000000000e+02 2.151991101086500535e+01
5.970000000000000000e+02 2.105035712510340318e+01
5.980000000000000000e+02 2.052597084833095664e+01
5.990000000000000000e+02 1.994640061747779569e+01
6.000000000000000000e+02 1.932762574589674998e+01
6.010000000000000000e+02 1.863227997074215381e+01
6.020000000000000000e+02 1.791669836281729999e+01
6.030000000000000000e+02 1.720744694108353912e+01
6.040000000000000000e+02 1.651218163347438050e+01
6.050000000000000000e+02 1.583728262717371749e+01
6.060000000000000000e+02 1.518839251050301087e+01
6.070000000000000000e+02 1.458096759397724718e+01
6.080000000000000000e+02 1.402909477491843582e+01
6.090000000000000000e+02 1.353251813749539778e+01
6.100000000000000000e+02 1.309086645692224771e+01
6.110000000000000000e+02 1.315561944617406454e+01
6.120000000000000000e+02 1.325274387143885413e+01
6.130000000000000000e+02 1.338287828811333036e+01
6.140000000000000000e+02 1.354408529364054736e+01
6.150000000000000000e+02 1.371463829476832785e+01
6.160000000000000000e+02 1.389096867370995092e+01
6.170000000000000000e+02 1.406812967007725845e+01
6.180000000000000000e+02 1.424663358031672900e+01
6.190000000000000000e+02 1.442529845743185035e+01
6.200000000000000000e+02 1.460314373697592494e+01
6.210000000000000000e+02 1.435351761741555343e+01
6.220000000000000000e+02 1.411477868929533308e+01
6.230000000000000000e+02 1.388515568813015832e+01
6.240000000000000000e+02 1.365721961204501156e+01
6.250000000000000000e+02 1.343443691537102325e+01
6.260000000000000000e+02 1.321777345836235007e+01
6.270000000000000000e+02 1.300441260130554788e+01
6.280000000000000000e+02 1.279284285932076060e+01
6.290000000000000000e+02 1.258044373072976008e+01
6.300000000000000000e+02 1.236122512695005859e+01
6.310000000000000000e+02 1.228980972427707563e+01
6.320000000000000000e+02 1.221770662474737001e+01
6.330000000000000000e+02 1.214413266856104023e+01
6.340000000000000000e+02 1.206142494036072499e+01
6.350000000000000000e+02 1.193619362286258401e+01
6.360000000000000000e+02 1.178308839644498640e+01
6.370000000000000000e+02 1.159015013322671805e+01
6.380000000000000000e+02 1.136881357433644446e+01
6.390000000000000000e+02 1.115440560991616259e+01
6.400000000000000000e+02 1.094494452187952227e+01
6.410000000000000000e+02 1.080200338173694163e+01
6.420000000000000000e+02 1.066010346298880407e+01
6.430000000000000000e+02 1.051455509132045130e+01
6.440000000000000000e+02 1.036194218053672955e+01
6.450000000000000000e+02 1.021090019555915873e+01
6.460000000000000000e+02 1.006172395148516152e+01
6.470000000000000000e+02 9.915933181585211642e+00
6.480000000000000000e+02 9.773255708711314327e+00
6.490000000000000000e+02 9.630359534102025165e+00
6.500000000000000000e+02 9.485003381816289547e+00
6.510000000000000000e+02 9.357732666095259333e+00
6.520000000000000000e+02 9.220049346355352782e+00
6.530000000000000000e+02 9.083802545417222873e+00
6.540000000000000000e+02 8.950358396412907425e+00
6.550000000000000000e+02 8.819955944697591477e+00
6.560000000000000000e+02 8.692916621515813347e+00
6.570000000000000000e+02 8.570034805055936289e+00
6.580000000000000000e+02 8.457728980490122339e+00
6.590000000000000000e+02 8.351604261656406791e+00
6.600000000000000000e+02 8.251832771611097073e+00
6.610000000000000000e+02 8.155264139770029175e+00
6.620000000000000000e+02 8.063687091711420507e+00
6.630000000000000000e+02 7.978502499814674742e+00
6.640000000000000000e+02 7.900813497593749624e+00
6.650000000000000000e+02 7.828511189678669879e+00
6.660000000000000000e+02 7.759338504428664685e+00
6.670000000000000000e+02 7.691544783150348508e+00
6.680000000000000000e+02 7.620288283439379029e+00
6.690000000000000000e+02 7.537053291325306326e+00
6.700000000000000000e+02 7.434384188444014718e+00
6.710000000000000000e+02 7.379055018511923691e+00
6.720000000000000000e+02 7.325054565695230835e+00
6.730000000000000000e+02 7.271201448605725481e+00
6.740000000000000000e+02 7.215414102113554051e+00
6.750000000000000000e+02 7.157248822012762801e+00
6.760000000000000000e+02 7.099406186973703292e+00
6.770000000000000000e+02 7.041460721843711745e+00
6.780000000000000000e+02 6.980646970589599931e+00
6.790000000000000000e+02 6.917328566145989122e+00
6.800000000000000000e+02 6.853746941342112819e+00
6.810000000000000000e+02 6.760923861811879654e+00
6.820000000000000000e+02 6.662165057095388754e+00
6.830000000000000000e+02 6.556539674006578444e+00
6.840000000000000000e+02 6.464627122794945002e+00
6.850000000000000000e+02 6.412469843718359819e+00
6.860000000000000000e+02 6.379729710140319199e+00
6.870000000000000000e+02 6.356234466822225038e+00
6.880000000000000000e+02 6.357463942269316881e+00
6.890000000000000000e+02 6.394139693463506191e+00
6.900000000000000000e+02 6.471637004562484030e+00
6.910000000000000000e+02 6.622472503459757576e+00
6.920000000000000000e+02 6.835079901178247930e+00
6.930000000000000000e+02 7.092755592768476447e+00
6.940000000000000000e+02 7.348792592676129942e+00
6.950000000000000000e+02 7.592679778090871245e+00
6.960000000000000000e+02 7.823367433149431172e+00
6.970000000000000000e+02 8.040626193326465554e+00
6.980000000000000000e+02 8.246705965353882561e+00
6.990000000000000000e+02 8.444208258848398430e+00


==> figures/test/sample/HERPIPIN/mono_ours_3.txt <==
3.000000000000000000e+02 2.652903513078063469e+01
3.010000000000000000e+02 2.689434279794716787e+01
3.020000000000000000e+02 2.725916275245579001e+01
3.030000000000000000e+02 2.762804752092743499e+01
3.040000000000000000e+02 2.800015208162869840e+01
3.050000000000000000e+02 2.837484958711990402e+01
3.060000000000000000e+02 2.875155065463044224e+01
3.070000000000000000e+02 2.912916841559213310e+01
3.080000000000000000e+02 2.950761669781590868e+01
3.090000000000000000e+02 2.988928552593778321e+01
3.100000000000000000e+02 3.026613111967717273e+01
3.110000000000000000e+02 3.026027479204703141e+01
3.120000000000000000e+02 3.025465641998414767e+01
3.130000000000000000e+02 3.024927489603160780e+01
3.140000000000000000e+02 3.024677077332202657e+01
3.150000000000000000e+02 3.025127082362631725e+01
3.160000000000000000e+02 3.025450939186772459e+01
3.170000000000000000e+02 3.025328916608067686e+01
3.180000000000000000e+02 3.024620492414701545e+01
3.190000000000000000e+02 3.023650292063483747e+01
3.200000000000000000e+02 3.022598079758119738e+01
3.210000000000000000e+02 3.003359733701503842e+01
3.220000000000000000e+02 2.984012970590888969e+01
3.230000000000000000e+02 2.964406221881696268e+01
3.240000000000000000e+02 2.943150094203615907e+01
3.250000000000000000e+02 2.920667597940974858e+01
3.260000000000000000e+02 2.896673199971726831e+01
3.270000000000000000e+02 2.872938413933458435e+01
3.280000000000000000e+02 2.849739285028140046e+01
3.290000000000000000e+02 2.827124948074521171e+01
3.300000000000000000e+02 2.805104368741921306e+01
3.310000000000000000e+02 2.816038773927156669e+01
3.320000000000000000e+02 2.826854975774653767e+01
3.330000000000000000e+02 2.837571184047688533e+01
3.340000000000000000e+02 2.848204331123729816e+01
3.350000000000000000e+02 2.858749364925391490e+01
3.360000000000000000e+02 2.869189029124926194e+01
3.370000000000000000e+02 2.879545464739387484e+01
3.380000000000000000e+02 2.889811166927182384e+01
3.390000000000000000e+02 2.899952648820019263e+01
3.400000000000000000e+02 2.910158634026473834e+01
3.410000000000000000e+02 2.937219605965023561e+01
3.420000000000000000e+02 2.965468258334048457e+01
3.430000000000000000e+02 2.994472519173258007e+01
3.440000000000000000e+02 3.023278981871154869e+01
3.450000000000000000e+02 3.048655436245997308e+01
3.460000000000000000e+02 3.072004447866813948e+01
3.470000000000000000e+02 3.094537317917627561e+01
3.480000000000000000e+02 3.116439089097473669e+01
3.490000000000000000e+02 3.137501335351974063e+01
3.500000000000000000e+02 3.157700068288836093e+01
3.510000000000000000e+02 3.169279115361554844e+01
3.520000000000000000e+02 3.180189343774456390e+01
3.530000000000000000e+02 3.190522304575533497e+01
3.540000000000000000e+02 3.200317500637660117e+01
3.550000000000000000e+02 3.209503030126272449e+01
3.560000000000000000e+02 3.217911304390653981e+01
3.570000000000000000e+02 3.225500732711689267e+01
3.580000000000000000e+02 3.231985594620538649e+01
3.590000000000000000e+02 3.235309316669984980e+01
3.600000000000000000e+02 3.238286097553402243e+01
3.610000000000000000e+02 3.225302891326305854e+01
3.620000000000000000e+02 3.212275574914720266e+01
3.630000000000000000e+02 3.199554599895666840e+01
3.640000000000000000e+02 3.186125798996522107e+01
3.650000000000000000e+02 3.172299267259946731e+01
3.660000000000000000e+02 3.158913777465651052e+01
3.670000000000000000e+02 3.146015291788418722e+01
3.680000000000000000e+02 3.133899536954864118e+01
3.690000000000000000e+02 3.121821425243179604e+01
3.700000000000000000e+02 3.109810410998573360e+01
3.710000000000000000e+02 3.095446370817446180e+01
3.720000000000000000e+02 3.080557089420411998e+01
3.730000000000000000e+02 3.065048433710402875e+01
3.740000000000000000e+02 3.049152085583649452e+01
3.750000000000000000e+02 3.033339892306824837e+01
3.760000000000000000e+02 3.017877643496921891e+01
3.770000000000000000e+02 3.002726469973233137e+01
3.780000000000000000e+02 2.988120380206809301e+01
3.790000000000000000e+02 2.974337187687736872e+01
3.800000000000000000e+02 2.961577408089274499e+01
3.810000000000000000e+02 2.961206782558321038e+01
3.820000000000000000e+02 2.960845721622678184e+01
3.830000000000000000e+02 2.960486870370194268e+01
3.840000000000000000e+02 2.960119801394834838e+01
3.850000000000000000e+02 2.959752673647528098e+01
3.860000000000000000e+02 2.959433639153820295e+01
3.870000000000000000e+02 2.959189055067017549e+01
3.880000000000000000e+02 2.958939840928868037e+01
3.890000000000000000e+02 2.958686729782499469e+01
3.900000000000000000e+02 2.781643322866732859e+01
3.910000000000000000e+02 2.766938613560438043e+01
3.920000000000000000e+02 2.749453947047533831e+01
3.930000000000000000e+02 2.729523787611876529e+01
3.940000000000000000e+02 2.708410339113909870e+01
3.950000000000000000e+02 2.685109728797574391e+01
3.960000000000000000e+02 2.650190887245331695e+01
3.970000000000000000e+02 2.601320998040843691e+01
3.980000000000000000e+02 2.543811366278530173e+01
3.990000000000000000e+02 2.487447123663878656e+01
4.000000000000000000e+02 2.429968877996840249e+01
4.010000000000000000e+02 2.361518649858092900e+01
4.020000000000000000e+02 2.285250544708648590e+01
4.030000000000000000e+02 2.199888437354016091e+01
4.040000000000000000e+02 2.106992824342888326e+01
4.050000000000000000e+02 2.007461086765510672e+01
4.060000000000000000e+02 1.902167886800846475e+01
4.070000000000000000e+02 1.791349489276605311e+01
4.080000000000000000e+02 1.677228601565736099e+01
4.090000000000000000e+02 1.561796655351384899e+01
4.100000000000000000e+02 1.446997430781400595e+01
4.110000000000000000e+02 1.348558247867308602e+01
4.120000000000000000e+02 1.252673559216617605e+01
4.130000000000000000e+02 1.159745410071499983e+01
4.140000000000000000e+02 1.070081626943731656e+01
4.150000000000000000e+02 9.838310322610492875e+00
4.160000000000000000e+02 9.009058632047553417e+00
4.170000000000000000e+02 8.218275510425666397e+00
4.180000000000000000e+02 7.480158301207888272e+00
4.190000000000000000e+02 6.806738337904620018e+00
4.200000000000000000e+02 6.207987484642308651e+00
4.210000000000000000e+02 5.222895386172898391e+00
4.220000000000000000e+02 4.472546783354151678e+00
4.230000000000000000e+02 3.916443079490370405e+00
4.240000000000000000e+02 3.551496007652373166e+00
4.250000000000000000e+02 3.388381779849917841e+00
4.260000000000000000e+02 3.480201192683261446e+00
4.270000000000000000e+02 3.789553788633018616e+00
4.280000000000000000e+02 4.247014745816043657e+00
4.290000000000000000e+02 4.785536854042185873e+00
4.300000000000000000e+02 5.347951941112954799e+00
4.310000000000000000e+02 5.728819637911660934e+00
4.320000000000000000e+02 6.102210536845517730e+00
4.330000000000000000e+02 6.469326809243082010e+00
4.340000000000000000e+02 6.835913227526980940e+00
4.350000000000000000e+02 7.209564389917720639e+00
4.360000000000000000e+02 7.596606340433170956e+00
4.370000000000000000e+02 7.978627100086558954e+00
4.380000000000000000e+02 8.335929217926338453e+00
4.390000000000000000e+02 8.596665722405511190e+00
4.400000000000000000e+02 8.731406404303520219e+00
4.410000000000000000e+02 8.668613780274135650e+00
4.420000000000000000e+02 8.521569822223932889e+00
4.430000000000000000e+02 8.319866828790830837e+00
4.440000000000000000e+02 8.107175815655553563e+00
4.450000000000000000e+02 7.902821736169862277e+00
4.460000000000000000e+02 7.720108457964884430e+00
4.470000000000000000e+02 7.553389187184309961e+00
4.480000000000000000e+02 7.393872644616388712e+00
4.490000000000000000e+02 7.234931555453798069e+00
4.500000000000000000e+02 7.073490449907263056e+00
4.510000000000000000e+02 6.802271233591607569e+00
4.520000000000000000e+02 6.489200188257949087e+00
4.530000000000000000e+02 6.146268831457544657e+00
4.540000000000000000e+02 5.786630651545166870e+00
4.550000000000000000e+02 5.425114203480629449e+00
4.560000000000000000e+02 5.067539150399057668e+00
4.570000000000000000e+02 4.647609384821594247e+00
4.580000000000000000e+02 4.251478904986867313e+00
4.590000000000000000e+02 3.892218369963521329e+00
4.600000000000000000e+02 3.572079786915971944e+00
4.610000000000000000e+02 2.844340227160622625e+00
4.620000000000000000e+02 2.260374461161338555e+00
4.630000000000000000e+02 1.969652230959579420e+00
4.640000000000000000e+02 2.141842625445854242e+00
4.650000000000000000e+02 2.804691856180224097e+00
4.660000000000000000e+02 3.812947849686088464e+00
4.670000000000000000e+02 4.991535890994540203e+00
4.680000000000000000e+02 6.273249027912066289e+00
4.690000000000000000e+02 7.632001895696904015e+00
4.700000000000000000e+02 9.055835061898751093e+00
4.710000000000000000e+02 1.015237378459727502e+01
4.720000000000000000e+02 1.133400527303872529e+01
4.730000000000000000e+02 1.258966408446867113e+01
4.740000000000000000e+02 1.390823827814535818e+01
4.750000000000000000e+02 1.527933226959277668e+01
4.760000000000000000e+02 1.669355555714127348e+01
4.770000000000000000e+02 1.813948728608025007e+01
4.780000000000000000e+02 1.957426814279902416e+01
4.790000000000000000e+02 2.100891749002630604e+01
4.800000000000000000e+02 2.244065214858301260e+01
4.810000000000000000e+02 2.377959836419859485e+01
4.820000000000000000e+02 2.510304002488050301e+01
4.830000000000000000e+02 2.637093070831979702e+01
4.840000000000000000e+02 2.755141629707565798e+01
4.850000000000000000e+02 2.865726223820330887e+01
4.860000000000000000e+02 2.967626244398577740e+01
4.870000000000000000e+02 3.058853567084427638e+01
4.880000000000000000e+02 3.137560990012196172e+01
4.890000000000000000e+02 3.202484570257882979e+01
4.900000000000000000e+02 3.252740975772589849e+01
4.910000000000000000e+02 3.285083031173766699e+01
4.920000000000000000e+02 3.305656222240465780e+01
4.930000000000000000e+02 3.314401945917803971e+01
4.940000000000000000e+02 3.311125887922573696e+01
4.950000000000000000e+02 3.295254258957690041e+01
4.960000000000000000e+02 3.263471412163492147e+01
4.970000000000000000e+02 3.217639647926021240e+01
4.980000000000000000e+02 3.154590891764582139e+01
4.990000000000000000e+02 3.070987347741587925e+01
5.000000000000000000e+02 2.965870482708347211e+01
5.010000000000000000e+02 2.841008921798037434e+01
5.020000000000000000e+02 2.699967299901536677e+01
5.030000000000000000e+02 2.561697308004783125e+01
5.040000000000000000e+02 2.442335915626734888e+01
5.050000000000000000e+02 2.345435202195229962e+01
5.060000000000000000e+02 2.267331492154356809e+01
5.070000000000000000e+02 2.201937755737678870e+01
5.080000000000000000e+02 2.143989426896276740e+01
5.090000000000000000e+02 2.089421958645939625e+01
5.100000000000000000e+02 2.035711837329675689e+01
5.110000000000000000e+02 1.971203738562400787e+01
5.120000000000000000e+02 1.906739551307655134e+01
5.130000000000000000e+02 1.844761050090611576e+01
5.140000000000000000e+02 1.787427576256623141e+01
5.150000000000000000e+02 1.735678479722861312e+01
5.160000000000000000e+02 1.690200137562107585e+01
5.170000000000000000e+02 1.650085575618034994e+01
5.180000000000000000e+02 1.614135934651420357e+01
5.190000000000000000e+02 1.581286963396343737e+01
5.200000000000000000e+02 1.526513237091216268e+01
5.210000000000000000e+02 1.459011281351351563e+01
5.220000000000000000e+02 1.387335636649730475e+01
5.230000000000000000e+02 1.319101525066121283e+01
5.240000000000000000e+02 1.262621541756694832e+01
5.250000000000000000e+02 1.231133540133492765e+01
5.260000000000000000e+02 1.210698677369674847e+01
5.270000000000000000e+02 1.198546303526724088e+01
5.280000000000000000e+02 1.194967697396267070e+01
5.290000000000000000e+02 1.194310228934090645e+01
5.300000000000000000e+02 1.195289702421136369e+01
5.310000000000000000e+02 1.108339379583119211e+01
5.320000000000000000e+02 1.018019806842029062e+01
5.330000000000000000e+02 9.239168382284480785e+00
5.340000000000000000e+02 8.318663532593614462e+00
5.350000000000000000e+02 7.427376151086486189e+00
5.360000000000000000e+02 6.570725955391115924e+00
5.370000000000000000e+02 5.829585478447942393e+00
5.380000000000000000e+02 5.371112516986896068e+00
5.390000000000000000e+02 5.223500429188225880e+00
5.400000000000000000e+02 5.170806981600367003e+00
5.410000000000000000e+02 4.791543955298005031e+00
5.420000000000000000e+02 4.427452969738238764e+00
5.430000000000000000e+02 4.342476348755387683e+00
5.440000000000000000e+02 4.508637032861565253e+00
5.450000000000000000e+02 4.874006432893068563e+00
5.460000000000000000e+02 5.319940312684665606e+00
5.470000000000000000e+02 5.825141679864518807e+00
5.480000000000000000e+02 6.382059311432307425e+00
5.490000000000000000e+02 6.953105421360538330e+00
5.500000000000000000e+02 7.480063255340504647e+00
5.510000000000000000e+02 6.559133736513940605e+00
5.520000000000000000e+02 5.715737250561854665e+00
5.530000000000000000e+02 5.152912729908442735e+00
5.540000000000000000e+02 5.100721135348117663e+00
5.550000000000000000e+02 5.430734623799703620e+00
5.560000000000000000e+02 5.898931309426130198e+00
5.570000000000000000e+02 6.405585004226302281e+00
5.580000000000000000e+02 6.914855947006614656e+00
5.590000000000000000e+02 7.421614446486692884e+00
5.600000000000000000e+02 7.923889911460352486e+00
5.610000000000000000e+02 8.134327223162665987e+00
5.620000000000000000e+02 8.354095334731225009e+00
5.630000000000000000e+02 8.581694309145520450e+00
5.640000000000000000e+02 8.815720266007076589e+00
5.650000000000000000e+02 9.055496966147881466e+00
5.660000000000000000e+02 9.299044129978534912e+00
5.670000000000000000e+02 9.543137543753383412e+00
5.680000000000000000e+02 9.784244642985580498e+00
5.690000000000000000e+02 1.001863040533795512e+01
5.700000000000000000e+02 1.024374081338202735e+01
5.710000000000000000e+02 1.025899914768765342e+01
5.720000000000000000e+02 1.026546577144953787e+01
5.730000000000000000e+02 1.025981676273297971e+01
5.740000000000000000e+02 1.023913757103033007e+01
5.750000000000000000e+02 1.020077846227208873e+01
5.760000000000000000e+02 1.014334630500658818e+01
5.770000000000000000e+02 1.007080040468526860e+01
5.780000000000000000e+02 9.997661763845657745e+00
5.790000000000000000e+02 9.926094421357053221e+00
5.800000000000000000e+02 9.864565541269877613e+00
5.810000000000000000e+02 9.974667605876348375e+00
5.820000000000000000e+02 1.013635298653815653e+01
5.830000000000000000e+02 1.031566729931502024e+01
5.840000000000000000e+02 1.048390037929243945e+01
5.850000000000000000e+02 1.060755405785391581e+01
5.860000000000000000e+02 1.068062092393192586e+01
5.870000000000000000e+02 1.072095527584508901e+01
5.880000000000000000e+02 1.073106513476848001e+01
5.890000000000000000e+02 1.071354832815242553e+01
5.900000000000000000e+02 1.067051446754531518e+01
5.910000000000000000e+02 1.044880894716858322e+01
5.920000000000000000e+02 1.032279678225187780e+01
5.930000000000000000e+02 1.025585838319725163e+01
5.940000000000000000e+02 1.018084192129503585e+01
5.950000000000000000e+02 1.002429029369333513e+01
5.960000000000000000e+02 9.840750275655498314e+00
5.970000000000000000e+02 9.639334956223795103e+00
5.980000000000000000e+02 9.403603308058192667e+00
5.990000000000000000e+02 9.126907524084346690e+00
6.000000000000000000e+02 8.823907060374146738e+00
6.010000000000000000e+02 8.503317859319954763e+00
6.020000000000000000e+02 8.201406505878660269e+00
6.030000000000000000e+02 7.948063257978029483e+00
6.040000000000000000e+02 7.755431688379416322e+00
6.050000000000000000e+02 7.633570826711906676e+00
6.060000000000000000e+02 7.589548321931930630e+00
6.070000000000000000e+02 7.632715664875424189e+00
6.080000000000000000e+02 7.764629001435812583e+00
6.090000000000000000e+02 7.973462861234533072e+00
6.100000000000000000e+02 8.246628943195597472e+00
6.110000000000000000e+02 8.471231196179731526e+00
6.120000000000000000e+02 8.710718529787680353e+00
6.130000000000000000e+02 8.964427693730497637e+00
6.140000000000000000e+02 9.230938714669550293e+00
6.150000000000000000e+02 9.500067287107421876e+00
6.160000000000000000e+02 9.769217300163797191e+00
6.170000000000000000e+02 1.003527277134052476e+01
6.180000000000000000e+02 1.029707892358785237e+01
6.190000000000000000e+02 1.055302253442940774e+01
6.200000000000000000e+02 1.080163974611327582e+01
6.210000000000000000e+02 1.070128922123770820e+01
6.220000000000000000e+02 1.060772165431400538e+01
6.230000000000000000e+02 1.051907879405770352e+01
6.240000000000000000e+02 1.042987340445633215e+01
6.250000000000000000e+02 1.033744158567476212e+01
6.260000000000000000e+02 1.023564097958458063e+01
6.270000000000000000e+02 1.011604008404102650e+01
6.280000000000000000e+02 9.974775747386097180e+00
6.290000000000000000e+02 9.813626130446401419e+00
6.300000000000000000e+02 9.638112453532349022e+00
6.310000000000000000e+02 9.457732106216711898e+00
6.320000000000000000e+02 9.279878900407419806e+00
6.330000000000000000e+02 9.107933253331925272e+00
6.340000000000000000e+02 8.941408556636313065e+00
6.350000000000000000e+02 8.771838139219159558e+00
6.360000000000000000e+02 8.603713151582068619e+00
6.370000000000000000e+02 8.434694623688294257e+00
6.380000000000000000e+02 8.272191661470658985e+00
6.390000000000000000e+02 8.126278901542649535e+00
6.400000000000000000e+02 7.993634886989294586e+00
6.410000000000000000e+02 7.903204176228745048e+00
6.420000000000000000e+02 7.821503929429197477e+00
6.430000000000000000e+02 7.746683056755355956e+00
6.440000000000000000e+02 7.677315978292002185e+00
6.450000000000000000e+02 7.612619094256485752e+00
6.460000000000000000e+02 7.551028059459343744e+00
6.470000000000000000e+02 7.492790744822964477e+00
6.480000000000000000e+02 7.437465278486094178e+00
6.490000000000000000e+02 7.384365775239248642e+00
6.500000000000000000e+02 7.333715322635375955e+00
6.510000000000000000e+02 7.269750866577910919e+00
6.520000000000000000e+02 7.209887464685705183e+00
6.530000000000000000e+02 7.151959311787767781e+00
6.540000000000000000e+02 7.095679280235358100e+00
6.550000000000000000e+02 7.041229231621021434e+00
6.560000000000000000e+02 6.988147987547174367e+00
6.570000000000000000e+02 6.936605978882592005e+00
6.580000000000000000e+02 6.892206231696013319e+00
6.590000000000000000e+02 6.849898081307667752e+00
6.600000000000000000e+02 6.809214778721635497e+00
6.610000000000000000e+02 6.765686264915820480e+00
6.620000000000000000e+02 6.721634432468750475e+00
6.630000000000000000e+02 6.676393009614789875e+00
6.640000000000000000e+02 6.629356756512518878e+00
6.650000000000000000e+02 6.580077791756056449e+00
6.660000000000000000e+02 6.527883237540951455e+00
6.670000000000000000e+02 6.472589629359152497e+00
6.680000000000000000e+02 6.411821656930035473e+00
6.690000000000000000e+02 6.344792332479861408e+00
6.700000000000000000e+02 6.261625671996842613e+00
6.710000000000000000e+02 6.212391609234212630e+00
6.720000000000000000e+02 6.163083437294114120e+00
6.730000000000000000e+02 6.113145624386186583e+00
6.740000000000000000e+02 6.061165947677146448e+00
6.750000000000000000e+02 6.006423408234513595e+00
6.760000000000000000e+02 5.950764935760584073e+00
6.770000000000000000e+02 5.893926604610033593e+00
6.780000000000000000e+02 5.833938261662988012e+00
6.790000000000000000e+02 5.771311276825969117e+00
6.800000000000000000e+02 5.707821402041078684e+00
6.810000000000000000e+02 5.634616653065618763e+00
6.820000000000000000e+02 5.597710077213641000e+00
6.830000000000000000e+02 5.595700424378542870e+00
6.840000000000000000e+02 5.625354845604732645e+00
6.850000000000000000e+02 5.685201782853428476e+00
6.860000000000000000e+02 5.762781005490015040e+00
6.870000000000000000e+02 5.848003503995363062e+00
6.880000000000000000e+02 5.952207630734786648e+00
6.890000000000000000e+02 6.085905400608174531e+00
6.900000000000000000e+02 6.255604014679835956e+00
6.910000000000000000e+02 6.486850754830539856e+00
6.920000000000000000e+02 6.726064432366499091e+00
6.930000000000000000e+02 6.981227224755306437e+00
6.940000000000000000e+02 7.237025966618626072e+00
6.950000000000000000e+02 7.482022053274794970e+00
6.960000000000000000e+02 7.714869830019724262e+00
6.970000000000000000e+02 7.935080014938757031e+00
6.980000000000000000e+02 8.144669932895070019e+00
6.990000000000000000e+02 8.346048930380206343e+00


==> figures/test/sample/HERPIPIN/mono_ours_4.txt <==
3.000000000000000000e+02 1.221780487843879293e+01
3.010000000000000000e+02 1.138431598289905367e+01
3.020000000000000000e+02 1.056685603203407808e+01
3.030000000000000000e+02 9.745863442431941692e+00
3.040000000000000000e+02 8.926343819129005652e+00
3.050000000000000000e+02 8.111284660511762112e+00
3.060000000000000000e+02 7.303123203668355323e+00
3.070000000000000000e+02 6.504983810365517094e+00
3.080000000000000000e+02 5.714570560247338449e+00
3.090000000000000000e+02 4.921042760836257024e+00
3.100000000000000000e+02 4.146436716398695488e+00
3.110000000000000000e+02 4.018392798133563204e+00
3.120000000000000000e+02 3.889266665771297316e+00
3.130000000000000000e+02 3.758907289865971446e+00
3.140000000000000000e+02 3.610467811772897218e+00
3.150000000000000000e+02 3.416879245668764220e+00
3.160000000000000000e+02 3.233436361285794813e+00
3.170000000000000000e+02 3.082231011067326332e+00
3.180000000000000000e+02 2.973562988871452095e+00
3.190000000000000000e+02 2.904395548244215863e+00
3.200000000000000000e+02 2.874865166538713712e+00
3.210000000000000000e+02 2.998387753867056471e+00
3.220000000000000000e+02 3.145655042680101321e+00
3.230000000000000000e+02 3.318817453251780236e+00
3.240000000000000000e+02 3.557997290868200047e+00
3.250000000000000000e+02 3.883339030532163338e+00
3.260000000000000000e+02 4.349098513083535344e+00
3.270000000000000000e+02 4.900216530942659077e+00
3.280000000000000000e+02 5.516660696759562832e+00
3.290000000000000000e+02 6.179712171022545775e+00
3.300000000000000000e+02 6.854110975062226885e+00
3.310000000000000000e+02 6.625273273902744009e+00
3.320000000000000000e+02 6.396415640311073680e+00
3.330000000000000000e+02 6.158134084861149660e+00
3.340000000000000000e+02 5.921437239804882680e+00
3.350000000000000000e+02 5.691136481464779351e+00
3.360000000000000000e+02 5.470277777594025004e+00
3.370000000000000000e+02 5.257607517057723889e+00
3.380000000000000000e+02 5.053753431444468092e+00
3.390000000000000000e+02 4.864497890562845761e+00
3.400000000000000000e+02 4.670892380960039780e+00
3.410000000000000000e+02 3.547623765474698043e+00
3.420000000000000000e+02 2.443665946998950123e+00
3.430000000000000000e+02 1.387491794834239345e+00
3.440000000000000000e+02 5.460273575958266568e-01
3.450000000000000000e+02 6.948275287514844578e-01
3.460000000000000000e+02 1.238921394267473941e+00
3.470000000000000000e+02 1.793437627388959621e+00
3.480000000000000000e+02 2.327282614523379589e+00
3.490000000000000000e+02 2.826751800719811580e+00
3.500000000000000000e+02 3.291102760870242783e+00
3.510000000000000000e+02 3.549423460865483992e+00
3.520000000000000000e+02 3.790300285867774122e+00
3.530000000000000000e+02 4.016177615380930099e+00
3.540000000000000000e+02 4.229992817920983583e+00
3.550000000000000000e+02 4.432098197121936423e+00
3.560000000000000000e+02 4.620446450703038721e+00
3.570000000000000000e+02 4.795997665363578299e+00
3.580000000000000000e+02 4.954324391831523400e+00
3.590000000000000000e+02 5.055824215418312839e+00
3.600000000000000000e+02 5.188793754508518319e+00
3.610000000000000000e+02 5.043624364063780341e+00
3.620000000000000000e+02 4.919922733181681274e+00
3.630000000000000000e+02 4.826077515208577751e+00
3.640000000000000000e+02 4.737085565341345728e+00
3.650000000000000000e+02 4.662026092905215968e+00
3.660000000000000000e+02 4.606164135833329176e+00
3.670000000000000000e+02 4.564889884355787686e+00
3.680000000000000000e+02 4.535182041598708302e+00
3.690000000000000000e+02 4.510921444336717379e+00
3.700000000000000000e+02 4.492038399128790438e+00
3.710000000000000000e+02 4.520637302376960598e+00
3.720000000000000000e+02 4.589731430376668975e+00
3.730000000000000000e+02 4.719507879415174578e+00
3.740000000000000000e+02 4.925151805923119852e+00
3.750000000000000000e+02 5.205376592031075056e+00
3.760000000000000000e+02 5.552642343878538611e+00
3.770000000000000000e+02 5.966433421255364244e+00
3.780000000000000000e+02 6.395244805247226161e+00
3.790000000000000000e+02 6.814204421224993702e+00
3.800000000000000000e+02 7.212336334157620321e+00
3.810000000000000000e+02 7.368790762855347509e+00
3.820000000000000000e+02 7.524292802656152190e+00
3.830000000000000000e+02 7.678013698786958940e+00
3.840000000000000000e+02 7.829028600963240159e+00
3.850000000000000000e+02 7.976371332216966259e+00
3.860000000000000000e+02 8.108537846380160730e+00
3.870000000000000000e+02 8.216349378688597938e+00
3.880000000000000000e+02 8.323881440910479768e+00
3.890000000000000000e+02 8.431774933431672281e+00
3.900000000000000000e+02 6.991330672769491272e+00
3.910000000000000000e+02 7.030556325284319286e+00
3.920000000000000000e+02 7.008879505501751872e+00
3.930000000000000000e+02 6.938870282802706235e+00
3.940000000000000000e+02 6.839777765018677513e+00
3.950000000000000000e+02 6.792439301806408203e+00
3.960000000000000000e+02 6.892253704578031659e+00
3.970000000000000000e+02 7.142675828034354524e+00
3.980000000000000000e+02 7.513186763418440606e+00
3.990000000000000000e+02 7.960288931369165155e+00
4.000000000000000000e+02 8.437204202078046222e+00
4.010000000000000000e+02 8.764125313132696604e+00
4.020000000000000000e+02 9.065476781794760797e+00
4.030000000000000000e+02 9.294941900811908297e+00
4.040000000000000000e+02 9.424872136734068206e+00
4.050000000000000000e+02 9.442945014445777829e+00
4.060000000000000000e+02 9.349097143959749445e+00
4.070000000000000000e+02 9.139716587082583388e+00
4.080000000000000000e+02 8.836502984013058892e+00
4.090000000000000000e+02 8.461257367811912289e+00
4.100000000000000000e+02 8.035811724175243143e+00
4.110000000000000000e+02 7.699372401040758263e+00
4.120000000000000000e+02 7.334906403002879216e+00
4.130000000000000000e+02 6.951938828760565237e+00
4.140000000000000000e+02 6.558633693945441934e+00
4.150000000000000000e+02 6.160940503020023051e+00
4.160000000000000000e+02 5.761146646472548483e+00
4.170000000000000000e+02 5.365359309875740834e+00
4.180000000000000000e+02 4.987961484365189158e+00
4.190000000000000000e+02 4.640142351541084231e+00
4.200000000000000000e+02 4.330165833496947059e+00
4.210000000000000000e+02 3.785347192134085770e+00
4.220000000000000000e+02 3.495159130603981534e+00
4.230000000000000000e+02 3.393272777703113974e+00
4.240000000000000000e+02 3.433153411458895743e+00
4.250000000000000000e+02 3.600414480127638317e+00
4.260000000000000000e+02 3.907906046229844943e+00
4.270000000000000000e+02 4.313018242222907972e+00
4.280000000000000000e+02 4.776108964587908012e+00
4.290000000000000000e+02 5.265686555623365628e+00
4.300000000000000000e+02 5.751208473022658474e+00
4.310000000000000000e+02 6.044717051817110942e+00
4.320000000000000000e+02 6.326091774824842418e+00
4.330000000000000000e+02 6.599237346051772590e+00
4.340000000000000000e+02 6.870648634176523828e+00
4.350000000000000000e+02 7.147553260313818768e+00
4.360000000000000000e+02 7.436210235419794756e+00
4.370000000000000000e+02 7.721401972904305744e+00
4.380000000000000000e+02 7.987237098718047434e+00
4.390000000000000000e+02 8.164796282091524304e+00
4.400000000000000000e+02 8.227472553612061645e+00
4.410000000000000000e+02 8.105311089959322146e+00
4.420000000000000000e+02 7.909855741188064115e+00
4.430000000000000000e+02 7.668063557110027517e+00
4.440000000000000000e+02 7.421558800781239640e+00
4.450000000000000000e+02 7.187150644823251611e+00
4.460000000000000000e+02 6.976604335844562854e+00
4.470000000000000000e+02 6.786376646391913958e+00
4.480000000000000000e+02 6.610761769851094094e+00
4.490000000000000000e+02 6.446306455777985001e+00
4.500000000000000000e+02 6.293237032664319663e+00
4.510000000000000000e+02 6.011926253575856194e+00
4.520000000000000000e+02 5.696087653707220255e+00
4.530000000000000000e+02 5.354606232867183735e+00
4.540000000000000000e+02 4.997608302464092489e+00
4.550000000000000000e+02 4.637044519993061442e+00
4.560000000000000000e+02 4.276914240908712195e+00
4.570000000000000000e+02 3.854094948591323622e+00
4.580000000000000000e+02 3.454863587473039566e+00
4.590000000000000000e+02 3.093979734838999018e+00
4.600000000000000000e+02 2.777275826115359614e+00
4.610000000000000000e+02 2.103159822889917319e+00
4.620000000000000000e+02 1.701464003656120383e+00
4.630000000000000000e+02 1.797039097598518653e+00
4.640000000000000000e+02 2.374226078803015394e+00
4.650000000000000000e+02 3.286642354848198444e+00
4.660000000000000000e+02 4.420061653925718481e+00
4.670000000000000000e+02 5.663215051188083216e+00
4.680000000000000000e+02 6.977653744393436774e+00
4.690000000000000000e+02 8.349091480770391982e+00
4.700000000000000000e+02 9.770760280200693870e+00
4.710000000000000000e+02 1.085514903443324819e+01
4.720000000000000000e+02 1.201396952424656028e+01
4.730000000000000000e+02 1.323776220275499327e+01
4.740000000000000000e+02 1.451689748184314688e+01
4.750000000000000000e+02 1.584234246677288382e+01
4.760000000000000000e+02 1.720601491355511570e+01
4.770000000000000000e+02 1.859793065710486815e+01
4.780000000000000000e+02 1.997700713860550437e+01
4.790000000000000000e+02 2.135531950122536671e+01
4.800000000000000000e+02 2.273130267016708572e+01
4.810000000000000000e+02 2.401582636729017040e+01
4.820000000000000000e+02 2.528641298179006824e+01
4.830000000000000000e+02 2.650280825240877292e+01
4.840000000000000000e+02 2.763275749430115269e+01
4.850000000000000000e+02 2.868845005609846055e+01
4.860000000000000000e+02 2.965755806325476485e+01
4.870000000000000000e+02 3.052132613954388418e+01
4.880000000000000000e+02 3.126263612353130128e+01
4.890000000000000000e+02 3.187011775346449127e+01
4.900000000000000000e+02 3.233611609643110540e+01
4.910000000000000000e+02 3.262877807911427652e+01
4.920000000000000000e+02 3.280957743016516304e+01
4.930000000000000000e+02 3.287727119170288148e+01
4.940000000000000000e+02 3.282915321937925057e+01
4.950000000000000000e+02 3.265847798053393802e+01
4.960000000000000000e+02 3.233024151924002609e+01
4.970000000000000000e+02 3.186160601359121713e+01
4.980000000000000000e+02 3.121865993355072533e+01
4.990000000000000000e+02 3.036750550353112033e+01
5.000000000000000000e+02 2.930345682639126181e+01
5.010000000000000000e+02 2.805556359249975173e+01
5.020000000000000000e+02 2.666082441339364451e+01
5.030000000000000000e+02 2.529032482536810278e+01
5.040000000000000000e+02 2.408805037199995880e+01
5.050000000000000000e+02 2.309299150795698097e+01
5.060000000000000000e+02 2.228134611035351043e+01
5.070000000000000000e+02 2.160279318309839525e+01
5.080000000000000000e+02 2.101009478884772719e+01
5.090000000000000000e+02 2.046370892680832654e+01
5.100000000000000000e+02 1.993724643562052989e+01
5.110000000000000000e+02 1.931238376165594417e+01
5.120000000000000000e+02 1.869311456476537714e+01
5.130000000000000000e+02 1.810101053829029638e+01
5.140000000000000000e+02 1.755588178457536586e+01
5.150000000000000000e+02 1.706580675597938068e+01
5.160000000000000000e+02 1.663694562119912845e+01
5.170000000000000000e+02 1.626028219746672931e+01
5.180000000000000000e+02 1.592393950848827444e+01
5.190000000000000000e+02 1.561732411426628886e+01
5.200000000000000000e+02 1.508830004957319915e+01
5.210000000000000000e+02 1.443015709145500480e+01
5.220000000000000000e+02 1.372906609892186935e+01
5.230000000000000000e+02 1.306145120906839807e+01
5.240000000000000000e+02 1.251084705641130590e+01
5.250000000000000000e+02 1.221013275130233566e+01
5.260000000000000000e+02 1.201924630315731868e+01
5.270000000000000000e+02 1.191026583920703885e+01
5.280000000000000000e+02 1.188601570122318840e+01
5.290000000000000000e+02 1.188970000765618273e+01
5.300000000000000000e+02 1.190847697627120638e+01
5.310000000000000000e+02 1.104495871529451456e+01
5.320000000000000000e+02 1.014713552046258371e+01
5.330000000000000000e+02 9.210941568594444462e+00
5.340000000000000000e+02 8.294931790442797492e+00
5.350000000000000000e+02 7.407848875059705129e+00
5.360000000000000000e+02 6.555132642473672000e+00
5.370000000000000000e+02 5.817733973206762776e+00
5.380000000000000000e+02 5.362864739940589764e+00
5.390000000000000000e+02 5.218414221105638795e+00
5.400000000000000000e+02 5.168077349129164944e+00
5.410000000000000000e+02 4.790145498325438567e+00
5.420000000000000000e+02 4.426934287881184815e+00
5.430000000000000000e+02 4.342429531134914811e+00
5.440000000000000000e+02 4.508720013795940673e+00
5.450000000000000000e+02 4.874000127992207609e+00
5.460000000000000000e+02 5.319736702712182463e+00
5.470000000000000000e+02 5.824707052927489137e+00
5.480000000000000000e+02 6.381404535572352543e+00
5.490000000000000000e+02 6.952262470375331738e+00
5.500000000000000000e+02 7.479071445361300974e+00
5.510000000000000000e+02 6.557481612023260631e+00
5.520000000000000000e+02 5.713277699370823193e+00
5.530000000000000000e+02 5.149580057858835325e+00
5.540000000000000000e+02 5.096769799616318153e+00
5.550000000000000000e+02 5.426477755560905614e+00
5.560000000000000000e+02 5.894507955104732133e+00
5.570000000000000000e+02 6.401028627666367932e+00
5.580000000000000000e+02 6.910165317624940684e+00
5.590000000000000000e+02 7.416784526264171618e+00
5.600000000000000000e+02 7.918915916673672228e+00
5.610000000000000000e+02 8.129191854538300177e+00
5.620000000000000000e+02 8.348800924952586300e+00
5.630000000000000000e+02 8.576240096672517410e+00
5.640000000000000000e+02 8.810103155457397861e+00
5.650000000000000000e+02 9.049712179213710073e+00
5.660000000000000000e+02 9.293086305725221763e+00
5.670000000000000000e+02 9.537003571947620273e+00
5.680000000000000000e+02 9.777933911212249640e+00
5.690000000000000000e+02 1.001214441328613169e+01
5.700000000000000000e+02 1.023708263443608324e+01
5.710000000000000000e+02 1.025220626784917499e+01
5.720000000000000000e+02 1.025855079910199485e+01
5.730000000000000000e+02 1.025278944066618614e+01
5.740000000000000000e+02 1.023200493526288213e+01
5.750000000000000000e+02 1.019354519571503737e+01
5.760000000000000000e+02 1.013601313406824644e+01
5.770000000000000000e+02 1.006335913059132103e+01
5.780000000000000000e+02 9.990137264435610120e+00
5.790000000000000000e+02 9.918479350013631901e+00
5.800000000000000000e+02 9.856854857283963156e+00
5.810000000000000000e+02 9.967106281701900272e+00
5.820000000000000000e+02 1.012897544259837979e+01
5.830000000000000000e+02 1.030848511571539206e+01
5.840000000000000000e+02 1.047690991880121558e+01
5.850000000000000000e+02 1.060072842192549203e+01
5.860000000000000000e+02 1.067393773414683977e+01
5.870000000000000000e+02 1.071440981838847328e+01
5.880000000000000000e+02 1.072464993060354033e+01
5.890000000000000000e+02 1.070725325676573725e+01
5.900000000000000000e+02 1.066432586152926199e+01
5.910000000000000000e+02 1.044369105817229837e+01
5.920000000000000000e+02 1.031877122014390835e+01
5.930000000000000000e+02 1.025291742975245235e+01
5.940000000000000000e+02 1.017893687350081322e+01
5.950000000000000000e+02 1.002335279006961777e+01
5.960000000000000000e+02 9.840772058870745909e+00
5.970000000000000000e+02 9.640314366985085925e+00
5.980000000000000000e+02 9.405530841661351005e+00
5.990000000000000000e+02 9.129778050854621796e+00
6.000000000000000000e+02 8.827725453980381332e+00
6.010000000000000000e+02 8.508404790632742021e+00
6.020000000000000000e+02 8.207750220510600769e+00
6.030000000000000000e+02 7.955630516897413074e+00
6.040000000000000000e+02 7.764156984919985405e+00
6.050000000000000000e+02 7.643349976103909427e+00
6.060000000000000000e+02 7.600238589374701981e+00
6.070000000000000000e+02 7.644140607322196246e+00
6.080000000000000000e+02 7.776598075482168859e+00
6.090000000000000000e+02 7.985796851516262507e+00
6.100000000000000000e+02 8.259172782459415885e+00
6.110000000000000000e+02 8.483887503397927077e+00
6.120000000000000000e+02 8.723464301811620913e+00
6.130000000000000000e+02 8.977244178107623540e+00
6.140000000000000000e+02 9.243810585737413987e+00
6.150000000000000000e+02 9.512982259927303730e+00
6.160000000000000000e+02 9.782155629029197996e+00
6.170000000000000000e+02 1.004823567415673224e+01
6.180000000000000000e+02 1.031005802319614517e+01
6.190000000000000000e+02 1.056600912205003695e+01
6.200000000000000000e+02 1.081462384671801225e+01
6.210000000000000000e+02 1.071425881399884261e+01
6.220000000000000000e+02 1.062064421558725158e+01
6.230000000000000000e+02 1.053191209469810552e+01
6.240000000000000000e+02 1.044256070859148089e+01
6.250000000000000000e+02 1.034990986528210044e+01
6.260000000000000000e+02 1.024780548208512876e+01
6.270000000000000000e+02 1.012782288196440739e+01
6.280000000000000000e+02 9.986130268371422147e+00
6.290000000000000000e+02 9.824543677646802919e+00
6.300000000000000000e+02 9.648606581912746449e+00
6.310000000000000000e+02 9.467914247801250127e+00
6.320000000000000000e+02 9.289776067573185969e+00
6.330000000000000000e+02 9.117562019331977297e+00
6.340000000000000000e+02 8.950774429816592104e+00
6.350000000000000000e+02 8.780923593762482326e+00
6.360000000000000000e+02 8.612504449882226965e+00
6.370000000000000000e+02 8.443165618600735556e+00
6.380000000000000000e+02 8.280316720044325507e+00
6.390000000000000000e+02 8.134059053782138449e+00
6.400000000000000000e+02 8.001064970265877818e+00
6.410000000000000000e+02 7.910331137139584357e+00
6.420000000000000000e+02 7.828326878466620009e+00
6.430000000000000000e+02 7.753198399117517070e+00
6.440000000000000000e+02 7.683518397188420224e+00
6.450000000000000000e+02 7.618515445218450921e+00
6.460000000000000000e+02 7.556629380181481004e+00
6.470000000000000000e+02 7.498115105182587392e+00
6.480000000000000000e+02 7.442531222536403313e+00
6.490000000000000000e+02 7.389191490903492365e+00
6.500000000000000000e+02 7.338312740165249259e+00
6.510000000000000000e+02 7.274143644867810288e+00
6.520000000000000000e+02 7.214066211665155492e+00
6.530000000000000000e+02 7.155934316378044002e+00
6.540000000000000000e+02 7.099461086974903523e+00
6.550000000000000000e+02 7.044825837247461031e+00
6.560000000000000000e+02 6.991567737464060350e+00
6.570000000000000000e+02 6.939857840814007695e+00
6.580000000000000000e+02 6.895311396309482532e+00
6.590000000000000000e+02 6.852871171331205602e+00
6.600000000000000000e+02 6.812072363784484885e+00
6.610000000000000000e+02 6.768445553264765380e+00
6.620000000000000000e+02 6.724310138711912188e+00
6.630000000000000000e+02 6.678997926669536511e+00
6.640000000000000000e+02 6.631904285170908686e+00
6.650000000000000000e+02 6.582582084340301343e+00
6.660000000000000000e+02 6.530359781638110483e+00
6.670000000000000000e+02 6.475054836235320188e+00
6.680000000000000000e+02 6.414294704416031223e+00
6.690000000000000000e+02 6.347266074682286430e+00
6.700000000000000000e+02 6.264118211027244421e+00
6.710000000000000000e+02 6.214834546086084544e+00
6.720000000000000000e+02 6.165478827471211787e+00
6.730000000000000000e+02 6.115490960468512149e+00
6.740000000000000000e+02 6.063453375711906901e+00
6.750000000000000000e+02 6.008643982103928138e+00
6.760000000000000000e+02 5.952916518669129076e+00
6.770000000000000000e+02 5.896006286847144118e+00
6.780000000000000000e+02 5.835950119376309253e+00
6.790000000000000000e+02 5.773257312073686975e+00
6.800000000000000000e+02 5.709696915594554056e+00
6.810000000000000000e+02 5.636818167838696603e+00
6.820000000000000000e+02 5.600238897602861421e+00
6.830000000000000000e+02 5.598511015393354384e+00
6.840000000000000000e+02 5.628422072262299736e+00
6.850000000000000000e+02 5.688516771500760960e+00
6.860000000000000000e+02 5.766380142386080543e+00
6.870000000000000000e+02 5.851928795954605356e+00
6.880000000000000000e+02 5.956476847445623335e+00
6.890000000000000000e+02 6.090534674660543324e+00
6.900000000000000000e+02 6.260612564366780930e+00
6.910000000000000000e+02 6.492129600588717686e+00
6.920000000000000000e+02 6.731265636996589308e+00
6.930000000000000000e+02 6.986328714711655508e+00
6.940000000000000000e+02 7.242005291668702327e+00
6.950000000000000000e+02 7.486858109101439673e+00
6.960000000000000000e+02 7.719545505041044642e+00
6.970000000000000000e+02 7.939583918899156600e+00
6.980000000000000000e+02 8.148995017071655411e+00
6.990000000000000000e+02 8.350191448301091057e+00


==> figures/test/sample/IXCATAN/mono_hullin_3.txt <==
3.000000000000000000e+02 1.911300347567106783e+01
3.010000000000000000e+02 1.988754211599930244e+01
3.020000000000000000e+02 2.062927939066040040e+01
3.030000000000000000e+02 2.134105401270906555e+01
3.040000000000000000e+02 2.203729788312033833e+01
3.050000000000000000e+02 2.272321153483957090e+01
3.060000000000000000e+02 2.339321941712845998e+01
3.070000000000000000e+02 2.403706564919876953e+01
3.080000000000000000e+02 2.451237964671343406e+01
3.090000000000000000e+02 2.475084847973991131e+01
3.100000000000000000e+02 2.469823945182368874e+01
3.110000000000000000e+02 2.459698793120718463e+01
3.120000000000000000e+02 2.449315196133726147e+01
3.130000000000000000e+02 2.438750671051006336e+01
3.140000000000000000e+02 2.427967043674138381e+01
3.150000000000000000e+02 2.416861811009582439e+01
3.160000000000000000e+02 2.405306870446039014e+01
3.170000000000000000e+02 2.393628988770112542e+01
3.180000000000000000e+02 2.382042384087320741e+01
3.190000000000000000e+02 2.370266692581793322e+01
3.200000000000000000e+02 2.357296569945367182e+01
3.210000000000000000e+02 2.324015155047593950e+01
3.220000000000000000e+02 2.288449913362812538e+01
3.230000000000000000e+02 2.252111040635949024e+01
3.240000000000000000e+02 2.215020109806559034e+01
3.250000000000000000e+02 2.177109715270845669e+01
3.260000000000000000e+02 2.138347869468341500e+01
3.270000000000000000e+02 2.098688780209783999e+01
3.280000000000000000e+02 2.058109183347772841e+01
3.290000000000000000e+02 2.016917231077409411e+01
3.300000000000000000e+02 1.976662702064330190e+01
3.310000000000000000e+02 1.989974936172957243e+01
3.320000000000000000e+02 2.003511343357051189e+01
3.330000000000000000e+02 2.017235284462579870e+01
3.340000000000000000e+02 2.031115007379131043e+01
3.350000000000000000e+02 2.045122348112064614e+01
3.360000000000000000e+02 2.059230943194835106e+01
3.370000000000000000e+02 2.073413462174882937e+01
3.380000000000000000e+02 2.087649362893272809e+01
3.390000000000000000e+02 2.101915509127412918e+01
3.400000000000000000e+02 2.116194351765973991e+01
3.410000000000000000e+02 2.140253572515930003e+01
3.420000000000000000e+02 2.164460211721408811e+01
3.430000000000000000e+02 2.188763693251294384e+01
3.440000000000000000e+02 2.213113831217142646e+01
3.450000000000000000e+02 2.237464632835345313e+01
3.460000000000000000e+02 2.261785922578521024e+01
3.470000000000000000e+02 2.286049821612103017e+01
3.480000000000000000e+02 2.310227010001229075e+01
3.490000000000000000e+02 2.334296518715661861e+01
3.500000000000000000e+02 2.358238785990837272e+01
3.510000000000000000e+02 2.355920012592662260e+01
3.520000000000000000e+02 2.353616717725357432e+01
3.530000000000000000e+02 2.351334057363059671e+01
3.540000000000000000e+02 2.349078832050349419e+01
3.550000000000000000e+02 2.346859026159003747e+01
3.560000000000000000e+02 2.344675276357495974e+01
3.570000000000000000e+02 2.342527214368619681e+01
3.580000000000000000e+02 2.340417849996108401e+01
3.590000000000000000e+02 2.338360068335892805e+01
3.600000000000000000e+02 2.336384493088885606e+01
3.610000000000000000e+02 2.353634095444004615e+01
3.620000000000000000e+02 2.370879795927112355e+01
3.630000000000000000e+02 2.388105244075212141e+01
3.640000000000000000e+02 2.405295861896531662e+01
3.650000000000000000e+02 2.422442561274174722e+01
3.660000000000000000e+02 2.439530280873275814e+01
3.670000000000000000e+02 2.456547518170422251e+01
3.680000000000000000e+02 2.473484589307365411e+01
3.690000000000000000e+02 2.490333456813677770e+01
3.700000000000000000e+02 2.507076238779344735e+01
3.710000000000000000e+02 2.539798518378293224e+01
3.720000000000000000e+02 2.572058781518896708e+01
3.730000000000000000e+02 2.603874289708208778e+01
3.740000000000000000e+02 2.635262328195785386e+01
3.750000000000000000e+02 2.666238777158974571e+01
3.760000000000000000e+02 2.696818734807840556e+01
3.770000000000000000e+02 2.727014627720270212e+01
3.780000000000000000e+02 2.756839950919856008e+01
3.790000000000000000e+02 2.786308366267678593e+01
3.800000000000000000e+02 2.815432813590281569e+01
3.810000000000000000e+02 2.820453408868355893e+01
3.820000000000000000e+02 2.826548548423503249e+01
3.830000000000000000e+02 2.833837394869129156e+01
3.840000000000000000e+02 2.842441632839560128e+01
3.850000000000000000e+02 2.852407681348865864e+01
3.860000000000000000e+02 2.863938342960073413e+01
3.870000000000000000e+02 2.877330700326805513e+01
3.880000000000000000e+02 2.892898536670156417e+01
3.890000000000000000e+02 2.910016248152757967e+01
3.900000000000000000e+02 2.945191830385543952e+01
3.910000000000000000e+02 2.967819352302430502e+01
3.920000000000000000e+02 2.991189096618938592e+01
3.930000000000000000e+02 2.996365170029878300e+01
3.940000000000000000e+02 2.963600889787912607e+01
3.950000000000000000e+02 2.898406950957069128e+01
3.960000000000000000e+02 2.818455045995765573e+01
3.970000000000000000e+02 2.721761925333243326e+01
3.980000000000000000e+02 2.606195775921639779e+01
3.990000000000000000e+02 2.469968539995925028e+01
4.000000000000000000e+02 2.312045600920107447e+01
4.010000000000000000e+02 2.139254896846554743e+01
4.020000000000000000e+02 1.945988734410646614e+01
4.030000000000000000e+02 1.737251513156721217e+01
4.040000000000000000e+02 1.517690247311016272e+01
4.050000000000000000e+02 1.294627651353596320e+01
4.060000000000000000e+02 1.076128985839126528e+01
4.070000000000000000e+02 8.689500773327136329e+00
4.080000000000000000e+02 6.815643326461564122e+00
4.090000000000000000e+02 5.272722825981406736e+00
4.100000000000000000e+02 4.424145793122069570e+00
4.110000000000000000e+02 4.292718230212371644e+00
4.120000000000000000e+02 4.856217704330541451e+00
4.130000000000000000e+02 5.877520363634141987e+00
4.140000000000000000e+02 7.132302298790582640e+00
4.150000000000000000e+02 8.491109604607697037e+00
4.160000000000000000e+02 9.887035119854258980e+00
4.170000000000000000e+02 1.126983570929830769e+01
4.180000000000000000e+02 1.259532442662603202e+01
4.190000000000000000e+02 1.381824343179479264e+01
4.200000000000000000e+02 1.488960008180736594e+01
4.210000000000000000e+02 1.634114706828172814e+01
4.220000000000000000e+02 1.763841238500868869e+01
4.230000000000000000e+02 1.881695866474981216e+01
4.240000000000000000e+02 1.991692165634770362e+01
4.250000000000000000e+02 2.097329683048997850e+01
4.260000000000000000e+02 2.201256832403571551e+01
4.270000000000000000e+02 2.301908500853062733e+01
4.280000000000000000e+02 2.397213708131559784e+01
4.290000000000000000e+02 2.485648987062128157e+01
4.300000000000000000e+02 2.565857849518846834e+01
4.310000000000000000e+02 2.581891411769717237e+01
4.320000000000000000e+02 2.591329677069977677e+01
4.330000000000000000e+02 2.596688596661150683e+01
4.340000000000000000e+02 2.600207253380796502e+01
4.350000000000000000e+02 2.604114091993427493e+01
4.360000000000000000e+02 2.609745757809059441e+01
4.370000000000000000e+02 2.615026526094455050e+01
4.380000000000000000e+02 2.617021889180141514e+01
4.390000000000000000e+02 2.612775602065388725e+01
4.400000000000000000e+02 2.599326568851260078e+01
4.410000000000000000e+02 2.581722263736989476e+01
4.420000000000000000e+02 2.554356936837100989e+01
4.430000000000000000e+02 2.519928793834966996e+01
4.440000000000000000e+02 2.481165998959209773e+01
4.450000000000000000e+02 2.440809713094292377e+01
4.460000000000000000e+02 2.400790333666287069e+01
4.470000000000000000e+02 2.359742344034669870e+01
4.480000000000000000e+02 2.315485804800302461e+01
4.490000000000000000e+02 2.265763600486714680e+01
4.500000000000000000e+02 2.208294705690692084e+01
4.510000000000000000e+02 2.188605799569854682e+01
4.520000000000000000e+02 2.161543926535908966e+01
4.530000000000000000e+02 2.129896217647168299e+01
4.540000000000000000e+02 2.096415014446145975e+01
4.550000000000000000e+02 2.063881564937231516e+01
4.560000000000000000e+02 2.034619756902663568e+01
4.570000000000000000e+02 2.009335913044673561e+01
4.580000000000000000e+02 1.988395259553909611e+01
4.590000000000000000e+02 1.972171160809802259e+01
4.600000000000000000e+02 1.960990125350030411e+01
4.610000000000000000e+02 1.928672490752028423e+01
4.620000000000000000e+02 1.900504909598501513e+01
4.630000000000000000e+02 1.874409298902173759e+01
4.640000000000000000e+02 1.848476339969911209e+01
4.650000000000000000e+02 1.820938671781246043e+01
4.660000000000000000e+02 1.790686127581348330e+01
4.670000000000000000e+02 1.758592607152510467e+01
4.680000000000000000e+02 1.726362907077640685e+01
4.690000000000000000e+02 1.696248537788821764e+01
4.700000000000000000e+02 1.671388315966221327e+01
4.710000000000000000e+02 1.673861286936286419e+01
4.720000000000000000e+02 1.689044114256631701e+01
4.730000000000000000e+02 1.724705397707263188e+01
4.740000000000000000e+02 1.790753256681460215e+01
4.750000000000000000e+02 1.898392750964521269e+01
4.760000000000000000e+02 2.057233118705267572e+01
4.770000000000000000e+02 2.264719627341901642e+01
4.780000000000000000e+02 2.501956339008988195e+01
4.790000000000000000e+02 2.743695393933956339e+01
4.800000000000000000e+02 2.970633903398297093e+01
4.810000000000000000e+02 3.228670591878030649e+01
4.820000000000000000e+02 3.473134703494996955e+01
4.830000000000000000e+02 3.703663736706962339e+01
4.840000000000000000e+02 3.916427467345475577e+01
4.850000000000000000e+02 4.108890641823966661e+01
4.860000000000000000e+02 4.282576605384881674e+01
4.870000000000000000e+02 4.444094409303010451e+01
4.880000000000000000e+02 3.960544614484967951e+01
4.890000000000000000e+02 3.877001942321741979e+01
4.900000000000000000e+02 3.776258813339573095e+01
4.910000000000000000e+02 3.663651770508555217e+01
4.920000000000000000e+02 3.559792776427100591e+01
4.930000000000000000e+02 3.477704741444514269e+01
4.940000000000000000e+02 3.422361949651036639e+01
4.950000000000000000e+02 3.391361118635044392e+01
4.960000000000000000e+02 3.379142229830929267e+01
4.970000000000000000e+02 3.380375318120886874e+01
4.980000000000000000e+02 3.390983732425048203e+01
4.990000000000000000e+02 3.408167390558087817e+01
5.000000000000000000e+02 3.429961232074750654e+01
5.010000000000000000e+02 3.432931612692146928e+01
5.020000000000000000e+02 3.438594609174342764e+01
5.030000000000000000e+02 3.446323286440852485e+01
5.040000000000000000e+02 3.455558024085043911e+01
5.050000000000000000e+02 3.465829929657122932e+01
5.060000000000000000e+02 3.476756547661519647e+01
5.070000000000000000e+02 3.488204696922403514e+01
5.080000000000000000e+02 3.499971962245771095e+01
5.090000000000000000e+02 3.511870352039724708e+01
5.100000000000000000e+02 3.523681809481551142e+01
5.110000000000000000e+02 3.506785497477906688e+01
5.120000000000000000e+02 3.490459052701562825e+01
5.130000000000000000e+02 3.474414117582972494e+01
5.140000000000000000e+02 3.458765700574544866e+01
5.150000000000000000e+02 3.443411148678384137e+01
5.160000000000000000e+02 3.427993950313433658e+01
5.170000000000000000e+02 3.412287317858668700e+01
5.180000000000000000e+02 3.395999566182705820e+01
5.190000000000000000e+02 3.378804328201751872e+01
5.200000000000000000e+02 3.360339580219483224e+01
5.210000000000000000e+02 3.342567500239184852e+01
5.220000000000000000e+02 3.322050698835395366e+01
5.230000000000000000e+02 3.298951785176728890e+01
5.240000000000000000e+02 3.273433681916568361e+01
5.250000000000000000e+02 3.245989209657769692e+01
5.260000000000000000e+02 3.217664732990234455e+01
5.270000000000000000e+02 3.188241662004691790e+01
5.280000000000000000e+02 3.158546917165268297e+01
5.290000000000000000e+02 3.131888914250171396e+01
5.300000000000000000e+02 3.105754578184987480e+01
5.310000000000000000e+02 3.094828839706857693e+01
5.320000000000000000e+02 3.083224884436080160e+01
5.330000000000000000e+02 3.070974183277289171e+01
5.340000000000000000e+02 3.058097583282406617e+01
5.350000000000000000e+02 3.044621805417983396e+01
5.360000000000000000e+02 3.030514093123180075e+01
5.370000000000000000e+02 3.015590718989687957e+01
5.380000000000000000e+02 2.999633723918802275e+01
5.390000000000000000e+02 2.982399765149785864e+01
5.400000000000000000e+02 2.963693777962004461e+01
5.410000000000000000e+02 2.958646778146075107e+01
5.420000000000000000e+02 2.951252930494205273e+01
5.430000000000000000e+02 2.941538575578358916e+01
5.440000000000000000e+02 2.930156074446376380e+01
5.450000000000000000e+02 2.917467262731483402e+01
5.460000000000000000e+02 2.903741120394480291e+01
5.470000000000000000e+02 2.888766471050056239e+01
5.480000000000000000e+02 2.872261057001448137e+01
5.490000000000000000e+02 2.854782660891647694e+01
5.500000000000000000e+02 2.836470674744552056e+01
5.510000000000000000e+02 2.812247922636126418e+01
5.520000000000000000e+02 2.788780603620635645e+01
5.530000000000000000e+02 2.764744037084738792e+01
5.540000000000000000e+02 2.740126102565347210e+01
5.550000000000000000e+02 2.713360113830551867e+01
5.560000000000000000e+02 2.681816421993224608e+01
5.570000000000000000e+02 2.645823592956780246e+01
5.580000000000000000e+02 2.605971556093333064e+01
5.590000000000000000e+02 2.562993508561218903e+01
5.600000000000000000e+02 2.517563437124949743e+01
5.610000000000000000e+02 2.462625107961532578e+01
5.620000000000000000e+02 2.405691256489816610e+01
5.630000000000000000e+02 2.345972657415920537e+01
5.640000000000000000e+02 2.282689964429007290e+01
5.650000000000000000e+02 2.215068056357865700e+01
5.660000000000000000e+02 2.142632758477647315e+01
5.670000000000000000e+02 2.065934537538389648e+01
5.680000000000000000e+02 1.985894573159454879e+01
5.690000000000000000e+02 1.903453455768214297e+01
5.700000000000000000e+02 1.819710475747190870e+01
5.710000000000000000e+02 1.732978012215951580e+01
5.720000000000000000e+02 1.646639063365929090e+01
5.730000000000000000e+02 1.561032356145346789e+01
5.740000000000000000e+02 1.476674413892121507e+01
5.750000000000000000e+02 1.394309583726803048e+01
5.760000000000000000e+02 1.314971711733224247e+01
5.770000000000000000e+02 1.240163094868782245e+01
5.780000000000000000e+02 1.171670965048236290e+01
5.790000000000000000e+02 1.111496259586739654e+01
5.800000000000000000e+02 1.061798160676332969e+01
5.810000000000000000e+02 1.028061449102947655e+01
5.820000000000000000e+02 1.009721306202569480e+01
5.830000000000000000e+02 1.007525372711872436e+01
5.840000000000000000e+02 1.020738384800907461e+01
5.850000000000000000e+02 1.047368761641553725e+01
5.860000000000000000e+02 1.084763347900319275e+01
5.870000000000000000e+02 1.130652966771536860e+01
5.880000000000000000e+02 1.183038699133237692e+01
5.890000000000000000e+02 1.241573620941494838e+01
5.900000000000000000e+02 1.306918695113800766e+01
5.910000000000000000e+02 1.376606595507304576e+01
5.920000000000000000e+02 1.451020695233625979e+01
5.930000000000000000e+02 1.529587211339883268e+01
5.940000000000000000e+02 1.611675921730863337e+01
5.950000000000000000e+02 1.696408535129112494e+01
5.960000000000000000e+02 1.782860929172952780e+01
5.970000000000000000e+02 1.870456907521896994e+01
5.980000000000000000e+02 1.958856681291073087e+01
5.990000000000000000e+02 2.047836769985816829e+01
6.000000000000000000e+02 2.136999110451361972e+01
6.010000000000000000e+02 2.209730610500605152e+01
6.020000000000000000e+02 2.279801815021932043e+01
6.030000000000000000e+02 2.346851027495497632e+01
6.040000000000000000e+02 2.410625850141769533e+01
6.050000000000000000e+02 2.470899765295065720e+01
6.060000000000000000e+02 2.527565070527293400e+01
6.070000000000000000e+02 2.580819321101568420e+01
6.080000000000000000e+02 2.630914079860059829e+01
6.090000000000000000e+02 2.678134302501032593e+01
6.100000000000000000e+02 2.722951852824452601e+01
6.110000000000000000e+02 2.751564754733840701e+01
6.120000000000000000e+02 2.777974851309123494e+01
6.130000000000000000e+02 2.802050095392441520e+01
6.140000000000000000e+02 2.823866205380626937e+01
6.150000000000000000e+02 2.843530800945066161e+01
6.160000000000000000e+02 2.861066129836108018e+01
6.170000000000000000e+02 2.877016775000073068e+01
6.180000000000000000e+02 2.893449811791144555e+01
6.190000000000000000e+02 2.911910243573302637e+01
6.200000000000000000e+02 2.931788075262625526e+01
6.210000000000000000e+02 2.959000972612391323e+01
6.220000000000000000e+02 2.986022938277911010e+01
6.230000000000000000e+02 3.013274860919908349e+01
6.240000000000000000e+02 3.041297601271681827e+01
6.250000000000000000e+02 3.067879232401254797e+01
6.260000000000000000e+02 3.092193893746917155e+01
6.270000000000000000e+02 3.114595546278984628e+01
6.280000000000000000e+02 3.135539634365041550e+01
6.290000000000000000e+02 3.155464593115581806e+01
6.300000000000000000e+02 3.175249825336683784e+01
6.310000000000000000e+02 3.168646254241576088e+01
6.320000000000000000e+02 3.162309077828254189e+01
6.330000000000000000e+02 3.156235070601536563e+01
6.340000000000000000e+02 3.152756322935589850e+01
6.350000000000000000e+02 3.150749836545337601e+01
6.360000000000000000e+02 3.147473757473045097e+01
6.370000000000000000e+02 3.144758992231314565e+01
6.380000000000000000e+02 3.137407385795557957e+01
6.390000000000000000e+02 3.125953502267554285e+01
6.400000000000000000e+02 3.111453647551435608e+01
6.410000000000000000e+02 3.096128916440896006e+01
6.420000000000000000e+02 3.080100135589223243e+01
6.430000000000000000e+02 3.063263408485229888e+01
6.440000000000000000e+02 3.045322405154383105e+01
6.450000000000000000e+02 3.025923665470687496e+01
6.460000000000000000e+02 3.004880982187326666e+01
6.470000000000000000e+02 2.982627425494711204e+01
6.480000000000000000e+02 2.959698139751999690e+01
6.490000000000000000e+02 2.936522872757585390e+01
6.500000000000000000e+02 2.913315868338483128e+01
6.510000000000000000e+02 2.890744532547853396e+01
6.520000000000000000e+02 2.868544294766367031e+01
6.530000000000000000e+02 2.846526552412884570e+01
6.540000000000000000e+02 2.824632906261620846e+01
6.550000000000000000e+02 2.802911146515590701e+01
6.560000000000000000e+02 2.780423996077151472e+01
6.570000000000000000e+02 2.757359315126702981e+01
6.580000000000000000e+02 2.734454999666701980e+01
6.590000000000000000e+02 2.714163281740669476e+01
6.600000000000000000e+02 2.698647328521660071e+01
6.610000000000000000e+02 2.679661952853723506e+01
6.620000000000000000e+02 2.660779070575548744e+01
6.630000000000000000e+02 2.641473014999596103e+01
6.640000000000000000e+02 2.622097029357625786e+01
6.650000000000000000e+02 2.602610703035108486e+01
6.660000000000000000e+02 2.582631093013782930e+01
6.670000000000000000e+02 2.561444894893592306e+01
6.680000000000000000e+02 2.539195650982983565e+01
6.690000000000000000e+02 2.515679435274880404e+01
6.700000000000000000e+02 2.490902367990232946e+01
6.710000000000000000e+02 2.470788819177752416e+01
6.720000000000000000e+02 2.450388757928025285e+01
6.730000000000000000e+02 2.429307123922164635e+01
6.740000000000000000e+02 2.407391918733734926e+01
6.750000000000000000e+02 2.383568970878340920e+01
6.760000000000000000e+02 2.358754574342285437e+01
6.770000000000000000e+02 2.332684494640650996e+01
6.780000000000000000e+02 2.305043394548428637e+01
6.790000000000000000e+02 2.276348378351726964e+01
6.800000000000000000e+02 2.246527662829446115e+01
6.810000000000000000e+02 2.224938163923440371e+01
6.820000000000000000e+02 2.201254337414158968e+01
6.830000000000000000e+02 2.169452692652274450e+01
6.840000000000000000e+02 2.126087211631213947e+01
6.850000000000000000e+02 2.075323729387572413e+01
6.860000000000000000e+02 2.013942021143504135e+01
6.870000000000000000e+02 1.934286497823125828e+01
6.880000000000000000e+02 1.847773369938627752e+01
6.890000000000000000e+02 1.759123072487046713e+01
6.900000000000000000e+02 1.667969082295311267e+01
6.910000000000000000e+02 1.600409977326076572e+01
6.920000000000000000e+02 1.528128754588490423e+01
6.930000000000000000e+02 1.451029505781058582e+01
6.940000000000000000e+02 1.378386047614418253e+01
6.950000000000000000e+02 1.314094111127657172e+01
6.960000000000000000e+02 1.256824182449905436e+01
6.970000000000000000e+02 1.204994368029991136e+01
6.980000000000000000e+02 1.155416766473029888e+01
6.990000000000000000e+02 1.105593433480343002e+01


==> figures/test/sample/IXCATAN/mono_hullin_4.txt <==
3.000000000000000000e+02 2.642107719154313372e+01
3.010000000000000000e+02 2.672548497867944306e+01
3.020000000000000000e+02 2.701559121860918822e+01
3.030000000000000000e+02 2.728394477918868688e+01
3.040000000000000000e+02 2.756347104065070397e+01
3.050000000000000000e+02 2.784183036939992917e+01
3.060000000000000000e+02 2.810240727716549358e+01
3.070000000000000000e+02 2.836550532304940830e+01
3.080000000000000000e+02 2.843011887473222998e+01
3.090000000000000000e+02 2.813748577997468558e+01
3.100000000000000000e+02 2.736189490496737520e+01
3.110000000000000000e+02 2.730985188340260450e+01
3.120000000000000000e+02 2.725366241090059916e+01
3.130000000000000000e+02 2.719470868046961698e+01
3.140000000000000000e+02 2.713246752970356468e+01
3.150000000000000000e+02 2.706513308096571180e+01
3.160000000000000000e+02 2.699009281065350407e+01
3.170000000000000000e+02 2.690932443382602557e+01
3.180000000000000000e+02 2.682280314620525630e+01
3.190000000000000000e+02 2.672909858499457769e+01
3.200000000000000000e+02 2.661331673568320610e+01
3.210000000000000000e+02 2.618043345897926244e+01
3.220000000000000000e+02 2.570750201177614258e+01
3.230000000000000000e+02 2.521830590710925080e+01
3.240000000000000000e+02 2.471094731339715267e+01
3.250000000000000000e+02 2.418549116799994181e+01
3.260000000000000000e+02 2.364155275317517280e+01
3.270000000000000000e+02 2.307932532942612980e+01
3.280000000000000000e+02 2.249890379504907045e+01
3.290000000000000000e+02 2.190456417402378264e+01
3.300000000000000000e+02 2.131997492294965824e+01
3.310000000000000000e+02 2.101321210083922963e+01
3.320000000000000000e+02 2.071818347078481892e+01
3.330000000000000000e+02 2.043464708597683099e+01
3.340000000000000000e+02 2.016233578243669911e+01
3.350000000000000000e+02 1.990098216707712098e+01
3.360000000000000000e+02 1.965034283329539377e+01
3.370000000000000000e+02 1.941022771834834515e+01
3.380000000000000000e+02 1.918038676361922157e+01
3.390000000000000000e+02 1.896063602896739653e+01
3.400000000000000000e+02 1.875074762336102197e+01
3.410000000000000000e+02 1.891743041484634347e+01
3.420000000000000000e+02 1.908655721501099833e+01
3.430000000000000000e+02 1.925761357955198605e+01
3.440000000000000000e+02 1.943027548531087589e+01
3.450000000000000000e+02 1.960434526256236865e+01
3.460000000000000000e+02 1.977955915148669064e+01
3.470000000000000000e+02 1.995563380586527558e+01
3.480000000000000000e+02 2.013217621552565362e+01
3.490000000000000000e+02 2.030896681022207062e+01
3.500000000000000000e+02 2.048577382525997592e+01
3.510000000000000000e+02 2.042261313252976862e+01
3.520000000000000000e+02 2.036032740108639061e+01
3.530000000000000000e+02 2.029905916893341811e+01
3.540000000000000000e+02 2.023899744434034531e+01
3.550000000000000000e+02 2.018036562263046463e+01
3.560000000000000000e+02 2.012319043993839429e+01
3.570000000000000000e+02 2.006746847086071384e+01
3.580000000000000000e+02 2.001313714469947769e+01
3.590000000000000000e+02 1.995995782640039806e+01
3.600000000000000000e+02 1.990737021191997513e+01
3.610000000000000000e+02 1.990725920346746491e+01
3.620000000000000000e+02 1.991772288557780257e+01
3.630000000000000000e+02 1.993833712943308711e+01
3.640000000000000000e+02 1.996868213662559199e+01
3.650000000000000000e+02 2.000829415718391147e+01
3.660000000000000000e+02 2.005682096098759004e+01
3.670000000000000000e+02 2.011388293911198133e+01
3.680000000000000000e+02 2.017910099308263128e+01
3.690000000000000000e+02 2.025210040852666182e+01
3.700000000000000000e+02 2.033222371440011855e+01
3.710000000000000000e+02 2.051013102085633477e+01
3.720000000000000000e+02 2.069275668499195220e+01
3.730000000000000000e+02 2.087984902311481861e+01
3.740000000000000000e+02 2.107116393913160124e+01
3.750000000000000000e+02 2.126648735809792967e+01
3.760000000000000000e+02 2.146560762190537375e+01
3.770000000000000000e+02 2.166834056796759356e+01
3.780000000000000000e+02 2.187449595297898952e+01
3.790000000000000000e+02 2.208388612103228610e+01
3.800000000000000000e+02 2.229633371892008853e+01
3.810000000000000000e+02 2.258116309140369182e+01
3.820000000000000000e+02 2.288508784417008002e+01
3.830000000000000000e+02 2.320989577642185608e+01
3.840000000000000000e+02 2.355713486000705004e+01
3.850000000000000000e+02 2.392605819944080281e+01
3.860000000000000000e+02 2.431968297001009205e+01
3.870000000000000000e+02 2.474130859274276517e+01
3.880000000000000000e+02 2.519692047329645490e+01
3.890000000000000000e+02 2.567357739981796882e+01
3.900000000000000000e+02 2.414783895112101320e+01
3.910000000000000000e+02 2.400328668205430915e+01
3.920000000000000000e+02 2.384351683175427183e+01
3.930000000000000000e+02 2.362162561689839180e+01
3.940000000000000000e+02 2.332015676166796325e+01
3.950000000000000000e+02 2.291842265267656842e+01
3.960000000000000000e+02 2.239249249911490125e+01
3.970000000000000000e+02 2.171584327996714592e+01
3.980000000000000000e+02 2.086089099021192794e+01
3.990000000000000000e+02 1.980318661936106750e+01
4.000000000000000000e+02 1.852613168458704607e+01
4.010000000000000000e+02 1.714418937871180404e+01
4.020000000000000000e+02 1.555417863837138093e+01
4.030000000000000000e+02 1.381617935401861175e+01
4.040000000000000000e+02 1.199220537654667496e+01
4.050000000000000000e+02 1.018652865542329522e+01
4.060000000000000000e+02 8.531119460023651513e+00
4.070000000000000000e+02 7.169645488796157373e+00
4.080000000000000000e+02 6.280412961750869272e+00
4.090000000000000000e+02 6.018844667949281302e+00
4.100000000000000000e+02 6.464639728090535442e+00
4.110000000000000000e+02 7.088622250300104177e+00
4.120000000000000000e+02 8.001216188587525480e+00
4.130000000000000000e+02 9.096526547938447393e+00
4.140000000000000000e+02 1.030065191632670007e+01
4.150000000000000000e+02 1.156264610715690466e+01
4.160000000000000000e+02 1.284674368714721560e+01
4.170000000000000000e+02 1.411062541745383569e+01
4.180000000000000000e+02 1.530585259538627163e+01
4.190000000000000000e+02 1.637837361470846886e+01
4.200000000000000000e+02 1.727675916955991653e+01
4.210000000000000000e+02 1.857746287014018804e+01
4.220000000000000000e+02 1.973047312087387084e+01
4.230000000000000000e+02 2.077351863300120982e+01
4.240000000000000000e+02 2.174654513338139949e+01
4.250000000000000000e+02 2.268331003739434948e+01
4.260000000000000000e+02 2.360923017193254481e+01
4.270000000000000000e+02 2.451118250476370619e+01
4.280000000000000000e+02 2.537033666064126436e+01
4.290000000000000000e+02 2.617214343028202705e+01
4.300000000000000000e+02 2.690281905533806039e+01
4.310000000000000000e+02 2.699921247702886618e+01
4.320000000000000000e+02 2.704022554585154481e+01
4.330000000000000000e+02 2.704735902029091221e+01
4.340000000000000000e+02 2.704046015618883914e+01
4.350000000000000000e+02 2.703997552266718785e+01
4.360000000000000000e+02 2.705826302442477882e+01
4.370000000000000000e+02 2.707522608598257818e+01
4.380000000000000000e+02 2.706244637229965733e+01
4.390000000000000000e+02 2.699118554375695211e+01
4.400000000000000000e+02 2.683258641671221056e+01
4.410000000000000000e+02 2.663716087561271806e+01
4.420000000000000000e+02 2.634819254258347598e+01
4.430000000000000000e+02 2.599142963595642541e+01
4.440000000000000000e+02 2.559302392360295997e+01
4.450000000000000000e+02 2.517933106301781621e+01
4.460000000000000000e+02 2.476894430341635456e+01
4.470000000000000000e+02 2.434866375739122901e+01
4.480000000000000000e+02 2.389739598073145288e+01
4.490000000000000000e+02 2.339325159375571062e+01
4.500000000000000000e+02 2.281408184805308537e+01
4.510000000000000000e+02 2.261426490792013766e+01
4.520000000000000000e+02 2.234294056620561619e+01
4.530000000000000000e+02 2.202705867008395302e+01
4.540000000000000000e+02 2.169323897815594648e+01
4.550000000000000000e+02 2.136838026741466123e+01
4.560000000000000000e+02 2.107493550847486574e+01
4.570000000000000000e+02 2.081970624208549481e+01
4.580000000000000000e+02 2.060620405200649330e+01
4.590000000000000000e+02 2.043801953771453839e+01
4.600000000000000000e+02 2.031827757868355988e+01
4.610000000000000000e+02 1.998469915229610905e+01
4.620000000000000000e+02 1.969090883574099138e+01
4.630000000000000000e+02 1.941684338277897481e+01
4.640000000000000000e+02 1.914401334025108881e+01
4.650000000000000000e+02 1.885522285235699158e+01
4.660000000000000000e+02 1.853956409198750777e+01
4.670000000000000000e+02 1.820532410969703818e+01
4.680000000000000000e+02 1.786882952356324950e+01
4.690000000000000000e+02 1.755172078540104152e+01
4.700000000000000000e+02 1.728429617699550747e+01
4.710000000000000000e+02 1.728901440284443680e+01
4.720000000000000000e+02 1.741659901532074173e+01
4.730000000000000000e+02 1.774364871431502166e+01
4.740000000000000000e+02 1.836868834025139208e+01
4.750000000000000000e+02 1.940444973411044316e+01
4.760000000000000000e+02 2.094959474282974554e+01
4.770000000000000000e+02 2.298266612196178826e+01
4.780000000000000000e+02 2.531559533258453243e+01
4.790000000000000000e+02 2.769524364802213867e+01
4.800000000000000000e+02 2.993451057898087342e+01
4.810000000000000000e+02 3.249920747118064668e+01
4.820000000000000000e+02 3.493296521463543769e+01
4.830000000000000000e+02 3.722900096537357939e+01
4.840000000000000000e+02 3.934555536089246885e+01
4.850000000000000000e+02 4.125434415740566862e+01
4.860000000000000000e+02 4.296926143937464104e+01
4.870000000000000000e+02 4.455766012809355203e+01
4.880000000000000000e+02 3.983923734298753061e+01
4.890000000000000000e+02 3.905278957946458007e+01
4.900000000000000000e+02 3.810751357652024041e+01
4.910000000000000000e+02 3.703900618098852959e+01
4.920000000000000000e+02 3.603315655087066460e+01
4.930000000000000000e+02 3.520861629393551340e+01
4.940000000000000000e+02 3.462375905722507952e+01
4.950000000000000000e+02 3.427038081383874868e+01
4.960000000000000000e+02 3.410378778051537552e+01
4.970000000000000000e+02 3.407529467045767291e+01
4.980000000000000000e+02 3.414527986383916414e+01
4.990000000000000000e+02 3.428552521281650201e+01
5.000000000000000000e+02 3.447578880901826182e+01
5.010000000000000000e+02 3.448250596252555056e+01
5.020000000000000000e+02 3.451909571479991001e+01
5.030000000000000000e+02 3.457885609580159070e+01
5.040000000000000000e+02 3.465582711565264873e+01
5.050000000000000000e+02 3.474501908724823096e+01
5.060000000000000000e+02 3.484238785240580683e+01
5.070000000000000000e+02 3.494648393837223210e+01
5.080000000000000000e+02 3.505519984319455773e+01
5.090000000000000000e+02 3.516656115522981452e+01
5.100000000000000000e+02 3.527829126236101587e+01
5.110000000000000000e+02 3.510415364756076428e+01
5.120000000000000000e+02 3.493657259218632305e+01
5.130000000000000000e+02 3.477250403110186028e+01
5.140000000000000000e+02 3.461289922916073181e+01
5.150000000000000000e+02 3.445662507198542812e+01
5.160000000000000000e+02 3.430008134368144823e+01
5.170000000000000000e+02 3.414097597078222890e+01
5.180000000000000000e+02 3.397637449760087947e+01
5.190000000000000000e+02 3.380298931149616237e+01
5.200000000000000000e+02 3.361717197144960778e+01
5.210000000000000000e+02 3.343932953360094729e+01
5.220000000000000000e+02 3.323416287572941030e+01
5.230000000000000000e+02 3.300325408145893391e+01
5.240000000000000000e+02 3.274819566200981313e+01
5.250000000000000000e+02 3.247386338260565708e+01
5.260000000000000000e+02 3.219064449144115514e+01
5.270000000000000000e+02 3.189636260322566486e+01
5.280000000000000000e+02 3.159923947804215771e+01
5.290000000000000000e+02 3.133221063028830855e+01
5.300000000000000000e+02 3.107030673835521384e+01
5.310000000000000000e+02 3.096022728569984395e+01
5.320000000000000000e+02 3.084335006822097114e+01
5.330000000000000000e+02 3.071999581823003922e+01
5.340000000000000000e+02 3.059037860071516590e+01
5.350000000000000000e+02 3.045477072804904850e+01
5.360000000000000000e+02 3.031284984534622140e+01
5.370000000000000000e+02 3.016278441225219709e+01
5.380000000000000000e+02 3.000240103740907927e+01
5.390000000000000000e+02 2.982927286318207649e+01
5.400000000000000000e+02 2.964145564731061455e+01
5.410000000000000000e+02 2.959022551421480074e+01
5.420000000000000000e+02 2.951558806014456948e+01
5.430000000000000000e+02 2.941780863854149075e+01
5.440000000000000000e+02 2.930341069491663575e+01
5.450000000000000000e+02 2.917601678091106621e+01
5.460000000000000000e+02 2.903832235567084652e+01
5.470000000000000000e+02 2.888822205350929195e+01
5.480000000000000000e+02 2.872289791783349600e+01
5.490000000000000000e+02 2.854793094265277276e+01
5.500000000000000000e+02 2.836471841493062129e+01
5.510000000000000000e+02 2.812247922636126418e+01
5.520000000000000000e+02 2.788780603620635645e+01
5.530000000000000000e+02 2.764744037084738792e+01
5.540000000000000000e+02 2.740126102565347210e+01
5.550000000000000000e+02 2.713360113830551867e+01
5.560000000000000000e+02 2.681816421993224608e+01
5.570000000000000000e+02 2.645823592956780246e+01
5.580000000000000000e+02 2.605971556093333064e+01
5.590000000000000000e+02 2.562993508561218903e+01
5.600000000000000000e+02 2.517563437124949743e+01
5.610000000000000000e+02 2.462625107961532578e+01
5.620000000000000000e+02 2.405691256489816610e+01
5.630000000000000000e+02 2.345972657415920537e+01
5.640000000000000000e+02 2.282689964429007290e+01
5.650000000000000000e+02 2.215068056357865700e+01
5.660000000000000000e+02 2.142632758477647315e+01
5.670000000000000000e+02 2.065934537538389648e+01
5.680000000000000000e+02 1.985894573159454879e+01
5.690000000000000000e+02 1.903453455768214297e+01
5.700000000000000000e+02 1.819710475747190870e+01
5.710000000000000000e+02 1.732978012215951580e+01
5.720000000000000000e+02 1.646639063365929090e+01
5.730000000000000000e+02 1.561032356145346789e+01
5.740000000000000000e+02 1.476674413892121507e+01
5.750000000000000000e+02 1.394309583726803048e+01
5.760000000000000000e+02 1.314971711733224247e+01
5.770000000000000000e+02 1.240163094868782245e+01
5.780000000000000000e+02 1.171670965048236290e+01
5.790000000000000000e+02 1.111496259586739654e+01
5.800000000000000000e+02 1.061798160676332969e+01
5.810000000000000000e+02 1.028061449102947655e+01
5.820000000000000000e+02 1.009721306202569480e+01
5.830000000000000000e+02 1.007525372711872436e+01
5.840000000000000000e+02 1.020738384800907461e+01
5.850000000000000000e+02 1.047368761641553725e+01
5.860000000000000000e+02 1.084763347900319275e+01
5.870000000000000000e+02 1.130652966771536860e+01
5.880000000000000000e+02 1.183038699133237692e+01
5.890000000000000000e+02 1.241573620941494838e+01
5.900000000000000000e+02 1.306918695113800766e+01
5.910000000000000000e+02 1.376606595507304576e+01
5.920000000000000000e+02 1.451020695233625979e+01
5.930000000000000000e+02 1.529587211339883268e+01
5.940000000000000000e+02 1.611675921730863337e+01
5.950000000000000000e+02 1.696408535129112494e+01
5.960000000000000000e+02 1.782860929172952780e+01
5.970000000000000000e+02 1.870456907521896994e+01
5.980000000000000000e+02 1.958856681291073087e+01
5.990000000000000000e+02 2.047836769985816829e+01
6.000000000000000000e+02 2.136999110451361972e+01
6.010000000000000000e+02 2.209730610500605152e+01
6.020000000000000000e+02 2.279801815021932043e+01
6.030000000000000000e+02 2.346851027495497632e+01
6.040000000000000000e+02 2.410625850141769533e+01
6.050000000000000000e+02 2.470899765295065720e+01
6.060000000000000000e+02 2.527565070527293400e+01
6.070000000000000000e+02 2.580819321101568420e+01
6.080000000000000000e+02 2.630914079860059829e+01
6.090000000000000000e+02 2.678134302501032593e+01
6.100000000000000000e+02 2.722951852824452601e+01
6.110000000000000000e+02 2.751564754733840701e+01
6.120000000000000000e+02 2.777974851309123494e+01
6.130000000000000000e+02 2.802050095392441520e+01
6.140000000000000000e+02 2.823866205380626937e+01
6.150000000000000000e+02 2.843530800945066161e+01
6.160000000000000000e+02 2.861066129836108018e+01
6.170000000000000000e+02 2.877016775000073068e+01
6.180000000000000000e+02 2.893449811791144555e+01
6.190000000000000000e+02 2.911910243573302637e+01
6.200000000000000000e+02 2.931788075262625526e+01
6.210000000000000000e+02 2.959000972612391323e+01
6.220000000000000000e+02 2.986022938277911010e+01
6.230000000000000000e+02 3.013274860919908349e+01
6.240000000000000000e+02 3.041297601271681827e+01
6.250000000000000000e+02 3.067879232401254797e+01
6.260000000000000000e+02 3.092193893746917155e+01
6.270000000000000000e+02 3.114595546278984628e+01
6.280000000000000000e+02 3.135539634365041550e+01
6.290000000000000000e+02 3.155464593115581806e+01
6.300000000000000000e+02 3.175249825336683784e+01
6.310000000000000000e+02 3.168646254241576088e+01
6.320000000000000000e+02 3.162309077828254189e+01
6.330000000000000000e+02 3.156235070601536563e+01
6.340000000000000000e+02 3.152756322935589850e+01
6.350000000000000000e+02 3.150749836545337601e+01
6.360000000000000000e+02 3.147473757473045097e+01
6.370000000000000000e+02 3.144758992231314565e+01
6.380000000000000000e+02 3.137407385795557957e+01
6.390000000000000000e+02 3.125953502267554285e+01
6.400000000000000000e+02 3.111453647551435608e+01
6.410000000000000000e+02 3.096128916440896006e+01
6.420000000000000000e+02 3.080100135589223243e+01
6.430000000000000000e+02 3.063263408485229888e+01
6.440000000000000000e+02 3.045322405154383105e+01
6.450000000000000000e+02 3.025923665470687496e+01
6.460000000000000000e+02 3.004880982187326666e+01
6.470000000000000000e+02 2.982627425494711204e+01
6.480000000000000000e+02 2.959698139751999690e+01
6.490000000000000000e+02 2.936522872757585390e+01
6.500000000000000000e+02 2.913315868338483128e+01
6.510000000000000000e+02 2.890744532547853396e+01
6.520000000000000000e+02 2.868544294766367031e+01
6.530000000000000000e+02 2.846526552412884570e+01
6.540000000000000000e+02 2.824632906261620846e+01
6.550000000000000000e+02 2.802911146515590701e+01
6.560000000000000000e+02 2.780423996077151472e+01
6.570000000000000000e+02 2.757359315126702981e+01
6.580000000000000000e+02 2.734454999666701980e+01
6.590000000000000000e+02 2.714163281740669476e+01
6.600000000000000000e+02 2.698647328521660071e+01
6.610000000000000000e+02 2.679661952853723506e+01
6.620000000000000000e+02 2.660779070575548744e+01
6.630000000000000000e+02 2.641473014999596103e+01
6.640000000000000000e+02 2.622097029357625786e+01
6.650000000000000000e+02 2.602610703035108486e+01
6.660000000000000000e+02 2.582631093013782930e+01
6.670000000000000000e+02 2.561444894893592306e+01
6.680000000000000000e+02 2.539195650982983565e+01
6.690000000000000000e+02 2.515679435274880404e+01
6.700000000000000000e+02 2.490902367990232946e+01
6.710000000000000000e+02 2.470788819177752416e+01
6.720000000000000000e+02 2.450388757928025285e+01
6.730000000000000000e+02 2.429307123922164635e+01
6.740000000000000000e+02 2.407391918733734926e+01
6.750000000000000000e+02 2.383568970878340920e+01
6.760000000000000000e+02 2.358754574342285437e+01
6.770000000000000000e+02 2.332684494640650996e+01
6.780000000000000000e+02 2.305043394548428637e+01
6.790000000000000000e+02 2.276348378351726964e+01
6.800000000000000000e+02 2.246527662829446115e+01
6.810000000000000000e+02 2.224938163923440371e+01
6.820000000000000000e+02 2.201254337414158968e+01
6.830000000000000000e+02 2.169452692652274450e+01
6.840000000000000000e+02 2.126087211631213947e+01
6.850000000000000000e+02 2.075323729387572413e+01
6.860000000000000000e+02 2.013942021143504135e+01
6.870000000000000000e+02 1.934286497823125828e+01
6.880000000000000000e+02 1.847773369938627752e+01
6.890000000000000000e+02 1.759123072487046713e+01
6.900000000000000000e+02 1.667969082295311267e+01
6.910000000000000000e+02 1.600409977326076572e+01
6.920000000000000000e+02 1.528128754588490423e+01
6.930000000000000000e+02 1.451029505781058582e+01
6.940000000000000000e+02 1.378386047614418253e+01
6.950000000000000000e+02 1.314094111127657172e+01
6.960000000000000000e+02 1.256824182449905436e+01
6.970000000000000000e+02 1.204994368029991136e+01
6.980000000000000000e+02 1.155416766473029888e+01
6.990000000000000000e+02 1.105593433480343002e+01


==> figures/test/sample/IXCATAN/mono_ours_3.txt <==
3.000000000000000000e+02 1.911300347567106783e+01
3.010000000000000000e+02 1.988754211599930244e+01
3.020000000000000000e+02 2.062927939066040040e+01
3.030000000000000000e+02 2.134105401270906555e+01
3.040000000000000000e+02 2.203729788312033833e+01
3.050000000000000000e+02 2.272321153483957090e+01
3.060000000000000000e+02 2.339321941712845998e+01
3.070000000000000000e+02 2.403706564919876953e+01
3.080000000000000000e+02 2.451237964671343406e+01
3.090000000000000000e+02 2.475084847973991131e+01
3.100000000000000000e+02 2.469823945182368874e+01
3.110000000000000000e+02 2.459698793120718463e+01
3.120000000000000000e+02 2.449315196133726147e+01
3.130000000000000000e+02 2.438750671051006336e+01
3.140000000000000000e+02 2.427967043674138381e+01
3.150000000000000000e+02 2.416861811009582439e+01
3.160000000000000000e+02 2.405306870446039014e+01
3.170000000000000000e+02 2.393628988770112542e+01
3.180000000000000000e+02 2.382042384087320741e+01
3.190000000000000000e+02 2.370266692581793322e+01
3.200000000000000000e+02 2.357296569945367182e+01
3.210000000000000000e+02 2.324015155047593950e+01
3.220000000000000000e+02 2.288449913362812538e+01
3.230000000000000000e+02 2.252111040635949024e+01
3.240000000000000000e+02 2.215020109806559034e+01
3.250000000000000000e+02 2.177109715270845669e+01
3.260000000000000000e+02 2.138347869468341500e+01
3.270000000000000000e+02 2.098688780209783999e+01
3.280000000000000000e+02 2.058109183347772841e+01
3.290000000000000000e+02 2.016917231077409411e+01
3.300000000000000000e+02 1.976662702064330190e+01
3.310000000000000000e+02 1.989974936172957243e+01
3.320000000000000000e+02 2.003511343357051189e+01
3.330000000000000000e+02 2.017235284462579870e+01
3.340000000000000000e+02 2.031115007379131043e+01
3.350000000000000000e+02 2.045122348112064614e+01
3.360000000000000000e+02 2.059230943194835106e+01
3.370000000000000000e+02 2.073413462174882937e+01
3.380000000000000000e+02 2.087649362893272809e+01
3.390000000000000000e+02 2.101915509127412918e+01
3.400000000000000000e+02 2.116194351765973991e+01
3.410000000000000000e+02 2.140253572515930003e+01
3.420000000000000000e+02 2.164460211721408811e+01
3.430000000000000000e+02 2.188763693251294384e+01
3.440000000000000000e+02 2.213113831217142646e+01
3.450000000000000000e+02 2.237464632835345313e+01
3.460000000000000000e+02 2.261785922578521024e+01
3.470000000000000000e+02 2.286049821612103017e+01
3.480000000000000000e+02 2.310227010001229075e+01
3.490000000000000000e+02 2.334296518715661861e+01
3.500000000000000000e+02 2.358238785990837272e+01
3.510000000000000000e+02 2.355920012592662260e+01
3.520000000000000000e+02 2.353616717725357432e+01
3.530000000000000000e+02 2.351334057363059671e+01
3.540000000000000000e+02 2.349078832050349419e+01
3.550000000000000000e+02 2.346859026159003747e+01
3.560000000000000000e+02 2.344675276357495974e+01
3.570000000000000000e+02 2.342527214368619681e+01
3.580000000000000000e+02 2.340417849996108401e+01
3.590000000000000000e+02 2.338360068335892805e+01
3.600000000000000000e+02 2.336384493088885606e+01
3.610000000000000000e+02 2.353634095444004615e+01
3.620000000000000000e+02 2.370879795927112355e+01
3.630000000000000000e+02 2.388105244075212141e+01
3.640000000000000000e+02 2.405295861896531662e+01
3.650000000000000000e+02 2.422442561274174722e+01
3.660000000000000000e+02 2.439530280873275814e+01
3.670000000000000000e+02 2.456547518170422251e+01
3.680000000000000000e+02 2.473484589307365411e+01
3.690000000000000000e+02 2.490333456813677770e+01
3.700000000000000000e+02 2.507076238779344735e+01
3.710000000000000000e+02 2.539798518378293224e+01
3.720000000000000000e+02 2.572058781518896708e+01
3.730000000000000000e+02 2.603874289708208778e+01
3.740000000000000000e+02 2.635262328195785386e+01
3.750000000000000000e+02 2.666238777158974571e+01
3.760000000000000000e+02 2.696818734807840556e+01
3.770000000000000000e+02 2.727014627720270212e+01
3.780000000000000000e+02 2.756839950919856008e+01
3.790000000000000000e+02 2.786308366267678593e+01
3.800000000000000000e+02 2.815432813590281569e+01
3.810000000000000000e+02 2.820453408868355893e+01
3.820000000000000000e+02 2.826548548423503249e+01
3.830000000000000000e+02 2.833837394869129156e+01
3.840000000000000000e+02 2.842441632839560128e+01
3.850000000000000000e+02 2.852407681348865864e+01
3.860000000000000000e+02 2.863938342960073413e+01
3.870000000000000000e+02 2.877330700326805513e+01
3.880000000000000000e+02 2.892898536670156417e+01
3.890000000000000000e+02 2.910016248152757967e+01
3.900000000000000000e+02 3.080702755950035154e+01
3.910000000000000000e+02 3.127436105582063774e+01
3.920000000000000000e+02 3.179395304598574512e+01
3.930000000000000000e+02 3.233409328491979551e+01
3.940000000000000000e+02 3.286738710271254149e+01
3.950000000000000000e+02 3.325596637296015956e+01
3.960000000000000000e+02 3.344248903643274673e+01
3.970000000000000000e+02 3.334468175336242268e+01
3.980000000000000000e+02 3.286513942768172569e+01
3.990000000000000000e+02 3.197448837929168519e+01
4.000000000000000000e+02 3.070066847633556861e+01
4.010000000000000000e+02 2.923119355206324244e+01
4.020000000000000000e+02 2.756913073703391248e+01
4.030000000000000000e+02 2.577148453430289621e+01
4.040000000000000000e+02 2.389038776445445933e+01
4.050000000000000000e+02 2.199459748540835946e+01
4.060000000000000000e+02 2.013831521523189849e+01
4.070000000000000000e+02 1.833762759855487801e+01
4.080000000000000000e+02 1.659297684562065811e+01
4.090000000000000000e+02 1.488137298078075332e+01
4.100000000000000000e+02 1.324393103490578127e+01
4.110000000000000000e+02 1.211003802848230215e+01
4.120000000000000000e+02 1.105229259577111733e+01
4.130000000000000000e+02 1.006750112712390255e+01
4.140000000000000000e+02 9.151151022893730058e+00
4.150000000000000000e+02 8.308619943669294017e+00
4.160000000000000000e+02 7.538211221563096309e+00
4.170000000000000000e+02 6.847178727892248240e+00
4.180000000000000000e+02 6.244178079142292503e+00
4.190000000000000000e+02 5.737173017985463197e+00
4.200000000000000000e+02 5.331817672687229503e+00
4.210000000000000000e+02 4.489119406937354562e+00
4.220000000000000000e+02 3.756452065861039635e+00
4.230000000000000000e+02 3.129879875359082408e+00
4.240000000000000000e+02 2.622917112920618354e+00
4.250000000000000000e+02 2.283946763277020953e+00
4.260000000000000000e+02 2.192131173855648374e+00
4.270000000000000000e+02 2.382015484115656001e+00
4.280000000000000000e+02 2.787063836080292401e+00
4.290000000000000000e+02 3.303535158877191069e+00
4.300000000000000000e+02 3.855221009418428935e+00
4.310000000000000000e+02 4.041363473878643475e+00
4.320000000000000000e+02 4.190069227661869178e+00
4.330000000000000000e+02 4.314941916265931710e+00
4.340000000000000000e+02 4.431174615018967700e+00
4.350000000000000000e+02 4.554788815020502923e+00
4.360000000000000000e+02 4.695468345422520784e+00
4.370000000000000000e+02 4.834414694716897110e+00
4.380000000000000000e+02 4.944575271398383265e+00
4.390000000000000000e+02 4.997406136707969182e+00
4.400000000000000000e+02 4.963743052773103237e+00
4.410000000000000000e+02 4.887926973863312874e+00
4.420000000000000000e+02 4.718760283410064815e+00
4.430000000000000000e+02 4.481450757478841140e+00
4.440000000000000000e+02 4.201899466411204820e+00
4.450000000000000000e+02 3.906007643649589411e+00
4.460000000000000000e+02 3.611794650420046437e+00
4.470000000000000000e+02 3.307496212544168923e+00
4.480000000000000000e+02 2.974833789081295699e+00
4.490000000000000000e+02 2.597227050069732091e+00
4.500000000000000000e+02 2.163361468985712577e+00
4.510000000000000000e+02 1.978773918146176314e+00
4.520000000000000000e+02 1.740799416020939683e+00
4.530000000000000000e+02 1.476947439021784714e+00
4.540000000000000000e+02 1.222954642156822036e+00
4.550000000000000000e+02 1.029452975808018422e+00
4.560000000000000000e+02 9.589846446661989265e-01
4.570000000000000000e+02 1.043606544352631893e+00
4.580000000000000000e+02 1.260413216334457021e+00
4.590000000000000000e+02 1.567192041092428267e+00
4.600000000000000000e+02 1.936327349478603743e+00
4.610000000000000000e+02 2.144817784882696365e+00
4.620000000000000000e+02 2.414677541456691223e+00
4.630000000000000000e+02 2.744601922292780660e+00
4.640000000000000000e+02 3.143212738089739666e+00
4.650000000000000000e+02 3.627310641013495651e+00
4.660000000000000000e+02 4.221120630393191853e+00
4.670000000000000000e+02 4.948323031755887058e+00
4.680000000000000000e+02 5.837235501115532799e+00
4.690000000000000000e+02 6.930169243706172821e+00
4.700000000000000000e+02 8.284385822941660038e+00
4.710000000000000000e+02 9.825824568019758232e+00
4.720000000000000000e+02 1.162333321557501264e+01
4.730000000000000000e+02 1.348727069674479218e+01
4.740000000000000000e+02 1.506329971381824073e+01
4.750000000000000000e+02 1.597529913562030046e+01
4.760000000000000000e+02 1.611934530314387359e+01
4.770000000000000000e+02 1.591985973965334544e+01
4.780000000000000000e+02 1.577204422293326935e+01
4.790000000000000000e+02 1.563934510117772625e+01
4.800000000000000000e+02 1.535931762626291608e+01
4.810000000000000000e+02 1.469666377571602567e+01
4.820000000000000000e+02 1.405811354284000814e+01
4.830000000000000000e+02 1.349401982502770281e+01
4.840000000000000000e+02 1.300800946854388762e+01
4.850000000000000000e+02 1.258708067338549519e+01
4.860000000000000000e+02 1.221319096744659127e+01
4.870000000000000000e+02 1.186387378140572224e+01
4.880000000000000000e+02 1.151847966675764745e+01
4.890000000000000000e+02 1.115986053866819638e+01
4.900000000000000000e+02 1.077287609668484514e+01
4.910000000000000000e+02 1.052009345746142088e+01
4.920000000000000000e+02 1.022823652886116363e+01
4.930000000000000000e+02 9.896168904418818357e+00
4.940000000000000000e+02 9.524190449713305640e+00
4.950000000000000000e+02 9.113314643960606531e+00
4.960000000000000000e+02 8.667082708708386818e+00
4.970000000000000000e+02 8.190467654232275407e+00
4.980000000000000000e+02 7.689802482570353703e+00
4.990000000000000000e+02 7.171840513865401334e+00
5.000000000000000000e+02 6.644156911719318437e+00
5.010000000000000000e+02 6.388060224082835248e+00
5.020000000000000000e+02 6.121405798108330742e+00
5.030000000000000000e+02 5.844339351164018481e+00
5.040000000000000000e+02 5.557451269131416183e+00
5.050000000000000000e+02 5.261369531040741343e+00
5.060000000000000000e+02 4.956386750786636597e+00
5.070000000000000000e+02 4.640830895314920213e+00
5.080000000000000000e+02 4.314133630280525544e+00
5.090000000000000000e+02 3.977056825183223676e+00
5.100000000000000000e+02 3.631539330043683567e+00
5.110000000000000000e+02 3.749793071973788194e+00
5.120000000000000000e+02 3.838616963480235622e+00
5.130000000000000000e+02 3.905205704357474605e+00
5.140000000000000000e+02 3.952135636410907260e+00
5.150000000000000000e+02 3.985262696819312556e+00
5.160000000000000000e+02 4.013222935102331412e+00
5.170000000000000000e+02 4.037396381256184164e+00
5.180000000000000000e+02 4.058387927730538358e+00
5.190000000000000000e+02 4.076834595926313476e+00
5.200000000000000000e+02 4.093374076302335851e+00
5.210000000000000000e+02 4.059180310013526416e+00
5.220000000000000000e+02 4.065528974687117270e+00
5.230000000000000000e+02 4.114041000245078905e+00
5.240000000000000000e+02 4.206652592107855249e+00
5.250000000000000000e+02 4.338648992843159746e+00
5.260000000000000000e+02 4.490893912117884135e+00
5.270000000000000000e+02 4.667735824626255692e+00
5.280000000000000000e+02 4.849053420884075649e+00
5.290000000000000000e+02 4.951792101924283429e+00
5.300000000000000000e+02 5.036216734941812767e+00
5.310000000000000000e+02 4.940462470194862732e+00
5.320000000000000000e+02 4.846630846822552741e+00
5.330000000000000000e+02 4.752679433164183287e+00
5.340000000000000000e+02 4.656764720277870140e+00
5.350000000000000000e+02 4.556980020617578120e+00
5.360000000000000000e+02 4.452350927145616311e+00
5.370000000000000000e+02 4.344473894610720421e+00
5.380000000000000000e+02 4.235327234960086784e+00
5.390000000000000000e+02 4.126908004342883629e+00
5.400000000000000000e+02 4.020473101913462521e+00
5.410000000000000000e+02 3.766561468776441046e+00
5.420000000000000000e+02 3.531969777134498667e+00
5.430000000000000000e+02 3.316589318963218069e+00
5.440000000000000000e+02 3.100860938691583968e+00
5.450000000000000000e+02 2.873050442746936994e+00
5.460000000000000000e+02 2.627814040855567690e+00
5.470000000000000000e+02 2.384014466309169578e+00
5.480000000000000000e+02 2.166580254345528811e+00
5.490000000000000000e+02 1.978314423841979197e+00
5.500000000000000000e+02 1.845840625175690697e+00
5.510000000000000000e+02 2.148979727505920145e+00
5.520000000000000000e+02 2.403453895418719899e+00
5.530000000000000000e+02 2.646391680706390748e+00
5.540000000000000000e+02 2.867386859826951184e+00
5.550000000000000000e+02 3.077030452772825608e+00
5.560000000000000000e+02 3.314944497247388266e+00
5.570000000000000000e+02 3.572976401545257197e+00
5.580000000000000000e+02 3.843861088770135215e+00
5.590000000000000000e+02 4.122036727468009865e+00
5.600000000000000000e+02 4.402030266565469141e+00
5.610000000000000000e+02 4.607783539305343012e+00
5.620000000000000000e+02 4.809821506127338608e+00
5.630000000000000000e+02 5.006549385843223732e+00
5.640000000000000000e+02 5.196112520382776268e+00
5.650000000000000000e+02 5.375916756031822175e+00
5.660000000000000000e+02 5.542631904208836779e+00
5.670000000000000000e+02 5.691931840993905034e+00
5.680000000000000000e+02 5.820196216160359093e+00
5.690000000000000000e+02 5.923682404190923734e+00
5.700000000000000000e+02 6.000619345143456407e+00
5.710000000000000000e+02 6.031490374699729706e+00
5.720000000000000000e+02 6.038821395355026489e+00
5.730000000000000000e+02 6.021412021488935729e+00
5.740000000000000000e+02 5.978250720913003136e+00
5.750000000000000000e+02 5.908770119815540234e+00
5.760000000000000000e+02 5.812605267658496722e+00
5.770000000000000000e+02 5.690624491091528903e+00
5.780000000000000000e+02 5.544099694922505428e+00
5.790000000000000000e+02 5.374319871218225408e+00
5.800000000000000000e+02 5.183019614834034172e+00
5.810000000000000000e+02 4.923217928409863831e+00
5.820000000000000000e+02 4.638819498496384419e+00
5.830000000000000000e+02 4.335729543480460357e+00
5.840000000000000000e+02 4.019664327849357122e+00
5.850000000000000000e+02 3.696712093636568053e+00
5.860000000000000000e+02 3.370122352841686819e+00
5.870000000000000000e+02 3.035329088666296471e+00
5.880000000000000000e+02 2.661052378795210505e+00
5.890000000000000000e+02 2.224876501170322651e+00
5.900000000000000000e+02 1.761757409334043345e+00
5.910000000000000000e+02 1.297124680463237922e+00
5.920000000000000000e+02 8.882192951529236380e-01
5.930000000000000000e+02 7.298927082623273277e-01
5.940000000000000000e+02 1.011657164276986709e+00
5.950000000000000000e+02 1.467372048351274660e+00
5.960000000000000000e+02 1.976390966232302260e+00
5.970000000000000000e+02 2.517362694984906391e+00
5.980000000000000000e+02 3.076690727229695277e+00
5.990000000000000000e+02 3.647879389527614258e+00
6.000000000000000000e+02 4.222721639789903669e+00
6.010000000000000000e+02 4.364710063466517909e+00
6.020000000000000000e+02 4.498531596343111616e+00
6.030000000000000000e+02 4.622752266533447951e+00
6.040000000000000000e+02 4.737517642734140111e+00
6.050000000000000000e+02 4.842437932731259664e+00
6.060000000000000000e+02 4.937356371167082258e+00
6.070000000000000000e+02 5.022937557884569415e+00
6.080000000000000000e+02 5.099754545485567725e+00
6.090000000000000000e+02 5.169468496538790703e+00
6.100000000000000000e+02 5.238469398270305888e+00
6.110000000000000000e+02 5.065112860751619372e+00
6.120000000000000000e+02 4.892519159982555266e+00
6.130000000000000000e+02 4.714387424033803953e+00
6.140000000000000000e+02 4.530725059862749760e+00
6.150000000000000000e+02 4.342222767507886161e+00
6.160000000000000000e+02 4.146982476565292508e+00
6.170000000000000000e+02 3.952243780128868789e+00
6.180000000000000000e+02 3.791466627224905128e+00
6.190000000000000000e+02 3.688850679645018005e+00
6.200000000000000000e+02 3.629617079200660790e+00
6.210000000000000000e+02 3.710148928886403130e+00
6.220000000000000000e+02 3.808064998778425192e+00
6.230000000000000000e+02 3.936326904022282136e+00
6.240000000000000000e+02 4.109128528100348454e+00
6.250000000000000000e+02 4.291922604461126944e+00
6.260000000000000000e+02 4.472067848409050583e+00
6.270000000000000000e+02 4.650119395319589621e+00
6.280000000000000000e+02 4.827251667244535582e+00
6.290000000000000000e+02 5.005062049576926242e+00
6.300000000000000000e+02 5.193583805621822869e+00
6.310000000000000000e+02 4.857033072702667376e+00
6.320000000000000000e+02 4.534903228917511520e+00
6.330000000000000000e+02 4.235135463989672999e+00
6.340000000000000000e+02 4.017965002060350344e+00
6.350000000000000000e+02 3.888053211961497002e+00
6.360000000000000000e+02 3.810412866199970772e+00
6.370000000000000000e+02 3.810176286136434332e+00
6.380000000000000000e+02 3.809481205346065824e+00
6.390000000000000000e+02 3.807383043683020940e+00
6.400000000000000000e+02 3.800281968849638758e+00
6.410000000000000000e+02 3.794834060717846569e+00
6.420000000000000000e+02 3.788096461495634504e+00
6.430000000000000000e+02 3.778949359870654501e+00
6.440000000000000000e+02 3.766353029733048086e+00
6.450000000000000000e+02 3.749553868580945526e+00
6.460000000000000000e+02 3.728242435551086587e+00
6.470000000000000000e+02 3.703122658940990686e+00
6.480000000000000000e+02 3.675164420505970586e+00
6.490000000000000000e+02 3.644882025700530992e+00
6.500000000000000000e+02 3.611049038280447654e+00
6.510000000000000000e+02 3.577678560840288124e+00
6.520000000000000000e+02 3.542574805741443456e+00
6.530000000000000000e+02 3.504222781696890276e+00
6.540000000000000000e+02 3.462242268061398232e+00
6.550000000000000000e+02 3.417366119988797024e+00
6.560000000000000000e+02 3.360975953047761866e+00
6.570000000000000000e+02 3.296351154069256495e+00
6.580000000000000000e+02 3.231984360979118343e+00
6.590000000000000000e+02 3.202374048182129673e+00
6.600000000000000000e+02 3.238527563478726723e+00
6.610000000000000000e+02 3.201423606265637378e+00
6.620000000000000000e+02 3.164629768672026167e+00
6.630000000000000000e+02 3.122541556592115963e+00
6.640000000000000000e+02 3.079194690902987919e+00
6.650000000000000000e+02 3.034365712881673893e+00
6.660000000000000000e+02 2.987910863702145203e+00
6.670000000000000000e+02 2.941194478888303987e+00
6.680000000000000000e+02 2.896297709780523810e+00
6.690000000000000000e+02 2.849567988508599381e+00
6.700000000000000000e+02 2.800344094806676232e+00
6.710000000000000000e+02 2.768629324886270116e+00
6.720000000000000000e+02 2.746409351324085701e+00
6.730000000000000000e+02 2.729023350907011203e+00
6.740000000000000000e+02 2.717275555280523669e+00
6.750000000000000000e+02 2.698457916288479197e+00
6.760000000000000000e+02 2.679471747431851458e+00
6.770000000000000000e+02 2.657490742211899182e+00
6.780000000000000000e+02 2.627098212501117747e+00
6.790000000000000000e+02 2.592635224946206574e+00
6.800000000000000000e+02 2.552038507842081305e+00
6.810000000000000000e+02 2.613160995652123564e+00
6.820000000000000000e+02 2.664192286348677552e+00
6.830000000000000000e+02 2.649104796789335747e+00
6.840000000000000000e+02 2.555868348853661320e+00
6.850000000000000000e+02 2.479002968820771979e+00
6.860000000000000000e+02 2.384296495330854970e+00
6.870000000000000000e+02 2.222256715332254107e+00
6.880000000000000000e+02 2.125652140794015654e+00
6.890000000000000000e+02 2.138897662101616692e+00
6.900000000000000000e+02 2.251102755392565324e+00
6.910000000000000000e+02 1.947662739621980332e+00
6.920000000000000000e+02 1.658855767627258615e+00
6.930000000000000000e+02 1.397971139996041501e+00
6.940000000000000000e+02 1.187488513312036087e+00
6.950000000000000000e+02 1.077283786828394430e+00
6.960000000000000000e+02 1.093986113754424006e+00
6.970000000000000000e+02 1.166771007243471825e+00
6.980000000000000000e+02 1.200371600186370680e+00
6.990000000000000000e+02 1.220327925071129860e+00


==> figures/test/sample/IXCATAN/mono_ours_4.txt <==
3.000000000000000000e+02 1.165728879544457541e+01
3.010000000000000000e+02 1.082409515354397556e+01
3.020000000000000000e+02 1.005529926764650206e+01
3.030000000000000000e+02 9.349972841625882936e+00
3.040000000000000000e+02 8.697629950532734355e+00
3.050000000000000000e+02 8.102944308237931992e+00
3.060000000000000000e+02 7.574427133685908586e+00
3.070000000000000000e+02 7.120096823360603011e+00
3.080000000000000000e+02 6.643259813324133845e+00
3.090000000000000000e+02 6.028783822935074532e+00
3.100000000000000000e+02 5.183218439920188381e+00
3.110000000000000000e+02 5.205850230916429844e+00
3.120000000000000000e+02 5.227717218058653970e+00
3.130000000000000000e+02 5.249600655985334541e+00
3.140000000000000000e+02 5.271387512812609977e+00
3.150000000000000000e+02 5.292370045490233821e+00
3.160000000000000000e+02 5.311488429698192348e+00
3.170000000000000000e+02 5.329117794124655028e+00
3.180000000000000000e+02 5.344835804557893866e+00
3.190000000000000000e+02 5.359174886836658658e+00
3.200000000000000000e+02 5.367257853870806450e+00
3.210000000000000000e+02 5.188838219696064513e+00
3.220000000000000000e+02 5.035716795558700554e+00
3.230000000000000000e+02 4.924165583476867170e+00
3.240000000000000000e+02 4.860348511321526566e+00
3.250000000000000000e+02 4.851166391006001000e+00
3.260000000000000000e+02 4.901746235721141431e+00
3.270000000000000000e+02 5.015605913060933396e+00
3.280000000000000000e+02 5.193895262353714237e+00
3.290000000000000000e+02 5.432880215156734138e+00
3.300000000000000000e+02 5.713701936748113219e+00
3.310000000000000000e+02 5.478226765918819297e+00
3.320000000000000000e+02 5.269511436917785119e+00
3.330000000000000000e+02 5.088521100158263089e+00
3.340000000000000000e+02 4.936045520502184480e+00
3.350000000000000000e+02 4.812634713677187648e+00
3.360000000000000000e+02 4.718519356545552768e+00
3.370000000000000000e+02 4.653520327879041574e+00
3.380000000000000000e+02 4.617036289527087334e+00
3.390000000000000000e+02 4.608002572384434892e+00
3.400000000000000000e+02 4.624979142720625269e+00
3.410000000000000000e+02 4.135477905133288168e+00
3.420000000000000000e+02 3.677386265439028801e+00
3.430000000000000000e+02 3.255968540802704592e+00
3.440000000000000000e+02 2.879214105169139337e+00
3.450000000000000000e+02 2.558743262900494919e+00
3.460000000000000000e+02 2.310145697213370486e+00
3.470000000000000000e+02 2.150888687047350700e+00
3.480000000000000000e+02 2.094550538388938676e+00
3.490000000000000000e+02 2.143063650866804171e+00
3.500000000000000000e+02 2.284539045546202907e+00
3.510000000000000000e+02 2.394963049430523849e+00
3.520000000000000000e+02 2.507233669208287719e+00
3.530000000000000000e+02 2.621042787564628718e+00
3.540000000000000000e+02 2.736110673067794430e+00
3.550000000000000000e+02 2.852187009261009987e+00
3.560000000000000000e+02 2.969139118158512503e+00
3.570000000000000000e+02 3.086865472417331446e+00
3.580000000000000000e+02 3.205276291394648869e+00
3.590000000000000000e+02 3.324265994409464131e+00
3.600000000000000000e+02 3.443558188452006341e+00
3.610000000000000000e+02 3.462296959806154373e+00
3.620000000000000000e+02 3.521097236974790601e+00
3.630000000000000000e+02 3.616122572936543378e+00
3.640000000000000000e+02 3.742946226885306427e+00
3.650000000000000000e+02 3.897043094798083196e+00
3.660000000000000000e+02 4.074014784165187031e+00
3.670000000000000000e+02 4.269885553948881807e+00
3.680000000000000000e+02 4.481195788444162886e+00
3.690000000000000000e+02 4.705020506993954577e+00
3.700000000000000000e+02 4.938964129161528938e+00
3.710000000000000000e+02 5.371575925792599016e+00
3.720000000000000000e+02 5.809972358668025194e+00
3.730000000000000000e+02 6.251576480987946383e+00
3.740000000000000000e+02 6.694602430640689938e+00
3.750000000000000000e+02 7.137785007334167986e+00
3.760000000000000000e+02 7.580233322797335305e+00
3.770000000000000000e+02 8.021292948774087606e+00
3.780000000000000000e+02 8.460518408719641670e+00
3.790000000000000000e+02 8.897607117947943678e+00
3.800000000000000000e+02 9.332351459380641145e+00
3.810000000000000000e+02 9.357832874274691903e+00
3.820000000000000000e+02 9.406902009835796719e+00
3.830000000000000000e+02 9.482498441638382403e+00
3.840000000000000000e+02 9.587818525237908673e+00
3.850000000000000000e+02 9.725662891440764568e+00
3.860000000000000000e+02 9.899917408925579920e+00
3.870000000000000000e+02 1.011576265431244970e+01
3.880000000000000000e+02 1.037861042934219924e+01
3.890000000000000000e+02 1.068349226893701953e+01
3.900000000000000000e+02 1.080413942629013668e+01
3.910000000000000000e+02 1.123149193512106869e+01
3.920000000000000000e+02 1.173642600171964112e+01
3.930000000000000000e+02 1.231773477810571293e+01
3.940000000000000000e+02 1.298680569887924996e+01
3.950000000000000000e+02 1.374298819436855190e+01
3.960000000000000000e+02 1.455881485906490269e+01
3.970000000000000000e+02 1.536864388441047424e+01
3.980000000000000000e+02 1.607390295016290693e+01
3.990000000000000000e+02 1.657027376741423907e+01
4.000000000000000000e+02 1.677914663930670969e+01
4.010000000000000000e+02 1.666465642137161041e+01
4.020000000000000000e+02 1.622731910771292974e+01
4.030000000000000000e+02 1.552522267730746997e+01
4.040000000000000000e+02 1.462238771543515803e+01
4.050000000000000000e+02 1.360496385015834875e+01
4.060000000000000000e+02 1.254667804970760869e+01
4.070000000000000000e+02 1.147726286272909135e+01
4.080000000000000000e+02 1.040097459741125974e+01
4.090000000000000000e+02 9.293192932297879238e+00
4.100000000000000000e+02 8.199117157890874807e+00
4.110000000000000000e+02 7.554965283806618359e+00
4.120000000000000000e+02 6.945962290830067332e+00
4.130000000000000000e+02 6.375818416292689861e+00
4.140000000000000000e+02 5.845972738975098615e+00
4.150000000000000000e+02 5.366424037686110537e+00
4.160000000000000000e+02 4.938937289415677334e+00
4.170000000000000000e+02 4.571339415345962998e+00
4.180000000000000000e+02 4.270947047888578929e+00
4.190000000000000000e+02 4.042370768487574040e+00
4.200000000000000000e+02 3.886090370453719967e+00
4.210000000000000000e+02 3.298266200151926508e+00
4.220000000000000000e+02 2.827008503888276625e+00
4.230000000000000000e+02 2.482682020175476012e+00
4.240000000000000000e+02 2.288976952200240333e+00
4.250000000000000000e+02 2.274280962558128838e+00
4.260000000000000000e+02 2.452669695490725665e+00
4.270000000000000000e+02 2.788560407066772662e+00
4.280000000000000000e+02 3.224703042122376129e+00
4.290000000000000000e+02 3.706040671178834511e+00
4.300000000000000000e+02 4.192878774751050308e+00
4.310000000000000000e+02 4.296096204997349233e+00
4.320000000000000000e+02 4.366041241385873128e+00
4.330000000000000000e+02 4.415294254895239412e+00
4.340000000000000000e+02 4.457699655226032398e+00
4.350000000000000000e+02 4.507758880941713286e+00
4.360000000000000000e+02 4.574189952277111004e+00
4.370000000000000000e+02 4.640076429963900573e+00
4.380000000000000000e+02 4.681149401664063348e+00
4.390000000000000000e+02 4.671784056815127428e+00
4.400000000000000000e+02 4.585790003301450035e+00
4.410000000000000000e+02 4.468580830189022635e+00
4.420000000000000000e+02 4.268329956514506307e+00
4.430000000000000000e+02 4.007942380755333822e+00
4.440000000000000000e+02 3.711048012392985207e+00
4.450000000000000000e+02 3.401307963468271911e+00
4.460000000000000000e+02 3.095280436273020186e+00
4.470000000000000000e+02 2.783310993679529499e+00
4.480000000000000000e+02 2.451056202238437454e+00
4.490000000000000000e+02 2.088726980192984861e+00
4.500000000000000000e+02 1.699537754452863370e+00
4.510000000000000000e+02 1.501924976618941310e+00
4.520000000000000000e+02 1.264426566191605206e+00
4.530000000000000000e+02 1.014078414843295528e+00
4.540000000000000000e+02 7.946145056381038740e-01
4.550000000000000000e+02 6.787902508538571356e-01
4.560000000000000000e+02 7.355655436487315013e-01
4.570000000000000000e+02 9.419980391135885922e-01
4.580000000000000000e+02 1.234779527645720298e+00
4.590000000000000000e+02 1.579480241073739410e+00
4.600000000000000000e+02 1.964476749180844806e+00
4.610000000000000000e+02 2.243310414163933952e+00
4.620000000000000000e+02 2.567772240200027589e+00
4.630000000000000000e+02 2.945269560685923604e+00
4.640000000000000000e+02 3.389966802412628155e+00
4.650000000000000000e+02 3.921763971308138697e+00
4.660000000000000000e+02 4.564882824010822127e+00
4.670000000000000000e+02 5.339716597499993611e+00
4.680000000000000000e+02 6.270410431174013866e+00
4.690000000000000000e+02 7.393698773612552344e+00
4.700000000000000000e+02 8.758778160931417034e+00
4.710000000000000000e+02 1.027414533448070522e+01
4.720000000000000000e+02 1.201968741672585317e+01
4.730000000000000000e+02 1.381553648352036845e+01
4.740000000000000000e+02 1.532531132205869362e+01
4.750000000000000000e+02 1.617997763395415944e+01
4.760000000000000000e+02 1.627773973213152914e+01
4.770000000000000000e+02 1.604389272233160213e+01
4.780000000000000000e+02 1.587492639898396263e+01
4.790000000000000000e+02 1.573195551391621549e+01
4.800000000000000000e+02 1.544677906806984780e+01
4.810000000000000000e+02 1.477670020265490081e+01
4.820000000000000000e+02 1.412671352715953788e+01
4.830000000000000000e+02 1.354717409056387112e+01
4.840000000000000000e+02 1.304273438232267068e+01
4.850000000000000000e+02 1.260103434055115734e+01
4.860000000000000000e+02 1.220448993109964775e+01
4.870000000000000000e+02 1.183160380835568404e+01
4.880000000000000000e+02 1.146288633165936588e+01
4.890000000000000000e+02 1.108234286156650583e+01
4.900000000000000000e+02 1.067591200184680211e+01
4.910000000000000000e+02 1.040575793125426074e+01
4.920000000000000000e+02 1.009967801679586508e+01
4.930000000000000000e+02 9.756353464598015890e+00
4.940000000000000000e+02 9.375841328402728436e+00
4.950000000000000000e+02 8.958882006597800540e+00
4.960000000000000000e+02 8.508725668080762361e+00
4.970000000000000000e+02 8.029944073285808059e+00
4.980000000000000000e+02 7.528490053754239852e+00
4.990000000000000000e+02 7.010790741145638272e+00
5.000000000000000000e+02 6.484156733159862185e+00
5.010000000000000000e+02 6.228129611384606967e+00
5.020000000000000000e+02 5.962019443635217186e+00
5.030000000000000000e+02 5.685984661484463132e+00
5.040000000000000000e+02 5.400641095556999893e+00
5.050000000000000000e+02 5.106645847748352729e+00
5.060000000000000000e+02 4.804394782658385488e+00
5.070000000000000000e+02 4.492557297204741396e+00
5.080000000000000000e+02 4.170792123133801432e+00
5.090000000000000000e+02 3.839919655537579413e+00
5.100000000000000000e+02 3.501810496644649273e+00
5.110000000000000000e+02 3.628702514364888554e+00
5.120000000000000000e+02 3.726851255253969430e+00
5.130000000000000000e+02 3.802821641469478209e+00
5.140000000000000000e+02 3.858803357154330094e+00
5.150000000000000000e+02 3.900420255877372622e+00
5.160000000000000000e+02 3.936229734097719923e+00
5.170000000000000000e+02 3.967661509573756184e+00
5.180000000000000000e+02 3.995378251704645223e+00
5.190000000000000000e+02 4.020057767253129910e+00
5.200000000000000000e+02 4.042367170393782239e+00
5.210000000000000000e+02 4.014476383538054804e+00
5.220000000000000000e+02 4.026839487920398142e+00
5.230000000000000000e+02 4.081011454875869582e+00
5.240000000000000000e+02 4.178866667923423428e+00
5.250000000000000000e+02 4.315619446326769193e+00
5.260000000000000000e+02 4.472057660095381415e+00
5.270000000000000000e+02 4.652545990165495304e+00
5.280000000000000000e+02 4.836954847845960082e+00
5.290000000000000000e+02 4.942201410784077709e+00
5.300000000000000000e+02 5.028717979639128366e+00
5.310000000000000000e+02 4.934630870362907373e+00
5.320000000000000000e+02 4.842207567560678605e+00
5.330000000000000000e+02 4.749436578179314417e+00
5.340000000000000000e+02 4.654500536487240936e+00
5.350000000000000000e+02 4.555514575064197658e+00
5.360000000000000000e+02 4.451520620352169111e+00
5.370000000000000000e+02 4.344123829962638794e+00
5.380000000000000000e+02 4.235312657771276079e+00
5.390000000000000000e+02 4.127097485273778510e+00
5.400000000000000000e+02 4.020750966018153960e+00
5.410000000000000000e+02 3.766843874138591453e+00
5.420000000000000000e+02 3.532166117000087091e+00
5.430000000000000000e+02 3.316625839146616794e+00
5.440000000000000000e+02 3.100681169854740737e+00
5.450000000000000000e+02 2.872612607449207989e+00
5.460000000000000000e+02 2.627088393172911651e+00
5.470000000000000000e+02 2.382987358897292296e+00
5.480000000000000000e+02 2.165266383666601069e+00
5.490000000000000000e+02 1.976763749557504335e+00
5.500000000000000000e+02 1.844163346021951089e+00
5.510000000000000000e+02 2.147355468485730778e+00
5.520000000000000000e+02 2.401869111728114792e+00
5.530000000000000000e+02 2.644842987389958822e+00
5.540000000000000000e+02 2.865874994316468083e+00
5.550000000000000000e+02 3.075565342128734780e+00
5.560000000000000000e+02 3.313532948074669804e+00
5.570000000000000000e+02 3.571619266539263204e+00
5.580000000000000000e+02 3.842556147359120544e+00
5.590000000000000000e+02 4.120780610247720688e+00
5.600000000000000000e+02 4.400819771136355918e+00
5.610000000000000000e+02 4.606607765332231708e+00
5.620000000000000000e+02 4.808675240119702821e+00
5.630000000000000000e+02 5.005426649254693494e+00
5.640000000000000000e+02 5.195006380222603859e+00
5.650000000000000000e+02 5.374818903877576659e+00
5.660000000000000000e+02 5.541532345909616630e+00
5.670000000000000000e+02 5.690819356135889961e+00
5.680000000000000000e+02 5.819064039357774831e+00
5.690000000000000000e+02 5.922522558634471856e+00
5.700000000000000000e+02 5.999424974439969027e+00
5.710000000000000000e+02 6.030270470841880837e+00
5.720000000000000000e+02 6.037572878981338320e+00
5.730000000000000000e+02 6.020132850837915051e+00
5.740000000000000000e+02 5.976940209422805239e+00
5.750000000000000000e+02 5.907429375554464457e+00
5.760000000000000000e+02 5.811237342870621880e+00
5.770000000000000000e+02 5.689233965876262289e+00
5.780000000000000000e+02 5.542692462979402102e+00
5.790000000000000000e+02 5.372903007462491942e+00
5.800000000000000000e+02 5.181601470525813546e+00
5.810000000000000000e+02 4.921737556772176170e+00
5.820000000000000000e+02 4.637278649791561236e+00
5.830000000000000000e+02 4.334133587373639074e+00
5.840000000000000000e+02 4.018023000490168251e+00
5.850000000000000000e+02 3.695040480174934583e+00
5.860000000000000000e+02 3.368441817832340313e+00
5.870000000000000000e+02 3.033670685096625075e+00
5.880000000000000000e+02 2.659494763348345892e+00
5.890000000000000000e+02 2.223580177052341789e+00
5.900000000000000000e+02 1.760954940741792374e+00
5.910000000000000000e+02 1.297440119724622809e+00
5.920000000000000000e+02 8.910119817077194471e-01
5.930000000000000000e+02 7.363914579887324008e-01
5.940000000000000000e+02 1.018796306717693945e+00
5.950000000000000000e+02 1.464837220813518748e+00
5.960000000000000000e+02 1.972745823417194400e+00
5.970000000000000000e+02 2.513002660637934760e+00
5.980000000000000000e+02 3.071812889861196716e+00
5.990000000000000000e+02 3.642589386000277596e+00
6.000000000000000000e+02 4.217083717185562186e+00
6.010000000000000000e+02 4.358711947744080106e+00
6.020000000000000000e+02 4.492194510365124849e+00
6.030000000000000000e+02 4.616094236343413648e+00
6.040000000000000000e+02 4.730556237277012244e+00
6.050000000000000000e+02 4.835190316653150688e+00
6.060000000000000000e+02 4.929840200143514650e+00
6.070000000000000000e+02 5.015169758178538828e+00
6.080000000000000000e+02 5.091749829551530659e+00
6.090000000000000000e+02 5.161239886375411423e+00
6.100000000000000000e+02 5.230029755140174430e+00
6.110000000000000000e+02 5.056452000852448947e+00
6.120000000000000000e+02 4.883646931722774198e+00
6.130000000000000000e+02 4.705309849926645249e+00
6.140000000000000000e+02 4.521449147666120716e+00
6.150000000000000000e+02 4.332756897313792877e+00
6.160000000000000000e+02 4.137340402102541503e+00
6.170000000000000000e+02 3.942424212747748236e+00
6.180000000000000000e+02 3.781477532453860757e+00
6.190000000000000000e+02 3.678702277578503654e+00
6.200000000000000000e+02 3.619317727246934346e+00
6.210000000000000000e+02 3.699713669592774590e+00
6.220000000000000000e+02 3.797507091558812942e+00
6.230000000000000000e+02 3.925663090209746020e+00
6.240000000000000000e+02 4.098380452113858929e+00
6.250000000000000000e+02 4.281110808896026576e+00
6.260000000000000000e+02 4.461212356488667652e+00
6.270000000000000000e+02 4.639239033879703378e+00
6.280000000000000000e+02 4.816364715763148396e+00
6.290000000000000000e+02 4.994186965070542605e+00
6.300000000000000000e+02 5.182738673119541950e+00
6.310000000000000000e+02 4.846014013086361594e+00
6.320000000000000000e+02 4.523733410072788175e+00
6.330000000000000000e+02 4.223852748347018959e+00
6.340000000000000000e+02 4.006636669475104995e+00
6.350000000000000000e+02 3.876750841608506359e+00
6.360000000000000000e+02 3.799178503543995777e+00
6.370000000000000000e+02 3.799011888276294435e+00
6.380000000000000000e+02 3.798387613695929588e+00
6.390000000000000000e+02 3.796361627195434352e+00
6.400000000000000000e+02 3.789344906902846422e+00
6.410000000000000000e+02 3.783970203128717458e+00
6.420000000000000000e+02 3.777307454215137028e+00
6.430000000000000000e+02 3.768239799306955629e+00
6.440000000000000000e+02 3.755730093504940026e+00
6.450000000000000000e+02 3.739026510895982813e+00
6.460000000000000000e+02 3.717820485632399752e+00
6.470000000000000000e+02 3.692814936249743774e+00
6.480000000000000000e+02 3.664977714884210869e+00
6.490000000000000000e+02 3.634821605641434861e+00
6.500000000000000000e+02 3.601123330436645453e+00
6.510000000000000000e+02 3.567880059628924627e+00
6.520000000000000000e+02 3.532905148111546545e+00
6.530000000000000000e+02 3.494683564550000288e+00
6.540000000000000000e+02 3.452835420816131595e+00
6.550000000000000000e+02 3.408093044805970084e+00
6.560000000000000000e+02 3.351842498202548093e+00
6.570000000000000000e+02 3.287362073783478778e+00
6.580000000000000000e+02 3.223140243115686143e+00
6.590000000000000000e+02 3.193658234728756096e+00
6.600000000000000000e+02 3.229912875096800029e+00
6.610000000000000000e+02 3.192916764959749187e+00
6.620000000000000000e+02 3.156231903102483471e+00
6.630000000000000000e+02 3.114255802052440458e+00
6.640000000000000000e+02 3.071022359244807376e+00
6.650000000000000000e+02 3.026308391956588295e+00
6.660000000000000000e+02 2.979970645819112196e+00
6.670000000000000000e+02 2.933372510925162491e+00
6.680000000000000000e+02 2.888594061483745978e+00
6.690000000000000000e+02 2.841984486246607489e+00
6.700000000000000000e+02 2.792883051881573042e+00
6.710000000000000000e+02 2.761292536563559441e+00
6.720000000000000000e+02 2.739203390741356881e+00
6.730000000000000000e+02 2.721954687760475888e+00
6.740000000000000000e+02 2.710343941434291803e+00
6.750000000000000000e+02 2.691664917399682277e+00
6.760000000000000000e+02 2.672819155309895667e+00
6.770000000000000000e+02 2.650978867279834894e+00
6.780000000000000000e+02 2.620731318592686154e+00
6.790000000000000000e+02 2.586416072484114093e+00
6.800000000000000000e+02 2.545975517918965370e+00
6.810000000000000000e+02 2.607164722685388902e+00
6.820000000000000000e+02 2.658279893033248964e+00
6.830000000000000000e+02 2.643309660634058478e+00
6.840000000000000000e+02 2.550569997111170384e+00
6.850000000000000000e+02 2.474312445479556200e+00
6.860000000000000000e+02 2.380229512390243940e+00
6.870000000000000000e+02 2.218900839689947446e+00
6.880000000000000000e+02 2.123081292774475770e+00
6.890000000000000000e+02 2.137096951536492373e+00
6.900000000000000000e+02 2.249957871408700960e+00
6.910000000000000000e+02 1.946713826110707535e+00
6.920000000000000000e+02 1.658171508469993283e+00
6.930000000000000000e+02 1.397654035883887591e+00
6.940000000000000000e+02 1.187685009964756455e+00
6.950000000000000000e+02 1.078142859261683517e+00
6.960000000000000000e+02 1.095350367138204550e+00
6.970000000000000000e+02 1.168283559801241100e+00
6.980000000000000000e+02 1.201863553045250832e+00
6.990000000000000000e+02 1.221769506121913151e+00


==> figures/test/sample/IXCCLYE/mono_hullin_3.txt <==
3.000000000000000000e+02 3.858786884144967644e+01
3.010000000000000000e+02 3.866408591897599933e+01
3.020000000000000000e+02 3.873625021348156139e+01
3.030000000000000000e+02 3.880104540341599773e+01
3.040000000000000000e+02 3.885681166553661825e+01
3.050000000000000000e+02 3.891362280630489323e+01
3.060000000000000000e+02 3.897349987229255674e+01
3.070000000000000000e+02 3.903619410313523019e+01
3.080000000000000000e+02 3.910148559063814133e+01
3.090000000000000000e+02 3.916917852543372902e+01
3.100000000000000000e+02 3.923909742775367704e+01
3.110000000000000000e+02 3.919075171047677486e+01
3.120000000000000000e+02 3.914543121544176074e+01
3.130000000000000000e+02 3.910333445675599506e+01
3.140000000000000000e+02 3.906468016483669459e+01
3.150000000000000000e+02 3.902971209282547704e+01
3.160000000000000000e+02 3.899870528729616836e+01
3.170000000000000000e+02 3.897197436176646335e+01
3.180000000000000000e+02 3.894988456705078761e+01
3.190000000000000000e+02 3.893135539901179953e+01
3.200000000000000000e+02 3.889916544543588373e+01
3.210000000000000000e+02 3.848527975285644231e+01
3.220000000000000000e+02 3.804822015720856854e+01
3.230000000000000000e+02 3.760712433380758313e+01
3.240000000000000000e+02 3.716333599416104505e+01
3.250000000000000000e+02 3.671724310633021560e+01
3.260000000000000000e+02 3.626934921639389131e+01
3.270000000000000000e+02 3.582023631374865857e+01
3.280000000000000000e+02 3.537049492879021528e+01
3.290000000000000000e+02 3.492061078786297657e+01
3.300000000000000000e+02 3.447080148062008931e+01
3.310000000000000000e+02 3.399856400163090342e+01
3.320000000000000000e+02 3.352079276600785107e+01
3.330000000000000000e+02 3.303735185722206324e+01
3.340000000000000000e+02 3.254815012808713703e+01
3.350000000000000000e+02 3.205317383081552407e+01
3.360000000000000000e+02 3.155253959195178481e+01
3.370000000000000000e+02 3.104658209226116128e+01
3.380000000000000000e+02 3.053600325479922617e+01
3.390000000000000000e+02 3.001712635629222348e+01
3.400000000000000000e+02 2.947306856868969049e+01
3.410000000000000000e+02 2.949776346530593329e+01
3.420000000000000000e+02 2.952239014698907127e+01
3.430000000000000000e+02 2.954637319964931663e+01
3.440000000000000000e+02 2.956914325045248049e+01
3.450000000000000000e+02 2.958914785121384838e+01
3.460000000000000000e+02 2.960610230277683641e+01
3.470000000000000000e+02 2.962234326584833966e+01
3.480000000000000000e+02 2.963807978380553010e+01
3.490000000000000000e+02 2.965333140283948055e+01
3.500000000000000000e+02 2.966804207217987965e+01
3.510000000000000000e+02 3.006726564305179750e+01
3.520000000000000000e+02 3.045710000124294226e+01
3.530000000000000000e+02 3.083894001820981146e+01
3.540000000000000000e+02 3.121356681173822878e+01
3.550000000000000000e+02 3.158146174764729608e+01
3.560000000000000000e+02 3.194291839169533276e+01
3.570000000000000000e+02 3.229292321485526429e+01
3.580000000000000000e+02 3.262650233812966150e+01
3.590000000000000000e+02 3.294637984278504916e+01
3.600000000000000000e+02 3.325651007013178884e+01
3.610000000000000000e+02 3.358363065217891830e+01
3.620000000000000000e+02 3.389680970699432550e+01
3.630000000000000000e+02 3.419356904690237542e+01
3.640000000000000000e+02 3.447576916823433635e+01
3.650000000000000000e+02 3.474374633615332186e+01
3.660000000000000000e+02 3.500137097592844526e+01
3.670000000000000000e+02 3.525535082105607643e+01
3.680000000000000000e+02 3.550564554958533847e+01
3.690000000000000000e+02 3.575252141831753505e+01
3.700000000000000000e+02 3.599621169119109254e+01
3.710000000000000000e+02 3.658948612511942144e+01
3.720000000000000000e+02 3.716741092837326477e+01
3.730000000000000000e+02 3.773136728475895296e+01
3.740000000000000000e+02 3.828240056310868056e+01
3.750000000000000000e+02 3.881918871134721627e+01
3.760000000000000000e+02 3.933252456116506579e+01
3.770000000000000000e+02 3.982212346532248404e+01
3.780000000000000000e+02 4.029160623513796935e+01
3.790000000000000000e+02 4.075665245178656448e+01
3.800000000000000000e+02 4.121823241707426178e+01
3.810000000000000000e+02 4.155551423436060787e+01
3.820000000000000000e+02 4.188770364937792579e+01
3.830000000000000000e+02 4.221227200197798624e+01
3.840000000000000000e+02 4.252531846503146085e+01
3.850000000000000000e+02 4.282920742600617103e+01
3.860000000000000000e+02 4.311911120402322695e+01
3.870000000000000000e+02 4.340177535394662556e+01
3.880000000000000000e+02 4.368184982024529717e+01
3.890000000000000000e+02 4.395958981396289289e+01
3.900000000000000000e+02 3.806610951666199583e+01
3.910000000000000000e+02 3.716875575343941307e+01
3.920000000000000000e+02 3.606560906185308824e+01
3.930000000000000000e+02 3.491240520764466027e+01
3.940000000000000000e+02 3.383347324828614688e+01
3.950000000000000000e+02 3.278474949854582832e+01
3.960000000000000000e+02 3.169189877470526895e+01
3.970000000000000000e+02 3.055247373741307726e+01
3.980000000000000000e+02 2.936479674476267121e+01
3.990000000000000000e+02 2.812748105175337088e+01
4.000000000000000000e+02 2.682826533981238981e+01
4.010000000000000000e+02 2.548186604962516455e+01
4.020000000000000000e+02 2.406434248493653527e+01
4.030000000000000000e+02 2.257862168420153282e+01
4.040000000000000000e+02 2.102927662751708482e+01
4.050000000000000000e+02 1.942275883263259928e+01
4.060000000000000000e+02 1.776814888906971035e+01
4.070000000000000000e+02 1.607860120212840727e+01
4.080000000000000000e+02 1.437077124527425376e+01
4.090000000000000000e+02 1.266910856814735276e+01
4.100000000000000000e+02 1.102372428341050181e+01
4.110000000000000000e+02 9.483571452165978855e+00
4.120000000000000000e+02 8.288266437310381818e+00
4.130000000000000000e+02 7.584700460410437550e+00
4.140000000000000000e+02 7.429691691064971515e+00
4.150000000000000000e+02 7.762985885971403377e+00
4.160000000000000000e+02 8.447681098940890365e+00
4.170000000000000000e+02 9.333670166390321654e+00
4.180000000000000000e+02 1.029822713560535341e+01
4.190000000000000000e+02 1.125390400888069742e+01
4.200000000000000000e+02 1.214076238505508343e+01
4.210000000000000000e+02 1.317934093852932520e+01
4.220000000000000000e+02 1.413658690075078894e+01
4.230000000000000000e+02 1.502887781143524037e+01
4.240000000000000000e+02 1.590108501758770210e+01
4.250000000000000000e+02 1.677948736047463996e+01
4.260000000000000000e+02 1.766287288281174739e+01
4.270000000000000000e+02 1.853763051924740068e+01
4.280000000000000000e+02 1.938450409142321362e+01
4.290000000000000000e+02 2.018602886459568779e+01
4.300000000000000000e+02 2.092280565995491770e+01
4.310000000000000000e+02 2.120280729165106948e+01
4.320000000000000000e+02 2.142708078695732965e+01
4.330000000000000000e+02 2.161486998356178546e+01
4.340000000000000000e+02 2.178639365031653696e+01
4.350000000000000000e+02 2.196235746420657620e+01
4.360000000000000000e+02 2.215520736300300086e+01
4.370000000000000000e+02 2.234342050258561585e+01
4.380000000000000000e+02 2.249581346230775836e+01
4.390000000000000000e+02 2.258135000219770205e+01
4.400000000000000000e+02 2.257391825599644619e+01
4.410000000000000000e+02 2.262432979112067954e+01
4.420000000000000000e+02 2.256909310541455937e+01
4.430000000000000000e+02 2.243577940639494628e+01
4.440000000000000000e+02 2.225335431637860850e+01
4.450000000000000000e+02 2.205097163011916805e+01
4.460000000000000000e+02 2.184928488199665608e+01
4.470000000000000000e+02 2.163413624608596564e+01
4.480000000000000000e+02 2.138298997641861732e+01
4.490000000000000000e+02 2.107349743413078613e+01
4.500000000000000000e+02 2.068362580747340829e+01
4.510000000000000000e+02 2.039315870983578804e+01
4.520000000000000000e+02 2.004020215990626497e+01
4.530000000000000000e+02 1.965919172299448903e+01
4.540000000000000000e+02 1.928558388925992162e+01
4.550000000000000000e+02 1.896139700759384894e+01
4.560000000000000000e+02 1.868137873922685799e+01
4.570000000000000000e+02 1.844851645803563045e+01
4.580000000000000000e+02 1.826608601169186130e+01
4.590000000000000000e+02 1.813649941778827213e+01
4.600000000000000000e+02 1.806668747804303621e+01
4.610000000000000000e+02 1.765271570098197529e+01
4.620000000000000000e+02 1.727035469639667653e+01
4.630000000000000000e+02 1.689500422925274847e+01
4.640000000000000000e+02 1.650311127431560365e+01
4.650000000000000000e+02 1.607237447474370740e+01
4.660000000000000000e+02 1.558537196221403143e+01
4.670000000000000000e+02 1.504241742913990976e+01
4.680000000000000000e+02 1.445853159125222831e+01
4.690000000000000000e+02 1.384042435901123014e+01
4.700000000000000000e+02 1.319473865746337360e+01
4.710000000000000000e+02 1.263503283839056834e+01
4.720000000000000000e+02 1.204558903256525682e+01
4.730000000000000000e+02 1.144425604863030088e+01
4.740000000000000000e+02 1.085095733404979157e+01
4.750000000000000000e+02 1.028766694826953376e+01
4.760000000000000000e+02 9.778140092956615348e+00
4.770000000000000000e+02 9.346975116515276127e+00
4.780000000000000000e+02 9.016147883454667777e+00
4.790000000000000000e+02 8.801823361413832814e+00
4.800000000000000000e+02 8.711515611693329220e+00
4.810000000000000000e+02 8.983969833557900131e+00
4.820000000000000000e+02 9.338942114468439470e+00
4.830000000000000000e+02 9.764628512998763554e+00
4.840000000000000000e+02 1.025111742147546678e+01
4.850000000000000000e+02 1.079032543808870948e+01
4.860000000000000000e+02 1.137483833322232663e+01
4.870000000000000000e+02 1.199341527241809224e+01
4.880000000000000000e+02 1.263236244053014268e+01
4.890000000000000000e+02 1.327768147660223796e+01
4.900000000000000000e+02 1.391638020487302185e+01
4.910000000000000000e+02 1.471830857821059269e+01
4.920000000000000000e+02 1.551308477521781803e+01
4.930000000000000000e+02 1.630655788695794328e+01
4.940000000000000000e+02 1.710328920396729302e+01
4.950000000000000000e+02 1.790612525702592350e+01
4.960000000000000000e+02 1.871641951483216815e+01
4.970000000000000000e+02 1.953534175949869223e+01
4.980000000000000000e+02 2.036679502166083822e+01
4.990000000000000000e+02 2.121691620813786372e+01
5.000000000000000000e+02 2.208080114801824934e+01
5.010000000000000000e+02 2.311823992979573106e+01
5.020000000000000000e+02 2.415380550726028375e+01
5.030000000000000000e+02 2.517980111906428320e+01
5.040000000000000000e+02 2.618828137106862997e+01
5.050000000000000000e+02 2.717360640910043657e+01
5.060000000000000000e+02 2.812666269469033509e+01
5.070000000000000000e+02 2.903851150165729322e+01
5.080000000000000000e+02 2.990067032326320984e+01
5.090000000000000000e+02 3.070627163995082753e+01
5.100000000000000000e+02 3.144947222043817092e+01
5.110000000000000000e+02 3.198297985205641325e+01
5.120000000000000000e+02 3.246342520280558119e+01
5.130000000000000000e+02 3.289350475388012285e+01
5.140000000000000000e+02 3.327640482687369428e+01
5.150000000000000000e+02 3.361722808057292156e+01
5.160000000000000000e+02 3.391962678220043870e+01
5.170000000000000000e+02 3.418204295239272028e+01
5.180000000000000000e+02 3.440484479032015486e+01
5.190000000000000000e+02 3.458524404055255275e+01
5.200000000000000000e+02 3.470992231103771530e+01
5.210000000000000000e+02 3.455442887969913812e+01
5.220000000000000000e+02 3.437205565562965859e+01
5.230000000000000000e+02 3.417652937746893116e+01
5.240000000000000000e+02 3.397602843888229529e+01
5.250000000000000000e+02 3.376675443534973198e+01
5.260000000000000000e+02 3.354802806276993010e+01
5.270000000000000000e+02 3.332121367074682894e+01
5.280000000000000000e+02 3.308744240232315548e+01
5.290000000000000000e+02 3.284822065686084613e+01
5.300000000000000000e+02 3.260462731004194836e+01
5.310000000000000000e+02 3.231394242810007711e+01
5.320000000000000000e+02 3.201219333687870261e+01
5.330000000000000000e+02 3.169753347657002607e+01
5.340000000000000000e+02 3.136758737820514398e+01
5.350000000000000000e+02 3.101906893902290108e+01
5.360000000000000000e+02 3.065213947527034222e+01
5.370000000000000000e+02 3.027194114403368985e+01
5.380000000000000000e+02 2.988266563628551964e+01
5.390000000000000000e+02 2.948635705236637250e+01
5.400000000000000000e+02 2.908267132186977122e+01
5.410000000000000000e+02 2.877269192216563454e+01
5.420000000000000000e+02 2.851281057286928799e+01
5.430000000000000000e+02 2.826249837771904794e+01
5.440000000000000000e+02 2.799122921321687230e+01
5.450000000000000000e+02 2.769761452321345274e+01
5.460000000000000000e+02 2.738288629362574156e+01
5.470000000000000000e+02 2.704762665284922818e+01
5.480000000000000000e+02 2.669211921463345050e+01
5.490000000000000000e+02 2.631663667489191738e+01
5.500000000000000000e+02 2.592088243357702737e+01
5.510000000000000000e+02 2.519070038251588883e+01
5.520000000000000000e+02 2.439106071892503635e+01
5.530000000000000000e+02 2.349797429531349380e+01
5.540000000000000000e+02 2.259290828294956910e+01
5.550000000000000000e+02 2.176696415453485400e+01
5.560000000000000000e+02 2.099613530767818403e+01
5.570000000000000000e+02 2.027885546546149698e+01
5.580000000000000000e+02 1.953410485372574712e+01
5.590000000000000000e+02 1.874889178347093832e+01
5.600000000000000000e+02 1.795569230311762610e+01
5.610000000000000000e+02 1.715451940526927999e+01
5.620000000000000000e+02 1.634037609160514393e+01
5.630000000000000000e+02 1.550575205957711056e+01
5.640000000000000000e+02 1.464469194713443834e+01
5.650000000000000000e+02 1.375277007523442840e+01
5.660000000000000000e+02 1.283066562683356793e+01
5.670000000000000000e+02 1.189308479291075393e+01
5.680000000000000000e+02 1.096135990865411536e+01
5.690000000000000000e+02 1.005857365646484070e+01
5.700000000000000000e+02 9.213350101723083441e+00
5.710000000000000000e+02 8.446466078999765870e+00
5.720000000000000000e+02 7.803828148285958832e+00
5.730000000000000000e+02 7.330027668456216006e+00
5.740000000000000000e+02 7.072504115712773043e+00
5.750000000000000000e+02 7.069281130017232684e+00
5.760000000000000000e+02 7.334627040119386265e+00
5.770000000000000000e+02 7.853645539907196493e+00
5.780000000000000000e+02 8.590676217145741589e+00
5.790000000000000000e+02 9.497748025183614828e+00
5.800000000000000000e+02 1.051557945218830525e+01
5.810000000000000000e+02 1.172477508987788752e+01
5.820000000000000000e+02 1.299564183714149834e+01
5.830000000000000000e+02 1.429535134762689985e+01
5.840000000000000000e+02 1.559583990133213049e+01
5.850000000000000000e+02 1.687372929651625597e+01
5.860000000000000000e+02 1.811220825524199185e+01
5.870000000000000000e+02 1.931387311357809722e+01
5.880000000000000000e+02 2.048692763710628029e+01
5.890000000000000000e+02 2.163463966176623288e+01
5.900000000000000000e+02 2.274357964722949887e+01
5.910000000000000000e+02 2.385403548457752976e+01
5.920000000000000000e+02 2.494407977895612660e+01
5.930000000000000000e+02 2.601193184680515813e+01
5.940000000000000000e+02 2.706741920481081820e+01
5.950000000000000000e+02 2.809664579434708642e+01
5.960000000000000000e+02 2.914126409666811668e+01
5.970000000000000000e+02 3.021413885058441906e+01
5.980000000000000000e+02 3.128788380880212827e+01
5.990000000000000000e+02 3.235458312154368343e+01
6.000000000000000000e+02 3.341001562541015346e+01
6.010000000000000000e+02 3.441282704356815003e+01
6.020000000000000000e+02 3.539176128422447221e+01
6.030000000000000000e+02 3.634155973177721677e+01
6.040000000000000000e+02 3.725808085897725874e+01
6.050000000000000000e+02 3.813725737969900109e+01
6.060000000000000000e+02 3.897358890819373300e+01
6.070000000000000000e+02 3.976232602022481188e+01
6.080000000000000000e+02 4.050629620393610253e+01
6.090000000000000000e+02 4.120861529990827421e+01
6.100000000000000000e+02 4.187206504123989959e+01
6.110000000000000000e+02 4.209663329823089839e+01
6.120000000000000000e+02 4.227088499199688698e+01
6.130000000000000000e+02 4.239270150940780724e+01
6.140000000000000000e+02 4.247684203938075598e+01
6.150000000000000000e+02 4.253791017718199186e+01
6.160000000000000000e+02 4.257563858294448522e+01
6.170000000000000000e+02 4.259684222240284868e+01
6.180000000000000000e+02 4.260303013341623313e+01
6.190000000000000000e+02 4.263398541841151257e+01
6.200000000000000000e+02 4.273677477742299402e+01
6.210000000000000000e+02 4.297164890474615362e+01
6.220000000000000000e+02 4.319695726535596947e+01
6.230000000000000000e+02 4.340782298958521324e+01
6.240000000000000000e+02 4.359688195268562794e+01
6.250000000000000000e+02 4.376070883996418814e+01
6.260000000000000000e+02 4.389637239843457905e+01
6.270000000000000000e+02 4.401760339719581339e+01
6.280000000000000000e+02 4.411404781434974609e+01
6.290000000000000000e+02 4.417709201624803939e+01
6.300000000000000000e+02 4.421594951812556218e+01
6.310000000000000000e+02 4.423198687020646958e+01
6.320000000000000000e+02 4.420144026064455289e+01
6.330000000000000000e+02 4.411664268362288510e+01
6.340000000000000000e+02 4.400989105671527568e+01
6.350000000000000000e+02 4.389186128398930009e+01
6.360000000000000000e+02 4.376939292639092827e+01
6.370000000000000000e+02 4.365009217338592862e+01
6.380000000000000000e+02 4.351137895811890388e+01
6.390000000000000000e+02 4.334288649683045236e+01
6.400000000000000000e+02 4.314106828967170060e+01
6.410000000000000000e+02 4.293460701231683885e+01
6.420000000000000000e+02 4.271641176503104020e+01
6.430000000000000000e+02 4.249450135957990682e+01
6.440000000000000000e+02 4.228338915256003361e+01
6.450000000000000000e+02 4.208583626525940247e+01
6.460000000000000000e+02 4.190580732967757172e+01
6.470000000000000000e+02 4.172979015220688126e+01
6.480000000000000000e+02 4.154805328101888762e+01
6.490000000000000000e+02 4.129142567812733233e+01
6.500000000000000000e+02 4.096857863653291076e+01
6.510000000000000000e+02 4.066948028705787266e+01
6.520000000000000000e+02 4.036457881209452836e+01
6.530000000000000000e+02 4.004850286250490399e+01
6.540000000000000000e+02 3.971619625290986733e+01
6.550000000000000000e+02 3.936579375030937911e+01
6.560000000000000000e+02 3.901313959265397102e+01
6.570000000000000000e+02 3.865760221084426007e+01
6.580000000000000000e+02 3.829827765071258483e+01
6.590000000000000000e+02 3.793376414158184673e+01
6.600000000000000000e+02 3.756284315594535883e+01
6.610000000000000000e+02 3.718865245667031161e+01
6.620000000000000000e+02 3.680906981800228550e+01
6.630000000000000000e+02 3.642365738310559209e+01
6.640000000000000000e+02 3.603102724811122926e+01
6.650000000000000000e+02 3.562664958936314008e+01
6.660000000000000000e+02 3.520813548512259672e+01
6.670000000000000000e+02 3.482907440554969725e+01
6.680000000000000000e+02 3.446161048201582133e+01
6.690000000000000000e+02 3.398460002148583925e+01
6.700000000000000000e+02 3.342180192307623798e+01
6.710000000000000000e+02 3.309739042554216581e+01
6.720000000000000000e+02 3.278519424503417667e+01
6.730000000000000000e+02 3.248446655562496943e+01
6.740000000000000000e+02 3.219501407339333099e+01
6.750000000000000000e+02 3.190041356997171818e+01
6.760000000000000000e+02 3.159795589167784513e+01
6.770000000000000000e+02 3.127897926877725965e+01
6.780000000000000000e+02 3.092881723400920180e+01
6.790000000000000000e+02 3.055385105627025055e+01
6.800000000000000000e+02 3.014687378572572385e+01
6.810000000000000000e+02 2.980740346523141682e+01
6.820000000000000000e+02 2.938881801840386032e+01
6.830000000000000000e+02 2.892156165922635935e+01
6.840000000000000000e+02 2.840138169298746007e+01
6.850000000000000000e+02 2.782120760172032803e+01
6.860000000000000000e+02 2.719089189797432127e+01
6.870000000000000000e+02 2.652315417716393497e+01
6.880000000000000000e+02 2.585625749786067118e+01
6.890000000000000000e+02 2.520177622320930055e+01
6.900000000000000000e+02 2.455395753726151042e+01
6.910000000000000000e+02 2.361866251794688409e+01
6.920000000000000000e+02 2.265726219307988032e+01
6.930000000000000000e+02 2.165791736953354274e+01
6.940000000000000000e+02 2.061199271877013928e+01
6.950000000000000000e+02 1.955776672701346186e+01
6.960000000000000000e+02 1.858723915145349892e+01
6.970000000000000000e+02 1.759970893899272326e+01
6.980000000000000000e+02 1.658288934917975510e+01
6.990000000000000000e+02 1.553063430426667502e+01


==> figures/test/sample/IXCCLYE/mono_hullin_4.txt <==
3.000000000000000000e+02 9.030661120389304131e+00
3.010000000000000000e+02 8.703458994668110904e+00
3.020000000000000000e+02 8.375011380088912105e+00
3.030000000000000000e+02 8.042662741205626631e+00
3.040000000000000000e+02 7.706200743717671386e+00
3.050000000000000000e+02 7.376351562792722305e+00
3.060000000000000000e+02 7.055336079078368350e+00
3.070000000000000000e+02 6.743299800427362101e+00
3.080000000000000000e+02 6.440536739466493188e+00
3.090000000000000000e+02 6.147493039740686172e+00
3.100000000000000000e+02 5.864774539399697950e+00
3.110000000000000000e+02 5.788362957813850684e+00
3.120000000000000000e+02 5.723727670462471551e+00
3.130000000000000000e+02 5.672376048053479280e+00
3.140000000000000000e+02 5.635942801626510068e+00
3.150000000000000000e+02 5.616190125718565795e+00
3.160000000000000000e+02 5.615008312466511775e+00
3.170000000000000000e+02 5.634419571581447350e+00
3.180000000000000000e+02 5.676589476139391799e+00
3.190000000000000000e+02 5.740882193966869274e+00
3.200000000000000000e+02 5.791608380468623807e+00
3.210000000000000000e+02 5.796127625728197508e+00
3.220000000000000000e+02 5.814778487363963855e+00
3.230000000000000000e+02 5.889142828585951506e+00
3.240000000000000000e+02 6.020416758725842143e+00
3.250000000000000000e+02 6.206885449163103807e+00
3.260000000000000000e+02 6.446129967437268071e+00
3.270000000000000000e+02 6.735336233338176548e+00
3.280000000000000000e+02 7.071598273819194702e+00
3.290000000000000000e+02 7.452170544404776997e+00
3.300000000000000000e+02 7.874651100283719174e+00
3.310000000000000000e+02 8.330064718792426603e+00
3.320000000000000000e+02 8.801608852369019687e+00
3.330000000000000000e+02 9.290220166716697037e+00
3.340000000000000000e+02 9.797054483759557897e+00
3.350000000000000000e+02 1.032352757308108693e+01
3.360000000000000000e+02 1.087137736725785331e+01
3.370000000000000000e+02 1.144275995252061051e+01
3.380000000000000000e+02 1.204040271828477948e+01
3.390000000000000000e+02 1.267028214235799233e+01
3.400000000000000000e+02 1.334253813942392419e+01
3.410000000000000000e+02 1.316691567022101417e+01
3.420000000000000000e+02 1.299274101048403196e+01
3.430000000000000000e+02 1.282016992445964121e+01
3.440000000000000000e+02 1.264925251062918932e+01
3.450000000000000000e+02 1.248013332563658473e+01
3.460000000000000000e+02 1.231255639129207680e+01
3.470000000000000000e+02 1.214595592206300623e+01
3.480000000000000000e+02 1.198025813851465493e+01
3.490000000000000000e+02 1.181543158240796565e+01
3.500000000000000000e+02 1.165145283988871761e+01
3.510000000000000000e+02 1.100839770627418268e+01
3.520000000000000000e+02 1.039037711613163495e+01
3.530000000000000000e+02 9.797195322437186604e+00
3.540000000000000000e+02 9.229044317778345885e+00
3.550000000000000000e+02 8.686515623408054054e+00
3.560000000000000000e+02 8.170632929649933374e+00
3.570000000000000000e+02 7.677174377641184044e+00
3.580000000000000000e+02 7.198552787948343301e+00
3.590000000000000000e+02 6.737130635124064959e+00
3.600000000000000000e+02 6.298641898523989369e+00
3.610000000000000000e+02 5.999102288698882290e+00
3.620000000000000000e+02 5.731311847299832785e+00
3.630000000000000000e+02 5.486881123398172910e+00
3.640000000000000000e+02 5.265410474138198182e+00
3.650000000000000000e+02 5.064102433606141318e+00
3.660000000000000000e+02 4.891564971172511100e+00
3.670000000000000000e+02 4.766048193991070825e+00
3.680000000000000000e+02 4.690382399422611925e+00
3.690000000000000000e+02 4.664904484729006207e+00
3.700000000000000000e+02 4.689513677587016538e+00
3.710000000000000000e+02 4.830024937247336503e+00
3.720000000000000000e+02 5.126552638268557338e+00
3.730000000000000000e+02 5.545162805279035823e+00
3.740000000000000000e+02 6.053357689247850892e+00
3.750000000000000000e+02 6.617048841614682431e+00
3.760000000000000000e+02 7.186418042353309055e+00
3.770000000000000000e+02 7.753114013546208660e+00
3.780000000000000000e+02 8.322243420845993001e+00
3.790000000000000000e+02 8.928161392072238911e+00
3.800000000000000000e+02 9.562933147810124268e+00
3.810000000000000000e+02 1.016739621192173892e+01
3.820000000000000000e+02 1.076427425782814140e+01
3.830000000000000000e+02 1.134772067433782894e+01
3.840000000000000000e+02 1.190882340543906182e+01
3.850000000000000000e+02 1.245277208811645586e+01
3.860000000000000000e+02 1.296876154280938920e+01
3.870000000000000000e+02 1.347249416995372506e+01
3.880000000000000000e+02 1.397426556999122482e+01
3.890000000000000000e+02 1.447423204302470801e+01
3.900000000000000000e+02 1.365289730399247148e+01
3.910000000000000000e+02 1.389353139454811625e+01
3.920000000000000000e+02 1.408784426998516359e+01
3.930000000000000000e+02 1.422851998685838559e+01
3.940000000000000000e+02 1.430835638261535081e+01
3.950000000000000000e+02 1.431935996476715012e+01
3.960000000000000000e+02 1.425389352684691602e+01
3.970000000000000000e+02 1.410406778922467730e+01
3.980000000000000000e+02 1.386298779546603477e+01
3.990000000000000000e+02 1.352447234460752412e+01
4.000000000000000000e+02 1.308416149910204496e+01
4.010000000000000000e+02 1.256363431204771075e+01
4.020000000000000000e+02 1.193573366565964911e+01
4.030000000000000000e+02 1.120142612733404697e+01
4.040000000000000000e+02 1.036552049736396874e+01
4.050000000000000000e+02 9.438861994962319812e+00
4.060000000000000000e+02 8.444318529597817147e+00
4.070000000000000000e+02 7.430004818290269597e+00
4.080000000000000000e+02 6.486296337980498095e+00
4.090000000000000000e+02 5.752459885781762594e+00
4.100000000000000000e+02 5.378800556285958656e+00
4.110000000000000000e+02 5.465167509103986632e+00
4.120000000000000000e+02 6.005677213282486271e+00
4.130000000000000000e+02 6.857177276480835637e+00
4.140000000000000000e+02 7.881495178323898010e+00
4.150000000000000000e+02 8.987529130507228459e+00
4.160000000000000000e+02 1.011912708494120494e+01
4.170000000000000000e+02 1.123170146302196670e+01
4.180000000000000000e+02 1.228877326369170397e+01
4.190000000000000000e+02 1.326057547276762705e+01
4.200000000000000000e+02 1.412256253264564876e+01
4.210000000000000000e+02 1.512249232022242573e+01
4.220000000000000000e+02 1.602698257595759657e+01
4.230000000000000000e+02 1.686019587694229216e+01
4.240000000000000000e+02 1.766930724634515215e+01
4.250000000000000000e+02 1.848208170407748341e+01
4.260000000000000000e+02 1.929901781640632308e+01
4.270000000000000000e+02 2.010800809170364900e+01
4.280000000000000000e+02 2.089098639941845548e+01
4.290000000000000000e+02 2.163148820359038282e+01
4.300000000000000000e+02 2.231114471329544102e+01
4.310000000000000000e+02 2.254453647883333289e+01
4.320000000000000000e+02 2.272561858218995567e+01
4.330000000000000000e+02 2.287275288430097575e+01
4.340000000000000000e+02 2.300526146166861707e+01
4.350000000000000000e+02 2.314298912130938035e+01
4.360000000000000000e+02 2.329790135080792624e+01
4.370000000000000000e+02 2.344933775390378372e+01
4.380000000000000000e+02 2.356728866150285029e+01
4.390000000000000000e+02 2.362177439706937321e+01
4.400000000000000000e+02 2.358755328394876116e+01
4.410000000000000000e+02 2.361533300861603024e+01
4.420000000000000000e+02 2.354144167980155444e+01
4.430000000000000000e+02 2.339229834858349832e+01
4.440000000000000000e+02 2.319576517204916044e+01
4.450000000000000000e+02 2.297995552547590492e+01
4.460000000000000000e+02 2.276481975112469769e+01
4.470000000000000000e+02 2.253663616923824975e+01
4.480000000000000000e+02 2.227353667942203330e+01
4.490000000000000000e+02 2.195378651608206866e+01
4.500000000000000000e+02 2.155590875395865424e+01
4.510000000000000000e+02 2.125523678886895595e+01
4.520000000000000000e+02 2.089342343401801472e+01
4.530000000000000000e+02 2.050380953577360899e+01
4.540000000000000000e+02 2.012085218813496112e+01
4.550000000000000000e+02 1.978561334195255483e+01
4.560000000000000000e+02 1.949284144379570805e+01
4.570000000000000000e+02 1.924560871950162877e+01
4.580000000000000000e+02 1.904722496346328597e+01
4.590000000000000000e+02 1.890021267934515592e+01
4.600000000000000000e+02 1.881150277495028433e+01
4.610000000000000000e+02 1.838188014305771034e+01
4.620000000000000000e+02 1.798287366009983756e+01
4.630000000000000000e+02 1.759030887002021615e+01
4.640000000000000000e+02 1.718090162091744588e+01
4.650000000000000000e+02 1.673243245163933324e+01
4.660000000000000000e+02 1.622729020635881270e+01
4.670000000000000000e+02 1.566521279066526695e+01
4.680000000000000000e+02 1.506024419997313402e+01
4.690000000000000000e+02 1.441800487696053068e+01
4.700000000000000000e+02 1.374373051732911399e+01
4.710000000000000000e+02 1.315815544647755964e+01
4.720000000000000000e+02 1.253669136707650900e+01
4.730000000000000000e+02 1.189525812924182979e+01
4.740000000000000000e+02 1.125158580279766340e+01
4.750000000000000000e+02 1.062534402362333630e+01
4.760000000000000000e+02 1.003823562181110951e+01
4.770000000000000000e+02 9.513799502187350043e+00
4.780000000000000000e+02 9.074683771630740026e+00
4.790000000000000000e+02 8.740080761844220447e+00
4.800000000000000000e+02 8.522948503375808116e+00
4.810000000000000000e+02 8.686843603518607182e+00
4.820000000000000000e+02 8.941230083115717875e+00
4.830000000000000000e+02 9.275490939936673840e+00
4.840000000000000000e+02 9.679945237753495135e+00
4.850000000000000000e+02 1.014611696576876376e+01
4.860000000000000000e+02 1.066631103308732165e+01
4.870000000000000000e+02 1.123043157136009107e+01
4.880000000000000000e+02 1.182577732216049071e+01
4.890000000000000000e+02 1.243888283829304875e+01
4.900000000000000000e+02 1.305699345551814083e+01
4.910000000000000000e+02 1.387322233137440541e+01
4.920000000000000000e+02 1.468782160351073607e+01
4.930000000000000000e+02 1.550526515583181464e+01
4.940000000000000000e+02 1.632888594602733079e+01
4.950000000000000000e+02 1.716044889211955393e+01
4.960000000000000000e+02 1.800037545664297767e+01
4.970000000000000000e+02 1.884905177249329711e+01
4.980000000000000000e+02 1.970990554582316179e+01
4.990000000000000000e+02 2.058883467519930832e+01
5.000000000000000000e+02 2.148053925834700095e+01
5.010000000000000000e+02 2.254838049894613761e+01
5.020000000000000000e+02 2.361230205192658360e+01
5.030000000000000000e+02 2.466494676124450436e+01
5.040000000000000000e+02 2.569865610648446008e+01
5.050000000000000000e+02 2.670805683584210399e+01
5.060000000000000000e+02 2.768426089697264558e+01
5.070000000000000000e+02 2.861870901618785012e+01
5.080000000000000000e+02 2.950315391057673509e+01
5.090000000000000000e+02 3.033080646834577365e+01
5.100000000000000000e+02 3.109579160653744268e+01
5.110000000000000000e+02 3.165024981630446277e+01
5.120000000000000000e+02 3.215126329232418811e+01
5.130000000000000000e+02 3.260125729940988037e+01
5.140000000000000000e+02 3.300325717060523090e+01
5.150000000000000000e+02 3.336228874183736082e+01
5.160000000000000000e+02 3.368197927922388857e+01
5.170000000000000000e+02 3.396077714602806452e+01
5.180000000000000000e+02 3.419906738130515578e+01
5.190000000000000000e+02 3.439406893641243812e+01
5.200000000000000000e+02 3.453242874110280525e+01
5.210000000000000000e+02 3.438911529114515986e+01
5.220000000000000000e+02 3.421839710356152153e+01
5.230000000000000000e+02 3.403406348200580567e+01
5.240000000000000000e+02 3.384432564614684935e+01
5.250000000000000000e+02 3.364539493969371620e+01
5.260000000000000000e+02 3.343657295714735511e+01
5.270000000000000000e+02 3.321921339046720334e+01
5.280000000000000000e+02 3.299445325636146720e+01
5.290000000000000000e+02 3.276379129795857637e+01
5.300000000000000000e+02 3.252830009246276433e+01
5.310000000000000000e+02 3.224537401558265515e+01
5.320000000000000000e+02 3.195091472130733834e+01
5.330000000000000000e+02 3.164309832556442359e+01
5.340000000000000000e+02 3.131956419327289609e+01
5.350000000000000000e+02 3.097703968530681706e+01
5.360000000000000000e+02 3.061569218532777725e+01
5.370000000000000000e+02 3.024065501824179236e+01
5.380000000000000000e+02 2.985611468288944081e+01
5.390000000000000000e+02 2.946411487364550297e+01
5.400000000000000000e+02 2.906431697113333001e+01
5.410000000000000000e+02 2.875778872194512203e+01
5.420000000000000000e+02 2.850096301402830790e+01
5.430000000000000000e+02 2.825333194124898384e+01
5.440000000000000000e+02 2.798438347343803301e+01
5.450000000000000000e+02 2.769273866644399007e+01
5.460000000000000000e+02 2.737963793026504433e+01
5.470000000000000000e+02 2.704567074136574334e+01
5.480000000000000000e+02 2.669112610809418840e+01
5.490000000000000000e+02 2.631628105949422292e+01
5.500000000000000000e+02 2.592084316355899176e+01
5.510000000000000000e+02 2.519070038251588883e+01
5.520000000000000000e+02 2.439106071892503635e+01
5.530000000000000000e+02 2.349797429531349380e+01
5.540000000000000000e+02 2.259290828294956910e+01
5.550000000000000000e+02 2.176696415453485400e+01
5.560000000000000000e+02 2.099613530767818403e+01
5.570000000000000000e+02 2.027885546546149698e+01
5.580000000000000000e+02 1.953410485372574712e+01
5.590000000000000000e+02 1.874889178347093832e+01
5.600000000000000000e+02 1.795569230311762610e+01
5.610000000000000000e+02 1.715451940526927999e+01
5.620000000000000000e+02 1.634037609160514393e+01
5.630000000000000000e+02 1.550575205957711056e+01
5.640000000000000000e+02 1.464469194713443834e+01
5.650000000000000000e+02 1.375277007523442840e+01
5.660000000000000000e+02 1.283066562683356793e+01
5.670000000000000000e+02 1.189308479291075393e+01
5.680000000000000000e+02 1.096135990865411536e+01
5.690000000000000000e+02 1.005857365646484070e+01
5.700000000000000000e+02 9.213350101723083441e+00
5.710000000000000000e+02 8.446466078999765870e+00
5.720000000000000000e+02 7.803828148285958832e+00
5.730000000000000000e+02 7.330027668456216006e+00
5.740000000000000000e+02 7.072504115712773043e+00
5.750000000000000000e+02 7.069281130017232684e+00
5.760000000000000000e+02 7.334627040119386265e+00
5.770000000000000000e+02 7.853645539907196493e+00
5.780000000000000000e+02 8.590676217145741589e+00
5.790000000000000000e+02 9.497748025183614828e+00
5.800000000000000000e+02 1.051557945218830525e+01
5.810000000000000000e+02 1.172477508987788752e+01
5.820000000000000000e+02 1.299564183714149834e+01
5.830000000000000000e+02 1.429535134762689985e+01
5.840000000000000000e+02 1.559583990133213049e+01
5.850000000000000000e+02 1.687372929651625597e+01
5.860000000000000000e+02 1.811220825524199185e+01
5.870000000000000000e+02 1.931387311357809722e+01
5.880000000000000000e+02 2.048692763710628029e+01
5.890000000000000000e+02 2.163463966176623288e+01
5.900000000000000000e+02 2.274357964722949887e+01
5.910000000000000000e+02 2.385403548457752976e+01
5.920000000000000000e+02 2.494407977895612660e+01
5.930000000000000000e+02 2.601193184680515813e+01
5.940000000000000000e+02 2.706741920481081820e+01
5.950000000000000000e+02 2.809664579434708642e+01
5.960000000000000000e+02 2.914126409666811668e+01
5.970000000000000000e+02 3.021413885058441906e+01
5.980000000000000000e+02 3.128788380880212827e+01
5.990000000000000000e+02 3.235458312154368343e+01
6.000000000000000000e+02 3.341001562541015346e+01
6.010000000000000000e+02 3.441282704356815003e+01
6.020000000000000000e+02 3.539176128422447221e+01
6.030000000000000000e+02 3.634155973177721677e+01
6.040000000000000000e+02 3.725808085897725874e+01
6.050000000000000000e+02 3.813725737969900109e+01
6.060000000000000000e+02 3.897358890819373300e+01
6.070000000000000000e+02 3.976232602022481188e+01
6.080000000000000000e+02 4.050629620393610253e+01
6.090000000000000000e+02 4.120861529990827421e+01
6.100000000000000000e+02 4.187206504123989959e+01
6.110000000000000000e+02 4.209663329823089839e+01
6.120000000000000000e+02 4.227088499199688698e+01
6.130000000000000000e+02 4.239270150940780724e+01
6.140000000000000000e+02 4.247684203938075598e+01
6.150000000000000000e+02 4.253791017718199186e+01
6.160000000000000000e+02 4.257563858294448522e+01
6.170000000000000000e+02 4.259684222240284868e+01
6.180000000000000000e+02 4.260303013341623313e+01
6.190000000000000000e+02 4.263398541841151257e+01
6.200000000000000000e+02 4.273677477742299402e+01
6.210000000000000000e+02 4.297164890474615362e+01
6.220000000000000000e+02 4.319695726535596947e+01
6.230000000000000000e+02 4.340782298958521324e+01
6.240000000000000000e+02 4.359688195268562794e+01
6.250000000000000000e+02 4.376070883996418814e+01
6.260000000000000000e+02 4.389637239843457905e+01
6.270000000000000000e+02 4.401760339719581339e+01
6.280000000000000000e+02 4.411404781434974609e+01
6.290000000000000000e+02 4.417709201624803939e+01
6.300000000000000000e+02 4.421594951812556218e+01
6.310000000000000000e+02 4.423198687020646958e+01
6.320000000000000000e+02 4.420144026064455289e+01
6.330000000000000000e+02 4.411664268362288510e+01
6.340000000000000000e+02 4.400989105671527568e+01
6.350000000000000000e+02 4.389186128398930009e+01
6.360000000000000000e+02 4.376939292639092827e+01
6.370000000000000000e+02 4.365009217338592862e+01
6.380000000000000000e+02 4.351137895811890388e+01
6.390000000000000000e+02 4.334288649683045236e+01
6.400000000000000000e+02 4.314106828967170060e+01
6.410000000000000000e+02 4.293460701231683885e+01
6.420000000000000000e+02 4.271641176503104020e+01
6.430000000000000000e+02 4.249450135957990682e+01
6.440000000000000000e+02 4.228338915256003361e+01
6.450000000000000000e+02 4.208583626525940247e+01
6.460000000000000000e+02 4.190580732967757172e+01
6.470000000000000000e+02 4.172979015220688126e+01
6.480000000000000000e+02 4.154805328101888762e+01
6.490000000000000000e+02 4.129142567812733233e+01
6.500000000000000000e+02 4.096857863653291076e+01
6.510000000000000000e+02 4.066948028705787266e+01
6.520000000000000000e+02 4.036457881209452836e+01
6.530000000000000000e+02 4.004850286250490399e+01
6.540000000000000000e+02 3.971619625290986733e+01
6.550000000000000000e+02 3.936579375030937911e+01
6.560000000000000000e+02 3.901313959265397102e+01
6.570000000000000000e+02 3.865760221084426007e+01
6.580000000000000000e+02 3.829827765071258483e+01
6.590000000000000000e+02 3.793376414158184673e+01
6.600000000000000000e+02 3.756284315594535883e+01
6.610000000000000000e+02 3.718865245667031161e+01
6.620000000000000000e+02 3.680906981800228550e+01
6.630000000000000000e+02 3.642365738310559209e+01
6.640000000000000000e+02 3.603102724811122926e+01
6.650000000000000000e+02 3.562664958936314008e+01
6.660000000000000000e+02 3.520813548512259672e+01
6.670000000000000000e+02 3.482907440554969725e+01
6.680000000000000000e+02 3.446161048201582133e+01
6.690000000000000000e+02 3.398460002148583925e+01
6.700000000000000000e+02 3.342180192307623798e+01
6.710000000000000000e+02 3.309739042554216581e+01
6.720000000000000000e+02 3.278519424503417667e+01
6.730000000000000000e+02 3.248446655562496943e+01
6.740000000000000000e+02 3.219501407339333099e+01
6.750000000000000000e+02 3.190041356997171818e+01
6.760000000000000000e+02 3.159795589167784513e+01
6.770000000000000000e+02 3.127897926877725965e+01
6.780000000000000000e+02 3.092881723400920180e+01
6.790000000000000000e+02 3.055385105627025055e+01
6.800000000000000000e+02 3.014687378572572385e+01
6.810000000000000000e+02 2.980740346523141682e+01
6.820000000000000000e+02 2.938881801840386032e+01
6.830000000000000000e+02 2.892156165922635935e+01
6.840000000000000000e+02 2.840138169298746007e+01
6.850000000000000000e+02 2.782120760172032803e+01
6.860000000000000000e+02 2.719089189797432127e+01
6.870000000000000000e+02 2.652315417716393497e+01
6.880000000000000000e+02 2.585625749786067118e+01
6.890000000000000000e+02 2.520177622320930055e+01
6.900000000000000000e+02 2.455395753726151042e+01
6.910000000000000000e+02 2.361866251794688409e+01
6.920000000000000000e+02 2.265726219307988032e+01
6.930000000000000000e+02 2.165791736953354274e+01
6.940000000000000000e+02 2.061199271877013928e+01
6.950000000000000000e+02 1.955776672701346186e+01
6.960000000000000000e+02 1.858723915145349892e+01
6.970000000000000000e+02 1.759970893899272326e+01
6.980000000000000000e+02 1.658288934917975510e+01
6.990000000000000000e+02 1.553063430426667502e+01


==> figures/test/sample/IXCCLYE/mono_ours_3.txt <==
3.000000000000000000e+02 3.858786884144967644e+01
3.010000000000000000e+02 3.866408591897599933e+01
3.020000000000000000e+02 3.873625021348156139e+01
3.030000000000000000e+02 3.880104540341599773e+01
3.040000000000000000e+02 3.885681166553661825e+01
3.050000000000000000e+02 3.891362280630489323e+01
3.060000000000000000e+02 3.897349987229255674e+01
3.070000000000000000e+02 3.903619410313523019e+01
3.080000000000000000e+02 3.910148559063814133e+01
3.090000000000000000e+02 3.916917852543372902e+01
3.100000000000000000e+02 3.923909742775367704e+01
3.110000000000000000e+02 3.919075171047677486e+01
3.120000000000000000e+02 3.914543121544176074e+01
3.130000000000000000e+02 3.910333445675599506e+01
3.140000000000000000e+02 3.906468016483669459e+01
3.150000000000000000e+02 3.902971209282547704e+01
3.160000000000000000e+02 3.899870528729616836e+01
3.170000000000000000e+02 3.897197436176646335e+01
3.180000000000000000e+02 3.894988456705078761e+01
3.190000000000000000e+02 3.893135539901179953e+01
3.200000000000000000e+02 3.889916544543588373e+01
3.210000000000000000e+02 3.848527975285644231e+01
3.220000000000000000e+02 3.804822015720856854e+01
3.230000000000000000e+02 3.760712433380758313e+01
3.240000000000000000e+02 3.716333599416104505e+01
3.250000000000000000e+02 3.671724310633021560e+01
3.260000000000000000e+02 3.626934921639389131e+01
3.270000000000000000e+02 3.582023631374865857e+01
3.280000000000000000e+02 3.537049492879021528e+01
3.290000000000000000e+02 3.492061078786297657e+01
3.300000000000000000e+02 3.447080148062008931e+01
3.310000000000000000e+02 3.399856400163090342e+01
3.320000000000000000e+02 3.352079276600785107e+01
3.330000000000000000e+02 3.303735185722206324e+01
3.340000000000000000e+02 3.254815012808713703e+01
3.350000000000000000e+02 3.205317383081552407e+01
3.360000000000000000e+02 3.155253959195178481e+01
3.370000000000000000e+02 3.104658209226116128e+01
3.380000000000000000e+02 3.053600325479922617e+01
3.390000000000000000e+02 3.001712635629222348e+01
3.400000000000000000e+02 2.947306856868969049e+01
3.410000000000000000e+02 2.949776346530593329e+01
3.420000000000000000e+02 2.952239014698907127e+01
3.430000000000000000e+02 2.954637319964931663e+01
3.440000000000000000e+02 2.956914325045248049e+01
3.450000000000000000e+02 2.958914785121384838e+01
3.460000000000000000e+02 2.960610230277683641e+01
3.470000000000000000e+02 2.962234326584833966e+01
3.480000000000000000e+02 2.963807978380553010e+01
3.490000000000000000e+02 2.965333140283948055e+01
3.500000000000000000e+02 2.966804207217987965e+01
3.510000000000000000e+02 3.006726564305179750e+01
3.520000000000000000e+02 3.045710000124294226e+01
3.530000000000000000e+02 3.083894001820981146e+01
3.540000000000000000e+02 3.121356681173822878e+01
3.550000000000000000e+02 3.158146174764729608e+01
3.560000000000000000e+02 3.194291839169533276e+01
3.570000000000000000e+02 3.229292321485526429e+01
3.580000000000000000e+02 3.262650233812966150e+01
3.590000000000000000e+02 3.294637984278504916e+01
3.600000000000000000e+02 3.325651007013178884e+01
3.610000000000000000e+02 3.358363065217891830e+01
3.620000000000000000e+02 3.389680970699432550e+01
3.630000000000000000e+02 3.419356904690237542e+01
3.640000000000000000e+02 3.447576916823433635e+01
3.650000000000000000e+02 3.474374633615332186e+01
3.660000000000000000e+02 3.500137097592844526e+01
3.670000000000000000e+02 3.525535082105607643e+01
3.680000000000000000e+02 3.550564554958533847e+01
3.690000000000000000e+02 3.575252141831753505e+01
3.700000000000000000e+02 3.599621169119109254e+01
3.710000000000000000e+02 3.658948612511942144e+01
3.720000000000000000e+02 3.716741092837326477e+01
3.730000000000000000e+02 3.773136728475895296e+01
3.740000000000000000e+02 3.828240056310868056e+01
3.750000000000000000e+02 3.881918871134721627e+01
3.760000000000000000e+02 3.933252456116506579e+01
3.770000000000000000e+02 3.982212346532248404e+01
3.780000000000000000e+02 4.029160623513796935e+01
3.790000000000000000e+02 4.075665245178656448e+01
3.800000000000000000e+02 4.121823241707426178e+01
3.810000000000000000e+02 4.155551423436060787e+01
3.820000000000000000e+02 4.188770364937792579e+01
3.830000000000000000e+02 4.221227200197798624e+01
3.840000000000000000e+02 4.252531846503146085e+01
3.850000000000000000e+02 4.282920742600617103e+01
3.860000000000000000e+02 4.311911120402322695e+01
3.870000000000000000e+02 4.340177535394662556e+01
3.880000000000000000e+02 4.368184982024529717e+01
3.890000000000000000e+02 4.395958981396289289e+01
3.900000000000000000e+02 4.135773453788475962e+01
3.910000000000000000e+02 4.106315248645420013e+01
3.920000000000000000e+02 4.066222187133529786e+01
3.930000000000000000e+02 4.013808491882903695e+01
3.940000000000000000e+02 3.947270907419360952e+01
3.950000000000000000e+02 3.864634893823233597e+01
3.960000000000000000e+02 3.763847966079833895e+01
3.970000000000000000e+02 3.657020487155308075e+01
3.980000000000000000e+02 3.558563176518685367e+01
3.990000000000000000e+02 3.464876150590271919e+01
4.000000000000000000e+02 3.369281281056426280e+01
4.010000000000000000e+02 3.274299898419312171e+01
4.020000000000000000e+02 3.176868139710581929e+01
4.030000000000000000e+02 3.074765235833823951e+01
4.040000000000000000e+02 2.968044320774952283e+01
4.050000000000000000e+02 2.857027454603457173e+01
4.060000000000000000e+02 2.742151107028737300e+01
4.070000000000000000e+02 2.624063632780833188e+01
4.080000000000000000e+02 2.503464045607603694e+01
4.090000000000000000e+02 2.381075012557386117e+01
4.100000000000000000e+02 2.258132787932035157e+01
4.110000000000000000e+02 2.125587700730496010e+01
4.120000000000000000e+02 1.993847461004923360e+01
4.130000000000000000e+02 1.863294700048811592e+01
4.140000000000000000e+02 1.734088878714540627e+01
4.150000000000000000e+02 1.606036255168529436e+01
4.160000000000000000e+02 1.479040077457497482e+01
4.170000000000000000e+02 1.354278680346070729e+01
4.180000000000000000e+02 1.234194336532538472e+01
4.190000000000000000e+02 1.122104381273778273e+01
4.200000000000000000e+02 1.021196772147145992e+01
4.210000000000000000e+02 9.190588335265136521e+00
4.220000000000000000e+02 8.323850796528565965e+00
4.230000000000000000e+02 7.592999004211811176e+00
4.240000000000000000e+02 6.988275971528933539e+00
4.250000000000000000e+02 6.508002312359095320e+00
4.260000000000000000e+02 6.155530395575866009e+00
4.270000000000000000e+02 5.946595015215516256e+00
4.280000000000000000e+02 5.887714487538938890e+00
4.290000000000000000e+02 5.964786229461881639e+00
4.300000000000000000e+02 6.142322257501249716e+00
4.310000000000000000e+02 6.017746813793291238e+00
4.320000000000000000e+02 5.898141085184075649e+00
4.330000000000000000e+02 5.787913910631643510e+00
4.340000000000000000e+02 5.697583547262521364e+00
4.350000000000000000e+02 5.642078540250176744e+00
4.360000000000000000e+02 5.632772801352218472e+00
4.370000000000000000e+02 5.652927895569657579e+00
4.380000000000000000e+02 5.672265114705182576e+00
4.390000000000000000e+02 5.657232996544893311e+00
4.400000000000000000e+02 5.576974582932773927e+00
4.410000000000000000e+02 5.573408387392728258e+00
4.420000000000000000e+02 5.484622217558866808e+00
4.430000000000000000e+02 5.331655999670014801e+00
4.440000000000000000e+02 5.139608159507034202e+00
4.450000000000000000e+02 4.935688758305621704e+00
4.460000000000000000e+02 4.740421030375800981e+00
4.470000000000000000e+02 4.541205137351327359e+00
4.480000000000000000e+02 4.316796897495441598e+00
4.490000000000000000e+02 4.045793939575527354e+00
4.500000000000000000e+02 3.707307547936355530e+00
4.510000000000000000e+02 3.464320381415719741e+00
4.520000000000000000e+02 3.176669959733708026e+00
4.530000000000000000e+02 2.881788230729128486e+00
4.540000000000000000e+02 2.612034097416491285e+00
4.550000000000000000e+02 2.386648532497556818e+00
4.560000000000000000e+02 2.216619828620876476e+00
4.570000000000000000e+02 2.106322956607054486e+00
4.580000000000000000e+02 2.056058074669696367e+00
4.590000000000000000e+02 2.064343154201700337e+00
4.600000000000000000e+02 2.122764237921290320e+00
4.610000000000000000e+02 2.010206027906282777e+00
4.620000000000000000e+02 2.029556702781540878e+00
4.630000000000000000e+02 2.162333232681794559e+00
4.640000000000000000e+02 2.386361957416808455e+00
4.650000000000000000e+02 2.684788949845629435e+00
4.660000000000000000e+02 3.050910276127670073e+00
4.670000000000000000e+02 3.482145866954503344e+00
4.680000000000000000e+02 3.963709710207389492e+00
4.690000000000000000e+02 4.494717395019658390e+00
4.700000000000000000e+02 5.076025692436823000e+00
4.710000000000000000e+02 5.699441806920552800e+00
4.720000000000000000e+02 6.361465175900816504e+00
4.730000000000000000e+02 7.058405252643588312e+00
4.740000000000000000e+02 7.785829707497782692e+00
4.750000000000000000e+02 8.538652218570090824e+00
4.760000000000000000e+02 9.310686746701330563e+00
4.770000000000000000e+02 1.009314320143872123e+01
4.780000000000000000e+02 1.087686896022702498e+01
4.790000000000000000e+02 1.165321740533159200e+01
4.800000000000000000e+02 1.241427534379178255e+01
4.810000000000000000e+02 1.291179189763468926e+01
4.820000000000000000e+02 1.340470978214150222e+01
4.830000000000000000e+02 1.389153376781112215e+01
4.840000000000000000e+02 1.437124077566970648e+01
4.850000000000000000e+02 1.484297424615889938e+01
4.860000000000000000e+02 1.530391732701135510e+01
4.870000000000000000e+02 1.574413009698542432e+01
4.880000000000000000e+02 1.615240235357751075e+01
4.890000000000000000e+02 1.651799788406772151e+01
4.900000000000000000e+02 1.683068040838069024e+01
4.910000000000000000e+02 1.675821053057888577e+01
4.920000000000000000e+02 1.663379292981660740e+01
4.930000000000000000e+02 1.645418588707494223e+01
4.940000000000000000e+02 1.621560317900265957e+01
4.950000000000000000e+02 1.591395929028538703e+01
4.960000000000000000e+02 1.554698441325669123e+01
4.970000000000000000e+02 1.511962564013278154e+01
4.980000000000000000e+02 1.464017207675044219e+01
4.990000000000000000e+02 1.411983411713597114e+01
5.000000000000000000e+02 1.356940259595803155e+01
5.010000000000000000e+02 1.285932975157619573e+01
5.020000000000000000e+02 1.212558927427855515e+01
5.030000000000000000e+02 1.136479028045203954e+01
5.040000000000000000e+02 1.057483628569290879e+01
5.050000000000000000e+02 9.758984518981097978e+00
5.060000000000000000e+02 8.920745369860664908e+00
5.070000000000000000e+02 8.068091583063189631e+00
5.080000000000000000e+02 7.214703075706831115e+00
5.090000000000000000e+02 6.380811762332635695e+00
5.100000000000000000e+02 5.592451610438959442e+00
5.110000000000000000e+02 4.894554092742731122e+00
5.120000000000000000e+02 4.269127205368445921e+00
5.130000000000000000e+02 3.730448550658629348e+00
5.140000000000000000e+02 3.287281204194710149e+00
5.150000000000000000e+02 2.946239916174338447e+00
5.160000000000000000e+02 2.706379290870976728e+00
5.170000000000000000e+02 2.561618953537510013e+00
5.180000000000000000e+02 2.507732712551324905e+00
5.190000000000000000e+02 2.525188804583401669e+00
5.200000000000000000e+02 2.576326992250732140e+00
5.210000000000000000e+02 2.376676421298907993e+00
5.220000000000000000e+02 2.187641591564471355e+00
5.230000000000000000e+02 2.025093760912783925e+00
5.240000000000000000e+02 1.893264505831495859e+00
5.250000000000000000e+02 1.781203819092033847e+00
5.260000000000000000e+02 1.680424165701961847e+00
5.270000000000000000e+02 1.592614258126280324e+00
5.280000000000000000e+02 1.523585560380125159e+00
5.290000000000000000e+02 1.474612972910211983e+00
5.300000000000000000e+02 1.444966882370888550e+00
5.310000000000000000e+02 1.493101470041505063e+00
5.320000000000000000e+02 1.576409327130213978e+00
5.330000000000000000e+02 1.691403155559578986e+00
5.340000000000000000e+02 1.833739849123491528e+00
5.350000000000000000e+02 2.001395933036246522e+00
5.360000000000000000e+02 2.188267608805022135e+00
5.370000000000000000e+02 2.377046921669036195e+00
5.380000000000000000e+02 2.558221782198283556e+00
5.390000000000000000e+02 2.727193334943389225e+00
5.400000000000000000e+02 2.883177687201473383e+00
5.410000000000000000e+02 2.758749333820291305e+00
5.420000000000000000e+02 2.517636938746894870e+00
5.430000000000000000e+02 2.242272508605069881e+00
5.440000000000000000e+02 1.990451974579475758e+00
5.450000000000000000e+02 1.769496365033895069e+00
5.460000000000000000e+02 1.585135312330598678e+00
5.470000000000000000e+02 1.445898943767808920e+00
5.480000000000000000e+02 1.361772665770363711e+00
5.490000000000000000e+02 1.339036267842141914e+00
5.500000000000000000e+02 1.377105144035258411e+00
5.510000000000000000e+02 1.404811797448084709e+00
5.520000000000000000e+02 1.679000196861864413e+00
5.530000000000000000e+02 2.236063797818093501e+00
5.540000000000000000e+02 2.894575752198895735e+00
5.550000000000000000e+02 3.378310268975630581e+00
5.560000000000000000e+02 3.628124572141290027e+00
5.570000000000000000e+02 3.616425768448409350e+00
5.580000000000000000e+02 3.569758736723239068e+00
5.590000000000000000e+02 3.523595815278485865e+00
5.600000000000000000e+02 3.474887331685607705e+00
5.610000000000000000e+02 3.416698944867539112e+00
5.620000000000000000e+02 3.356563923002123140e+00
5.630000000000000000e+02 3.294067184138754545e+00
5.640000000000000000e+02 3.229086681809480552e+00
5.650000000000000000e+02 3.161738676855817776e+00
5.660000000000000000e+02 3.092698430932962150e+00
5.670000000000000000e+02 3.024078805302261141e+00
5.680000000000000000e+02 2.958855546445329665e+00
5.690000000000000000e+02 2.898430267835578444e+00
5.700000000000000000e+02 2.843271791156366746e+00
5.710000000000000000e+02 2.793734925357286514e+00
5.720000000000000000e+02 2.747660072026779421e+00
5.730000000000000000e+02 2.703028924665477284e+00
5.740000000000000000e+02 2.657481512539995538e+00
5.750000000000000000e+02 2.608222543424360662e+00
5.760000000000000000e+02 2.552283467093343194e+00
5.770000000000000000e+02 2.486794994789234714e+00
5.780000000000000000e+02 2.409586854508188658e+00
5.790000000000000000e+02 2.327003170284524636e+00
5.800000000000000000e+02 2.245335528748436449e+00
5.810000000000000000e+02 2.103916113155444467e+00
5.820000000000000000e+02 1.941002554023143256e+00
5.830000000000000000e+02 1.763488674493677077e+00
5.840000000000000000e+02 1.574356160189883447e+00
5.850000000000000000e+02 1.376861997117381220e+00
5.860000000000000000e+02 1.175220071938826161e+00
5.870000000000000000e+02 9.705003167604143721e-01
5.880000000000000000e+02 7.629014854178868266e-01
5.890000000000000000e+02 5.573648305427767458e-01
5.900000000000000000e+02 3.715834228446197041e-01
5.910000000000000000e+02 2.141039637116073924e-01
5.920000000000000000e+02 2.230233545315857546e-01
5.930000000000000000e+02 3.978891612225837759e-01
5.940000000000000000e+02 4.973252495648332050e-01
5.950000000000000000e+02 6.285450252461675102e-01
5.960000000000000000e+02 8.549247884135010578e-01
5.970000000000000000e+02 1.186170745223499301e+00
5.980000000000000000e+02 1.566398160842063403e+00
5.990000000000000000e+02 1.974408922869878902e+00
6.000000000000000000e+02 2.398755447083090964e+00
6.010000000000000000e+02 2.732165451618139507e+00
6.020000000000000000e+02 3.071432161748699041e+00
6.030000000000000000e+02 3.415603496985521126e+00
6.040000000000000000e+02 3.764265624590793280e+00
6.050000000000000000e+02 4.116279476125524361e+00
6.060000000000000000e+02 4.465675418619500903e+00
6.070000000000000000e+02 4.802149499506130681e+00
6.080000000000000000e+02 5.126407246277612906e+00
6.090000000000000000e+02 5.439429733490552366e+00
6.100000000000000000e+02 5.742070090259066006e+00
6.110000000000000000e+02 5.359071193871455918e+00
6.120000000000000000e+02 4.940275768463188832e+00
6.130000000000000000e+02 4.480072998863532163e+00
6.140000000000000000e+02 3.999133875755755074e+00
6.150000000000000000e+02 3.518040767802586899e+00
6.160000000000000000e+02 3.034820458800564502e+00
6.170000000000000000e+02 2.556401466108956910e+00
6.180000000000000000e+02 2.083078072843791428e+00
6.190000000000000000e+02 1.675262321934249510e+00
6.200000000000000000e+02 1.402700111248901260e+00
6.210000000000000000e+02 1.356019749750201342e+00
6.220000000000000000e+02 1.320814428063056267e+00
6.230000000000000000e+02 1.296938580921721762e+00
6.240000000000000000e+02 1.279851123336905649e+00
6.250000000000000000e+02 1.269805577140727060e+00
6.260000000000000000e+02 1.264951580381199037e+00
6.270000000000000000e+02 1.278935508833039192e+00
6.280000000000000000e+02 1.295501856661314566e+00
6.290000000000000000e+02 1.299993278496340388e+00
6.300000000000000000e+02 1.295772324791094832e+00
6.310000000000000000e+02 1.286763226540579730e+00
6.320000000000000000e+02 1.250413518277044833e+00
6.330000000000000000e+02 1.183408570084500067e+00
6.340000000000000000e+02 1.116831831431399413e+00
6.350000000000000000e+02 1.065016441464911257e+00
6.360000000000000000e+02 1.042687765055449356e+00
6.370000000000000000e+02 1.065193119009046230e+00
6.380000000000000000e+02 1.110688787881775275e+00
6.390000000000000000e+02 1.173397558840272747e+00
6.400000000000000000e+02 1.250683735540643937e+00
6.410000000000000000e+02 1.093694896569443298e+00
6.420000000000000000e+02 9.645746946081319440e-01
6.430000000000000000e+02 8.669198610056256804e-01
6.440000000000000000e+02 8.118540986097536605e-01
6.450000000000000000e+02 8.005952619515833701e-01
6.460000000000000000e+02 8.380047968353635524e-01
6.470000000000000000e+02 9.081368252970583033e-01
6.480000000000000000e+02 9.990672750734981289e-01
6.490000000000000000e+02 1.047873496025139906e+00
6.500000000000000000e+02 1.050857668734125339e+00
6.510000000000000000e+02 1.069956439272128135e+00
6.520000000000000000e+02 1.089224877238042843e+00
6.530000000000000000e+02 1.102933156763064471e+00
6.540000000000000000e+02 1.105385525012588133e+00
6.550000000000000000e+02 1.094137468502935473e+00
6.560000000000000000e+02 1.082873191106503485e+00
6.570000000000000000e+02 1.071539269531338601e+00
6.580000000000000000e+02 1.059950798129510208e+00
6.590000000000000000e+02 1.047721219722520747e+00
6.600000000000000000e+02 1.034726624971575859e+00
6.610000000000000000e+02 1.021492137100815878e+00
6.620000000000000000e+02 1.008254045967373447e+00
6.630000000000000000e+02 9.950333463856357863e-01
6.640000000000000000e+02 9.810949035179884481e-01
6.650000000000000000e+02 9.629779839531674712e-01
6.660000000000000000e+02 9.388808180051655405e-01
6.670000000000000000e+02 9.661294708111081153e-01
6.680000000000000000e+02 1.072825741446589376e+00
6.690000000000000000e+02 1.184010028502116008e+00
6.700000000000000000e+02 1.335876309517655125e+00
6.710000000000000000e+02 1.378013010132352001e+00
6.720000000000000000e+02 1.436655809401631512e+00
6.730000000000000000e+02 1.511091695470766050e+00
6.740000000000000000e+02 1.603237362647959463e+00
6.750000000000000000e+02 1.702847231801347894e+00
6.760000000000000000e+02 1.808202171218552534e+00
6.770000000000000000e+02 1.912138209977541692e+00
6.780000000000000000e+02 1.994418989868303127e+00
6.790000000000000000e+02 2.057599006382556439e+00
6.800000000000000000e+02 2.089956632295974615e+00
6.810000000000000000e+02 2.293617547097021703e+00
6.820000000000000000e+02 2.433785892886217717e+00
6.830000000000000000e+02 2.541595355971083325e+00
6.840000000000000000e+02 2.648771290574942316e+00
6.850000000000000000e+02 2.765194885115275003e+00
6.860000000000000000e+02 2.889098142424189053e+00
6.870000000000000000e+02 3.016319256408513727e+00
6.880000000000000000e+02 3.160405378844430402e+00
6.890000000000000000e+02 3.324166405079018283e+00
6.900000000000000000e+02 3.501121118184915115e+00
6.910000000000000000e+02 3.170769697748493154e+00
6.920000000000000000e+02 2.861532753904568072e+00
6.930000000000000000e+02 2.587607005788780778e+00
6.940000000000000000e+02 2.368075547011581072e+00
6.950000000000000000e+02 2.225373948876190777e+00
6.960000000000000000e+02 2.180196185745299164e+00
6.970000000000000000e+02 2.245375512777326943e+00
6.980000000000000000e+02 2.422091444727477949e+00
6.990000000000000000e+02 2.704621071857218784e+00


==> figures/test/sample/IXCCLYE/mono_ours_4.txt <==
3.000000000000000000e+02 5.661983236615212078e+00
3.010000000000000000e+02 5.376364711975267774e+00
3.020000000000000000e+02 5.097584290103971405e+00
3.030000000000000000e+02 4.827934913849995624e+00
3.040000000000000000e+02 4.572494519712389405e+00
3.050000000000000000e+02 4.335598674628117877e+00
3.060000000000000000e+02 4.118931830045048592e+00
3.070000000000000000e+02 3.924371063698253614e+00
3.080000000000000000e+02 3.754026351965785491e+00
3.090000000000000000e+02 3.610126639784876801e+00
3.100000000000000000e+02 3.494854044815797867e+00
3.110000000000000000e+02 3.304361192248402634e+00
3.120000000000000000e+02 3.120927901598701926e+00
3.130000000000000000e+02 2.947580874408409546e+00
3.140000000000000000e+02 2.788266104256894362e+00
3.150000000000000000e+02 2.648023461640487408e+00
3.160000000000000000e+02 2.533072678236214514e+00
3.170000000000000000e+02 2.450685656263201562e+00
3.180000000000000000e+02 2.408702998155380026e+00
3.190000000000000000e+02 2.412245293833673365e+00
3.200000000000000000e+02 2.430444419010969082e+00
3.210000000000000000e+02 2.494437108398029235e+00
3.220000000000000000e+02 2.642246392046513570e+00
3.230000000000000000e+02 2.897357428818537972e+00
3.240000000000000000e+02 3.238516095160471231e+00
3.250000000000000000e+02 3.645207237695871516e+00
3.260000000000000000e+02 4.101975184582546952e+00
3.270000000000000000e+02 4.598247197005081333e+00
3.280000000000000000e+02 5.127181246845686324e+00
3.290000000000000000e+02 5.684556326873589249e+00
3.300000000000000000e+02 6.267955242473083111e+00
3.310000000000000000e+02 6.635294575455516153e+00
3.320000000000000000e+02 7.027638619047205104e+00
3.330000000000000000e+02 7.444505817276141357e+00
3.340000000000000000e+02 7.885743458069239153e+00
3.350000000000000000e+02 8.351543133885529713e+00
3.360000000000000000e+02 8.842468113153197251e+00
3.370000000000000000e+02 9.359503466452531839e+00
3.380000000000000000e+02 9.904147091755856280e+00
3.390000000000000000e+02 1.048558863078901737e+01
3.400000000000000000e+02 1.112739716494976072e+01
3.410000000000000000e+02 1.094283063033105030e+01
3.420000000000000000e+02 1.075962477364383219e+01
3.430000000000000000e+02 1.057839556290209337e+01
3.440000000000000000e+02 1.039963401462647674e+01
3.450000000000000000e+02 1.022469478038829571e+01
3.460000000000000000e+02 1.005349791576020735e+01
3.470000000000000000e+02 9.883582744695477373e+00
3.480000000000000000e+02 9.714704080070868386e+00
3.490000000000000000e+02 9.546808222069630645e+00
3.500000000000000000e+02 9.379907626712563840e+00
3.510000000000000000e+02 8.695990697532932856e+00
3.520000000000000000e+02 8.034626906848099992e+00
3.530000000000000000e+02 7.395362694242319179e+00
3.540000000000000000e+02 6.778370395312122376e+00
3.550000000000000000e+02 6.184421474645577455e+00
3.560000000000000000e+02 5.615060357308120587e+00
3.570000000000000000e+02 5.071458036145440218e+00
3.580000000000000000e+02 4.551629293654928077e+00
3.590000000000000000e+02 4.056118671236487394e+00
3.600000000000000000e+02 3.589737973147171690e+00
3.610000000000000000e+02 3.236457126138167606e+00
3.620000000000000000e+02 2.949748957174923358e+00
3.630000000000000000e+02 2.729432905300122947e+00
3.640000000000000000e+02 2.580520602264877450e+00
3.650000000000000000e+02 2.503411396224955343e+00
3.660000000000000000e+02 2.506037810193975091e+00
3.670000000000000000e+02 2.601638553709103352e+00
3.680000000000000000e+02 2.778165315079399456e+00
3.690000000000000000e+02 3.019170869016537306e+00
3.700000000000000000e+02 3.309134693790569681e+00
3.710000000000000000e+02 3.951592681643461447e+00
3.720000000000000000e+02 4.673474796889943050e+00
3.730000000000000000e+02 5.434202169142621663e+00
3.740000000000000000e+02 6.212488127564445684e+00
3.750000000000000000e+02 6.992311358251370734e+00
3.760000000000000000e+02 7.749195230618474817e+00
3.770000000000000000e+02 8.483093931549044342e+00
3.780000000000000000e+02 9.201292818680705921e+00
3.790000000000000000e+02 9.927369747616705098e+00
3.800000000000000000e+02 1.065855931218172437e+01
3.810000000000000000e+02 1.124506159088513435e+01
3.820000000000000000e+02 1.182608258628124176e+01
3.830000000000000000e+02 1.239758543661269918e+01
3.840000000000000000e+02 1.295326532640437556e+01
3.850000000000000000e+02 1.349604539549853399e+01
3.860000000000000000e+02 1.401839254013521519e+01
3.870000000000000000e+02 1.453042568744279883e+01
3.880000000000000000e+02 1.503911521311960797e+01
3.890000000000000000e+02 1.554474772660013926e+01
3.900000000000000000e+02 1.545690331509233317e+01
3.910000000000000000e+02 1.583746621410058175e+01
3.920000000000000000e+02 1.619631709046021228e+01
3.930000000000000000e+02 1.652996932910219030e+01
3.940000000000000000e+02 1.683495546460080661e+01
3.950000000000000000e+02 1.710711652533852600e+01
3.960000000000000000e+02 1.734230748889186202e+01
3.970000000000000000e+02 1.753587550121494587e+01
3.980000000000000000e+02 1.768337234923807344e+01
3.990000000000000000e+02 1.778024081620979402e+01
4.000000000000000000e+02 1.782246133627135265e+01
4.010000000000000000e+02 1.783491663803045313e+01
4.020000000000000000e+02 1.778425645118699094e+01
4.030000000000000000e+02 1.766732780131712133e+01
4.040000000000000000e+02 1.748195631704584940e+01
4.050000000000000000e+02 1.722703770636898213e+01
4.060000000000000000e+02 1.690287978274550440e+01
4.070000000000000000e+02 1.651189809509589423e+01
4.080000000000000000e+02 1.605756398099773463e+01
4.090000000000000000e+02 1.554422559338702925e+01
4.100000000000000000e+02 1.498057794172927437e+01
4.110000000000000000e+02 1.427880937694339458e+01
4.120000000000000000e+02 1.354126638040858310e+01
4.130000000000000000e+02 1.277352987912278692e+01
4.140000000000000000e+02 1.198191289651635572e+01
4.150000000000000000e+02 1.117507222942648504e+01
4.160000000000000000e+02 1.036755650623945613e+01
4.170000000000000000e+02 9.583797818513183131e+00
4.180000000000000000e+02 8.849704703855264754e+00
4.190000000000000000e+02 8.185721241368471013e+00
4.200000000000000000e+02 7.603725644184910593e+00
4.210000000000000000e+02 6.996918663494390955e+00
4.220000000000000000e+02 6.511116085306303702e+00
4.230000000000000000e+02 6.132256954387732328e+00
4.240000000000000000e+02 5.861395595568420269e+00
4.250000000000000000e+02 5.698315484309047996e+00
4.260000000000000000e+02 5.634909203572485481e+00
4.270000000000000000e+02 5.669368815740615908e+00
4.280000000000000000e+02 5.793647991190583824e+00
4.290000000000000000e+02 5.989867330681374114e+00
4.300000000000000000e+02 6.229529984862518965e+00
4.310000000000000000e+02 6.112126922637840742e+00
4.320000000000000000e+02 5.980899028524966354e+00
4.330000000000000000e+02 5.844301740568108805e+00
4.340000000000000000e+02 5.714781230657735023e+00
4.350000000000000000e+02 5.607691259739564948e+00
4.360000000000000000e+02 5.534591510188704433e+00
4.370000000000000000e+02 5.481969406247992005e+00
4.380000000000000000e+02 5.424716731635551348e+00
4.390000000000000000e+02 5.334856792513551049e+00
4.400000000000000000e+02 5.186536704584626456e+00
4.410000000000000000e+02 5.120517150682049490e+00
4.420000000000000000e+02 4.979075808697352556e+00
4.430000000000000000e+02 4.780447827120613447e+00
4.440000000000000000e+02 4.546659974483209687e+00
4.450000000000000000e+02 4.301809242016724433e+00
4.460000000000000000e+02 4.064357163997867950e+00
4.470000000000000000e+02 3.823459137849565703e+00
4.480000000000000000e+02 3.560436620707531308e+00
4.490000000000000000e+02 3.256238411320262927e+00
4.500000000000000000e+02 2.892128491159227544e+00
4.510000000000000000e+02 2.653532261625637378e+00
4.520000000000000000e+02 2.384859477620310919e+00
4.530000000000000000e+02 2.124025938810087055e+00
4.540000000000000000e+02 1.901273725353463062e+00
4.550000000000000000e+02 1.722146832141068895e+00
4.560000000000000000e+02 1.600725071270409083e+00
4.570000000000000000e+02 1.538074367998538028e+00
4.580000000000000000e+02 1.529263113905191762e+00
4.590000000000000000e+02 1.567274372896478418e+00
4.600000000000000000e+02 1.635730363347039917e+00
4.610000000000000000e+02 1.613550357995619633e+00
4.620000000000000000e+02 1.741338096967198990e+00
4.630000000000000000e+02 1.985371471806242516e+00
4.640000000000000000e+02 2.314633364625312772e+00
4.650000000000000000e+02 2.710890054893434264e+00
4.660000000000000000e+02 3.167468273406373491e+00
4.670000000000000000e+02 3.678165384500324819e+00
4.680000000000000000e+02 4.224922907565318297e+00
4.690000000000000000e+02 4.807220652092693669e+00
4.700000000000000000e+02 5.426647046313862965e+00
4.710000000000000000e+02 6.058257779630884521e+00
4.720000000000000000e+02 6.723989735597377226e+00
4.730000000000000000e+02 7.418810635840268120e+00
4.740000000000000000e+02 8.137788048410408592e+00
4.750000000000000000e+02 8.875920730487433019e+00
4.760000000000000000e+02 9.627534532248620991e+00
4.770000000000000000e+02 1.038473903636960571e+01
4.780000000000000000e+02 1.113945268248586018e+01
4.790000000000000000e+02 1.188414912822876879e+01
4.800000000000000000e+02 1.261202773377836550e+01
4.810000000000000000e+02 1.307515319753894367e+01
4.820000000000000000e+02 1.353368948596546417e+01
4.830000000000000000e+02 1.398591113284760645e+01
4.840000000000000000e+02 1.443046543686729244e+01
4.850000000000000000e+02 1.486609730781829342e+01
4.860000000000000000e+02 1.528978381685497823e+01
4.870000000000000000e+02 1.569236074448312124e+01
4.880000000000000000e+02 1.606374174903463370e+01
4.890000000000000000e+02 1.639441983678232972e+01
4.900000000000000000e+02 1.667547805562330510e+01
4.910000000000000000e+02 1.657665881778668648e+01
4.920000000000000000e+02 1.643056115095507508e+01
4.930000000000000000e+02 1.623382698615668929e+01
4.940000000000000000e+02 1.598266933219332131e+01
4.950000000000000000e+02 1.567308525201441682e+01
4.960000000000000000e+02 1.530279632222368136e+01
4.970000000000000000e+02 1.487625510741218982e+01
4.980000000000000000e+02 1.440105216109265918e+01
4.990000000000000000e+02 1.388767837266516381e+01
5.000000000000000000e+02 1.334606979527134918e+01
5.010000000000000000e+02 1.264715129381182912e+01
5.020000000000000000e+02 1.192585839742319109e+01
5.030000000000000000e+02 1.117883791126281068e+01
5.040000000000000000e+02 1.040396269831882137e+01
5.050000000000000000e+02 9.604479424604575044e+00
5.060000000000000000e+02 8.783864467575932977e+00
5.070000000000000000e+02 7.950324192407664192e+00
5.080000000000000000e+02 7.117562101390265461e+00
5.090000000000000000e+02 6.305628923002648101e+00
5.100000000000000000e+02 5.540209493504134386e+00
5.110000000000000000e+02 4.863206718713713350e+00
5.120000000000000000e+02 4.258433605413339151e+00
5.130000000000000000e+02 3.739324180997779301e+00
5.140000000000000000e+02 3.313770503402524437e+00
5.150000000000000000e+02 2.987405132633198068e+00
5.160000000000000000e+02 2.758314047726329044e+00
5.170000000000000000e+02 2.619758694263516041e+00
5.180000000000000000e+02 2.567348843367911915e+00
5.190000000000000000e+02 2.582365878785441105e+00
5.200000000000000000e+02 2.628551375751686070e+00
5.210000000000000000e+02 2.424996010193499529e+00
5.220000000000000000e+02 2.232077567917651884e+00
5.230000000000000000e+02 2.065513659212371955e+00
5.240000000000000000e+02 1.929510520708402010e+00
5.250000000000000000e+02 1.813304294350532198e+00
5.260000000000000000e+02 1.708332899978947106e+00
5.270000000000000000e+02 1.616280785852022062e+00
5.280000000000000000e+02 1.543121514181070131e+00
5.290000000000000000e+02 1.490236604773581996e+00
5.300000000000000000e+02 1.457004608845511751e+00
5.310000000000000000e+02 1.502927449686104922e+00
5.320000000000000000e+02 1.584211840342901745e+00
5.330000000000000000e+02 1.697472412618115323e+00
5.340000000000000000e+02 1.838379274699954102e+00
5.350000000000000000e+02 2.004899755241033255e+00
5.360000000000000000e+02 2.190896281317677996e+00
5.370000000000000000e+02 2.379011392992556484e+00
5.380000000000000000e+02 2.559677822971641259e+00
5.390000000000000000e+02 2.728248377276147885e+00
5.400000000000000000e+02 2.883909164791897961e+00
5.410000000000000000e+02 2.759190340912448747e+00
5.420000000000000000e+02 2.517832444918303825e+00
5.430000000000000000e+02 2.242294199875852545e+00
5.440000000000000000e+02 1.990405706758841653e+00
5.450000000000000000e+02 1.769521808948833597e+00
5.460000000000000000e+02 1.585402949401725214e+00
5.470000000000000000e+02 1.446588725681262622e+00
5.480000000000000000e+02 1.363026485600619120e+00
5.490000000000000000e+02 1.340888799980112456e+00
5.500000000000000000e+02 1.379452873528505208e+00
5.510000000000000000e+02 1.406430235278486540e+00
5.520000000000000000e+02 1.679668402425012808e+00
5.530000000000000000e+02 2.235916078158236342e+00
5.540000000000000000e+02 2.893934910998459564e+00
5.550000000000000000e+02 3.377396791164478440e+00
5.560000000000000000e+02 3.627034198238265894e+00
5.570000000000000000e+02 3.615240546073329231e+00
5.580000000000000000e+02 3.568499654844026647e+00
5.590000000000000000e+02 3.522263073294344959e+00
5.600000000000000000e+02 3.473504974366557363e+00
5.610000000000000000e+02 3.415248939197422118e+00
5.620000000000000000e+02 3.355059687174665406e+00
5.630000000000000000e+02 3.292525352988824316e+00
5.640000000000000000e+02 3.227530919710656310e+00
5.650000000000000000e+02 3.160202214332401116e+00
5.660000000000000000e+02 3.091226658866233823e+00
5.670000000000000000e+02 3.022732441014493343e+00
5.680000000000000000e+02 2.957715237005185571e+00
5.690000000000000000e+02 2.897577272355535971e+00
5.700000000000000000e+02 2.842781905755076277e+00
5.710000000000000000e+02 2.793661800973233245e+00
5.720000000000000000e+02 2.748054120396695055e+00
5.730000000000000000e+02 2.703925689812062938e+00
5.740000000000000000e+02 2.658899680338040028e+00
5.750000000000000000e+02 2.610161851870780314e+00
5.760000000000000000e+02 2.554723404649271057e+00
5.770000000000000000e+02 2.489692650601264656e+00
5.780000000000000000e+02 2.413045667272150308e+00
5.790000000000000000e+02 2.331142676365331567e+00
5.800000000000000000e+02 2.250265249237626719e+00
5.810000000000000000e+02 2.109130940906121854e+00
5.820000000000000000e+02 1.946441543103868632e+00
5.830000000000000000e+02 1.769069814087388615e+00
5.840000000000000000e+02 1.579986134301187617e+00
5.850000000000000000e+02 1.382432478955100352e+00
5.860000000000000000e+02 1.180608782801844558e+00
5.870000000000000000e+02 9.755246051446495592e-01
5.880000000000000000e+02 7.672148051969265303e-01
5.890000000000000000e+02 5.603148764440490925e-01
5.900000000000000000e+02 3.723262567663805922e-01
5.910000000000000000e+02 2.071371777418494209e-01
5.920000000000000000e+02 2.079908680357804018e-01
5.930000000000000000e+02 3.743284328340085176e-01
5.940000000000000000e+02 4.734162562215383230e-01
5.950000000000000000e+02 6.048226625511359256e-01
5.960000000000000000e+02 8.315191971387910774e-01
5.970000000000000000e+02 1.162966613543696459e+00
5.980000000000000000e+02 1.543229420165834753e+00
5.990000000000000000e+02 1.951153152427743009e+00
6.000000000000000000e+02 2.375343495781416348e+00
6.010000000000000000e+02 2.708282273806247531e+00
6.020000000000000000e+02 3.047141186430936788e+00
6.030000000000000000e+02 3.390954267367073172e+00
6.040000000000000000e+02 3.739306649473976840e+00
6.050000000000000000e+02 4.091053118199628358e+00
6.060000000000000000e+02 4.440221851465653735e+00
6.070000000000000000e+02 4.776506143180260899e+00
6.080000000000000000e+02 5.100610037542089081e+00
6.090000000000000000e+02 5.413510208512210653e+00
6.100000000000000000e+02 5.716057489166674443e+00
6.110000000000000000e+02 5.332755598001709174e+00
6.120000000000000000e+02 4.913677238215958809e+00
6.130000000000000000e+02 4.453211268673291201e+00
6.140000000000000000e+02 3.972026355922114949e+00
6.150000000000000000e+02 3.490694891070698080e+00
6.160000000000000000e+02 3.007260495714979776e+00
6.170000000000000000e+02 2.528605547671317844e+00
6.180000000000000000e+02 2.055071186939815941e+00
6.190000000000000000e+02 1.647087792676785512e+00
6.200000000000000000e+02 1.374318345509367267e+00
6.210000000000000000e+02 1.327112777641946240e+00
6.220000000000000000e+02 1.291373754879622027e+00
6.230000000000000000e+02 1.266961500619396386e+00
6.240000000000000000e+02 1.249351622717167265e+00
6.250000000000000000e+02 1.238804054069896354e+00
6.260000000000000000e+02 1.233478290613765571e+00
6.270000000000000000e+02 1.247016832511966156e+00
6.280000000000000000e+02 1.263315851147141178e+00
6.290000000000000000e+02 1.267794817825374620e+00
6.300000000000000000e+02 1.263739827078764977e+00
6.310000000000000000e+02 1.255063833701242304e+00
6.320000000000000000e+02 1.219555523673405473e+00
6.330000000000000000e+02 1.154100342094554588e+00
6.340000000000000000e+02 1.089557011720575952e+00
6.350000000000000000e+02 1.040181968043617067e+00
6.360000000000000000e+02 1.020547491531101691e+00
6.370000000000000000e+02 1.045597642201227195e+00
6.380000000000000000e+02 1.093562847722680198e+00
6.390000000000000000e+02 1.158635105342054716e+00
6.400000000000000000e+02 1.238127412495133806e+00
6.410000000000000000e+02 1.081860888057609493e+00
6.420000000000000000e+02 9.532311831827393611e-01
6.430000000000000000e+02 8.555650302896438131e-01
6.440000000000000000e+02 7.993518622297048903e-01
6.450000000000000000e+02 7.856522930438620822e-01
6.460000000000000000e+02 8.196101010207422766e-01
6.470000000000000000e+02 8.865611272429313461e-01
6.480000000000000000e+02 9.751035819282974915e-01
6.490000000000000000e+02 1.023054845937615198e+00
6.500000000000000000e+02 1.026050710038833857e+00
6.510000000000000000e+02 1.044484965091911910e+00
6.520000000000000000e+02 1.063331351664005719e+00
6.530000000000000000e+02 1.076898278839352852e+00
6.540000000000000000e+02 1.079454059511726127e+00
6.550000000000000000e+02 1.068499305758801921e+00
6.560000000000000000e+02 1.057535786700897429e+00
6.570000000000000000e+02 1.046513635669798825e+00
6.580000000000000000e+02 1.035263935090256160e+00
6.590000000000000000e+02 1.023452148870974909e+00
6.600000000000000000e+02 1.011015119232732351e+00
6.610000000000000000e+02 9.981606106699911773e-01
6.620000000000000000e+02 9.853156446818135406e-01
6.630000000000000000e+02 9.725009888154012572e-01
6.640000000000000000e+02 9.589847581882900984e-01
6.650000000000000000e+02 9.413177788446590588e-01
6.660000000000000000e+02 9.177040586590902160e-01
6.670000000000000000e+02 9.447831650918016022e-01
6.680000000000000000e+02 1.051503224849609452e+00
6.690000000000000000e+02 1.164540572499173754e+00
6.700000000000000000e+02 1.319817526797076201e+00
6.710000000000000000e+02 1.361295764932941799e+00
6.720000000000000000e+02 1.419340570283062597e+00
6.730000000000000000e+02 1.493272251794221184e+00
6.740000000000000000e+02 1.585039222325542285e+00
6.750000000000000000e+02 1.684465850698335210e+00
6.760000000000000000e+02 1.789804098036750002e+00
6.770000000000000000e+02 1.893877953140056247e+00
6.780000000000000000e+02 1.976413622215543286e+00
6.790000000000000000e+02 2.039923720432416765e+00
6.800000000000000000e+02 2.072682614645406485e+00
6.810000000000000000e+02 2.277221489356348716e+00
6.820000000000000000e+02 2.418425862605235288e+00
6.830000000000000000e+02 2.527557930329864977e+00
6.840000000000000000e+02 2.636631770800184960e+00
6.850000000000000000e+02 2.754813039017717902e+00
6.860000000000000000e+02 2.880327645605754938e+00
6.870000000000000000e+02 3.009001426311499028e+00
6.880000000000000000e+02 3.154298172755658047e+00
6.890000000000000000e+02 3.319024471015692868e+00
6.900000000000000000e+02 3.496738603310995064e+00
6.910000000000000000e+02 3.167293114519249109e+00
6.920000000000000000e+02 2.859001188253331271e+00
6.930000000000000000e+02 2.586080611706430776e+00
6.940000000000000000e+02 2.367611596255573048e+00
6.950000000000000000e+02 2.225976977494321662e+00
6.960000000000000000e+02 2.181757380378654521e+00
6.970000000000000000e+02 2.247737737788059409e+00
6.980000000000000000e+02 2.425079184245106045e+00
6.990000000000000000e+02 2.708052782266946679e+00


==> figures/test/sample/POLYYELL/de_ours_3.txt <==
3.000000000000000000e+02 1.828930093111135591e+01
3.010000000000000000e+02 1.926548670297879795e+01
3.020000000000000000e+02 2.021777130885168816e+01
3.030000000000000000e+02 2.113620374410922409e+01
3.040000000000000000e+02 2.201426596196313312e+01
3.050000000000000000e+02 2.284754440654551999e+01
3.060000000000000000e+02 2.363290491219579081e+01
3.070000000000000000e+02 2.436805396397695844e+01
3.080000000000000000e+02 2.505147535852613316e+01
3.090000000000000000e+02 2.568284532681823862e+01
3.100000000000000000e+02 2.626090951765290527e+01
3.110000000000000000e+02 2.649125129367473619e+01
3.120000000000000000e+02 2.671397374847620654e+01
3.130000000000000000e+02 2.692952909271917505e+01
3.140000000000000000e+02 2.713836552074453934e+01
3.150000000000000000e+02 2.734095063525742830e+01
3.160000000000000000e+02 2.753689175552408130e+01
3.170000000000000000e+02 2.772671934762758994e+01
3.180000000000000000e+02 2.789739534191176773e+01
3.190000000000000000e+02 2.804738100855642458e+01
3.200000000000000000e+02 2.819271945337004937e+01
3.210000000000000000e+02 2.805205200469426430e+01
3.220000000000000000e+02 2.790881465005112361e+01
3.230000000000000000e+02 2.776296762131735463e+01
3.240000000000000000e+02 2.761284718221841672e+01
3.250000000000000000e+02 2.744688317577987391e+01
3.260000000000000000e+02 2.726799946417173359e+01
3.270000000000000000e+02 2.707862291539788657e+01
3.280000000000000000e+02 2.688070860375597348e+01
3.290000000000000000e+02 2.667577279403999668e+01
3.300000000000000000e+02 2.646501958085288564e+01
3.310000000000000000e+02 2.618569975385079118e+01
3.320000000000000000e+02 2.589619676886591648e+01
3.330000000000000000e+02 2.559464601836643993e+01
3.340000000000000000e+02 2.527145845722580120e+01
3.350000000000000000e+02 2.492817062847520759e+01
3.360000000000000000e+02 2.456147807510776460e+01
3.370000000000000000e+02 2.416625762652215315e+01
3.380000000000000000e+02 2.373629438801176406e+01
3.390000000000000000e+02 2.326594884911913397e+01
3.400000000000000000e+02 2.275330464802339137e+01
3.410000000000000000e+02 2.263457059030643137e+01
3.420000000000000000e+02 2.251598805376250922e+01
3.430000000000000000e+02 2.237083706328921551e+01
3.440000000000000000e+02 2.221546905650922810e+01
3.450000000000000000e+02 2.200912429031995643e+01
3.460000000000000000e+02 2.171461457104187431e+01
3.470000000000000000e+02 2.128752753196505765e+01
3.480000000000000000e+02 2.068539889380573271e+01
3.490000000000000000e+02 1.991553829152052657e+01
3.500000000000000000e+02 1.897081895404181395e+01
3.510000000000000000e+02 1.814193961871239225e+01
3.520000000000000000e+02 1.698846939196468853e+01
3.530000000000000000e+02 1.549277135838234720e+01
3.540000000000000000e+02 1.374221274295979001e+01
3.550000000000000000e+02 1.184624720990478508e+01
3.560000000000000000e+02 1.004684381104264723e+01
3.570000000000000000e+02 8.867180188056661194e+00
3.580000000000000000e+02 8.880066276547310622e+00
3.590000000000000000e+02 1.006579814647340676e+01
3.600000000000000000e+02 1.184156550132725805e+01
3.610000000000000000e+02 1.068994276227398643e+01
3.620000000000000000e+02 1.236939087308788920e+01
3.630000000000000000e+02 1.501263049955966800e+01
3.640000000000000000e+02 1.738051169933669726e+01
3.650000000000000000e+02 1.932516496111137272e+01
3.660000000000000000e+02 2.091169490427143174e+01
3.670000000000000000e+02 2.221722087705719062e+01
3.680000000000000000e+02 2.330128934743344260e+01
3.690000000000000000e+02 2.422243493314338991e+01
3.700000000000000000e+02 2.500731246705929678e+01
3.710000000000000000e+02 2.574956139021362844e+01
3.720000000000000000e+02 2.648437355364287171e+01
3.730000000000000000e+02 2.720475571600821141e+01
3.740000000000000000e+02 2.790762239150008028e+01
3.750000000000000000e+02 2.859434194762242853e+01
3.760000000000000000e+02 2.926268356790583880e+01
3.770000000000000000e+02 2.991123316140313548e+01
3.780000000000000000e+02 3.054104975014231727e+01
3.790000000000000000e+02 3.115339519081779329e+01
3.800000000000000000e+02 3.174880727176605433e+01
3.810000000000000000e+02 3.248156226961078374e+01
3.820000000000000000e+02 3.318080762103766546e+01
3.830000000000000000e+02 3.385015027682137401e+01
3.840000000000000000e+02 3.449275438718508724e+01
3.850000000000000000e+02 3.511127481173204501e+01
3.860000000000000000e+02 3.570487639144231196e+01
3.870000000000000000e+02 3.627733794220450392e+01
3.880000000000000000e+02 3.683230896809569543e+01
3.890000000000000000e+02 3.737171621095120599e+01
3.900000000000000000e+02 3.553450133455431370e+01
3.910000000000000000e+02 3.552477512191504161e+01
3.920000000000000000e+02 3.542524000048701538e+01
3.930000000000000000e+02 3.522258933368563305e+01
3.940000000000000000e+02 3.490159644679545892e+01
3.950000000000000000e+02 3.444575281745044748e+01
3.960000000000000000e+02 3.383871417831809225e+01
3.970000000000000000e+02 3.306317883880780784e+01
3.980000000000000000e+02 3.216900032611351179e+01
3.990000000000000000e+02 3.135118849047461609e+01
4.000000000000000000e+02 3.055515182234242033e+01
4.010000000000000000e+02 2.959875453571735449e+01
4.020000000000000000e+02 2.864309910389712854e+01
4.030000000000000000e+02 2.768936824353832193e+01
4.040000000000000000e+02 2.672026468290501811e+01
4.050000000000000000e+02 2.571911146722603903e+01
4.060000000000000000e+02 2.469073686262478162e+01
4.070000000000000000e+02 2.364194968496690308e+01
4.080000000000000000e+02 2.258069562724250545e+01
4.090000000000000000e+02 2.151614097192276276e+01
4.100000000000000000e+02 2.045937570404865369e+01
4.110000000000000000e+02 1.914900650685052597e+01
4.120000000000000000e+02 1.784823074336824078e+01
4.130000000000000000e+02 1.656200303101477900e+01
4.140000000000000000e+02 1.529539464609064225e+01
4.150000000000000000e+02 1.405385855311716270e+01
4.160000000000000000e+02 1.284410382848031240e+01
4.170000000000000000e+02 1.168034376400369645e+01
4.180000000000000000e+02 1.057878842071081849e+01
4.190000000000000000e+02 9.555387334800188981e+00
4.200000000000000000e+02 8.624309915824980521e+00
4.210000000000000000e+02 7.920317952266213268e+00
4.220000000000000000e+02 7.319040707775153365e+00
4.230000000000000000e+02 6.803165244525704480e+00
4.240000000000000000e+02 6.358758025302023498e+00
4.250000000000000000e+02 5.978787412922226707e+00
4.260000000000000000e+02 5.668744580892081331e+00
4.270000000000000000e+02 5.446048130027371315e+00
4.280000000000000000e+02 5.319926909901962375e+00
4.290000000000000000e+02 5.283793999473275882e+00
4.300000000000000000e+02 5.315502250994477151e+00
4.310000000000000000e+02 5.245983666968721870e+00
4.320000000000000000e+02 5.197095925292200214e+00
4.330000000000000000e+02 5.167625508220310415e+00
4.340000000000000000e+02 5.163967724505023504e+00
4.350000000000000000e+02 5.199054377360147861e+00
4.360000000000000000e+02 5.281561109400653820e+00
4.370000000000000000e+02 5.392406424517671049e+00
4.380000000000000000e+02 5.498311002425206873e+00
4.390000000000000000e+02 5.563181961499588546e+00
4.400000000000000000e+02 5.550432369899696461e+00
4.410000000000000000e+02 5.625766725852265893e+00
4.420000000000000000e+02 5.607852376805632311e+00
4.430000000000000000e+02 5.520261217744415916e+00
4.440000000000000000e+02 5.389145195578165293e+00
4.450000000000000000e+02 5.242184807937577240e+00
4.460000000000000000e+02 5.099640764672703774e+00
4.470000000000000000e+02 4.948389990505620339e+00
4.480000000000000000e+02 4.770244166599022506e+00
4.490000000000000000e+02 4.544596328693012666e+00
4.500000000000000000e+02 4.244602557314062885e+00
4.510000000000000000e+02 3.938590002867700335e+00
4.520000000000000000e+02 3.575353564886192714e+00
4.530000000000000000e+02 3.188118383931936695e+00
4.540000000000000000e+02 2.813648023111124274e+00
4.550000000000000000e+02 2.491970633366976440e+00
4.560000000000000000e+02 2.259959685765061899e+00
4.570000000000000000e+02 2.108678431173310219e+00
4.580000000000000000e+02 2.011615074146021698e+00
4.590000000000000000e+02 1.973932594841462773e+00
4.600000000000000000e+02 1.998307526441693849e+00
4.610000000000000000e+02 1.997752424418935746e+00
4.620000000000000000e+02 2.088114272950754025e+00
4.630000000000000000e+02 2.245558287782666973e+00
4.640000000000000000e+02 2.451713897401555098e+00
4.650000000000000000e+02 2.695523262039922763e+00
4.660000000000000000e+02 2.974825630627635942e+00
4.670000000000000000e+02 3.297320603217092305e+00
4.680000000000000000e+02 3.672084481584568572e+00
4.690000000000000000e+02 4.104461784428941939e+00
4.700000000000000000e+02 4.594575044264905372e+00
4.710000000000000000e+02 5.171810188640011852e+00
4.720000000000000000e+02 5.809626852062232949e+00
4.730000000000000000e+02 6.501303546577695158e+00
4.740000000000000000e+02 7.237510831603957584e+00
4.750000000000000000e+02 8.008325625747481524e+00
4.760000000000000000e+02 8.803090233193680447e+00
4.770000000000000000e+02 9.610019544912136169e+00
4.780000000000000000e+02 1.041777938860468922e+01
4.790000000000000000e+02 1.121536982204927391e+01
4.800000000000000000e+02 1.199366429679248469e+01
4.810000000000000000e+02 1.255433861499735038e+01
4.820000000000000000e+02 1.310208856004838651e+01
4.830000000000000000e+02 1.363564165883232704e+01
4.840000000000000000e+02 1.415435288372755096e+01
4.850000000000000000e+02 1.465715427728989617e+01
4.860000000000000000e+02 1.513698082418382995e+01
4.870000000000000000e+02 1.558467912286047863e+01
4.880000000000000000e+02 1.599086756633983697e+01
4.890000000000000000e+02 1.634432453133443630e+01
4.900000000000000000e+02 1.663678221404212820e+01
4.910000000000000000e+02 1.663937843217324186e+01
4.920000000000000000e+02 1.658015809541110741e+01
4.930000000000000000e+02 1.646191520908914185e+01
4.940000000000000000e+02 1.628769110221826466e+01
4.950000000000000000e+02 1.605799570230000128e+01
4.960000000000000000e+02 1.577357768764439250e+01
4.970000000000000000e+02 1.543637251033602098e+01
4.980000000000000000e+02 1.505822316778479575e+01
4.990000000000000000e+02 1.464690903274556710e+01
5.000000000000000000e+02 1.420832265525353755e+01
5.010000000000000000e+02 1.364858151591749724e+01
5.020000000000000000e+02 1.306438373823140076e+01
5.030000000000000000e+02 1.245324467842084637e+01
5.040000000000000000e+02 1.181451300855182218e+01
5.050000000000000000e+02 1.114874331316885048e+01
5.060000000000000000e+02 1.045685695953115157e+01
5.070000000000000000e+02 9.739689646670274925e+00
5.080000000000000000e+02 9.000121600385645237e+00
5.090000000000000000e+02 8.243335715381743256e+00
5.100000000000000000e+02 7.475958824382364476e+00
5.110000000000000000e+02 6.881591005620230739e+00
5.120000000000000000e+02 6.295384061113971974e+00
5.130000000000000000e+02 5.725070754861511624e+00
5.140000000000000000e+02 5.179271990362138922e+00
5.150000000000000000e+02 4.664011104196362112e+00
5.160000000000000000e+02 4.183623236980891669e+00
5.170000000000000000e+02 3.731274763796141869e+00
5.180000000000000000e+02 3.286285012634210023e+00
5.190000000000000000e+02 2.865056891708392950e+00
5.200000000000000000e+02 2.472424394268221803e+00
5.210000000000000000e+02 2.628956001880399906e+00
5.220000000000000000e+02 2.798181147403882907e+00
5.230000000000000000e+02 2.977354177393066514e+00
5.240000000000000000e+02 3.164695050793532971e+00
5.250000000000000000e+02 3.356686166727381515e+00
5.260000000000000000e+02 3.546436790864758937e+00
5.270000000000000000e+02 3.734372461796053422e+00
5.280000000000000000e+02 3.919091844422234683e+00
5.290000000000000000e+02 4.076396509317254946e+00
5.300000000000000000e+02 4.132777114618537695e+00
5.310000000000000000e+02 4.011332648008488988e+00
5.320000000000000000e+02 3.832226120349635501e+00
5.330000000000000000e+02 3.628486022103505793e+00
5.340000000000000000e+02 3.411441052629465620e+00
5.350000000000000000e+02 3.176121141200842768e+00
5.360000000000000000e+02 2.935093011854080558e+00
5.370000000000000000e+02 2.693103024154590575e+00
5.380000000000000000e+02 2.455610326016577805e+00
5.390000000000000000e+02 2.225648520915703532e+00
5.400000000000000000e+02 2.008794628313286701e+00
5.410000000000000000e+02 1.738441122651377180e+00
5.420000000000000000e+02 1.517339935195442635e+00
5.430000000000000000e+02 1.360347911638443819e+00
5.440000000000000000e+02 1.282646505500964595e+00
5.450000000000000000e+02 1.291362392491019140e+00
5.460000000000000000e+02 1.379390792786601816e+00
5.470000000000000000e+02 1.530271058438612553e+00
5.480000000000000000e+02 1.726278096417908969e+00
5.490000000000000000e+02 1.953327955863283893e+00
5.500000000000000000e+02 2.201723291482844402e+00
5.510000000000000000e+02 2.514853823735972771e+00
5.520000000000000000e+02 2.837085959758062881e+00
5.530000000000000000e+02 3.165839719212215631e+00
5.540000000000000000e+02 3.499971906332179472e+00
5.550000000000000000e+02 3.839336774261250529e+00
5.560000000000000000e+02 4.179503089597258914e+00
5.570000000000000000e+02 4.518118738661344835e+00
5.580000000000000000e+02 4.853023606491754904e+00
5.590000000000000000e+02 5.182245723514283142e+00
5.600000000000000000e+02 5.501278350944247109e+00
5.610000000000000000e+02 5.758648761517101811e+00
5.620000000000000000e+02 6.015042288096932310e+00
5.630000000000000000e+02 6.269279586414859828e+00
5.640000000000000000e+02 6.525819908060314312e+00
5.650000000000000000e+02 6.778535284216548717e+00
5.660000000000000000e+02 7.005685001231756637e+00
5.670000000000000000e+02 7.193264711580233062e+00
5.680000000000000000e+02 7.345240979136982595e+00
5.690000000000000000e+02 7.458984951957893905e+00
5.700000000000000000e+02 7.532262543639152597e+00
5.710000000000000000e+02 7.561996659797968867e+00
5.720000000000000000e+02 7.556072729209317274e+00
5.730000000000000000e+02 7.505116705830807255e+00
5.740000000000000000e+02 7.399842881271998074e+00
5.750000000000000000e+02 7.257577050025707521e+00
5.760000000000000000e+02 7.087541246414153839e+00
5.770000000000000000e+02 6.895546050163963159e+00
5.780000000000000000e+02 6.686031184865226962e+00
5.790000000000000000e+02 6.461442304013766069e+00
5.800000000000000000e+02 6.224579772485019369e+00
5.810000000000000000e+02 5.796926911161701668e+00
5.820000000000000000e+02 5.320927058389989028e+00
5.830000000000000000e+02 4.797498706280483027e+00
5.840000000000000000e+02 4.251477063983387872e+00
5.850000000000000000e+02 3.703828674251650632e+00
5.860000000000000000e+02 3.174901225051953713e+00
5.870000000000000000e+02 2.690802801329624128e+00
5.880000000000000000e+02 2.284812371687568788e+00
5.890000000000000000e+02 2.006916297783006176e+00
5.900000000000000000e+02 1.914008574663401019e+00
5.910000000000000000e+02 1.691876576977298097e+00
5.920000000000000000e+02 1.491596875113309073e+00
5.930000000000000000e+02 1.313368321811809070e+00
5.940000000000000000e+02 1.168525816692975283e+00
5.950000000000000000e+02 1.062475746369993646e+00
5.960000000000000000e+02 9.955244858697006594e-01
5.970000000000000000e+02 9.672797916128472728e-01
5.980000000000000000e+02 9.751924853358390211e-01
5.990000000000000000e+02 1.029413320317341229e+00
6.000000000000000000e+02 1.186480568688248916e+00
6.010000000000000000e+02 1.437045840906502114e+00
6.020000000000000000e+02 1.688080382826716130e+00
6.030000000000000000e+02 1.928910609507083818e+00
6.040000000000000000e+02 2.155882242838022211e+00
6.050000000000000000e+02 2.377078571599744450e+00
6.060000000000000000e+02 2.600542484078462557e+00
6.070000000000000000e+02 2.823807738142105617e+00
6.080000000000000000e+02 3.029859943646773690e+00
6.090000000000000000e+02 3.178926908317086575e+00
6.100000000000000000e+02 3.319267018813391701e+00
6.110000000000000000e+02 3.438845039519927482e+00
6.120000000000000000e+02 3.555086354559777284e+00
6.130000000000000000e+02 3.665063113660636418e+00
6.140000000000000000e+02 3.766621777387358261e+00
6.150000000000000000e+02 3.856577113479070729e+00
6.160000000000000000e+02 3.938165503923770405e+00
6.170000000000000000e+02 4.016161810416518207e+00
6.180000000000000000e+02 4.090733859181059806e+00
6.190000000000000000e+02 4.164997960314755332e+00
6.200000000000000000e+02 4.236496905581150330e+00
6.210000000000000000e+02 4.336522505906475367e+00
6.220000000000000000e+02 4.454672925772410252e+00
6.230000000000000000e+02 4.586951503232021388e+00
6.240000000000000000e+02 4.736923611138306178e+00
6.250000000000000000e+02 4.892045561697150546e+00
6.260000000000000000e+02 5.050474561751703284e+00
6.270000000000000000e+02 5.211052241663296947e+00
6.280000000000000000e+02 5.373933118131232867e+00
6.290000000000000000e+02 5.536090285547138556e+00
6.300000000000000000e+02 5.698305678948486275e+00
6.310000000000000000e+02 5.816170058403116627e+00
6.320000000000000000e+02 5.934235783463329916e+00
6.330000000000000000e+02 6.051877103790658019e+00
6.340000000000000000e+02 6.169015218683115975e+00
6.350000000000000000e+02 6.285632002410862285e+00
6.360000000000000000e+02 6.401813736489278206e+00
6.370000000000000000e+02 6.517853469313307002e+00
6.380000000000000000e+02 6.634035296005824200e+00
6.390000000000000000e+02 6.750576575339712448e+00
6.400000000000000000e+02 6.867623935789749723e+00
6.410000000000000000e+02 6.497492464133928003e+00
6.420000000000000000e+02 6.146167766480258088e+00
6.430000000000000000e+02 5.816106558943785032e+00
6.440000000000000000e+02 5.510591466669187533e+00
6.450000000000000000e+02 5.214254330325981179e+00
6.460000000000000000e+02 4.873818190882960977e+00
6.470000000000000000e+02 4.638077907360880658e+00
6.480000000000000000e+02 4.574595205945771959e+00
6.490000000000000000e+02 4.545664518072098481e+00
6.500000000000000000e+02 4.515629210797756699e+00
6.510000000000000000e+02 4.474293226657716005e+00
6.520000000000000000e+02 4.432362872336330639e+00
6.530000000000000000e+02 4.394576488291261462e+00
6.540000000000000000e+02 4.388437720188616886e+00
6.550000000000000000e+02 4.409527536630491795e+00
6.560000000000000000e+02 4.459638272072291798e+00
6.570000000000000000e+02 4.503984338139281007e+00
6.580000000000000000e+02 4.484600829799894939e+00
6.590000000000000000e+02 4.396944338146068887e+00
6.600000000000000000e+02 4.289128329898468373e+00
6.610000000000000000e+02 4.288202781886088388e+00
6.620000000000000000e+02 4.302761404061207884e+00
6.630000000000000000e+02 4.329477953552207659e+00
6.640000000000000000e+02 4.329154454901195770e+00
6.650000000000000000e+02 4.246163413045723090e+00
6.660000000000000000e+02 4.125920984001636427e+00
6.670000000000000000e+02 3.996561783076217900e+00
6.680000000000000000e+02 3.889910931287128726e+00
6.690000000000000000e+02 3.801716014615251105e+00
6.700000000000000000e+02 3.717901494476254065e+00
6.710000000000000000e+02 3.613917680920224029e+00
6.720000000000000000e+02 3.517803533058057042e+00
6.730000000000000000e+02 3.430299765787198307e+00
6.740000000000000000e+02 3.350727543238638084e+00
6.750000000000000000e+02 3.272653911114766778e+00
6.760000000000000000e+02 3.191447806711773971e+00
6.770000000000000000e+02 3.105211407021704062e+00
6.780000000000000000e+02 3.002727144045549856e+00
6.790000000000000000e+02 2.884796725774316783e+00
6.800000000000000000e+02 2.752006464216299353e+00
6.810000000000000000e+02 2.695723975813965279e+00
6.820000000000000000e+02 2.644018602786676553e+00
6.830000000000000000e+02 2.594108841327559478e+00
6.840000000000000000e+02 2.536536994574544401e+00
6.850000000000000000e+02 2.467759365330955301e+00
6.860000000000000000e+02 2.411430284249271860e+00
6.870000000000000000e+02 2.358511807096206336e+00
6.880000000000000000e+02 2.332790568490768823e+00
6.890000000000000000e+02 2.346167391586562179e+00
6.900000000000000000e+02 2.411103161774140968e+00
6.910000000000000000e+02 2.634023691632380704e+00
6.920000000000000000e+02 2.805514368227607136e+00
6.930000000000000000e+02 2.944335561524350275e+00
6.940000000000000000e+02 3.009334599504084995e+00
6.950000000000000000e+02 2.991294763164764170e+00
6.960000000000000000e+02 2.968806454240539683e+00
6.970000000000000000e+02 2.940611087226149944e+00
6.980000000000000000e+02 2.897144489299232628e+00
6.990000000000000000e+02 2.848048783139462969e+00


==> figures/test/sample/POLYYELL/mono_hullin_3.txt <==
3.000000000000000000e+02 1.828930093111135591e+01
3.010000000000000000e+02 1.926548670297879795e+01
3.020000000000000000e+02 2.021777130885168816e+01
3.030000000000000000e+02 2.113620374410922409e+01
3.040000000000000000e+02 2.201426596196313312e+01
3.050000000000000000e+02 2.284754440654551999e+01
3.060000000000000000e+02 2.363290491219579081e+01
3.070000000000000000e+02 2.436805396397695844e+01
3.080000000000000000e+02 2.505147535852613316e+01
3.090000000000000000e+02 2.568284532681823862e+01
3.100000000000000000e+02 2.626090951765290527e+01
3.110000000000000000e+02 2.649125129367473619e+01
3.120000000000000000e+02 2.671397374847620654e+01
3.130000000000000000e+02 2.692952909271917505e+01
3.140000000000000000e+02 2.713836552074453934e+01
3.150000000000000000e+02 2.734095063525742830e+01
3.160000000000000000e+02 2.753689175552408130e+01
3.170000000000000000e+02 2.772671934762758994e+01
3.180000000000000000e+02 2.789739534191176773e+01
3.190000000000000000e+02 2.804738100855642458e+01
3.200000000000000000e+02 2.819271945337004937e+01
3.210000000000000000e+02 2.805205200469426430e+01
3.220000000000000000e+02 2.790881465005112361e+01
3.230000000000000000e+02 2.776296762131735463e+01
3.240000000000000000e+02 2.761284718221841672e+01
3.250000000000000000e+02 2.744688317577987391e+01
3.260000000000000000e+02 2.726799946417173359e+01
3.270000000000000000e+02 2.707862291539788657e+01
3.280000000000000000e+02 2.688070860375597348e+01
3.290000000000000000e+02 2.667577279403999668e+01
3.300000000000000000e+02 2.646501958085288564e+01
3.310000000000000000e+02 2.618569975385079118e+01
3.320000000000000000e+02 2.589619676886591648e+01
3.330000000000000000e+02 2.559464601836643993e+01
3.340000000000000000e+02 2.527145845722580120e+01
3.350000000000000000e+02 2.492817062847520759e+01
3.360000000000000000e+02 2.456147807510776460e+01
3.370000000000000000e+02 2.416625762652215315e+01
3.380000000000000000e+02 2.373629438801176406e+01
3.390000000000000000e+02 2.326594884911913397e+01
3.400000000000000000e+02 2.275330464802339137e+01
3.410000000000000000e+02 2.263457059030643137e+01
3.420000000000000000e+02 2.251598805376250922e+01
3.430000000000000000e+02 2.237083706328921551e+01
3.440000000000000000e+02 2.221546905650922810e+01
3.450000000000000000e+02 2.200912429031995643e+01
3.460000000000000000e+02 2.171461457104187431e+01
3.470000000000000000e+02 2.128752753196505765e+01
3.480000000000000000e+02 2.068539889380573271e+01
3.490000000000000000e+02 1.991553829152052657e+01
3.500000000000000000e+02 1.897081895404181395e+01
3.510000000000000000e+02 1.814193961871239225e+01
3.520000000000000000e+02 1.698846939196468853e+01
3.530000000000000000e+02 1.549277135838234720e+01
3.540000000000000000e+02 1.374221274295979001e+01
3.550000000000000000e+02 1.184624720990478508e+01
3.560000000000000000e+02 1.004684381104264723e+01
3.570000000000000000e+02 8.867180188056661194e+00
3.580000000000000000e+02 8.880066276547310622e+00
3.590000000000000000e+02 1.006579814647340676e+01
3.600000000000000000e+02 1.184156550132725805e+01
3.610000000000000000e+02 1.068994276227398643e+01
3.620000000000000000e+02 1.236939087308788920e+01
3.630000000000000000e+02 1.501263049955966800e+01
3.640000000000000000e+02 1.738051169933669726e+01
3.650000000000000000e+02 1.932516496111137272e+01
3.660000000000000000e+02 2.091169490427143174e+01
3.670000000000000000e+02 2.221722087705719062e+01
3.680000000000000000e+02 2.330128934743344260e+01
3.690000000000000000e+02 2.422243493314338991e+01
3.700000000000000000e+02 2.500731246705929678e+01
3.710000000000000000e+02 2.574956139021362844e+01
3.720000000000000000e+02 2.648437355364287171e+01
3.730000000000000000e+02 2.720475571600821141e+01
3.740000000000000000e+02 2.790762239150008028e+01
3.750000000000000000e+02 2.859434194762242853e+01
3.760000000000000000e+02 2.926268356790583880e+01
3.770000000000000000e+02 2.991123316140313548e+01
3.780000000000000000e+02 3.054104975014231727e+01
3.790000000000000000e+02 3.115339519081779329e+01
3.800000000000000000e+02 3.174880727176605433e+01
3.810000000000000000e+02 3.248156226961078374e+01
3.820000000000000000e+02 3.318080762103766546e+01
3.830000000000000000e+02 3.385015027682137401e+01
3.840000000000000000e+02 3.449275438718508724e+01
3.850000000000000000e+02 3.511127481173204501e+01
3.860000000000000000e+02 3.570487639144231196e+01
3.870000000000000000e+02 3.627733794220450392e+01
3.880000000000000000e+02 3.683230896809569543e+01
3.890000000000000000e+02 3.737171621095120599e+01
3.900000000000000000e+02 3.302069235159932958e+01
3.910000000000000000e+02 3.255530791275054270e+01
3.920000000000000000e+02 3.192228661110224408e+01
3.930000000000000000e+02 3.109777642939126707e+01
3.940000000000000000e+02 3.012167890713268648e+01
3.950000000000000000e+02 2.921016156822710030e+01
3.960000000000000000e+02 2.830706077874923920e+01
3.970000000000000000e+02 2.737436296582507111e+01
3.980000000000000000e+02 2.641160846953777863e+01
3.990000000000000000e+02 2.541815355637543306e+01
4.000000000000000000e+02 2.439406392946081326e+01
4.010000000000000000e+02 2.319748055540904730e+01
4.020000000000000000e+02 2.195518980620787985e+01
4.030000000000000000e+02 2.066763911605614368e+01
4.040000000000000000e+02 1.934233800462488517e+01
4.050000000000000000e+02 1.798960237477555779e+01
4.060000000000000000e+02 1.662386156554261163e+01
4.070000000000000000e+02 1.526579323216367357e+01
4.080000000000000000e+02 1.394291180318639256e+01
4.090000000000000000e+02 1.269125395738904416e+01
4.100000000000000000e+02 1.155660961126003450e+01
4.110000000000000000e+02 1.024795399453137890e+01
4.120000000000000000e+02 9.175102657308070064e+00
4.130000000000000000e+02 8.436581771488539161e+00
4.140000000000000000e+02 8.126086790011347816e+00
4.150000000000000000e+02 8.279364855680455548e+00
4.160000000000000000e+02 8.836607439239569928e+00
4.170000000000000000e+02 9.663217974354045836e+00
4.180000000000000000e+02 1.061819312888558287e+01
4.190000000000000000e+02 1.159499059851575531e+01
4.200000000000000000e+02 1.252255439407967863e+01
4.210000000000000000e+02 1.346371882771327400e+01
4.220000000000000000e+02 1.430513642922990236e+01
4.230000000000000000e+02 1.506896818724902154e+01
4.240000000000000000e+02 1.578259192071863382e+01
4.250000000000000000e+02 1.647726483377834228e+01
4.260000000000000000e+02 1.717593756472750854e+01
4.270000000000000000e+02 1.786804713243595799e+01
4.280000000000000000e+02 1.853531597171817324e+01
4.290000000000000000e+02 1.915900481666283284e+01
4.300000000000000000e+02 1.972082497361428466e+01
4.310000000000000000e+02 2.007219256661311135e+01
4.320000000000000000e+02 2.037350077546330240e+01
4.330000000000000000e+02 2.064012594855375582e+01
4.340000000000000000e+02 2.089011807705401225e+01
4.350000000000000000e+02 2.114348892361979537e+01
4.360000000000000000e+02 2.141113180680982353e+01
4.370000000000000000e+02 2.167134303081084923e+01
4.380000000000000000e+02 2.189221685611719792e+01
4.390000000000000000e+02 2.204220790422132836e+01
4.400000000000000000e+02 2.209006252223446864e+01
4.410000000000000000e+02 2.222167415010662594e+01
4.420000000000000000e+02 2.224530626987862192e+01
4.430000000000000000e+02 2.219019969021766059e+01
4.440000000000000000e+02 2.208565780924650568e+01
4.450000000000000000e+02 2.196091520599349423e+01
4.460000000000000000e+02 2.183644000167549848e+01
4.470000000000000000e+02 2.169840837289533297e+01
4.480000000000000000e+02 2.152767988798956367e+01
4.490000000000000000e+02 2.130378311254169788e+01
4.500000000000000000e+02 2.100152657411418033e+01
4.510000000000000000e+02 2.070579244576634892e+01
4.520000000000000000e+02 2.034341919213089156e+01
4.530000000000000000e+02 1.994302307973406840e+01
4.540000000000000000e+02 1.953302301575820010e+01
4.550000000000000000e+02 1.914094775843424756e+01
4.560000000000000000e+02 1.879189097736267300e+01
4.570000000000000000e+02 1.852410445980721931e+01
4.580000000000000000e+02 1.833134878530406553e+01
4.590000000000000000e+02 1.819410904906461468e+01
4.600000000000000000e+02 1.811103631126063718e+01
4.610000000000000000e+02 1.786638558427020484e+01
4.620000000000000000e+02 1.764990377084852469e+01
4.630000000000000000e+02 1.743770500224371389e+01
4.640000000000000000e+02 1.720593590196335043e+01
4.650000000000000000e+02 1.693198907233387729e+01
4.660000000000000000e+02 1.659865114007735443e+01
4.670000000000000000e+02 1.620394235668489102e+01
4.680000000000000000e+02 1.574939180401003824e+01
4.690000000000000000e+02 1.523865672897327883e+01
4.700000000000000000e+02 1.467852761590055088e+01
4.710000000000000000e+02 1.406115601778394897e+01
4.720000000000000000e+02 1.340825413276844458e+01
4.730000000000000000e+02 1.273571825531410617e+01
4.740000000000000000e+02 1.206252695599478386e+01
4.750000000000000000e+02 1.140983374443844944e+01
4.760000000000000000e+02 1.080102452925048340e+01
4.770000000000000000e+02 1.026057808876032951e+01
4.780000000000000000e+02 9.811810444045107715e+00
4.790000000000000000e+02 9.475040411396978612e+00
4.800000000000000000e+02 9.263374916318801056e+00
4.810000000000000000e+02 9.329794834561464967e+00
4.820000000000000000e+02 9.493253129280379454e+00
4.830000000000000000e+02 9.745834473282812382e+00
4.840000000000000000e+02 1.007891543046205385e+01
4.850000000000000000e+02 1.048436661172595663e+01
4.860000000000000000e+02 1.095843252078133290e+01
4.870000000000000000e+02 1.148745693386519662e+01
4.880000000000000000e+02 1.205385522251362040e+01
4.890000000000000000e+02 1.264342210273104250e+01
4.900000000000000000e+02 1.324154774881269070e+01
4.910000000000000000e+02 1.381167768846743371e+01
4.920000000000000000e+02 1.438977940397482413e+01
4.930000000000000000e+02 1.498124828640320416e+01
4.940000000000000000e+02 1.558753229672460527e+01
4.950000000000000000e+02 1.621238771761064257e+01
4.960000000000000000e+02 1.686061507909283819e+01
4.970000000000000000e+02 1.754559616312281989e+01
4.980000000000000000e+02 1.825751141313131498e+01
4.990000000000000000e+02 1.899284577043780686e+01
5.000000000000000000e+02 1.975031338492014044e+01
5.010000000000000000e+02 2.067783747383280968e+01
5.020000000000000000e+02 2.161198983364028336e+01
5.030000000000000000e+02 2.254737856171097832e+01
5.040000000000000000e+02 2.347769894460815010e+01
5.050000000000000000e+02 2.439630848194548918e+01
5.060000000000000000e+02 2.529637748828374555e+01
5.070000000000000000e+02 2.617037096357218218e+01
5.080000000000000000e+02 2.701228634316451149e+01
5.090000000000000000e+02 2.781752840913676650e+01
5.100000000000000000e+02 2.858203877956820804e+01
5.110000000000000000e+02 2.907666995646325603e+01
5.120000000000000000e+02 2.955112420224342884e+01
5.130000000000000000e+02 2.999736563737161887e+01
5.140000000000000000e+02 3.041141146255891314e+01
5.150000000000000000e+02 3.079492206373239327e+01
5.160000000000000000e+02 3.114863903163653447e+01
5.170000000000000000e+02 3.147410781939094804e+01
5.180000000000000000e+02 3.177850374594045491e+01
5.190000000000000000e+02 3.204831267602620670e+01
5.200000000000000000e+02 3.227854477486943097e+01
5.210000000000000000e+02 3.204184964154310933e+01
5.220000000000000000e+02 3.178355768805575821e+01
5.230000000000000000e+02 3.150584790703464932e+01
5.240000000000000000e+02 3.121101259938887296e+01
5.250000000000000000e+02 3.090278033697795124e+01
5.260000000000000000e+02 3.058709052569388476e+01
5.270000000000000000e+02 3.026408798436337477e+01
5.280000000000000000e+02 2.993401722618411753e+01
5.290000000000000000e+02 2.960954863729889297e+01
5.300000000000000000e+02 2.932652670118055127e+01
5.310000000000000000e+02 2.920136759956756478e+01
5.320000000000000000e+02 2.909587610037299044e+01
5.330000000000000000e+02 2.899260758493972645e+01
5.340000000000000000e+02 2.888502404997544559e+01
5.350000000000000000e+02 2.877535825641937706e+01
5.360000000000000000e+02 2.865688978253446706e+01
5.370000000000000000e+02 2.852687990766381532e+01
5.380000000000000000e+02 2.838234761716367061e+01
5.390000000000000000e+02 2.822201557657436766e+01
5.400000000000000000e+02 2.804359255229923420e+01
5.410000000000000000e+02 2.798972864988935783e+01
5.420000000000000000e+02 2.790857130628047855e+01
5.430000000000000000e+02 2.780003850159307888e+01
5.440000000000000000e+02 2.766397083897935261e+01
5.450000000000000000e+02 2.750013355294208850e+01
5.460000000000000000e+02 2.730869768675234965e+01
5.470000000000000000e+02 2.709163696259747312e+01
5.480000000000000000e+02 2.685119113841518157e+01
5.490000000000000000e+02 2.658935647002839886e+01
5.500000000000000000e+02 2.630789621383966903e+01
5.510000000000000000e+02 2.604243759441042272e+01
5.520000000000000000e+02 2.574213386412026594e+01
5.530000000000000000e+02 2.540514102352452142e+01
5.540000000000000000e+02 2.503074691430406062e+01
5.550000000000000000e+02 2.461917242825315455e+01
5.560000000000000000e+02 2.416275585140152415e+01
5.570000000000000000e+02 2.366743925611310928e+01
5.580000000000000000e+02 2.314344480441447516e+01
5.590000000000000000e+02 2.259588966611882910e+01
5.600000000000000000e+02 2.201626767002251839e+01
5.610000000000000000e+02 2.141917491086347880e+01
5.620000000000000000e+02 2.079720915589038199e+01
5.630000000000000000e+02 2.014384727269733943e+01
5.640000000000000000e+02 1.945889457603389516e+01
5.650000000000000000e+02 1.872445431087442813e+01
5.660000000000000000e+02 1.791031921661475934e+01
5.670000000000000000e+02 1.701221409391970596e+01
5.680000000000000000e+02 1.605262781937040018e+01
5.690000000000000000e+02 1.504501037704039135e+01
5.700000000000000000e+02 1.400301683261280417e+01
5.710000000000000000e+02 1.300932065316874642e+01
5.720000000000000000e+02 1.201144972095424990e+01
5.730000000000000000e+02 1.100952910277301733e+01
5.740000000000000000e+02 1.000644146515363531e+01
5.750000000000000000e+02 9.045646836650552913e+00
5.760000000000000000e+02 8.170693772076047523e+00
5.770000000000000000e+02 7.432163731550778252e+00
5.780000000000000000e+02 6.888051384524484178e+00
5.790000000000000000e+02 6.597637104064572711e+00
5.800000000000000000e+02 6.602524778785678450e+00
5.810000000000000000e+02 7.015949561691943615e+00
5.820000000000000000e+02 7.721973115140790433e+00
5.830000000000000000e+02 8.650359270144297952e+00
5.840000000000000000e+02 9.731493926171065567e+00
5.850000000000000000e+02 1.090036576700044080e+01
5.860000000000000000e+02 1.210983840491971542e+01
5.870000000000000000e+02 1.333619304618012968e+01
5.880000000000000000e+02 1.456896369122520696e+01
5.890000000000000000e+02 1.580455023090853039e+01
5.900000000000000000e+02 1.704201023500003132e+01
5.910000000000000000e+02 1.808893038518967344e+01
5.920000000000000000e+02 1.910426664292445409e+01
5.930000000000000000e+02 2.007528021675301844e+01
5.940000000000000000e+02 2.100424732321630472e+01
5.950000000000000000e+02 2.188967540125706179e+01
5.960000000000000000e+02 2.272960515917466040e+01
5.970000000000000000e+02 2.352782717780618071e+01
5.980000000000000000e+02 2.428798136363224103e+01
5.990000000000000000e+02 2.502316310518682130e+01
6.000000000000000000e+02 2.577478210782189194e+01
6.010000000000000000e+02 2.656438892474810132e+01
6.020000000000000000e+02 2.732719279691485781e+01
6.030000000000000000e+02 2.805466619789530469e+01
6.040000000000000000e+02 2.874225957795271214e+01
6.050000000000000000e+02 2.939456684533669417e+01
6.060000000000000000e+02 3.001732431705198323e+01
6.070000000000000000e+02 3.061076089798423183e+01
6.080000000000000000e+02 3.117358540136261524e+01
6.090000000000000000e+02 3.170400863856373874e+01
6.100000000000000000e+02 3.220250797705585200e+01
6.110000000000000000e+02 3.268793953327288904e+01
6.120000000000000000e+02 3.314592528006394900e+01
6.130000000000000000e+02 3.357635063668219289e+01
6.140000000000000000e+02 3.397509589225075644e+01
6.150000000000000000e+02 3.434052638843468941e+01
6.160000000000000000e+02 3.467869562025347818e+01
6.170000000000000000e+02 3.499615323800087197e+01
6.180000000000000000e+02 3.529545736689156854e+01
6.190000000000000000e+02 3.558117830924933145e+01
6.200000000000000000e+02 3.585129800806770817e+01
6.210000000000000000e+02 3.614877000239996363e+01
6.220000000000000000e+02 3.644399405833575400e+01
6.230000000000000000e+02 3.672626045650218884e+01
6.240000000000000000e+02 3.698837860580605508e+01
6.250000000000000000e+02 3.721588676089540115e+01
6.260000000000000000e+02 3.741111583343647595e+01
6.270000000000000000e+02 3.757737583531373815e+01
6.280000000000000000e+02 3.771834757225481383e+01
6.290000000000000000e+02 3.783477431535778379e+01
6.300000000000000000e+02 3.792862518145050643e+01
6.310000000000000000e+02 3.803820918966016507e+01
6.320000000000000000e+02 3.812240924101588035e+01
6.330000000000000000e+02 3.817560291334150691e+01
6.340000000000000000e+02 3.819374494944009513e+01
6.350000000000000000e+02 3.817863250350565352e+01
6.360000000000000000e+02 3.813812288911419301e+01
6.370000000000000000e+02 3.808316200461818113e+01
6.380000000000000000e+02 3.802314693132179713e+01
6.390000000000000000e+02 3.796443260935886599e+01
6.400000000000000000e+02 3.791090701842939836e+01
6.410000000000000000e+02 3.761067262680757040e+01
6.420000000000000000e+02 3.732000151262567300e+01
6.430000000000000000e+02 3.703381902010819715e+01
6.440000000000000000e+02 3.674508787889437400e+01
6.450000000000000000e+02 3.642867200870816902e+01
6.460000000000000000e+02 3.601108884515591058e+01
6.470000000000000000e+02 3.563225977899448083e+01
6.480000000000000000e+02 3.537312101508888418e+01
6.490000000000000000e+02 3.512623532316264630e+01
6.500000000000000000e+02 3.487063303416097426e+01
6.510000000000000000e+02 3.460085919701991486e+01
6.520000000000000000e+02 3.432698143172235206e+01
6.530000000000000000e+02 3.405258044302104281e+01
6.540000000000000000e+02 3.380059410349080196e+01
6.550000000000000000e+02 3.356616364895317872e+01
6.560000000000000000e+02 3.334956921215137982e+01
6.570000000000000000e+02 3.311529327591927085e+01
6.580000000000000000e+02 3.280162983402132681e+01
6.590000000000000000e+02 3.240104314748370484e+01
6.600000000000000000e+02 3.195981433007262851e+01
6.610000000000000000e+02 3.173083925072011979e+01
6.620000000000000000e+02 3.150951349568000026e+01
6.630000000000000000e+02 3.129184241188555760e+01
6.640000000000000000e+02 3.103676145593359337e+01
6.650000000000000000e+02 3.068573957119663831e+01
6.660000000000000000e+02 3.028695330705127731e+01
6.670000000000000000e+02 2.986964441507758394e+01
6.680000000000000000e+02 2.946326390932135197e+01
6.690000000000000000e+02 2.906663121697760488e+01
6.700000000000000000e+02 2.866796332724578633e+01
6.710000000000000000e+02 2.824326819899455643e+01
6.720000000000000000e+02 2.782084864808402713e+01
6.730000000000000000e+02 2.740200300268722344e+01
6.740000000000000000e+02 2.698659260487108469e+01
6.750000000000000000e+02 2.656854659221478343e+01
6.760000000000000000e+02 2.614340788666633486e+01
6.770000000000000000e+02 2.570967715065085102e+01
6.780000000000000000e+02 2.525213626428333669e+01
6.790000000000000000e+02 2.477015934229473260e+01
6.800000000000000000e+02 2.426364464990914271e+01
6.810000000000000000e+02 2.386274084952216512e+01
6.820000000000000000e+02 2.342926396276851264e+01
6.830000000000000000e+02 2.293958269146411411e+01
6.840000000000000000e+02 2.238854451282325542e+01
6.850000000000000000e+02 2.178180530505753154e+01
6.860000000000000000e+02 2.115482727431593446e+01
6.870000000000000000e+02 2.049694053985597364e+01
6.880000000000000000e+02 1.982780362822844111e+01
6.890000000000000000e+02 1.915096971939317427e+01
6.900000000000000000e+02 1.847215439240309109e+01
6.910000000000000000e+02 1.792258913122275032e+01
6.920000000000000000e+02 1.739454267244437702e+01
6.930000000000000000e+02 1.690844884176536311e+01
6.940000000000000000e+02 1.636969139105267246e+01
6.950000000000000000e+02 1.575499704858895988e+01
6.960000000000000000e+02 1.513214865218191463e+01
6.970000000000000000e+02 1.450709880886083702e+01
6.980000000000000000e+02 1.387662154205950671e+01
6.990000000000000000e+02 1.325528237546529375e+01


==> figures/test/sample/POLYYELL/mono_hullin_4.txt <==
3.000000000000000000e+02 1.869950944250815539e+01
3.010000000000000000e+02 1.763814338791714675e+01
3.020000000000000000e+02 1.662495706536840245e+01
3.030000000000000000e+02 1.565805763693820296e+01
3.040000000000000000e+02 1.473688262571920760e+01
3.050000000000000000e+02 1.386222190187174519e+01
3.060000000000000000e+02 1.303632870133219868e+01
3.070000000000000000e+02 1.226312983999160799e+01
3.080000000000000000e+02 1.154856073848985787e+01
3.090000000000000000e+02 1.090106685670080822e+01
3.100000000000000000e+02 1.033528546893991873e+01
3.110000000000000000e+02 9.984151592160021238e+00
3.120000000000000000e+02 9.652971272803451797e+00
3.130000000000000000e+02 9.342228144209641982e+00
3.140000000000000000e+02 9.052238836236808694e+00
3.150000000000000000e+02 8.783121889687720341e+00
3.160000000000000000e+02 8.534823344098503739e+00
3.170000000000000000e+02 8.306685633639570909e+00
3.180000000000000000e+02 8.092636010902111821e+00
3.190000000000000000e+02 7.885965018818960282e+00
3.200000000000000000e+02 7.690411582481879726e+00
3.210000000000000000e+02 7.745188139537646066e+00
3.220000000000000000e+02 7.802401273602421305e+00
3.230000000000000000e+02 7.862080677864972778e+00
3.240000000000000000e+02 7.923852026152488293e+00
3.250000000000000000e+02 7.983762582258076890e+00
3.260000000000000000e+02 8.046038959020430426e+00
3.270000000000000000e+02 8.115593574324266868e+00
3.280000000000000000e+02 8.195186181703080663e+00
3.290000000000000000e+02 8.285339042535728282e+00
3.300000000000000000e+02 8.386469088969006336e+00
3.310000000000000000e+02 8.630059587196468485e+00
3.320000000000000000e+02 8.885906700982024731e+00
3.330000000000000000e+02 9.155131958762551037e+00
3.340000000000000000e+02 9.439202353992742545e+00
3.350000000000000000e+02 9.740590164016539987e+00
3.360000000000000000e+02 1.006187818060182870e+01
3.370000000000000000e+02 1.040646298314441154e+01
3.380000000000000000e+02 1.077844087485845748e+01
3.390000000000000000e+02 1.118180823652586042e+01
3.400000000000000000e+02 1.162033472652558430e+01
3.410000000000000000e+02 1.187475347851233387e+01
3.420000000000000000e+02 1.216248631471654029e+01
3.430000000000000000e+02 1.248855985345023889e+01
3.440000000000000000e+02 1.285506872048831717e+01
3.450000000000000000e+02 1.327589380709249589e+01
3.460000000000000000e+02 1.376321888464441656e+01
3.470000000000000000e+02 1.431843413197900894e+01
3.480000000000000000e+02 1.490739704190723991e+01
3.490000000000000000e+02 1.555246458761474848e+01
3.500000000000000000e+02 1.628750560317537932e+01
3.510000000000000000e+02 1.681827582373579588e+01
3.520000000000000000e+02 1.738369844565576372e+01
3.530000000000000000e+02 1.805023323557058035e+01
3.540000000000000000e+02 1.894278603192267241e+01
3.550000000000000000e+02 2.014697531716343093e+01
3.560000000000000000e+02 2.178184932982162536e+01
3.570000000000000000e+02 2.403307815877576559e+01
3.580000000000000000e+02 2.712029457543164312e+01
3.590000000000000000e+02 3.072233188076942412e+01
3.600000000000000000e+02 3.398108610155234999e+01
3.610000000000000000e+02 2.687770899011044534e+01
3.620000000000000000e+02 2.092319797220923405e+01
3.630000000000000000e+02 1.705324235768188856e+01
3.640000000000000000e+02 1.427429511626291969e+01
3.650000000000000000e+02 1.211082722240360354e+01
3.660000000000000000e+02 1.034684547000904509e+01
3.670000000000000000e+02 8.872602484992924587e+00
3.680000000000000000e+02 7.630206696288685642e+00
3.690000000000000000e+02 6.575641071108599967e+00
3.700000000000000000e+02 5.685853589527007479e+00
3.710000000000000000e+02 5.016607358821954854e+00
3.720000000000000000e+02 4.771330954497891241e+00
3.730000000000000000e+02 4.904401916518931870e+00
3.740000000000000000e+02 5.320166792643576059e+00
3.750000000000000000e+02 5.909852057751409760e+00
3.760000000000000000e+02 6.591260427245788200e+00
3.770000000000000000e+02 7.314909097432028773e+00
3.780000000000000000e+02 8.056257139570677239e+00
3.790000000000000000e+02 8.802211337005902081e+00
3.800000000000000000e+02 9.544147519273813884e+00
3.810000000000000000e+02 1.010886188432120036e+01
3.820000000000000000e+02 1.072876292665782394e+01
3.830000000000000000e+02 1.138203109231708332e+01
3.840000000000000000e+02 1.205440318197728189e+01
3.850000000000000000e+02 1.273612748623295943e+01
3.860000000000000000e+02 1.341404298186827404e+01
3.870000000000000000e+02 1.408876694761439019e+01
3.880000000000000000e+02 1.476183416689413264e+01
3.890000000000000000e+02 1.543225004741532835e+01
3.900000000000000000e+02 1.469462582086601543e+01
3.910000000000000000e+02 1.506413660287260292e+01
3.920000000000000000e+02 1.538067275070038953e+01
3.930000000000000000e+02 1.563735643524690921e+01
3.940000000000000000e+02 1.582625898685433796e+01
3.950000000000000000e+02 1.593945958860421364e+01
3.960000000000000000e+02 1.597092576651003881e+01
3.970000000000000000e+02 1.591480856964776791e+01
3.980000000000000000e+02 1.576671855545640355e+01
3.990000000000000000e+02 1.552298726597321910e+01
4.000000000000000000e+02 1.518191339146791030e+01
4.010000000000000000e+02 1.457905861209478893e+01
4.020000000000000000e+02 1.389797302522335798e+01
4.030000000000000000e+02 1.314577153112027119e+01
4.040000000000000000e+02 1.233192599771226305e+01
4.050000000000000000e+02 1.147129569440562236e+01
4.060000000000000000e+02 1.058637756170940492e+01
4.070000000000000000e+02 9.710658710121245818e+00
4.080000000000000000e+02 8.890926562595780069e+00
4.090000000000000000e+02 8.189582819175679873e+00
4.100000000000000000e+02 7.681609773211233616e+00
4.110000000000000000e+02 7.112974522353748164e+00
4.120000000000000000e+02 6.929943628909766673e+00
4.130000000000000000e+02 7.176687839316762130e+00
4.140000000000000000e+02 7.803351748520191755e+00
4.150000000000000000e+02 8.696566804987201138e+00
4.160000000000000000e+02 9.740002904025354624e+00
4.170000000000000000e+02 1.083812198674937655e+01
4.180000000000000000e+02 1.192366548164307183e+01
4.190000000000000000e+02 1.295029105842552752e+01
4.200000000000000000e+02 1.388441005686959251e+01
4.210000000000000000e+02 1.479096144021312398e+01
4.220000000000000000e+02 1.559155304143072840e+01
4.230000000000000000e+02 1.631243697862952757e+01
4.240000000000000000e+02 1.698257187840343008e+01
4.250000000000000000e+02 1.763353740505380429e+01
4.260000000000000000e+02 1.828825397052181856e+01
4.270000000000000000e+02 1.893679260076170223e+01
4.280000000000000000e+02 1.956166805828383204e+01
4.290000000000000000e+02 2.014487636775940516e+01
4.300000000000000000e+02 2.066876423379303063e+01
4.310000000000000000e+02 2.098718361257243714e+01
4.320000000000000000e+02 2.125774306897442045e+01
4.330000000000000000e+02 2.149532717016548489e+01
4.340000000000000000e+02 2.171745413710555894e+01
4.350000000000000000e+02 2.194359361501092565e+01
4.360000000000000000e+02 2.218435327362787035e+01
4.370000000000000000e+02 2.241857689115203200e+01
4.380000000000000000e+02 2.261509341140230589e+01
4.390000000000000000e+02 2.274301883448095296e+01
4.400000000000000000e+02 2.277168852694674683e+01
4.410000000000000000e+02 2.288762887508669763e+01
4.420000000000000000e+02 2.289817944291648999e+01
4.430000000000000000e+02 2.283182416852958596e+01
4.440000000000000000e+02 2.271715470892626243e+01
4.450000000000000000e+02 2.258273952431564169e+01
4.460000000000000000e+02 2.244860109358570099e+01
4.470000000000000000e+02 2.230118392326727417e+01
4.480000000000000000e+02 2.212170747190271669e+01
4.490000000000000000e+02 2.189004903583379757e+01
4.500000000000000000e+02 2.158140140898464310e+01
4.510000000000000000e+02 2.127978410216869776e+01
4.520000000000000000e+02 2.091244337438526202e+01
4.530000000000000000e+02 2.050737784864363178e+01
4.540000000000000000e+02 2.009244651527337666e+01
4.550000000000000000e+02 1.969470352733500818e+01
4.560000000000000000e+02 1.933889744577325942e+01
4.570000000000000000e+02 1.906297833236474659e+01
4.580000000000000000e+02 1.886087511940815986e+01
4.590000000000000000e+02 1.871332780249697336e+01
4.600000000000000000e+02 1.861907624103145764e+01
4.610000000000000000e+02 1.836431024829565573e+01
4.620000000000000000e+02 1.813714913860784606e+01
4.630000000000000000e+02 1.791398256063892447e+01
4.640000000000000000e+02 1.767116426511832117e+01
4.650000000000000000e+02 1.738619419481526407e+01
4.660000000000000000e+02 1.704181196873477333e+01
4.670000000000000000e+02 1.663576292623809039e+01
4.680000000000000000e+02 1.616918669313059098e+01
4.690000000000000000e+02 1.564522376511910373e+01
4.700000000000000000e+02 1.506996400830480631e+01
4.710000000000000000e+02 1.443706670410965032e+01
4.720000000000000000e+02 1.376495906571011218e+01
4.730000000000000000e+02 1.306828450213434500e+01
4.740000000000000000e+02 1.236454462167548840e+01
4.750000000000000000e+02 1.167324771945284922e+01
4.760000000000000000e+02 1.101613381268752256e+01
4.770000000000000000e+02 1.041645281903482001e+01
4.780000000000000000e+02 9.897165066495194452e+00
4.790000000000000000e+02 9.479639911989849566e+00
4.800000000000000000e+02 9.179809938376051193e+00
4.810000000000000000e+02 9.165860204863758298e+00
4.820000000000000000e+02 9.250787144278534768e+00
4.830000000000000000e+02 9.428875806275891946e+00
4.840000000000000000e+02 9.693174362940531807e+00
4.850000000000000000e+02 1.003668240285946567e+01
4.860000000000000000e+02 1.045680953091489584e+01
4.870000000000000000e+02 1.094139912493383449e+01
4.880000000000000000e+02 1.147357905144653323e+01
4.890000000000000000e+02 1.203912166851375787e+01
4.900000000000000000e+02 1.262268942453160925e+01
4.910000000000000000e+02 1.319953185887619362e+01
4.920000000000000000e+02 1.378895672866870115e+01
4.930000000000000000e+02 1.439503085110285596e+01
4.940000000000000000e+02 1.501809264943157807e+01
4.950000000000000000e+02 1.566118948020376500e+01
4.960000000000000000e+02 1.632861276122100236e+01
4.970000000000000000e+02 1.703347851420609160e+01
4.980000000000000000e+02 1.776534358699843352e+01
4.990000000000000000e+02 1.852037827439475848e+01
5.000000000000000000e+02 1.929714375917685842e+01
5.010000000000000000e+02 2.024286441857861973e+01
5.020000000000000000e+02 2.119470669456973511e+01
5.030000000000000000e+02 2.214744243472406282e+01
5.040000000000000000e+02 2.309489249205703842e+01
5.050000000000000000e+02 2.403050757424933792e+01
5.060000000000000000e+02 2.494756500354285933e+01
5.070000000000000000e+02 2.583873789335076410e+01
5.080000000000000000e+02 2.669812647486849500e+01
5.090000000000000000e+02 2.752110631669719609e+01
5.100000000000000000e+02 2.830349100501498683e+01
5.110000000000000000e+02 2.881573158156027503e+01
5.120000000000000000e+02 2.930767049868540042e+01
5.130000000000000000e+02 2.977090307813235626e+01
5.140000000000000000e+02 3.020123460796356341e+01
5.150000000000000000e+02 3.060021184812375949e+01
5.160000000000000000e+02 3.096852684214337614e+01
5.170000000000000000e+02 3.130767785078720422e+01
5.180000000000000000e+02 3.162476051928622667e+01
5.190000000000000000e+02 3.190643728821925862e+01
5.200000000000000000e+02 3.214777147173962391e+01
5.210000000000000000e+02 3.192128931124078761e+01
5.220000000000000000e+02 3.167264765938191928e+01
5.230000000000000000e+02 3.140406918625233601e+01
5.240000000000000000e+02 3.111788315696791329e+01
5.250000000000000000e+02 3.081783922134609810e+01
5.260000000000000000e+02 3.050987886660182724e+01
5.270000000000000000e+02 3.019416118059193366e+01
5.280000000000000000e+02 2.987093407237455267e+01
5.290000000000000000e+02 2.955286137720348449e+01
5.300000000000000000e+02 2.927578066461686035e+01
5.310000000000000000e+02 2.915624042681073647e+01
5.320000000000000000e+02 2.905592101375683001e+01
5.330000000000000000e+02 2.895742489074631010e+01
5.340000000000000000e+02 2.885424798071055008e+01
5.350000000000000000e+02 2.874864537010165932e+01
5.360000000000000000e+02 2.863391309944147167e+01
5.370000000000000000e+02 2.850731435655940516e+01
5.380000000000000000e+02 2.836587326829632971e+01
5.390000000000000000e+02 2.820831926859274574e+01
5.400000000000000000e+02 2.803237268620604183e+01
5.410000000000000000e+02 2.798068931098280743e+01
5.420000000000000000e+02 2.790144296551659053e+01
5.430000000000000000e+02 2.779456719197792225e+01
5.440000000000000000e+02 2.765991626103195955e+01
5.450000000000000000e+02 2.749726739208437465e+01
5.460000000000000000e+02 2.730680223571607357e+01
5.470000000000000000e+02 2.709050390780891249e+01
5.480000000000000000e+02 2.685061995719619787e+01
5.490000000000000000e+02 2.658915340036289976e+01
5.500000000000000000e+02 2.630787395006848328e+01
5.510000000000000000e+02 2.604243759441042272e+01
5.520000000000000000e+02 2.574213386412026594e+01
5.530000000000000000e+02 2.540514102352452142e+01
5.540000000000000000e+02 2.503074691430406062e+01
5.550000000000000000e+02 2.461917242825315455e+01
5.560000000000000000e+02 2.416275585140152415e+01
5.570000000000000000e+02 2.366743925611310928e+01
5.580000000000000000e+02 2.314344480441447516e+01
5.590000000000000000e+02 2.259588966611882910e+01
5.600000000000000000e+02 2.201626767002251839e+01
5.610000000000000000e+02 2.141917491086347880e+01
5.620000000000000000e+02 2.079720915589038199e+01
5.630000000000000000e+02 2.014384727269733943e+01
5.640000000000000000e+02 1.945889457603389516e+01
5.650000000000000000e+02 1.872445431087442813e+01
5.660000000000000000e+02 1.791031921661475934e+01
5.670000000000000000e+02 1.701221409391970596e+01
5.680000000000000000e+02 1.605262781937040018e+01
5.690000000000000000e+02 1.504501037704039135e+01
5.700000000000000000e+02 1.400301683261280417e+01
5.710000000000000000e+02 1.300932065316874642e+01
5.720000000000000000e+02 1.201144972095424990e+01
5.730000000000000000e+02 1.100952910277301733e+01
5.740000000000000000e+02 1.000644146515363531e+01
5.750000000000000000e+02 9.045646836650552913e+00
5.760000000000000000e+02 8.170693772076047523e+00
5.770000000000000000e+02 7.432163731550778252e+00
5.780000000000000000e+02 6.888051384524484178e+00
5.790000000000000000e+02 6.597637104064572711e+00
5.800000000000000000e+02 6.602524778785678450e+00
5.810000000000000000e+02 7.015949561691943615e+00
5.820000000000000000e+02 7.721973115140790433e+00
5.830000000000000000e+02 8.650359270144297952e+00
5.840000000000000000e+02 9.731493926171065567e+00
5.850000000000000000e+02 1.090036576700044080e+01
5.860000000000000000e+02 1.210983840491971542e+01
5.870000000000000000e+02 1.333619304618012968e+01
5.880000000000000000e+02 1.456896369122520696e+01
5.890000000000000000e+02 1.580455023090853039e+01
5.900000000000000000e+02 1.704201023500003132e+01
5.910000000000000000e+02 1.808893038518967344e+01
5.920000000000000000e+02 1.910426664292445409e+01
5.930000000000000000e+02 2.007528021675301844e+01
5.940000000000000000e+02 2.100424732321630472e+01
5.950000000000000000e+02 2.188967540125706179e+01
5.960000000000000000e+02 2.272960515917466040e+01
5.970000000000000000e+02 2.352782717780618071e+01
5.980000000000000000e+02 2.428798136363224103e+01
5.990000000000000000e+02 2.502316310518682130e+01
6.000000000000000000e+02 2.577478210782189194e+01
6.010000000000000000e+02 2.656438892474810132e+01
6.020000000000000000e+02 2.732719279691485781e+01
6.030000000000000000e+02 2.805466619789530469e+01
6.040000000000000000e+02 2.874225957795271214e+01
6.050000000000000000e+02 2.939456684533669417e+01
6.060000000000000000e+02 3.001732431705198323e+01
6.070000000000000000e+02 3.061076089798423183e+01
6.080000000000000000e+02 3.117358540136261524e+01
6.090000000000000000e+02 3.170400863856373874e+01
6.100000000000000000e+02 3.220250797705585200e+01
6.110000000000000000e+02 3.268793953327288904e+01
6.120000000000000000e+02 3.314592528006394900e+01
6.130000000000000000e+02 3.357635063668219289e+01
6.140000000000000000e+02 3.397509589225075644e+01
6.150000000000000000e+02 3.434052638843468941e+01
6.160000000000000000e+02 3.467869562025347818e+01
6.170000000000000000e+02 3.499615323800087197e+01
6.180000000000000000e+02 3.529545736689156854e+01
6.190000000000000000e+02 3.558117830924933145e+01
6.200000000000000000e+02 3.585129800806770817e+01
6.210000000000000000e+02 3.614877000239996363e+01
6.220000000000000000e+02 3.644399405833575400e+01
6.230000000000000000e+02 3.672626045650218884e+01
6.240000000000000000e+02 3.698837860580605508e+01
6.250000000000000000e+02 3.721588676089540115e+01
6.260000000000000000e+02 3.741111583343647595e+01
6.270000000000000000e+02 3.757737583531373815e+01
6.280000000000000000e+02 3.771834757225481383e+01
6.290000000000000000e+02 3.783477431535778379e+01
6.300000000000000000e+02 3.792862518145050643e+01
6.310000000000000000e+02 3.803820918966016507e+01
6.320000000000000000e+02 3.812240924101588035e+01
6.330000000000000000e+02 3.817560291334150691e+01
6.340000000000000000e+02 3.819374494944009513e+01
6.350000000000000000e+02 3.817863250350565352e+01
6.360000000000000000e+02 3.813812288911419301e+01
6.370000000000000000e+02 3.808316200461818113e+01
6.380000000000000000e+02 3.802314693132179713e+01
6.390000000000000000e+02 3.796443260935886599e+01
6.400000000000000000e+02 3.791090701842939836e+01
6.410000000000000000e+02 3.761067262680757040e+01
6.420000000000000000e+02 3.732000151262567300e+01
6.430000000000000000e+02 3.703381902010819715e+01
6.440000000000000000e+02 3.674508787889437400e+01
6.450000000000000000e+02 3.642867200870816902e+01
6.460000000000000000e+02 3.601108884515591058e+01
6.470000000000000000e+02 3.563225977899448083e+01
6.480000000000000000e+02 3.537312101508888418e+01
6.490000000000000000e+02 3.512623532316264630e+01
6.500000000000000000e+02 3.487063303416097426e+01
6.510000000000000000e+02 3.460085919701991486e+01
6.520000000000000000e+02 3.432698143172235206e+01
6.530000000000000000e+02 3.405258044302104281e+01
6.540000000000000000e+02 3.380059410349080196e+01
6.550000000000000000e+02 3.356616364895317872e+01
6.560000000000000000e+02 3.334956921215137982e+01
6.570000000000000000e+02 3.311529327591927085e+01
6.580000000000000000e+02 3.280162983402132681e+01
6.590000000000000000e+02 3.240104314748370484e+01
6.600000000000000000e+02 3.195981433007262851e+01
6.610000000000000000e+02 3.173083925072011979e+01
6.620000000000000000e+02 3.150951349568000026e+01
6.630000000000000000e+02 3.129184241188555760e+01
6.640000000000000000e+02 3.103676145593359337e+01
6.650000000000000000e+02 3.068573957119663831e+01
6.660000000000000000e+02 3.028695330705127731e+01
6.670000000000000000e+02 2.986964441507758394e+01
6.680000000000000000e+02 2.946326390932135197e+01
6.690000000000000000e+02 2.906663121697760488e+01
6.700000000000000000e+02 2.866796332724578633e+01
6.710000000000000000e+02 2.824326819899455643e+01
6.720000000000000000e+02 2.782084864808402713e+01
6.730000000000000000e+02 2.740200300268722344e+01
6.740000000000000000e+02 2.698659260487108469e+01
6.750000000000000000e+02 2.656854659221478343e+01
6.760000000000000000e+02 2.614340788666633486e+01
6.770000000000000000e+02 2.570967715065085102e+01
6.780000000000000000e+02 2.525213626428333669e+01
6.790000000000000000e+02 2.477015934229473260e+01
6.800000000000000000e+02 2.426364464990914271e+01
6.810000000000000000e+02 2.386274084952216512e+01
6.820000000000000000e+02 2.342926396276851264e+01
6.830000000000000000e+02 2.293958269146411411e+01
6.840000000000000000e+02 2.238854451282325542e+01
6.850000000000000000e+02 2.178180530505753154e+01
6.860000000000000000e+02 2.115482727431593446e+01
6.870000000000000000e+02 2.049694053985597364e+01
6.880000000000000000e+02 1.982780362822844111e+01
6.890000000000000000e+02 1.915096971939317427e+01
6.900000000000000000e+02 1.847215439240309109e+01
6.910000000000000000e+02 1.792258913122275032e+01
6.920000000000000000e+02 1.739454267244437702e+01
6.930000000000000000e+02 1.690844884176536311e+01
6.940000000000000000e+02 1.636969139105267246e+01
6.950000000000000000e+02 1.575499704858895988e+01
6.960000000000000000e+02 1.513214865218191463e+01
6.970000000000000000e+02 1.450709880886083702e+01
6.980000000000000000e+02 1.387662154205950671e+01
6.990000000000000000e+02 1.325528237546529375e+01


==> figures/test/sample/POLYYELL/mono_ours_3.txt <==
3.000000000000000000e+02 1.828930093111135591e+01
3.010000000000000000e+02 1.926548670297879795e+01
3.020000000000000000e+02 2.021777130885168816e+01
3.030000000000000000e+02 2.113620374410922409e+01
3.040000000000000000e+02 2.201426596196313312e+01
3.050000000000000000e+02 2.284754440654551999e+01
3.060000000000000000e+02 2.363290491219579081e+01
3.070000000000000000e+02 2.436805396397695844e+01
3.080000000000000000e+02 2.505147535852613316e+01
3.090000000000000000e+02 2.568284532681823862e+01
3.100000000000000000e+02 2.626090951765290527e+01
3.110000000000000000e+02 2.649125129367473619e+01
3.120000000000000000e+02 2.671397374847620654e+01
3.130000000000000000e+02 2.692952909271917505e+01
3.140000000000000000e+02 2.713836552074453934e+01
3.150000000000000000e+02 2.734095063525742830e+01
3.160000000000000000e+02 2.753689175552408130e+01
3.170000000000000000e+02 2.772671934762758994e+01
3.180000000000000000e+02 2.789739534191176773e+01
3.190000000000000000e+02 2.804738100855642458e+01
3.200000000000000000e+02 2.819271945337004937e+01
3.210000000000000000e+02 2.805205200469426430e+01
3.220000000000000000e+02 2.790881465005112361e+01
3.230000000000000000e+02 2.776296762131735463e+01
3.240000000000000000e+02 2.761284718221841672e+01
3.250000000000000000e+02 2.744688317577987391e+01
3.260000000000000000e+02 2.726799946417173359e+01
3.270000000000000000e+02 2.707862291539788657e+01
3.280000000000000000e+02 2.688070860375597348e+01
3.290000000000000000e+02 2.667577279403999668e+01
3.300000000000000000e+02 2.646501958085288564e+01
3.310000000000000000e+02 2.618569975385079118e+01
3.320000000000000000e+02 2.589619676886591648e+01
3.330000000000000000e+02 2.559464601836643993e+01
3.340000000000000000e+02 2.527145845722580120e+01
3.350000000000000000e+02 2.492817062847520759e+01
3.360000000000000000e+02 2.456147807510776460e+01
3.370000000000000000e+02 2.416625762652215315e+01
3.380000000000000000e+02 2.373629438801176406e+01
3.390000000000000000e+02 2.326594884911913397e+01
3.400000000000000000e+02 2.275330464802339137e+01
3.410000000000000000e+02 2.263457059030643137e+01
3.420000000000000000e+02 2.251598805376250922e+01
3.430000000000000000e+02 2.237083706328921551e+01
3.440000000000000000e+02 2.221546905650922810e+01
3.450000000000000000e+02 2.200912429031995643e+01
3.460000000000000000e+02 2.171461457104187431e+01
3.470000000000000000e+02 2.128752753196505765e+01
3.480000000000000000e+02 2.068539889380573271e+01
3.490000000000000000e+02 1.991553829152052657e+01
3.500000000000000000e+02 1.897081895404181395e+01
3.510000000000000000e+02 1.814193961871239225e+01
3.520000000000000000e+02 1.698846939196468853e+01
3.530000000000000000e+02 1.549277135838234720e+01
3.540000000000000000e+02 1.374221274295979001e+01
3.550000000000000000e+02 1.184624720990478508e+01
3.560000000000000000e+02 1.004684381104264723e+01
3.570000000000000000e+02 8.867180188056661194e+00
3.580000000000000000e+02 8.880066276547310622e+00
3.590000000000000000e+02 1.006579814647340676e+01
3.600000000000000000e+02 1.184156550132725805e+01
3.610000000000000000e+02 1.068994276227398643e+01
3.620000000000000000e+02 1.236939087308788920e+01
3.630000000000000000e+02 1.501263049955966800e+01
3.640000000000000000e+02 1.738051169933669726e+01
3.650000000000000000e+02 1.932516496111137272e+01
3.660000000000000000e+02 2.091169490427143174e+01
3.670000000000000000e+02 2.221722087705719062e+01
3.680000000000000000e+02 2.330128934743344260e+01
3.690000000000000000e+02 2.422243493314338991e+01
3.700000000000000000e+02 2.500731246705929678e+01
3.710000000000000000e+02 2.574956139021362844e+01
3.720000000000000000e+02 2.648437355364287171e+01
3.730000000000000000e+02 2.720475571600821141e+01
3.740000000000000000e+02 2.790762239150008028e+01
3.750000000000000000e+02 2.859434194762242853e+01
3.760000000000000000e+02 2.926268356790583880e+01
3.770000000000000000e+02 2.991123316140313548e+01
3.780000000000000000e+02 3.054104975014231727e+01
3.790000000000000000e+02 3.115339519081779329e+01
3.800000000000000000e+02 3.174880727176605433e+01
3.810000000000000000e+02 3.248156226961078374e+01
3.820000000000000000e+02 3.318080762103766546e+01
3.830000000000000000e+02 3.385015027682137401e+01
3.840000000000000000e+02 3.449275438718508724e+01
3.850000000000000000e+02 3.511127481173204501e+01
3.860000000000000000e+02 3.570487639144231196e+01
3.870000000000000000e+02 3.627733794220450392e+01
3.880000000000000000e+02 3.683230896809569543e+01
3.890000000000000000e+02 3.737171621095120599e+01
3.900000000000000000e+02 3.553450133455431370e+01
3.910000000000000000e+02 3.552477512191504161e+01
3.920000000000000000e+02 3.542524000048701538e+01
3.930000000000000000e+02 3.522258933368563305e+01
3.940000000000000000e+02 3.490159644679545892e+01
3.950000000000000000e+02 3.444575281745044748e+01
3.960000000000000000e+02 3.383871417831809225e+01
3.970000000000000000e+02 3.306317883880780784e+01
3.980000000000000000e+02 3.216900032611351179e+01
3.990000000000000000e+02 3.135118849047461609e+01
4.000000000000000000e+02 3.055515182234242033e+01
4.010000000000000000e+02 2.959875453571735449e+01
4.020000000000000000e+02 2.864309910389712854e+01
4.030000000000000000e+02 2.768936824353832193e+01
4.040000000000000000e+02 2.672026468290501811e+01
4.050000000000000000e+02 2.571911146722603903e+01
4.060000000000000000e+02 2.469073686262478162e+01
4.070000000000000000e+02 2.364194968496690308e+01
4.080000000000000000e+02 2.258069562724250545e+01
4.090000000000000000e+02 2.151614097192276276e+01
4.100000000000000000e+02 2.045937570404865369e+01
4.110000000000000000e+02 1.914900650685052597e+01
4.120000000000000000e+02 1.784823074336824078e+01
4.130000000000000000e+02 1.656200303101477900e+01
4.140000000000000000e+02 1.529539464609064225e+01
4.150000000000000000e+02 1.405385855311716270e+01
4.160000000000000000e+02 1.284410382848031240e+01
4.170000000000000000e+02 1.168034376400369645e+01
4.180000000000000000e+02 1.057878842071081849e+01
4.190000000000000000e+02 9.555387334800188981e+00
4.200000000000000000e+02 8.624309915824980521e+00
4.210000000000000000e+02 7.920317952266213268e+00
4.220000000000000000e+02 7.319040707775153365e+00
4.230000000000000000e+02 6.803165244525704480e+00
4.240000000000000000e+02 6.358758025302023498e+00
4.250000000000000000e+02 5.978787412922226707e+00
4.260000000000000000e+02 5.668744580892081331e+00
4.270000000000000000e+02 5.446048130027371315e+00
4.280000000000000000e+02 5.319926909901962375e+00
4.290000000000000000e+02 5.283793999473275882e+00
4.300000000000000000e+02 5.315502250994477151e+00
4.310000000000000000e+02 5.245983666968721870e+00
4.320000000000000000e+02 5.197095925292200214e+00
4.330000000000000000e+02 5.167625508220310415e+00
4.340000000000000000e+02 5.163967724505023504e+00
4.350000000000000000e+02 5.199054377360147861e+00
4.360000000000000000e+02 5.281561109400653820e+00
4.370000000000000000e+02 5.392406424517671049e+00
4.380000000000000000e+02 5.498311002425206873e+00
4.390000000000000000e+02 5.563181961499588546e+00
4.400000000000000000e+02 5.550432369899696461e+00
4.410000000000000000e+02 5.625766725852265893e+00
4.420000000000000000e+02 5.607852376805632311e+00
4.430000000000000000e+02 5.520261217744415916e+00
4.440000000000000000e+02 5.389145195578165293e+00
4.450000000000000000e+02 5.242184807937577240e+00
4.460000000000000000e+02 5.099640764672703774e+00
4.470000000000000000e+02 4.948389990505620339e+00
4.480000000000000000e+02 4.770244166599022506e+00
4.490000000000000000e+02 4.544596328693012666e+00
4.500000000000000000e+02 4.244602557314062885e+00
4.510000000000000000e+02 3.938590002867700335e+00
4.520000000000000000e+02 3.575353564886192714e+00
4.530000000000000000e+02 3.188118383931936695e+00
4.540000000000000000e+02 2.813648023111124274e+00
4.550000000000000000e+02 2.491970633366976440e+00
4.560000000000000000e+02 2.259959685765061899e+00
4.570000000000000000e+02 2.108678431173310219e+00
4.580000000000000000e+02 2.011615074146021698e+00
4.590000000000000000e+02 1.973932594841462773e+00
4.600000000000000000e+02 1.998307526441693849e+00
4.610000000000000000e+02 1.997752424418935746e+00
4.620000000000000000e+02 2.088114272950754025e+00
4.630000000000000000e+02 2.245558287782666973e+00
4.640000000000000000e+02 2.451713897401555098e+00
4.650000000000000000e+02 2.695523262039922763e+00
4.660000000000000000e+02 2.974825630627635942e+00
4.670000000000000000e+02 3.297320603217092305e+00
4.680000000000000000e+02 3.672084481584568572e+00
4.690000000000000000e+02 4.104461784428941939e+00
4.700000000000000000e+02 4.594575044264905372e+00
4.710000000000000000e+02 5.171810188640011852e+00
4.720000000000000000e+02 5.809626852062232949e+00
4.730000000000000000e+02 6.501303546577695158e+00
4.740000000000000000e+02 7.237510831603957584e+00
4.750000000000000000e+02 8.008325625747481524e+00
4.760000000000000000e+02 8.803090233193680447e+00
4.770000000000000000e+02 9.610019544912136169e+00
4.780000000000000000e+02 1.041777938860468922e+01
4.790000000000000000e+02 1.121536982204927391e+01
4.800000000000000000e+02 1.199366429679248469e+01
4.810000000000000000e+02 1.255433861499735038e+01
4.820000000000000000e+02 1.310208856004838651e+01
4.830000000000000000e+02 1.363564165883232704e+01
4.840000000000000000e+02 1.415435288372755096e+01
4.850000000000000000e+02 1.465715427728989617e+01
4.860000000000000000e+02 1.513698082418382995e+01
4.870000000000000000e+02 1.558467912286047863e+01
4.880000000000000000e+02 1.599086756633983697e+01
4.890000000000000000e+02 1.634432453133443630e+01
4.900000000000000000e+02 1.663678221404212820e+01
4.910000000000000000e+02 1.663937843217324186e+01
4.920000000000000000e+02 1.658015809541110741e+01
4.930000000000000000e+02 1.646191520908914185e+01
4.940000000000000000e+02 1.628769110221826466e+01
4.950000000000000000e+02 1.605799570230000128e+01
4.960000000000000000e+02 1.577357768764439250e+01
4.970000000000000000e+02 1.543637251033602098e+01
4.980000000000000000e+02 1.505822316778479575e+01
4.990000000000000000e+02 1.464690903274556710e+01
5.000000000000000000e+02 1.420832265525353755e+01
5.010000000000000000e+02 1.364858151591749724e+01
5.020000000000000000e+02 1.306438373823140076e+01
5.030000000000000000e+02 1.245324467842084637e+01
5.040000000000000000e+02 1.181451300855182218e+01
5.050000000000000000e+02 1.114874331316885048e+01
5.060000000000000000e+02 1.045685695953115157e+01
5.070000000000000000e+02 9.739689646670274925e+00
5.080000000000000000e+02 9.000121600385645237e+00
5.090000000000000000e+02 8.243335715381743256e+00
5.100000000000000000e+02 7.475958824382364476e+00
5.110000000000000000e+02 6.881591005620230739e+00
5.120000000000000000e+02 6.295384061113971974e+00
5.130000000000000000e+02 5.725070754861511624e+00
5.140000000000000000e+02 5.179271990362138922e+00
5.150000000000000000e+02 4.664011104196362112e+00
5.160000000000000000e+02 4.183623236980891669e+00
5.170000000000000000e+02 3.731274763796141869e+00
5.180000000000000000e+02 3.286285012634210023e+00
5.190000000000000000e+02 2.865056891708392950e+00
5.200000000000000000e+02 2.472424394268221803e+00
5.210000000000000000e+02 2.628956001880399906e+00
5.220000000000000000e+02 2.798181147403882907e+00
5.230000000000000000e+02 2.977354177393066514e+00
5.240000000000000000e+02 3.164695050793532971e+00
5.250000000000000000e+02 3.356686166727381515e+00
5.260000000000000000e+02 3.546436790864758937e+00
5.270000000000000000e+02 3.734372461796053422e+00
5.280000000000000000e+02 3.919091844422234683e+00
5.290000000000000000e+02 4.076396509317254946e+00
5.300000000000000000e+02 4.132777114618537695e+00
5.310000000000000000e+02 4.011332648008488988e+00
5.320000000000000000e+02 3.832226120349635501e+00
5.330000000000000000e+02 3.628486022103505793e+00
5.340000000000000000e+02 3.411441052629465620e+00
5.350000000000000000e+02 3.176121141200842768e+00
5.360000000000000000e+02 2.935093011854080558e+00
5.370000000000000000e+02 2.693103024154590575e+00
5.380000000000000000e+02 2.455610326016577805e+00
5.390000000000000000e+02 2.225648520915703532e+00
5.400000000000000000e+02 2.008794628313286701e+00
5.410000000000000000e+02 1.738441122651377180e+00
5.420000000000000000e+02 1.517339935195442635e+00
5.430000000000000000e+02 1.360347911638443819e+00
5.440000000000000000e+02 1.282646505500964595e+00
5.450000000000000000e+02 1.291362392491019140e+00
5.460000000000000000e+02 1.379390792786601816e+00
5.470000000000000000e+02 1.530271058438612553e+00
5.480000000000000000e+02 1.726278096417908969e+00
5.490000000000000000e+02 1.953327955863283893e+00
5.500000000000000000e+02 2.201723291482844402e+00
5.510000000000000000e+02 2.514853823735972771e+00
5.520000000000000000e+02 2.837085959758062881e+00
5.530000000000000000e+02 3.165839719212215631e+00
5.540000000000000000e+02 3.499971906332179472e+00
5.550000000000000000e+02 3.839336774261250529e+00
5.560000000000000000e+02 4.179503089597258914e+00
5.570000000000000000e+02 4.518118738661344835e+00
5.580000000000000000e+02 4.853023606491754904e+00
5.590000000000000000e+02 5.182245723514283142e+00
5.600000000000000000e+02 5.501278350944247109e+00
5.610000000000000000e+02 5.758648761517101811e+00
5.620000000000000000e+02 6.015042288096932310e+00
5.630000000000000000e+02 6.269279586414859828e+00
5.640000000000000000e+02 6.525819908060314312e+00
5.650000000000000000e+02 6.778535284216548717e+00
5.660000000000000000e+02 7.005685001231756637e+00
5.670000000000000000e+02 7.193264711580233062e+00
5.680000000000000000e+02 7.345240979136982595e+00
5.690000000000000000e+02 7.458984951957893905e+00
5.700000000000000000e+02 7.532262543639152597e+00
5.710000000000000000e+02 7.561996659797968867e+00
5.720000000000000000e+02 7.556072729209317274e+00
5.730000000000000000e+02 7.505116705830807255e+00
5.740000000000000000e+02 7.399842881271998074e+00
5.750000000000000000e+02 7.257577050025707521e+00
5.760000000000000000e+02 7.087541246414153839e+00
5.770000000000000000e+02 6.895546050163963159e+00
5.780000000000000000e+02 6.686031184865226962e+00
5.790000000000000000e+02 6.461442304013766069e+00
5.800000000000000000e+02 6.224579772485019369e+00
5.810000000000000000e+02 5.796926911161701668e+00
5.820000000000000000e+02 5.320927058389989028e+00
5.830000000000000000e+02 4.797498706280483027e+00
5.840000000000000000e+02 4.251477063983387872e+00
5.850000000000000000e+02 3.703828674251650632e+00
5.860000000000000000e+02 3.174901225051953713e+00
5.870000000000000000e+02 2.690802801329624128e+00
5.880000000000000000e+02 2.284812371687568788e+00
5.890000000000000000e+02 2.006916297783006176e+00
5.900000000000000000e+02 1.914008574663401019e+00
5.910000000000000000e+02 1.691876576977298097e+00
5.920000000000000000e+02 1.491596875113309073e+00
5.930000000000000000e+02 1.313368321811809070e+00
5.940000000000000000e+02 1.168525816692975283e+00
5.950000000000000000e+02 1.062475746369993646e+00
5.960000000000000000e+02 9.955244858697006594e-01
5.970000000000000000e+02 9.672797916128472728e-01
5.980000000000000000e+02 9.751924853358390211e-01
5.990000000000000000e+02 1.029413320317341229e+00
6.000000000000000000e+02 1.186480568688248916e+00
6.010000000000000000e+02 1.437045840906502114e+00
6.020000000000000000e+02 1.688080382826716130e+00
6.030000000000000000e+02 1.928910609507083818e+00
6.040000000000000000e+02 2.155882242838022211e+00
6.050000000000000000e+02 2.377078571599744450e+00
6.060000000000000000e+02 2.600542484078462557e+00
6.070000000000000000e+02 2.823807738142105617e+00
6.080000000000000000e+02 3.029859943646773690e+00
6.090000000000000000e+02 3.178926908317086575e+00
6.100000000000000000e+02 3.319267018813391701e+00
6.110000000000000000e+02 3.438845039519927482e+00
6.120000000000000000e+02 3.555086354559777284e+00
6.130000000000000000e+02 3.665063113660636418e+00
6.140000000000000000e+02 3.766621777387358261e+00
6.150000000000000000e+02 3.856577113479070729e+00
6.160000000000000000e+02 3.938165503923770405e+00
6.170000000000000000e+02 4.016161810416518207e+00
6.180000000000000000e+02 4.090733859181059806e+00
6.190000000000000000e+02 4.164997960314755332e+00
6.200000000000000000e+02 4.236496905581150330e+00
6.210000000000000000e+02 4.336522505906475367e+00
6.220000000000000000e+02 4.454672925772410252e+00
6.230000000000000000e+02 4.586951503232021388e+00
6.240000000000000000e+02 4.736923611138306178e+00
6.250000000000000000e+02 4.892045561697150546e+00
6.260000000000000000e+02 5.050474561751703284e+00
6.270000000000000000e+02 5.211052241663296947e+00
6.280000000000000000e+02 5.373933118131232867e+00
6.290000000000000000e+02 5.536090285547138556e+00
6.300000000000000000e+02 5.698305678948486275e+00
6.310000000000000000e+02 5.816170058403116627e+00
6.320000000000000000e+02 5.934235783463329916e+00
6.330000000000000000e+02 6.051877103790658019e+00
6.340000000000000000e+02 6.169015218683115975e+00
6.350000000000000000e+02 6.285632002410862285e+00
6.360000000000000000e+02 6.401813736489278206e+00
6.370000000000000000e+02 6.517853469313307002e+00
6.380000000000000000e+02 6.634035296005824200e+00
6.390000000000000000e+02 6.750576575339712448e+00
6.400000000000000000e+02 6.867623935789749723e+00
6.410000000000000000e+02 6.497492464133928003e+00
6.420000000000000000e+02 6.146167766480258088e+00
6.430000000000000000e+02 5.816106558943785032e+00
6.440000000000000000e+02 5.510591466669187533e+00
6.450000000000000000e+02 5.214254330325981179e+00
6.460000000000000000e+02 4.873818190882960977e+00
6.470000000000000000e+02 4.638077907360880658e+00
6.480000000000000000e+02 4.574595205945771959e+00
6.490000000000000000e+02 4.545664518072098481e+00
6.500000000000000000e+02 4.515629210797756699e+00
6.510000000000000000e+02 4.474293226657716005e+00
6.520000000000000000e+02 4.432362872336330639e+00
6.530000000000000000e+02 4.394576488291261462e+00
6.540000000000000000e+02 4.388437720188616886e+00
6.550000000000000000e+02 4.409527536630491795e+00
6.560000000000000000e+02 4.459638272072291798e+00
6.570000000000000000e+02 4.503984338139281007e+00
6.580000000000000000e+02 4.484600829799894939e+00
6.590000000000000000e+02 4.396944338146068887e+00
6.600000000000000000e+02 4.289128329898468373e+00
6.610000000000000000e+02 4.288202781886088388e+00
6.620000000000000000e+02 4.302761404061207884e+00
6.630000000000000000e+02 4.329477953552207659e+00
6.640000000000000000e+02 4.329154454901195770e+00
6.650000000000000000e+02 4.246163413045723090e+00
6.660000000000000000e+02 4.125920984001636427e+00
6.670000000000000000e+02 3.996561783076217900e+00
6.680000000000000000e+02 3.889910931287128726e+00
6.690000000000000000e+02 3.801716014615251105e+00
6.700000000000000000e+02 3.717901494476254065e+00
6.710000000000000000e+02 3.613917680920224029e+00
6.720000000000000000e+02 3.517803533058057042e+00
6.730000000000000000e+02 3.430299765787198307e+00
6.740000000000000000e+02 3.350727543238638084e+00
6.750000000000000000e+02 3.272653911114766778e+00
6.760000000000000000e+02 3.191447806711773971e+00
6.770000000000000000e+02 3.105211407021704062e+00
6.780000000000000000e+02 3.002727144045549856e+00
6.790000000000000000e+02 2.884796725774316783e+00
6.800000000000000000e+02 2.752006464216299353e+00
6.810000000000000000e+02 2.695723975813965279e+00
6.820000000000000000e+02 2.644018602786676553e+00
6.830000000000000000e+02 2.594108841327559478e+00
6.840000000000000000e+02 2.536536994574544401e+00
6.850000000000000000e+02 2.467759365330955301e+00
6.860000000000000000e+02 2.411430284249271860e+00
6.870000000000000000e+02 2.358511807096206336e+00
6.880000000000000000e+02 2.332790568490768823e+00
6.890000000000000000e+02 2.346167391586562179e+00
6.900000000000000000e+02 2.411103161774140968e+00
6.910000000000000000e+02 2.634023691632380704e+00
6.920000000000000000e+02 2.805514368227607136e+00
6.930000000000000000e+02 2.944335561524350275e+00
6.940000000000000000e+02 3.009334599504084995e+00
6.950000000000000000e+02 2.991294763164764170e+00
6.960000000000000000e+02 2.968806454240539683e+00
6.970000000000000000e+02 2.940611087226149944e+00
6.980000000000000000e+02 2.897144489299232628e+00
6.990000000000000000e+02 2.848048783139462969e+00


==> figures/test/sample/POLYYELL/mono_ours_4.txt <==
3.000000000000000000e+02 1.616721502084032380e+01
3.010000000000000000e+02 1.503276398720099749e+01
3.020000000000000000e+02 1.393536776867958160e+01
3.030000000000000000e+02 1.287161631529794192e+01
3.040000000000000000e+02 1.183919435837356993e+01
3.050000000000000000e+02 1.083687841276246466e+01
3.060000000000000000e+02 9.864684864103912432e+00
3.070000000000000000e+02 8.924236671379443209e+00
3.080000000000000000e+02 8.019496147247288320e+00
3.090000000000000000e+02 7.158148990368836451e+00
3.100000000000000000e+02 6.362604648669981877e+00
3.110000000000000000e+02 5.899264382809693785e+00
3.120000000000000000e+02 5.454048171514299881e+00
3.130000000000000000e+02 5.029061844442612284e+00
3.140000000000000000e+02 4.626764971130174153e+00
3.150000000000000000e+02 4.249631582345330116e+00
3.160000000000000000e+02 3.901588004738614224e+00
3.170000000000000000e+02 3.585809332889548617e+00
3.180000000000000000e+02 3.313245029835502731e+00
3.190000000000000000e+02 3.073899248406588569e+00
3.200000000000000000e+02 2.856259043014750088e+00
3.210000000000000000e+02 2.959002026836766053e+00
3.220000000000000000e+02 3.065948556100698497e+00
3.230000000000000000e+02 3.177915938379556327e+00
3.240000000000000000e+02 3.296225222642475750e+00
3.250000000000000000e+02 3.428773878637901174e+00
3.260000000000000000e+02 3.579637375040813474e+00
3.270000000000000000e+02 3.750234123540334252e+00
3.280000000000000000e+02 3.930881040890104927e+00
3.290000000000000000e+02 4.120673207141646088e+00
3.300000000000000000e+02 4.322923525098517850e+00
3.310000000000000000e+02 4.603707122453556622e+00
3.320000000000000000e+02 4.899030032509777755e+00
3.330000000000000000e+02 5.209167055929912138e+00
3.340000000000000000e+02 5.529991520899884883e+00
3.350000000000000000e+02 5.869545368442014244e+00
3.360000000000000000e+02 6.230874437606568783e+00
3.370000000000000000e+02 6.618628699108221269e+00
3.380000000000000000e+02 7.037618976861177877e+00
3.390000000000000000e+02 7.491240516744763767e+00
3.400000000000000000e+02 7.985086257889935979e+00
3.410000000000000000e+02 8.302273640491719675e+00
3.420000000000000000e+02 8.666204631404252012e+00
3.430000000000000000e+02 9.072898343178028568e+00
3.440000000000000000e+02 9.529219856224464991e+00
3.450000000000000000e+02 1.004209675481827624e+01
3.460000000000000000e+02 1.062193704154112162e+01
3.470000000000000000e+02 1.126383355629683791e+01
3.480000000000000000e+02 1.191035785346567444e+01
3.490000000000000000e+02 1.259880519208646810e+01
3.500000000000000000e+02 1.337435749334443535e+01
3.510000000000000000e+02 1.391928970405630928e+01
3.520000000000000000e+02 1.447205879443170851e+01
3.530000000000000000e+02 1.511266357180491227e+01
3.540000000000000000e+02 1.599627539207881455e+01
3.550000000000000000e+02 1.722348552065128402e+01
3.560000000000000000e+02 1.892547522666644610e+01
3.570000000000000000e+02 2.130246416179415903e+01
3.580000000000000000e+02 2.456320001459813795e+01
3.590000000000000000e+02 2.832174413581231676e+01
3.600000000000000000e+02 3.168711002573827784e+01
3.610000000000000000e+02 2.439892072775765541e+01
3.620000000000000000e+02 1.817410993979465061e+01
3.630000000000000000e+02 1.409199881528190090e+01
3.640000000000000000e+02 1.113914172829909255e+01
3.650000000000000000e+02 8.817634889209625015e+00
3.660000000000000000e+02 6.901390654255198598e+00
3.670000000000000000e+02 5.277151248934514705e+00
3.680000000000000000e+02 3.890228354313250758e+00
3.690000000000000000e+02 2.713743693802784573e+00
3.700000000000000000e+02 1.802596043104298440e+00
3.710000000000000000e+02 1.515972197776529029e+00
3.720000000000000000e+02 2.458137985328866737e+00
3.730000000000000000e+02 3.656667517118252775e+00
3.740000000000000000e+02 4.852283930811411850e+00
3.750000000000000000e+02 5.998760044471357133e+00
3.760000000000000000e+02 7.087040043810073797e+00
3.770000000000000000e+02 8.119009630713026837e+00
3.780000000000000000e+02 9.101901787272870692e+00
3.790000000000000000e+02 1.004242503808028353e+01
3.800000000000000000e+02 1.094499298225857942e+01
3.810000000000000000e+02 1.174675316084419308e+01
3.820000000000000000e+02 1.255861870483714604e+01
3.830000000000000000e+02 1.336893630550995127e+01
3.840000000000000000e+02 1.417123539183239345e+01
3.850000000000000000e+02 1.496174555289594998e+01
3.860000000000000000e+02 1.573323330758032412e+01
3.870000000000000000e+02 1.648844880914835542e+01
3.880000000000000000e+02 1.723048967834309764e+01
3.890000000000000000e+02 1.796013567729373506e+01
3.900000000000000000e+02 1.784861645150224163e+01
3.910000000000000000e+02 1.834622911727515060e+01
3.920000000000000000e+02 1.880828587777176253e+01
3.930000000000000000e+02 1.923118332317406853e+01
3.940000000000000000e+02 1.961051124284599112e+01
3.950000000000000000e+02 1.994186060961292384e+01
3.960000000000000000e+02 2.022232404133051631e+01
3.970000000000000000e+02 2.044902511186192839e+01
3.980000000000000000e+02 2.062010200071702215e+01
3.990000000000000000e+02 2.073400764502568450e+01
4.000000000000000000e+02 2.079022986792565320e+01
4.010000000000000000e+02 2.060917920203770137e+01
4.020000000000000000e+02 2.036547207360591472e+01
4.030000000000000000e+02 2.005927965931156720e+01
4.040000000000000000e+02 1.969066193014507249e+01
4.050000000000000000e+02 1.926115055054532377e+01
4.060000000000000000e+02 1.877409892864191576e+01
4.070000000000000000e+02 1.823529052831110775e+01
4.080000000000000000e+02 1.765228059908833202e+01
4.090000000000000000e+02 1.703440681769490439e+01
4.100000000000000000e+02 1.639323293329895748e+01
4.110000000000000000e+02 1.545764311810030200e+01
4.120000000000000000e+02 1.450372560241141073e+01
4.130000000000000000e+02 1.353917940224564020e+01
4.140000000000000000e+02 1.257180952241009919e+01
4.150000000000000000e+02 1.160976413051798239e+01
4.160000000000000000e+02 1.066223446620319670e+01
4.170000000000000000e+02 9.744473404793534854e+00
4.180000000000000000e+02 8.873164399214882536e+00
4.190000000000000000e+02 8.064174662667682014e+00
4.200000000000000000e+02 7.330747217736025334e+00
4.210000000000000000e+02 6.820844553690485590e+00
4.220000000000000000e+02 6.398263240672165786e+00
4.230000000000000000e+02 6.048012123432908282e+00
4.240000000000000000e+02 5.758768448256258665e+00
4.250000000000000000e+02 5.526064042349208449e+00
4.260000000000000000e+02 5.355072758260960519e+00
4.270000000000000000e+02 5.255692293722544761e+00
4.280000000000000000e+02 5.228899320739015977e+00
4.290000000000000000e+02 5.263283945726175084e+00
4.300000000000000000e+02 5.337041977700922146e+00
4.310000000000000000e+02 5.283813118664903996e+00
4.320000000000000000e+02 5.236309676603338126e+00
4.330000000000000000e+02 5.196628699371634852e+00
4.340000000000000000e+02 5.173223144865938927e+00
4.350000000000000000e+02 5.180069459831897483e+00
4.360000000000000000e+02 5.226649788067467384e+00
4.370000000000000000e+02 5.296361461754205635e+00
4.380000000000000000e+02 5.359359504972029065e+00
4.390000000000000000e+02 5.382926179303573200e+00
4.400000000000000000e+02 5.333423672173860375e+00
4.410000000000000000e+02 5.375528576995202812e+00
4.420000000000000000e+02 5.330107503205536723e+00
4.430000000000000000e+02 5.219085818794415133e+00
4.440000000000000000e+02 5.066921736884768102e+00
4.450000000000000000e+02 4.899607598238993944e+00
4.460000000000000000e+02 4.736264810665964831e+00
4.470000000000000000e+02 4.564643389131583184e+00
4.480000000000000000e+02 4.367922419123376976e+00
4.490000000000000000e+02 4.126746130750478692e+00
4.500000000000000000e+02 3.815317097425448445e+00
4.510000000000000000e+02 3.505419042248299810e+00
4.520000000000000000e+02 3.143558937703232470e+00
4.530000000000000000e+02 2.762558772969426091e+00
4.540000000000000000e+02 2.399945084388324545e+00
4.550000000000000000e+02 2.098051101902279836e+00
4.560000000000000000e+02 1.896159884460068890e+00
4.570000000000000000e+02 1.772331812683067387e+00
4.580000000000000000e+02 1.693164774794486238e+00
4.590000000000000000e+02 1.668356658919334379e+00
4.600000000000000000e+02 1.700129897164124548e+00
4.610000000000000000e+02 1.731709386698660369e+00
4.620000000000000000e+02 1.858637567348438990e+00
4.630000000000000000e+02 2.055537818390457794e+00
4.640000000000000000e+02 2.304352865203707079e+00
4.650000000000000000e+02 2.595011991954280006e+00
4.660000000000000000e+02 2.925169455164230659e+00
4.670000000000000000e+02 3.299355068707419569e+00
4.680000000000000000e+02 3.723314774566138574e+00
4.690000000000000000e+02 4.199593521621995507e+00
4.700000000000000000e+02 4.726329445873514778e+00
4.710000000000000000e+02 5.329202139478723232e+00
4.720000000000000000e+02 5.984809456136749972e+00
4.730000000000000000e+02 6.686453576742318994e+00
4.740000000000000000e+02 7.425380925476174454e+00
4.750000000000000000e+02 8.192574659347890531e+00
4.760000000000000000e+02 8.978443839484544498e+00
4.770000000000000000e+02 9.772372607194323990e+00
4.780000000000000000e+02 1.056416543130765007e+01
4.790000000000000000e+02 1.134385842926349675e+01
4.800000000000000000e+02 1.210323895861986543e+01
4.810000000000000000e+02 1.264419016473484803e+01
4.820000000000000000e+02 1.317244466582422824e+01
4.830000000000000000e+02 1.368664946891425771e+01
4.840000000000000000e+02 1.418603191240156747e+01
4.850000000000000000e+02 1.466937872105838103e+01
4.860000000000000000e+02 1.512960751926039293e+01
4.870000000000000000e+02 1.555806553212993748e+01
4.880000000000000000e+02 1.594600479751439259e+01
4.890000000000000000e+02 1.628283069213279433e+01
4.900000000000000000e+02 1.656087205304406140e+01
4.910000000000000000e+02 1.655231628678973621e+01
4.920000000000000000e+02 1.648459605608908518e+01
4.930000000000000000e+02 1.636025264890469089e+01
4.940000000000000000e+02 1.618207225749015521e+01
4.950000000000000000e+02 1.595032494241429788e+01
4.960000000000000000e+02 1.566550563838259436e+01
4.970000000000000000e+02 1.532923812975959343e+01
4.980000000000000000e+02 1.495301345127588988e+01
4.990000000000000000e+02 1.454431285673553198e+01
5.000000000000000000e+02 1.410878687895586836e+01
5.010000000000000000e+02 1.355185456647180153e+01
5.020000000000000000e+02 1.297069377920281674e+01
5.030000000000000000e+02 1.236285533320840280e+01
5.040000000000000000e+02 1.172771209070295839e+01
5.050000000000000000e+02 1.106582527762948054e+01
5.060000000000000000e+02 1.037814557530290926e+01
5.070000000000000000e+02 9.665654552667948707e+00
5.080000000000000000e+02 8.931302163927362869e+00
5.090000000000000000e+02 8.180241945020256367e+00
5.100000000000000000e+02 7.418998806350889375e+00
5.110000000000000000e+02 6.831291305375747136e+00
5.120000000000000000e+02 6.251951868047965988e+00
5.130000000000000000e+02 5.688358585024700709e+00
5.140000000000000000e+02 5.148946472643279648e+00
5.150000000000000000e+02 4.639653035629216937e+00
5.160000000000000000e+02 4.164798335897777370e+00
5.170000000000000000e+02 3.717451744298474026e+00
5.180000000000000000e+02 3.276592853343895939e+00
5.190000000000000000e+02 2.859079105489870098e+00
5.200000000000000000e+02 2.469880649728330102e+00
5.210000000000000000e+02 2.627851863348204642e+00
5.220000000000000000e+02 2.798191119042651387e+00
5.230000000000000000e+02 2.978230264029746444e+00
5.240000000000000000e+02 3.166250419770862301e+00
5.250000000000000000e+02 3.358749197686401899e+00
5.260000000000000000e+02 3.548820070334120391e+00
5.270000000000000000e+02 3.736962592772074210e+00
5.280000000000000000e+02 3.921806062023646344e+00
5.290000000000000000e+02 4.079163654458496602e+00
5.300000000000000000e+02 4.135575556907915562e+00
5.310000000000000000e+02 4.014545369310573264e+00
5.320000000000000000e+02 3.835693199263888520e+00
5.330000000000000000e+02 3.632074653463621683e+00
5.340000000000000000e+02 3.415044897209621233e+00
5.350000000000000000e+02 3.179657405791092017e+00
5.360000000000000000e+02 2.938482368755843233e+00
5.370000000000000000e+02 2.696261031087845872e+00
5.380000000000000000e+02 2.458452291520354382e+00
5.390000000000000000e+02 2.228086322200992786e+00
5.400000000000000000e+02 2.010743536443559520e+00
5.410000000000000000e+02 1.739856435099681242e+00
5.420000000000000000e+02 1.518128062807424294e+00
5.430000000000000000e+02 1.360468619211963270e+00
5.440000000000000000e+02 1.282172233633673608e+00
5.450000000000000000e+02 1.290502362925940005e+00
5.460000000000000000e+02 1.378415039525172636e+00
5.470000000000000000e+02 1.529400230374698078e+00
5.480000000000000000e+02 1.725639009287168291e+00
5.490000000000000000e+02 1.952967590841526047e+00
5.500000000000000000e+02 2.201635460186983639e+00
5.510000000000000000e+02 2.514961142297496011e+00
5.520000000000000000e+02 2.837342601705830081e+00
5.530000000000000000e+02 3.166219630060560508e+00
5.540000000000000000e+02 3.500463970743116437e+00
5.550000000000000000e+02 3.839941855686241468e+00
5.560000000000000000e+02 4.180224890231832191e+00
5.570000000000000000e+02 4.518964054601586788e+00
5.580000000000000000e+02 4.854002679769788386e+00
5.590000000000000000e+02 5.183369278467793606e+00
5.600000000000000000e+02 5.502577709385653826e+00
5.610000000000000000e+02 5.760142358569029675e+00
5.620000000000000000e+02 6.016742171062553268e+00
5.630000000000000000e+02 6.271195876410582848e+00
5.640000000000000000e+02 6.527970902015086452e+00
5.650000000000000000e+02 6.780933847766246636e+00
5.660000000000000000e+02 7.008343431541240953e+00
5.670000000000000000e+02 7.196194577463896458e+00
5.680000000000000000e+02 7.348447416337917204e+00
5.690000000000000000e+02 7.462469096723541639e+00
5.700000000000000000e+02 7.536022201129090270e+00
5.710000000000000000e+02 7.565938315768787170e+00
5.720000000000000000e+02 7.560195610316950976e+00
5.730000000000000000e+02 7.509418991440208302e+00
5.740000000000000000e+02 7.404323324184677979e+00
5.750000000000000000e+02 7.262228908188225418e+00
5.760000000000000000e+02 7.092370440231089646e+00
5.770000000000000000e+02 6.900568148333653617e+00
5.780000000000000000e+02 6.691249138226952553e+00
5.790000000000000000e+02 6.466858538257354461e+00
5.800000000000000000e+02 6.230195843300784908e+00
5.810000000000000000e+02 5.802755963594467659e+00
5.820000000000000000e+02 5.326986768316168686e+00
5.830000000000000000e+02 4.803823763836386540e+00
5.840000000000000000e+02 4.258107767429845758e+00
5.850000000000000000e+02 3.710811154092567232e+00
5.860000000000000000e+02 3.182278028744569998e+00
5.870000000000000000e+02 2.698574012535500444e+00
5.880000000000000000e+02 2.292846162145889100e+00
5.890000000000000000e+02 2.014768588640625246e+00
5.900000000000000000e+02 1.920863603406664399e+00
5.910000000000000000e+02 1.698171402960638510e+00
5.920000000000000000e+02 1.497131878887931311e+00
5.930000000000000000e+02 1.317931219105929808e+00
5.940000000000000000e+02 1.171801346338150251e+00
5.950000000000000000e+02 1.064130637116473821e+00
5.960000000000000000e+02 9.953136979137313656e-01
5.970000000000000000e+02 9.651240354655729048e-01
5.980000000000000000e+02 9.712240103293072746e-01
5.990000000000000000e+02 1.023947322402453786e+00
6.000000000000000000e+02 1.180123954918523621e+00
6.010000000000000000e+02 1.430113615767675928e+00
6.020000000000000000e+02 1.680776609773534158e+00
6.030000000000000000e+02 1.921334232464976255e+00
6.040000000000000000e+02 2.148095174442125277e+00
6.050000000000000000e+02 2.369130081072044369e+00
6.060000000000000000e+02 2.592474060885755271e+00
6.070000000000000000e+02 2.815647557339506335e+00
6.080000000000000000e+02 3.014394591495219267e+00
6.090000000000000000e+02 3.163357545050076158e+00
6.100000000000000000e+02 3.303620075015273994e+00
6.110000000000000000e+02 3.422921793411536573e+00
6.120000000000000000e+02 3.538952117274547060e+00
6.130000000000000000e+02 3.648756266920745173e+00
6.140000000000000000e+02 3.750186042955311549e+00
6.150000000000000000e+02 3.840053900207398563e+00
6.160000000000000000e+02 3.921598655795652810e+00
6.170000000000000000e+02 3.999564558615501308e+00
6.180000000000000000e+02 4.074129195878981591e+00
6.190000000000000000e+02 4.148405663786944864e+00
6.200000000000000000e+02 4.219947912983231575e+00
6.210000000000000000e+02 4.319838855647953224e+00
6.220000000000000000e+02 4.437892251085841622e+00
6.230000000000000000e+02 4.570129449668947963e+00
6.240000000000000000e+02 4.720138884580078020e+00
6.250000000000000000e+02 4.875378303756141563e+00
6.260000000000000000e+02 5.033983089938629085e+00
6.270000000000000000e+02 5.194780176652626480e+00
6.280000000000000000e+02 5.357911928039221117e+00
6.290000000000000000e+02 5.520340808922893139e+00
6.300000000000000000e+02 5.682841755600507305e+00
6.310000000000000000e+02 5.800744819800899066e+00
6.320000000000000000e+02 5.918880144885942052e+00
6.330000000000000000e+02 6.036609421550095611e+00
6.340000000000000000e+02 6.153850229729844301e+00
6.350000000000000000e+02 6.270581666162286183e+00
6.360000000000000000e+02 6.386887756233043945e+00
6.370000000000000000e+02 6.503059101227049332e+00
6.380000000000000000e+02 6.619377378562210090e+00
6.390000000000000000e+02 6.736058035479840278e+00
6.400000000000000000e+02 6.853246109947723319e+00
6.410000000000000000e+02 6.482949615581740765e+00
6.420000000000000000e+02 6.131472818766328103e+00
6.430000000000000000e+02 5.801278865952957275e+00
6.440000000000000000e+02 5.495664154792562428e+00
6.450000000000000000e+02 5.199289081123943390e+00
6.460000000000000000e+02 4.858949799873380826e+00
6.470000000000000000e+02 4.623367706983022352e+00
6.480000000000000000e+02 4.560018663350715151e+00
6.490000000000000000e+02 4.531239652550817176e+00
6.500000000000000000e+02 4.501370940273601740e+00
6.510000000000000000e+02 4.460188152176995935e+00
6.520000000000000000e+02 4.418418818334639120e+00
6.530000000000000000e+02 4.380797566596562831e+00
6.540000000000000000e+02 4.374811518598775706e+00
6.550000000000000000e+02 4.396051169992135854e+00
6.560000000000000000e+02 4.446316288037048814e+00
6.570000000000000000e+02 4.490833559262418007e+00
6.580000000000000000e+02 4.471665872451404233e+00
6.590000000000000000e+02 4.384285019770540082e+00
6.600000000000000000e+02 4.276794719862844651e+00
6.610000000000000000e+02 4.275922202303755526e+00
6.620000000000000000e+02 4.290546896817273748e+00
6.630000000000000000e+02 4.317346680213756116e+00
6.640000000000000000e+02 4.317146505634004150e+00
6.650000000000000000e+02 4.234332297080547036e+00
6.660000000000000000e+02 4.114295809267318305e+00
6.670000000000000000e+02 3.985158695367640558e+00
6.680000000000000000e+02 3.878727682858501780e+00
6.690000000000000000e+02 3.790749042276386760e+00
6.700000000000000000e+02 3.707183967844329686e+00
6.710000000000000000e+02 3.603450987327152077e+00
6.720000000000000000e+02 3.507590661875895410e+00
6.730000000000000000e+02 3.420341448216935198e+00
6.740000000000000000e+02 3.341022493027574924e+00
6.750000000000000000e+02 3.263205700558776012e+00
6.760000000000000000e+02 3.182262571670380957e+00
6.770000000000000000e+02 3.096299621373168609e+00
6.780000000000000000e+02 2.994150838201664389e+00
6.790000000000000000e+02 2.876624791540792536e+00
6.800000000000000000e+02 2.744308425070804969e+00
6.810000000000000000e+02 2.688345995174381997e+00
6.820000000000000000e+02 2.637346773499049668e+00
6.830000000000000000e+02 2.588087751279832815e+00
6.840000000000000000e+02 2.531133082545955482e+00
6.850000000000000000e+02 2.462928451050816037e+00
6.860000000000000000e+02 2.407086810448172631e+00
6.870000000000000000e+02 2.354602306777503706e+00
6.880000000000000000e+02 2.329254160950152475e+00
6.890000000000000000e+02 2.342941676044713262e+00
6.900000000000000000e+02 2.408118121285824031e+00
6.910000000000000000e+02 2.631255426968882816e+00
6.920000000000000000e+02 2.803004330280024270e+00
6.930000000000000000e+02 2.941980472201283003e+00
6.940000000000000000e+02 3.007050410964768439e+00
6.950000000000000000e+02 2.989078251123476360e+00
6.960000000000000000e+02 2.966670370567561665e+00
6.970000000000000000e+02 2.938563071810601723e+00
6.980000000000000000e+02 2.895188421184144545e+00
6.990000000000000000e+02 2.846183356948132293e+00


==> figures/test/sample/TEXTYELL/mono_hullin_3.txt <==
3.000000000000000000e+02 3.437896941141512741e+01
3.010000000000000000e+02 3.431664946187281373e+01
3.020000000000000000e+02 3.426095790773583616e+01
3.030000000000000000e+02 3.421247984912179163e+01
3.040000000000000000e+02 3.417184503286261332e+01
3.050000000000000000e+02 3.413946764753237062e+01
3.060000000000000000e+02 3.410620591252909861e+01
3.070000000000000000e+02 3.406826275574742624e+01
3.080000000000000000e+02 3.400822387755496123e+01
3.090000000000000000e+02 3.393009259224291441e+01
3.100000000000000000e+02 3.381903723110000470e+01
3.110000000000000000e+02 3.377772554382781323e+01
3.120000000000000000e+02 3.372423475137945559e+01
3.130000000000000000e+02 3.364476542357730438e+01
3.140000000000000000e+02 3.354335501140251807e+01
3.150000000000000000e+02 3.342448917361502936e+01
3.160000000000000000e+02 3.331150029777995059e+01
3.170000000000000000e+02 3.320798604334674309e+01
3.180000000000000000e+02 3.311373305527096278e+01
3.190000000000000000e+02 3.302827990368134436e+01
3.200000000000000000e+02 3.295098434038771273e+01
3.210000000000000000e+02 3.249441426143492606e+01
3.220000000000000000e+02 3.203614177363373727e+01
3.230000000000000000e+02 3.157743749887537987e+01
3.240000000000000000e+02 3.111738816475895320e+01
3.250000000000000000e+02 3.064067265896191827e+01
3.260000000000000000e+02 3.014190061985978275e+01
3.270000000000000000e+02 2.961458488699381064e+01
3.280000000000000000e+02 2.905267619266112078e+01
3.290000000000000000e+02 2.844892520933335334e+01
3.300000000000000000e+02 2.781523315588606948e+01
3.310000000000000000e+02 2.768584849183002561e+01
3.320000000000000000e+02 2.755537374913820159e+01
3.330000000000000000e+02 2.742418358904590292e+01
3.340000000000000000e+02 2.729239451825689500e+01
3.350000000000000000e+02 2.716009188442899358e+01
3.360000000000000000e+02 2.702727418843602791e+01
3.370000000000000000e+02 2.689390313195272952e+01
3.380000000000000000e+02 2.676013148427947996e+01
3.390000000000000000e+02 2.662589206320259194e+01
3.400000000000000000e+02 2.649125922299655045e+01
3.410000000000000000e+02 2.668069609429142375e+01
3.420000000000000000e+02 2.686455402812981674e+01
3.430000000000000000e+02 2.704340814284550731e+01
3.440000000000000000e+02 2.721790365079969121e+01
3.450000000000000000e+02 2.738847386690584074e+01
3.460000000000000000e+02 2.755565129756006471e+01
3.470000000000000000e+02 2.771973474620122957e+01
3.480000000000000000e+02 2.788091278151081198e+01
3.490000000000000000e+02 2.803939803361062033e+01
3.500000000000000000e+02 2.819532401176256897e+01
3.510000000000000000e+02 2.879258112255290314e+01
3.520000000000000000e+02 2.937705144909392629e+01
3.530000000000000000e+02 2.994821210513648069e+01
3.540000000000000000e+02 3.050592420949464767e+01
3.550000000000000000e+02 3.105043500600473294e+01
3.560000000000000000e+02 3.158265984757892753e+01
3.570000000000000000e+02 3.210461278537756868e+01
3.580000000000000000e+02 3.260947204430988222e+01
3.590000000000000000e+02 3.309370547951658637e+01
3.600000000000000000e+02 3.356601903791570862e+01
3.610000000000000000e+02 3.438672063006266910e+01
3.620000000000000000e+02 3.517767105817313222e+01
3.630000000000000000e+02 3.594113102281789196e+01
3.640000000000000000e+02 3.667916549116292657e+01
3.650000000000000000e+02 3.739350177997184943e+01
3.660000000000000000e+02 3.808518290318904320e+01
3.670000000000000000e+02 3.875817378365096033e+01
3.680000000000000000e+02 3.941684576825421260e+01
3.690000000000000000e+02 4.006219342345483625e+01
3.700000000000000000e+02 4.069515264038673763e+01
3.710000000000000000e+02 4.114811106948346975e+01
3.720000000000000000e+02 4.159809439982564783e+01
3.730000000000000000e+02 4.204498271037485324e+01
3.740000000000000000e+02 4.248865941203989394e+01
3.750000000000000000e+02 4.292934166948280961e+01
3.760000000000000000e+02 4.336728026460720287e+01
3.770000000000000000e+02 4.380270068543511286e+01
3.780000000000000000e+02 4.423564801402254432e+01
3.790000000000000000e+02 4.466611837980995858e+01
3.800000000000000000e+02 4.509411678743663288e+01
3.810000000000000000e+02 4.526801082879626392e+01
3.820000000000000000e+02 4.544085293403642822e+01
3.830000000000000000e+02 4.561266288751498621e+01
3.840000000000000000e+02 4.578346013317042207e+01
3.850000000000000000e+02 4.595326376044751981e+01
3.860000000000000000e+02 4.612209212392918545e+01
3.870000000000000000e+02 4.628996400542875023e+01
3.880000000000000000e+02 4.645689742238285902e+01
3.890000000000000000e+02 4.662291002864783707e+01
3.900000000000000000e+02 4.125389471500256633e+01
3.910000000000000000e+02 4.033013353748675911e+01
3.920000000000000000e+02 3.922321533976345620e+01
3.930000000000000000e+02 3.793382724503526049e+01
3.940000000000000000e+02 3.666359383361508151e+01
3.950000000000000000e+02 3.546709332107466395e+01
3.960000000000000000e+02 3.434519987652633688e+01
3.970000000000000000e+02 3.319761305100178106e+01
3.980000000000000000e+02 3.199710804575851597e+01
3.990000000000000000e+02 3.074054442849748625e+01
4.000000000000000000e+02 2.942434910740092491e+01
4.010000000000000000e+02 2.802479348980906337e+01
4.020000000000000000e+02 2.656530465079252679e+01
4.030000000000000000e+02 2.504890260957298409e+01
4.040000000000000000e+02 2.348040873050775090e+01
4.050000000000000000e+02 2.186721237076315916e+01
4.060000000000000000e+02 2.021946013370218509e+01
4.070000000000000000e+02 1.855209907376296030e+01
4.080000000000000000e+02 1.688561476547056728e+01
4.090000000000000000e+02 1.524778200914067661e+01
4.100000000000000000e+02 1.367795059623313669e+01
4.110000000000000000e+02 1.212300354609089759e+01
4.120000000000000000e+02 1.080376663576433849e+01
4.130000000000000000e+02 9.837353840955083584e+00
4.140000000000000000e+02 9.319635414037684029e+00
4.150000000000000000e+02 9.273112681979363003e+00
4.160000000000000000e+02 9.637243185808936019e+00
4.170000000000000000e+02 1.029897531842103575e+01
4.180000000000000000e+02 1.113519538360807282e+01
4.190000000000000000e+02 1.204627052368478601e+01
4.200000000000000000e+02 1.295797308615691179e+01
4.210000000000000000e+02 1.372613195270904818e+01
4.220000000000000000e+02 1.443440962415776596e+01
4.230000000000000000e+02 1.509313036007431741e+01
4.240000000000000000e+02 1.572020119417376627e+01
4.250000000000000000e+02 1.633727014628350460e+01
4.260000000000000000e+02 1.696402102631219577e+01
4.270000000000000000e+02 1.759167097976104799e+01
4.280000000000000000e+02 1.820354842740012202e+01
4.290000000000000000e+02 1.878264416390307190e+01
4.300000000000000000e+02 1.931176275155877775e+01
4.310000000000000000e+02 1.957948015960152688e+01
4.320000000000000000e+02 1.980496342724759984e+01
4.330000000000000000e+02 2.000298064959802957e+01
4.340000000000000000e+02 2.019022920205244276e+01
4.350000000000000000e+02 2.038381941768540173e+01
4.360000000000000000e+02 2.059402886412857114e+01
4.370000000000000000e+02 2.080074788692295229e+01
4.380000000000000000e+02 2.097545245134125125e+01
4.390000000000000000e+02 2.108918154465755279e+01
4.400000000000000000e+02 2.111257169882169649e+01
4.410000000000000000e+02 2.129766902409964047e+01
4.420000000000000000e+02 2.138548913672566698e+01
4.430000000000000000e+02 2.140241490552577019e+01
4.440000000000000000e+02 2.137492504839014273e+01
4.450000000000000000e+02 2.132950308178673282e+01
4.460000000000000000e+02 2.128475340960569540e+01
4.470000000000000000e+02 2.122817774164539628e+01
4.480000000000000000e+02 2.113961892208345361e+01
4.490000000000000000e+02 2.099913454533177415e+01
4.500000000000000000e+02 2.078711672092123308e+01
4.510000000000000000e+02 2.043773261685544540e+01
4.520000000000000000e+02 2.002254155860638818e+01
4.530000000000000000e+02 1.956762935554006333e+01
4.540000000000000000e+02 1.909880538052881249e+01
4.550000000000000000e+02 1.864140547497785150e+01
4.560000000000000000e+02 1.821654888782234494e+01
4.570000000000000000e+02 1.783057902310856591e+01
4.580000000000000000e+02 1.748625857855009258e+01
4.590000000000000000e+02 1.718642667903250398e+01
4.600000000000000000e+02 1.693404218549970253e+01
4.610000000000000000e+02 1.686602117704993375e+01
4.620000000000000000e+02 1.682365052354628432e+01
4.630000000000000000e+02 1.678638210071157744e+01
4.640000000000000000e+02 1.673293655977576577e+01
4.650000000000000000e+02 1.665283395209102579e+01
4.660000000000000000e+02 1.652513877394234498e+01
4.670000000000000000e+02 1.634024625944155673e+01
4.680000000000000000e+02 1.610137464626970427e+01
4.690000000000000000e+02 1.581004655879657328e+01
4.700000000000000000e+02 1.547049987421671524e+01
4.710000000000000000e+02 1.518369080304931451e+01
4.720000000000000000e+02 1.485985445571904684e+01
4.730000000000000000e+02 1.451253826315499040e+01
4.740000000000000000e+02 1.415665399864806950e+01
4.750000000000000000e+02 1.380841852923831858e+01
4.760000000000000000e+02 1.348510561653753825e+01
4.770000000000000000e+02 1.320474064363201094e+01
4.780000000000000000e+02 1.298361850174921095e+01
4.790000000000000000e+02 1.284314301442225492e+01
4.800000000000000000e+02 1.279968098941911236e+01
4.810000000000000000e+02 1.303596580773608515e+01
4.820000000000000000e+02 1.331552891501396374e+01
4.830000000000000000e+02 1.363471972195357829e+01
4.840000000000000000e+02 1.399102833999473461e+01
4.850000000000000000e+02 1.438194660347906328e+01
4.860000000000000000e+02 1.480706090974710065e+01
4.870000000000000000e+02 1.526710128412674372e+01
4.880000000000000000e+02 1.576051993927825734e+01
4.890000000000000000e+02 1.628337182254927740e+01
4.900000000000000000e+02 1.683044061506774369e+01
4.910000000000000000e+02 1.765712223971035755e+01
4.920000000000000000e+02 1.850262524791633467e+01
4.930000000000000000e+02 1.937134021347575796e+01
4.940000000000000000e+02 2.025067542281936639e+01
4.950000000000000000e+02 2.113659762431829137e+01
4.960000000000000000e+02 2.202640644540070625e+01
4.970000000000000000e+02 2.291864168041008298e+01
4.980000000000000000e+02 2.381185096469296525e+01
4.990000000000000000e+02 2.470460558646256644e+01
5.000000000000000000e+02 2.559537272300514843e+01
5.010000000000000000e+02 2.642238720817673325e+01
5.020000000000000000e+02 2.723780892435033962e+01
5.030000000000000000e+02 2.803667388874892197e+01
5.040000000000000000e+02 2.881347734959985019e+01
5.050000000000000000e+02 2.956198808924180099e+01
5.060000000000000000e+02 3.027504398666356167e+01
5.070000000000000000e+02 3.094346541292254926e+01
5.080000000000000000e+02 3.155882508854234203e+01
5.090000000000000000e+02 3.212771194636613359e+01
5.100000000000000000e+02 3.263362025074212625e+01
5.110000000000000000e+02 3.289505343965925022e+01
5.120000000000000000e+02 3.311046055741587679e+01
5.130000000000000000e+02 3.328408928822287294e+01
5.140000000000000000e+02 3.342143790353549093e+01
5.150000000000000000e+02 3.352771150203722783e+01
5.160000000000000000e+02 3.360885821030849030e+01
5.170000000000000000e+02 3.366471708374046301e+01
5.180000000000000000e+02 3.369401354046612340e+01
5.190000000000000000e+02 3.369422649129893443e+01
5.200000000000000000e+02 3.366324686842582281e+01
5.210000000000000000e+02 3.350294405742720727e+01
5.220000000000000000e+02 3.332652695583485780e+01
5.230000000000000000e+02 3.314553598119515243e+01
5.240000000000000000e+02 3.295636330321191565e+01
5.250000000000000000e+02 3.276084594797781335e+01
5.260000000000000000e+02 3.256065764737691381e+01
5.270000000000000000e+02 3.235718153739531289e+01
5.280000000000000000e+02 3.215144598573164103e+01
5.290000000000000000e+02 3.194400154664444358e+01
5.300000000000000000e+02 3.173530988268161934e+01
5.310000000000000000e+02 3.145924341216304754e+01
5.320000000000000000e+02 3.116964263366124754e+01
5.330000000000000000e+02 3.086805152455764656e+01
5.340000000000000000e+02 3.055631217873478533e+01
5.350000000000000000e+02 3.023342290646706587e+01
5.360000000000000000e+02 2.989779453995297587e+01
5.370000000000000000e+02 2.954996639398084568e+01
5.380000000000000000e+02 2.919052903983474323e+01
5.390000000000000000e+02 2.881976208052009625e+01
5.400000000000000000e+02 2.843885688336208162e+01
5.410000000000000000e+02 2.809667339092638372e+01
5.420000000000000000e+02 2.772953775818822919e+01
5.430000000000000000e+02 2.734578900044500216e+01
5.440000000000000000e+02 2.694816188959251946e+01
5.450000000000000000e+02 2.653670568397475904e+01
5.460000000000000000e+02 2.611166692119221011e+01
5.470000000000000000e+02 2.567342891440148023e+01
5.480000000000000000e+02 2.522203180914753418e+01
5.490000000000000000e+02 2.475732017277980646e+01
5.500000000000000000e+02 2.427991238516959882e+01
5.510000000000000000e+02 2.370389215650867953e+01
5.520000000000000000e+02 2.308382518959410845e+01
5.530000000000000000e+02 2.243141050535006897e+01
5.540000000000000000e+02 2.174793359638868395e+01
5.550000000000000000e+02 2.102955157858252733e+01
5.560000000000000000e+02 2.027777729922816263e+01
5.570000000000000000e+02 1.951052666168272509e+01
5.580000000000000000e+02 1.873827122396212630e+01
5.590000000000000000e+02 1.796277363968016161e+01
5.600000000000000000e+02 1.719993019301547577e+01
5.610000000000000000e+02 1.642460877805845243e+01
5.620000000000000000e+02 1.561972612309596364e+01
5.630000000000000000e+02 1.479303113338293052e+01
5.640000000000000000e+02 1.393589152278054932e+01
5.650000000000000000e+02 1.304418413920114261e+01
5.660000000000000000e+02 1.211640421697445547e+01
5.670000000000000000e+02 1.116374117293575630e+01
5.680000000000000000e+02 1.020306781226460835e+01
5.690000000000000000e+02 9.256974920066124213e+00
5.700000000000000000e+02 8.352912216796523737e+00
5.710000000000000000e+02 7.679904985778657434e+00
5.720000000000000000e+02 7.111130736788588536e+00
5.730000000000000000e+02 6.734449179635980443e+00
5.740000000000000000e+02 6.602321386501593281e+00
5.750000000000000000e+02 6.742201015830795896e+00
5.760000000000000000e+02 7.145666786591093000e+00
5.770000000000000000e+02 7.777785253094795515e+00
5.780000000000000000e+02 8.590468165618279528e+00
5.790000000000000000e+02 9.538462491579903002e+00
5.800000000000000000e+02 1.059370421650958427e+01
5.810000000000000000e+02 1.176493830590533385e+01
5.820000000000000000e+02 1.301186634867200809e+01
5.830000000000000000e+02 1.430017390112007902e+01
5.840000000000000000e+02 1.560010964539172384e+01
5.850000000000000000e+02 1.689140676809176256e+01
5.860000000000000000e+02 1.815809569409902835e+01
5.870000000000000000e+02 1.939984748328218700e+01
5.880000000000000000e+02 2.062159802458054614e+01
5.890000000000000000e+02 2.182862959796559466e+01
5.900000000000000000e+02 2.302592331796652658e+01
5.910000000000000000e+02 2.414159389826210145e+01
5.920000000000000000e+02 2.524232766361442515e+01
5.930000000000000000e+02 2.630818727013390301e+01
5.940000000000000000e+02 2.733415260301128313e+01
5.950000000000000000e+02 2.831750854179575327e+01
5.960000000000000000e+02 2.925904697273645994e+01
5.970000000000000000e+02 3.019494121659355557e+01
5.980000000000000000e+02 3.109146192331945358e+01
5.990000000000000000e+02 3.193688790829764201e+01
6.000000000000000000e+02 3.275317434968625463e+01
6.010000000000000000e+02 3.352116360440152221e+01
6.020000000000000000e+02 3.427361256306810589e+01
6.030000000000000000e+02 3.500045889982160929e+01
6.040000000000000000e+02 3.571816479916641640e+01
6.050000000000000000e+02 3.640021506593502210e+01
6.060000000000000000e+02 3.705182816013255120e+01
6.070000000000000000e+02 3.766668870217074527e+01
6.080000000000000000e+02 3.824412371134257427e+01
6.090000000000000000e+02 3.878556201492759214e+01
6.100000000000000000e+02 3.927574310643154831e+01
6.110000000000000000e+02 3.973696992351561619e+01
6.120000000000000000e+02 4.016928541017985310e+01
6.130000000000000000e+02 4.057342538962848977e+01
6.140000000000000000e+02 4.095007900146514146e+01
6.150000000000000000e+02 4.130009122178669401e+01
6.160000000000000000e+02 4.162288884501000297e+01
6.170000000000000000e+02 4.192417282513186905e+01
6.180000000000000000e+02 4.220489624848043064e+01
6.190000000000000000e+02 4.246753484316074889e+01
6.200000000000000000e+02 4.271344151591580385e+01
6.210000000000000000e+02 4.295191894281105505e+01
6.220000000000000000e+02 4.317066663573137930e+01
6.230000000000000000e+02 4.337199023352078342e+01
6.240000000000000000e+02 4.355707947898233812e+01
6.250000000000000000e+02 4.372760257093965919e+01
6.260000000000000000e+02 4.398297133528060243e+01
6.270000000000000000e+02 4.425811193557973411e+01
6.280000000000000000e+02 4.450767307140758788e+01
6.290000000000000000e+02 4.473976344217571466e+01
6.300000000000000000e+02 4.496016196251650854e+01
6.310000000000000000e+02 4.500376502657799449e+01
6.320000000000000000e+02 4.503384974467910951e+01
6.330000000000000000e+02 4.504905932749030484e+01
6.340000000000000000e+02 4.504607067866401593e+01
6.350000000000000000e+02 4.502000420545857651e+01
6.360000000000000000e+02 4.496386797144012348e+01
6.370000000000000000e+02 4.487196760229834780e+01
6.380000000000000000e+02 4.474404760290572369e+01
6.390000000000000000e+02 4.458711550397939760e+01
6.400000000000000000e+02 4.441283408665666599e+01
6.410000000000000000e+02 4.403939081808273670e+01
6.420000000000000000e+02 4.366107992115652792e+01
6.430000000000000000e+02 4.327542954658575525e+01
6.440000000000000000e+02 4.287737882616679030e+01
6.450000000000000000e+02 4.246026512752913362e+01
6.460000000000000000e+02 4.207333462397299684e+01
6.470000000000000000e+02 4.169904968253951694e+01
6.480000000000000000e+02 4.137265739574195322e+01
6.490000000000000000e+02 4.105736885097432776e+01
6.500000000000000000e+02 4.075585590463327890e+01
6.510000000000000000e+02 4.042317733227821464e+01
6.520000000000000000e+02 4.008669863777939213e+01
6.530000000000000000e+02 3.974662252723897637e+01
6.540000000000000000e+02 3.939713521159082177e+01
6.550000000000000000e+02 3.903177550407481533e+01
6.560000000000000000e+02 3.864234596271416677e+01
6.570000000000000000e+02 3.823113997354320759e+01
6.580000000000000000e+02 3.779843774830776226e+01
6.590000000000000000e+02 3.734437127301463732e+01
6.600000000000000000e+02 3.686651624044348097e+01
6.610000000000000000e+02 3.649365830231496943e+01
6.620000000000000000e+02 3.611676003357248987e+01
6.630000000000000000e+02 3.573850832293928192e+01
6.640000000000000000e+02 3.535880200269636475e+01
6.650000000000000000e+02 3.497986762326965504e+01
6.660000000000000000e+02 3.461896748809617463e+01
6.670000000000000000e+02 3.427960676321542621e+01
6.680000000000000000e+02 3.396854666132811218e+01
6.690000000000000000e+02 3.368613588118637381e+01
6.700000000000000000e+02 3.339768217837591635e+01
6.710000000000000000e+02 3.296020842482770519e+01
6.720000000000000000e+02 3.252083187073281323e+01
6.730000000000000000e+02 3.208026482620686437e+01
6.740000000000000000e+02 3.163632326344634649e+01
6.750000000000000000e+02 3.117738547086198153e+01
6.760000000000000000e+02 3.069647931372631788e+01
6.770000000000000000e+02 3.019978147031979177e+01
6.780000000000000000e+02 2.968954725534959493e+01
6.790000000000000000e+02 2.916737676220982323e+01
6.800000000000000000e+02 2.864620727341310769e+01
6.810000000000000000e+02 2.822614616253912345e+01
6.820000000000000000e+02 2.777112076261094131e+01
6.830000000000000000e+02 2.723256480585187589e+01
6.840000000000000000e+02 2.659766787219126272e+01
6.850000000000000000e+02 2.590914917183556554e+01
6.860000000000000000e+02 2.521605905385472468e+01
6.870000000000000000e+02 2.452967002048432477e+01
6.880000000000000000e+02 2.384861194347515223e+01
6.890000000000000000e+02 2.316182501194985832e+01
6.900000000000000000e+02 2.245206667442454318e+01
6.910000000000000000e+02 2.206357495176068184e+01
6.920000000000000000e+02 2.161755658120856438e+01
6.930000000000000000e+02 2.110894156798908128e+01
6.940000000000000000e+02 2.062899964643450090e+01
6.950000000000000000e+02 2.013954040629526077e+01
6.960000000000000000e+02 1.957123533109684743e+01
6.970000000000000000e+02 1.889789501967439378e+01
6.980000000000000000e+02 1.807142846340204656e+01
6.990000000000000000e+02 1.721773346174406782e+01


==> figures/test/sample/TEXTYELL/mono_hullin_4.txt <==
3.000000000000000000e+02 1.098705069235968779e+01
3.010000000000000000e+02 1.093887187986385356e+01
3.020000000000000000e+02 1.089742664583742204e+01
3.030000000000000000e+02 1.086363992542198176e+01
3.040000000000000000e+02 1.083856644391883606e+01
3.050000000000000000e+02 1.082351120151735913e+01
3.060000000000000000e+02 1.082230221061724329e+01
3.070000000000000000e+02 1.083478591025551907e+01
3.080000000000000000e+02 1.086635545652110757e+01
3.090000000000000000e+02 1.090998110944859789e+01
3.100000000000000000e+02 1.096483492098764856e+01
3.110000000000000000e+02 1.078240375955752484e+01
3.120000000000000000e+02 1.061182759176521806e+01
3.130000000000000000e+02 1.046163943058858692e+01
3.140000000000000000e+02 1.033636557387704258e+01
3.150000000000000000e+02 1.023363736030662885e+01
3.160000000000000000e+02 1.015153863259129352e+01
3.170000000000000000e+02 1.008900903747883859e+01
3.180000000000000000e+02 1.004552256068808447e+01
3.190000000000000000e+02 1.002055187103007583e+01
3.200000000000000000e+02 1.001353928224378187e+01
3.210000000000000000e+02 1.051397406172961624e+01
3.220000000000000000e+02 1.104045540927897484e+01
3.230000000000000000e+02 1.159614659122423497e+01
3.240000000000000000e+02 1.218603514259816833e+01
3.250000000000000000e+02 1.281551817260885251e+01
3.260000000000000000e+02 1.348375096528429751e+01
3.270000000000000000e+02 1.418966973433399481e+01
3.280000000000000000e+02 1.492673512236708078e+01
3.290000000000000000e+02 1.569932261670985163e+01
3.300000000000000000e+02 1.652226387098290772e+01
3.310000000000000000e+02 1.657292412632164513e+01
3.320000000000000000e+02 1.662689080178114764e+01
3.330000000000000000e+02 1.668351162649908304e+01
3.340000000000000000e+02 1.674284269895619559e+01
3.350000000000000000e+02 1.680504020487583716e+01
3.360000000000000000e+02 1.687025117178668054e+01
3.370000000000000000e+02 1.693863837454935961e+01
3.380000000000000000e+02 1.701040930822564334e+01
3.390000000000000000e+02 1.708592407299058280e+01
3.400000000000000000e+02 1.716537660531352572e+01
3.410000000000000000e+02 1.671520245294377105e+01
3.420000000000000000e+02 1.627230942346754361e+01
3.430000000000000000e+02 1.583634556029035956e+01
3.440000000000000000e+02 1.540699635291279534e+01
3.450000000000000000e+02 1.498389692569212528e+01
3.460000000000000000e+02 1.456675480857721183e+01
3.470000000000000000e+02 1.415531231508511389e+01
3.480000000000000000e+02 1.374934089841485552e+01
3.490000000000000000e+02 1.334862821913504050e+01
3.500000000000000000e+02 1.295298453327184873e+01
3.510000000000000000e+02 1.186178663366995245e+01
3.520000000000000000e+02 1.083123651145317012e+01
3.530000000000000000e+02 9.853653385087456584e+00
3.540000000000000000e+02 8.923695065385370384e+00
3.550000000000000000e+02 8.038122382477606465e+00
3.560000000000000000e+02 7.196842058836781852e+00
3.570000000000000000e+02 6.405390698936640703e+00
3.580000000000000000e+02 5.659400281923306686e+00
3.590000000000000000e+02 4.954808375601648329e+00
3.600000000000000000e+02 4.311102078219365197e+00
3.610000000000000000e+02 3.330774534401310660e+00
3.620000000000000000e+02 2.678544337990499180e+00
3.630000000000000000e+02 2.527384759349270649e+00
3.640000000000000000e+02 2.896044387295381828e+00
3.650000000000000000e+02 3.588387974760465671e+00
3.660000000000000000e+02 4.427165243841560738e+00
3.670000000000000000e+02 5.331125105403980768e+00
3.680000000000000000e+02 6.265622982375647965e+00
3.690000000000000000e+02 7.209327686160139415e+00
3.700000000000000000e+02 8.151908219149213153e+00
3.710000000000000000e+02 8.900355984901917594e+00
3.720000000000000000e+02 9.646663380193226445e+00
3.730000000000000000e+02 1.038960688594622539e+01
3.740000000000000000e+02 1.112845258610826882e+01
3.750000000000000000e+02 1.186297183320119686e+01
3.760000000000000000e+02 1.259307074909146351e+01
3.770000000000000000e+02 1.331854144458027989e+01
3.780000000000000000e+02 1.403924477632551238e+01
3.790000000000000000e+02 1.475512594874692063e+01
3.800000000000000000e+02 1.546618227907532983e+01
3.810000000000000000e+02 1.582708872762724539e+01
3.820000000000000000e+02 1.618757372986341281e+01
3.830000000000000000e+02 1.654758251270708058e+01
3.840000000000000000e+02 1.690706741858849682e+01
3.850000000000000000e+02 1.726598704400403861e+01
3.860000000000000000e+02 1.762430502267923060e+01
3.870000000000000000e+02 1.798199085899003791e+01
3.880000000000000000e+02 1.833901785136661999e+01
3.890000000000000000e+02 1.869536311024436870e+01
3.900000000000000000e+02 1.805624873728757862e+01
3.910000000000000000e+02 1.816415007020024674e+01
3.920000000000000000e+02 1.823298780263094088e+01
3.930000000000000000e+02 1.825649717908874337e+01
3.940000000000000000e+02 1.822787601007120273e+01
3.950000000000000000e+02 1.813930400891944217e+01
3.960000000000000000e+02 1.798379878858473546e+01
3.970000000000000000e+02 1.775420895310602987e+01
3.980000000000000000e+02 1.744361532386360736e+01
3.990000000000000000e+02 1.704580476574542658e+01
4.000000000000000000e+02 1.655583830685704427e+01
4.010000000000000000e+02 1.594322334451642043e+01
4.020000000000000000e+02 1.523785774777196167e+01
4.030000000000000000e+02 1.444096576611918614e+01
4.040000000000000000e+02 1.355749442425614326e+01
4.050000000000000000e+02 1.259772705053527808e+01
4.060000000000000000e+02 1.157910911987282532e+01
4.070000000000000000e+02 1.053158916513294407e+01
4.080000000000000000e+02 9.504906865232257474e+00
4.090000000000000000e+02 8.577231228035664401e+00
4.100000000000000000e+02 7.854249068591728999e+00
4.110000000000000000e+02 7.374196604440284020e+00
4.120000000000000000e+02 7.319023807630436806e+00
4.130000000000000000e+02 7.673769978965429672e+00
4.140000000000000000e+02 8.351292147984336722e+00
4.150000000000000000e+02 9.246318277249736539e+00
4.160000000000000000e+02 1.027042634148938838e+01
4.170000000000000000e+02 1.135206815434681005e+01
4.180000000000000000e+02 1.243456284012439284e+01
4.190000000000000000e+02 1.347750111638400128e+01
4.200000000000000000e+02 1.444970652148559154e+01
4.210000000000000000e+02 1.522929012102037127e+01
4.220000000000000000e+02 1.592789222475169453e+01
4.230000000000000000e+02 1.656491637724765553e+01
4.240000000000000000e+02 1.716312706922571252e+01
4.250000000000000000e+02 1.774671465314757413e+01
4.260000000000000000e+02 1.833631781537667393e+01
4.270000000000000000e+02 1.892425860503959001e+01
4.280000000000000000e+02 1.949514615501550807e+01
4.290000000000000000e+02 2.003322243685420645e+01
4.300000000000000000e+02 2.052244570123315626e+01
4.310000000000000000e+02 2.075831481128429346e+01
4.320000000000000000e+02 2.095318961721788398e+01
4.330000000000000000e+02 2.112156046765979411e+01
4.340000000000000000e+02 2.127966889664929084e+01
4.350000000000000000e+02 2.144411201931156796e+01
4.360000000000000000e+02 2.162487730914231321e+01
4.370000000000000000e+02 2.180256284635161279e+01
4.380000000000000000e+02 2.194961313181524787e+01
4.390000000000000000e+02 2.203800577149416284e+01
4.400000000000000000e+02 2.203926354754449335e+01
4.410000000000000000e+02 2.220272649330506454e+01
4.420000000000000000e+02 2.227216942889941009e+01
4.430000000000000000e+02 2.227302789699949770e+01
4.440000000000000000e+02 2.223088463819916072e+01
4.450000000000000000e+02 2.217138561216404113e+01
4.460000000000000000e+02 2.211257651286576831e+01
4.470000000000000000e+02 2.204229034974435919e+01
4.480000000000000000e+02 2.194087498112646273e+01
4.490000000000000000e+02 2.178883603834145433e+01
4.500000000000000000e+02 2.156694671194189894e+01
4.510000000000000000e+02 2.120848016046612017e+01
4.520000000000000000e+02 2.078526121781807490e+01
4.530000000000000000e+02 2.032256716812134201e+01
4.540000000000000000e+02 1.984549766596448350e+01
4.550000000000000000e+02 1.937881122727213068e+01
4.560000000000000000e+02 1.894326767368885100e+01
4.570000000000000000e+02 1.854518924916376577e+01
4.580000000000000000e+02 1.818740350182374144e+01
4.590000000000000000e+02 1.787283311219682602e+01
4.600000000000000000e+02 1.760453118966672292e+01
4.610000000000000000e+02 1.752067382439742715e+01
4.620000000000000000e+02 1.746185981193660552e+01
4.630000000000000000e+02 1.740776058959152195e+01
4.640000000000000000e+02 1.733726545410802800e+01
4.650000000000000000e+02 1.723976260587489406e+01
4.660000000000000000e+02 1.709422949642677025e+01
4.670000000000000000e+02 1.689080294064735455e+01
4.680000000000000000e+02 1.663217776323678976e+01
4.690000000000000000e+02 1.631928684882508307e+01
4.700000000000000000e+02 1.595558820821243273e+01
4.710000000000000000e+02 1.564239754263041782e+01
4.720000000000000000e+02 1.528773972350994192e+01
4.730000000000000000e+02 1.490412989933573407e+01
4.740000000000000000e+02 1.450542396491138497e+01
4.750000000000000000e+02 1.410684598841167237e+01
4.760000000000000000e+02 1.372490720855712532e+01
4.770000000000000000e+02 1.337740645172938692e+01
4.780000000000000000e+02 1.308113146879214383e+01
4.790000000000000000e+02 1.285890130361110018e+01
4.800000000000000000e+02 1.272949824705838573e+01
4.810000000000000000e+02 1.289395446666195255e+01
4.820000000000000000e+02 1.310239309044434641e+01
4.830000000000000000e+02 1.335154375308525232e+01
4.840000000000000000e+02 1.363919347630531220e+01
4.850000000000000000e+02 1.396305948495160543e+01
4.860000000000000000e+02 1.432335089968726116e+01
4.870000000000000000e+02 1.472283689664243767e+01
4.880000000000000000e+02 1.516214853293664433e+01
4.890000000000000000e+02 1.563913167685227812e+01
4.900000000000000000e+02 1.614987205074914201e+01
4.910000000000000000e+02 1.697309820998574637e+01
4.920000000000000000e+02 1.782157494103773487e+01
4.930000000000000000e+02 1.869841293853740538e+01
4.940000000000000000e+02 1.958938300277852207e+01
4.950000000000000000e+02 2.048943213627989479e+01
4.960000000000000000e+02 2.139508990730660543e+01
4.970000000000000000e+02 2.230421934270579953e+01
4.980000000000000000e+02 2.321485871697759507e+01
4.990000000000000000e+02 2.412523790430742565e+01
5.000000000000000000e+02 2.503361369342052001e+01
5.010000000000000000e+02 2.587428348508603193e+01
5.020000000000000000e+02 2.670414706055685627e+01
5.030000000000000000e+02 2.751824757566028623e+01
5.040000000000000000e+02 2.831105160232579010e+01
5.050000000000000000e+02 2.907626234952722299e+01
5.060000000000000000e+02 2.980668337985214578e+01
5.070000000000000000e+02 3.049326152445490479e+01
5.080000000000000000e+02 3.112752161653219929e+01
5.090000000000000000e+02 3.171487372527060344e+01
5.100000000000000000e+02 3.223959678749873348e+01
5.110000000000000000e+02 3.252106249597350995e+01
5.120000000000000000e+02 3.275650681409548071e+01
5.130000000000000000e+02 3.294992993511633017e+01
5.140000000000000000e+02 3.310656831427264279e+01
5.150000000000000000e+02 3.323144042223929517e+01
5.160000000000000000e+02 3.333061025001267552e+01
5.170000000000000000e+02 3.340393088212893247e+01
5.180000000000000000e+02 3.345008133963234798e+01
5.190000000000000000e+02 3.346649649023300555e+01
5.200000000000000000e+02 3.345101666504621107e+01
5.210000000000000000e+02 3.330560806640183102e+01
5.220000000000000000e+02 3.314331663650457926e+01
5.230000000000000000e+02 3.297574040480356672e+01
5.240000000000000000e+02 3.279941608651471796e+01
5.250000000000000000e+02 3.261622986793859269e+01
5.260000000000000000e+02 3.242787107709497008e+01
5.270000000000000000e+02 3.223571084482803428e+01
5.280000000000000000e+02 3.204075553037901614e+01
5.290000000000000000e+02 3.184354320016121420e+01
5.300000000000000000e+02 3.164452940170584583e+01
5.310000000000000000e+02 3.137777200544974576e+01
5.320000000000000000e+02 3.109686330010751831e+01
5.330000000000000000e+02 3.080340317273859085e+01
5.340000000000000000e+02 3.049927361937146486e+01
5.350000000000000000e+02 3.018349296209318666e+01
5.360000000000000000e+02 2.985448017624661787e+01
5.370000000000000000e+02 2.951276797713795830e+01
5.380000000000000000e+02 2.915894183776429216e+01
5.390000000000000000e+02 2.879328220506115343e+01
5.400000000000000000e+02 2.841698770164489929e+01
5.410000000000000000e+02 2.807896644865614277e+01
5.420000000000000000e+02 2.771550039228482376e+01
5.430000000000000000e+02 2.733495802423352217e+01
5.440000000000000000e+02 2.694009406898400982e+01
5.450000000000000000e+02 2.653097371667920257e+01
5.460000000000000000e+02 2.610785739205840272e+01
5.470000000000000000e+02 2.567114045932654776e+01
5.480000000000000000e+02 2.522087251573347189e+01
5.490000000000000000e+02 2.475690597797946424e+01
5.500000000000000000e+02 2.427986674835052128e+01
5.510000000000000000e+02 2.370389215650867953e+01
5.520000000000000000e+02 2.308382518959410845e+01
5.530000000000000000e+02 2.243141050535006897e+01
5.540000000000000000e+02 2.174793359638868395e+01
5.550000000000000000e+02 2.102955157858252733e+01
5.560000000000000000e+02 2.027777729922816263e+01
5.570000000000000000e+02 1.951052666168272509e+01
5.580000000000000000e+02 1.873827122396212630e+01
5.590000000000000000e+02 1.796277363968016161e+01
5.600000000000000000e+02 1.719993019301547577e+01
5.610000000000000000e+02 1.642460877805845243e+01
5.620000000000000000e+02 1.561972612309596364e+01
5.630000000000000000e+02 1.479303113338293052e+01
5.640000000000000000e+02 1.393589152278054932e+01
5.650000000000000000e+02 1.304418413920114261e+01
5.660000000000000000e+02 1.211640421697445547e+01
5.670000000000000000e+02 1.116374117293575630e+01
5.680000000000000000e+02 1.020306781226460835e+01
5.690000000000000000e+02 9.256974920066124213e+00
5.700000000000000000e+02 8.352912216796523737e+00
5.710000000000000000e+02 7.679904985778657434e+00
5.720000000000000000e+02 7.111130736788588536e+00
5.730000000000000000e+02 6.734449179635980443e+00
5.740000000000000000e+02 6.602321386501593281e+00
5.750000000000000000e+02 6.742201015830795896e+00
5.760000000000000000e+02 7.145666786591093000e+00
5.770000000000000000e+02 7.777785253094795515e+00
5.780000000000000000e+02 8.590468165618279528e+00
5.790000000000000000e+02 9.538462491579903002e+00
5.800000000000000000e+02 1.059370421650958427e+01
5.810000000000000000e+02 1.176493830590533385e+01
5.820000000000000000e+02 1.301186634867200809e+01
5.830000000000000000e+02 1.430017390112007902e+01
5.840000000000000000e+02 1.560010964539172384e+01
5.850000000000000000e+02 1.689140676809176256e+01
5.860000000000000000e+02 1.815809569409902835e+01
5.870000000000000000e+02 1.939984748328218700e+01
5.880000000000000000e+02 2.062159802458054614e+01
5.890000000000000000e+02 2.182862959796559466e+01
5.900000000000000000e+02 2.302592331796652658e+01
5.910000000000000000e+02 2.414159389826210145e+01
5.920000000000000000e+02 2.524232766361442515e+01
5.930000000000000000e+02 2.630818727013390301e+01
5.940000000000000000e+02 2.733415260301128313e+01
5.950000000000000000e+02 2.831750854179575327e+01
5.960000000000000000e+02 2.925904697273645994e+01
5.970000000000000000e+02 3.019494121659355557e+01
5.980000000000000000e+02 3.109146192331945358e+01
5.990000000000000000e+02 3.193688790829764201e+01
6.000000000000000000e+02 3.275317434968625463e+01
6.010000000000000000e+02 3.352116360440152221e+01
6.020000000000000000e+02 3.427361256306810589e+01
6.030000000000000000e+02 3.500045889982160929e+01
6.040000000000000000e+02 3.571816479916641640e+01
6.050000000000000000e+02 3.640021506593502210e+01
6.060000000000000000e+02 3.705182816013255120e+01
6.070000000000000000e+02 3.766668870217074527e+01
6.080000000000000000e+02 3.824412371134257427e+01
6.090000000000000000e+02 3.878556201492759214e+01
6.100000000000000000e+02 3.927574310643154831e+01
6.110000000000000000e+02 3.973696992351561619e+01
6.120000000000000000e+02 4.016928541017985310e+01
6.130000000000000000e+02 4.057342538962848977e+01
6.140000000000000000e+02 4.095007900146514146e+01
6.150000000000000000e+02 4.130009122178669401e+01
6.160000000000000000e+02 4.162288884501000297e+01
6.170000000000000000e+02 4.192417282513186905e+01
6.180000000000000000e+02 4.220489624848043064e+01
6.190000000000000000e+02 4.246753484316074889e+01
6.200000000000000000e+02 4.271344151591580385e+01
6.210000000000000000e+02 4.295191894281105505e+01
6.220000000000000000e+02 4.317066663573137930e+01
6.230000000000000000e+02 4.337199023352078342e+01
6.240000000000000000e+02 4.355707947898233812e+01
6.250000000000000000e+02 4.372760257093965919e+01
6.260000000000000000e+02 4.398297133528060243e+01
6.270000000000000000e+02 4.425811193557973411e+01
6.280000000000000000e+02 4.450767307140758788e+01
6.290000000000000000e+02 4.473976344217571466e+01
6.300000000000000000e+02 4.496016196251650854e+01
6.310000000000000000e+02 4.500376502657799449e+01
6.320000000000000000e+02 4.503384974467910951e+01
6.330000000000000000e+02 4.504905932749030484e+01
6.340000000000000000e+02 4.504607067866401593e+01
6.350000000000000000e+02 4.502000420545857651e+01
6.360000000000000000e+02 4.496386797144012348e+01
6.370000000000000000e+02 4.487196760229834780e+01
6.380000000000000000e+02 4.474404760290572369e+01
6.390000000000000000e+02 4.458711550397939760e+01
6.400000000000000000e+02 4.441283408665666599e+01
6.410000000000000000e+02 4.403939081808273670e+01
6.420000000000000000e+02 4.366107992115652792e+01
6.430000000000000000e+02 4.327542954658575525e+01
6.440000000000000000e+02 4.287737882616679030e+01
6.450000000000000000e+02 4.246026512752913362e+01
6.460000000000000000e+02 4.207333462397299684e+01
6.470000000000000000e+02 4.169904968253951694e+01
6.480000000000000000e+02 4.137265739574195322e+01
6.490000000000000000e+02 4.105736885097432776e+01
6.500000000000000000e+02 4.075585590463327890e+01
6.510000000000000000e+02 4.042317733227821464e+01
6.520000000000000000e+02 4.008669863777939213e+01
6.530000000000000000e+02 3.974662252723897637e+01
6.540000000000000000e+02 3.939713521159082177e+01
6.550000000000000000e+02 3.903177550407481533e+01
6.560000000000000000e+02 3.864234596271416677e+01
6.570000000000000000e+02 3.823113997354320759e+01
6.580000000000000000e+02 3.779843774830776226e+01
6.590000000000000000e+02 3.734437127301463732e+01
6.600000000000000000e+02 3.686651624044348097e+01
6.610000000000000000e+02 3.649365830231496943e+01
6.620000000000000000e+02 3.611676003357248987e+01
6.630000000000000000e+02 3.573850832293928192e+01
6.640000000000000000e+02 3.535880200269636475e+01
6.650000000000000000e+02 3.497986762326965504e+01
6.660000000000000000e+02 3.461896748809617463e+01
6.670000000000000000e+02 3.427960676321542621e+01
6.680000000000000000e+02 3.396854666132811218e+01
6.690000000000000000e+02 3.368613588118637381e+01
6.700000000000000000e+02 3.339768217837591635e+01
6.710000000000000000e+02 3.296020842482770519e+01
6.720000000000000000e+02 3.252083187073281323e+01
6.730000000000000000e+02 3.208026482620686437e+01
6.740000000000000000e+02 3.163632326344634649e+01
6.750000000000000000e+02 3.117738547086198153e+01
6.760000000000000000e+02 3.069647931372631788e+01
6.770000000000000000e+02 3.019978147031979177e+01
6.780000000000000000e+02 2.968954725534959493e+01
6.790000000000000000e+02 2.916737676220982323e+01
6.800000000000000000e+02 2.864620727341310769e+01
6.810000000000000000e+02 2.822614616253912345e+01
6.820000000000000000e+02 2.777112076261094131e+01
6.830000000000000000e+02 2.723256480585187589e+01
6.840000000000000000e+02 2.659766787219126272e+01
6.850000000000000000e+02 2.590914917183556554e+01
6.860000000000000000e+02 2.521605905385472468e+01
6.870000000000000000e+02 2.452967002048432477e+01
6.880000000000000000e+02 2.384861194347515223e+01
6.890000000000000000e+02 2.316182501194985832e+01
6.900000000000000000e+02 2.245206667442454318e+01
6.910000000000000000e+02 2.206357495176068184e+01
6.920000000000000000e+02 2.161755658120856438e+01
6.930000000000000000e+02 2.110894156798908128e+01
6.940000000000000000e+02 2.062899964643450090e+01
6.950000000000000000e+02 2.013954040629526077e+01
6.960000000000000000e+02 1.957123533109684743e+01
6.970000000000000000e+02 1.889789501967439378e+01
6.980000000000000000e+02 1.807142846340204656e+01
6.990000000000000000e+02 1.721773346174406782e+01


==> figures/test/sample/TEXTYELL/mono_ours_3.txt <==
3.000000000000000000e+02 3.437896941141512741e+01
3.010000000000000000e+02 3.431664946187281373e+01
3.020000000000000000e+02 3.426095790773583616e+01
3.030000000000000000e+02 3.421247984912179163e+01
3.040000000000000000e+02 3.417184503286261332e+01
3.050000000000000000e+02 3.413946764753237062e+01
3.060000000000000000e+02 3.410620591252909861e+01
3.070000000000000000e+02 3.406826275574742624e+01
3.080000000000000000e+02 3.400822387755496123e+01
3.090000000000000000e+02 3.393009259224291441e+01
3.100000000000000000e+02 3.381903723110000470e+01
3.110000000000000000e+02 3.377772554382781323e+01
3.120000000000000000e+02 3.372423475137945559e+01
3.130000000000000000e+02 3.364476542357730438e+01
3.140000000000000000e+02 3.354335501140251807e+01
3.150000000000000000e+02 3.342448917361502936e+01
3.160000000000000000e+02 3.331150029777995059e+01
3.170000000000000000e+02 3.320798604334674309e+01
3.180000000000000000e+02 3.311373305527096278e+01
3.190000000000000000e+02 3.302827990368134436e+01
3.200000000000000000e+02 3.295098434038771273e+01
3.210000000000000000e+02 3.249441426143492606e+01
3.220000000000000000e+02 3.203614177363373727e+01
3.230000000000000000e+02 3.157743749887537987e+01
3.240000000000000000e+02 3.111738816475895320e+01
3.250000000000000000e+02 3.064067265896191827e+01
3.260000000000000000e+02 3.014190061985978275e+01
3.270000000000000000e+02 2.961458488699381064e+01
3.280000000000000000e+02 2.905267619266112078e+01
3.290000000000000000e+02 2.844892520933335334e+01
3.300000000000000000e+02 2.781523315588606948e+01
3.310000000000000000e+02 2.768584849183002561e+01
3.320000000000000000e+02 2.755537374913820159e+01
3.330000000000000000e+02 2.742418358904590292e+01
3.340000000000000000e+02 2.729239451825689500e+01
3.350000000000000000e+02 2.716009188442899358e+01
3.360000000000000000e+02 2.702727418843602791e+01
3.370000000000000000e+02 2.689390313195272952e+01
3.380000000000000000e+02 2.676013148427947996e+01
3.390000000000000000e+02 2.662589206320259194e+01
3.400000000000000000e+02 2.649125922299655045e+01
3.410000000000000000e+02 2.668069609429142375e+01
3.420000000000000000e+02 2.686455402812981674e+01
3.430000000000000000e+02 2.704340814284550731e+01
3.440000000000000000e+02 2.721790365079969121e+01
3.450000000000000000e+02 2.738847386690584074e+01
3.460000000000000000e+02 2.755565129756006471e+01
3.470000000000000000e+02 2.771973474620122957e+01
3.480000000000000000e+02 2.788091278151081198e+01
3.490000000000000000e+02 2.803939803361062033e+01
3.500000000000000000e+02 2.819532401176256897e+01
3.510000000000000000e+02 2.879258112255290314e+01
3.520000000000000000e+02 2.937705144909392629e+01
3.530000000000000000e+02 2.994821210513648069e+01
3.540000000000000000e+02 3.050592420949464767e+01
3.550000000000000000e+02 3.105043500600473294e+01
3.560000000000000000e+02 3.158265984757892753e+01
3.570000000000000000e+02 3.210461278537756868e+01
3.580000000000000000e+02 3.260947204430988222e+01
3.590000000000000000e+02 3.309370547951658637e+01
3.600000000000000000e+02 3.356601903791570862e+01
3.610000000000000000e+02 3.438672063006266910e+01
3.620000000000000000e+02 3.517767105817313222e+01
3.630000000000000000e+02 3.594113102281789196e+01
3.640000000000000000e+02 3.667916549116292657e+01
3.650000000000000000e+02 3.739350177997184943e+01
3.660000000000000000e+02 3.808518290318904320e+01
3.670000000000000000e+02 3.875817378365096033e+01
3.680000000000000000e+02 3.941684576825421260e+01
3.690000000000000000e+02 4.006219342345483625e+01
3.700000000000000000e+02 4.069515264038673763e+01
3.710000000000000000e+02 4.114811106948346975e+01
3.720000000000000000e+02 4.159809439982564783e+01
3.730000000000000000e+02 4.204498271037485324e+01
3.740000000000000000e+02 4.248865941203989394e+01
3.750000000000000000e+02 4.292934166948280961e+01
3.760000000000000000e+02 4.336728026460720287e+01
3.770000000000000000e+02 4.380270068543511286e+01
3.780000000000000000e+02 4.423564801402254432e+01
3.790000000000000000e+02 4.466611837980995858e+01
3.800000000000000000e+02 4.509411678743663288e+01
3.810000000000000000e+02 4.526801082879626392e+01
3.820000000000000000e+02 4.544085293403642822e+01
3.830000000000000000e+02 4.561266288751498621e+01
3.840000000000000000e+02 4.578346013317042207e+01
3.850000000000000000e+02 4.595326376044751981e+01
3.860000000000000000e+02 4.612209212392918545e+01
3.870000000000000000e+02 4.628996400542875023e+01
3.880000000000000000e+02 4.645689742238285902e+01
3.890000000000000000e+02 4.662291002864783707e+01
3.900000000000000000e+02 4.413039324818571885e+01
3.910000000000000000e+02 4.373110520764216602e+01
3.920000000000000000e+02 4.323444838788047662e+01
3.930000000000000000e+02 4.262562951392020949e+01
3.940000000000000000e+02 4.188881271670067719e+01
3.950000000000000000e+02 4.100671728070144439e+01
3.960000000000000000e+02 3.996281018820675257e+01
3.970000000000000000e+02 3.874690697102418824e+01
3.980000000000000000e+02 3.752230210641162245e+01
3.990000000000000000e+02 3.636755170455578678e+01
4.000000000000000000e+02 3.528697514327215856e+01
4.010000000000000000e+02 3.422645148273240068e+01
4.020000000000000000e+02 3.314406816439685599e+01
4.030000000000000000e+02 3.202492803765536422e+01
4.040000000000000000e+02 3.086604724246438280e+01
4.050000000000000000e+02 2.967074128093759811e+01
4.060000000000000000e+02 2.844268945584001429e+01
4.070000000000000000e+02 2.718725989009350386e+01
4.080000000000000000e+02 2.591122127731841829e+01
4.090000000000000000e+02 2.462263976233389684e+01
4.100000000000000000e+02 2.333090370488334386e+01
4.110000000000000000e+02 2.191610076423648934e+01
4.120000000000000000e+02 2.051072660952502602e+01
4.130000000000000000e+02 1.911879287774468850e+01
4.140000000000000000e+02 1.774511708206793159e+01
4.150000000000000000e+02 1.639470474325491267e+01
4.160000000000000000e+02 1.507424210195942216e+01
4.170000000000000000e+02 1.379862639283055614e+01
4.180000000000000000e+02 1.258638945039111157e+01
4.190000000000000000e+02 1.145835956754059382e+01
4.200000000000000000e+02 1.043608604077094704e+01
4.210000000000000000e+02 9.571458211888300482e+00
4.220000000000000000e+02 8.799924994741576967e+00
4.230000000000000000e+02 8.105764164048704146e+00
4.240000000000000000e+02 7.473546406559816724e+00
4.250000000000000000e+02 6.890340829887463769e+00
4.260000000000000000e+02 6.355981387719089604e+00
4.270000000000000000e+02 5.889140645712772404e+00
4.280000000000000000e+02 5.507867548351837783e+00
4.290000000000000000e+02 5.220722149736778839e+00
4.300000000000000000e+02 5.023310323404770017e+00
4.310000000000000000e+02 4.696668183824266762e+00
4.320000000000000000e+02 4.405605196628304299e+00
4.330000000000000000e+02 4.151239605136515465e+00
4.340000000000000000e+02 3.941568654205671596e+00
4.350000000000000000e+02 3.790997860845461975e+00
4.360000000000000000e+02 3.713248079310955685e+00
4.370000000000000000e+02 3.697294365066460031e+00
4.380000000000000000e+02 3.714061417548237376e+00
4.390000000000000000e+02 3.725600587536734842e+00
4.400000000000000000e+02 3.690773662951567502e+00
4.410000000000000000e+02 3.897575024722784054e+00
4.420000000000000000e+02 4.020999669389176745e+00
4.430000000000000000e+02 4.082738983579986325e+00
4.440000000000000000e+02 4.107017433611767743e+00
4.450000000000000000e+02 4.119217702132542236e+00
4.460000000000000000e+02 4.137540758367801885e+00
4.470000000000000000e+02 4.149935669008479877e+00
4.480000000000000000e+02 4.136885470113679020e+00
4.490000000000000000e+02 4.079380578924459044e+00
4.500000000000000000e+02 3.959473794366087596e+00
4.510000000000000000e+02 3.635121928813243031e+00
4.520000000000000000e+02 3.254239134275553447e+00
4.530000000000000000e+02 2.845279517314135642e+00
4.540000000000000000e+02 2.439624900727556778e+00
4.550000000000000000e+02 2.073307183657638220e+00
4.560000000000000000e+02 1.784925033657200899e+00
4.570000000000000000e+02 1.602194448809899363e+00
4.580000000000000000e+02 1.543513910656820975e+00
4.590000000000000000e+02 1.606612625726407506e+00
4.600000000000000000e+02 1.766850912538056484e+00
4.610000000000000000e+02 2.003597525875814522e+00
4.620000000000000000e+02 2.265608546365368348e+00
4.630000000000000000e+02 2.542917309558417216e+00
4.640000000000000000e+02 2.827568383637325766e+00
4.650000000000000000e+02 3.115436352431190770e+00
4.660000000000000000e+02 3.401746298419420000e+00
4.670000000000000000e+02 3.685463488611465444e+00
4.680000000000000000e+02 3.970671238512816004e+00
4.690000000000000000e+02 4.261655557870885680e+00
4.700000000000000000e+02 4.563639139041759663e+00
4.710000000000000000e+02 5.035653005712506847e+00
4.720000000000000000e+02 5.534054659233501816e+00
4.730000000000000000e+02 6.053104059038923346e+00
4.740000000000000000e+02 6.590146347724338938e+00
4.750000000000000000e+02 7.143877450514332317e+00
4.760000000000000000e+02 7.712968386818605637e+00
4.770000000000000000e+02 8.293750150298205170e+00
4.780000000000000000e+02 8.882196756157570761e+00
4.790000000000000000e+02 9.479055721474116680e+00
4.800000000000000000e+02 1.008240043855926338e+01
4.810000000000000000e+02 1.071508691348897635e+01
4.820000000000000000e+02 1.132918267781417754e+01
4.830000000000000000e+02 1.192559489045866883e+01
4.840000000000000000e+02 1.250644071027580218e+01
4.850000000000000000e+02 1.307417914514202373e+01
4.860000000000000000e+02 1.363182055858615449e+01
4.870000000000000000e+02 1.416773298165340300e+01
4.880000000000000000e+02 1.461437728659484314e+01
4.890000000000000000e+02 1.496710260572885609e+01
4.900000000000000000e+02 1.523235588907017579e+01
4.910000000000000000e+02 1.515855032079072551e+01
4.920000000000000000e+02 1.501547589338736266e+01
4.930000000000000000e+02 1.481440044565149883e+01
4.940000000000000000e+02 1.455253990843766410e+01
4.950000000000000000e+02 1.423065329132422718e+01
4.960000000000000000e+02 1.385105315258428682e+01
4.970000000000000000e+02 1.341885163657288160e+01
4.980000000000000000e+02 1.293862342530143472e+01
4.990000000000000000e+02 1.241400785396442430e+01
5.000000000000000000e+02 1.184792923067525017e+01
5.010000000000000000e+02 1.125023834434585446e+01
5.020000000000000000e+02 1.060990559539352063e+01
5.030000000000000000e+02 9.924570997527830230e+00
5.040000000000000000e+02 9.192717828028197147e+00
5.050000000000000000e+02 8.414166647349095030e+00
5.060000000000000000e+02 7.591352862690194492e+00
5.070000000000000000e+02 6.740414334242758265e+00
5.080000000000000000e+02 5.923450295353672068e+00
5.090000000000000000e+02 5.095254497946100081e+00
5.100000000000000000e+02 4.318133740144452837e+00
5.110000000000000000e+02 3.839504418357807314e+00
5.120000000000000000e+02 3.416135083163104547e+00
5.130000000000000000e+02 3.041898264955017250e+00
5.140000000000000000e+02 2.696825507281493284e+00
5.150000000000000000e+02 2.358418194565928161e+00
5.160000000000000000e+02 2.034694631945545229e+00
5.170000000000000000e+02 1.734810385431573732e+00
5.180000000000000000e+02 1.467728724183841926e+00
5.190000000000000000e+02 1.249594113355190439e+00
5.200000000000000000e+02 1.099579707530265793e+00
5.210000000000000000e+02 1.035970013242258680e+00
5.220000000000000000e+02 9.972630922065485182e-01
5.230000000000000000e+02 9.667291057047178171e-01
5.240000000000000000e+02 9.646113280555929093e-01
5.250000000000000000e+02 9.933300499120820692e-01
5.260000000000000000e+02 1.048294883185636683e+00
5.270000000000000000e+02 1.122645674893955725e+00
5.280000000000000000e+02 1.209086437124761826e+00
5.290000000000000000e+02 1.301763563058634388e+00
5.300000000000000000e+02 1.395933912445025404e+00
5.310000000000000000e+02 1.501703937323881632e+00
5.320000000000000000e+02 1.619192070903383351e+00
5.330000000000000000e+02 1.743268463860136563e+00
5.340000000000000000e+02 1.869577654396992195e+00
5.350000000000000000e+02 1.996490233592049135e+00
5.360000000000000000e+02 2.123110683697384538e+00
5.370000000000000000e+02 2.247452843589068383e+00
5.380000000000000000e+02 2.368006320977025236e+00
5.390000000000000000e+02 2.484009408818580233e+00
5.400000000000000000e+02 2.593870671575027043e+00
5.410000000000000000e+02 2.625146991808199548e+00
5.420000000000000000e+02 2.668650130854047120e+00
5.430000000000000000e+02 2.712246997250399083e+00
5.440000000000000000e+02 2.752185521142357150e+00
5.450000000000000000e+02 2.787605913472882335e+00
5.460000000000000000e+02 2.817900273313339810e+00
5.470000000000000000e+02 2.843380828738179211e+00
5.480000000000000000e+02 2.864883995844752285e+00
5.490000000000000000e+02 2.883354586362500083e+00
5.500000000000000000e+02 2.898970105278809495e+00
5.510000000000000000e+02 3.054558847278267208e+00
5.520000000000000000e+02 3.236178127162485652e+00
5.530000000000000000e+02 3.421236553493463894e+00
5.540000000000000000e+02 3.602959323709916006e+00
5.550000000000000000e+02 3.778209845997797967e+00
5.560000000000000000e+02 3.939249762636301000e+00
5.570000000000000000e+02 4.056006553878809484e+00
5.580000000000000000e+02 4.124671289246125916e+00
5.590000000000000000e+02 4.148091759457388505e+00
5.600000000000000000e+02 4.128572038352698925e+00
5.610000000000000000e+02 4.018305521272614200e+00
5.620000000000000000e+02 3.887462253888896768e+00
5.630000000000000000e+02 3.732333384953843591e+00
5.640000000000000000e+02 3.560025919302552300e+00
5.650000000000000000e+02 3.377292175691306131e+00
5.660000000000000000e+02 3.185184267916627121e+00
5.670000000000000000e+02 2.984346074726481390e+00
5.680000000000000000e+02 2.785119780493185981e+00
5.690000000000000000e+02 2.599194188118908677e+00
5.700000000000000000e+02 2.428876990846310591e+00
5.710000000000000000e+02 2.440669721607191534e+00
5.720000000000000000e+02 2.457854749050180754e+00
5.730000000000000000e+02 2.475973354590480735e+00
5.740000000000000000e+02 2.493132124383594217e+00
5.750000000000000000e+02 2.507040835489344310e+00
5.760000000000000000e+02 2.514109978310925975e+00
5.770000000000000000e+02 2.507899309990211378e+00
5.780000000000000000e+02 2.475789236979374586e+00
5.790000000000000000e+02 2.416089120329360185e+00
5.800000000000000000e+02 2.333731196439672306e+00
5.810000000000000000e+02 2.100765701122119911e+00
5.820000000000000000e+02 1.808753417516693940e+00
5.830000000000000000e+02 1.479665611527001046e+00
5.840000000000000000e+02 1.134773619318113491e+00
5.850000000000000000e+02 7.949318091923364138e-01
5.860000000000000000e+02 5.449484609128905088e-01
5.870000000000000000e+02 5.768099015982235400e-01
5.880000000000000000e+02 8.828406699523547729e-01
5.890000000000000000e+02 1.294042065467041036e+00
5.900000000000000000e+02 1.603576619806427184e+00
5.910000000000000000e+02 1.502117142986632681e+00
5.920000000000000000e+02 1.417355346943841354e+00
5.930000000000000000e+02 1.336289000055668863e+00
5.940000000000000000e+02 1.257760036544277149e+00
5.950000000000000000e+02 1.183352508282142779e+00
5.960000000000000000e+02 1.117942821520657493e+00
5.970000000000000000e+02 1.125095945635751216e+00
5.980000000000000000e+02 1.150266691438942335e+00
5.990000000000000000e+02 1.159540044267908021e+00
6.000000000000000000e+02 1.168460671567524090e+00
6.010000000000000000e+02 1.138714863118206022e+00
6.020000000000000000e+02 1.132385657714271687e+00
6.030000000000000000e+02 1.138935993987286288e+00
6.040000000000000000e+02 1.184769484427486530e+00
6.050000000000000000e+02 1.234423046269774948e+00
6.060000000000000000e+02 1.296042860534366570e+00
6.070000000000000000e+02 1.358255236252842169e+00
6.080000000000000000e+02 1.416908525095335714e+00
6.090000000000000000e+02 1.471164987778737387e+00
6.100000000000000000e+02 1.502941784759564303e+00
6.110000000000000000e+02 1.535168226934059188e+00
6.120000000000000000e+02 1.564597545280227431e+00
6.130000000000000000e+02 1.590803495603701379e+00
6.140000000000000000e+02 1.613651386039913316e+00
6.150000000000000000e+02 1.633241430395745430e+00
6.160000000000000000e+02 1.647771728168580418e+00
6.170000000000000000e+02 1.661942822548178933e+00
6.180000000000000000e+02 1.674169721045097869e+00
6.190000000000000000e+02 1.685177862413224981e+00
6.200000000000000000e+02 1.694896637763599667e+00
6.210000000000000000e+02 1.698820118658984857e+00
6.220000000000000000e+02 1.700697635473091607e+00
6.230000000000000000e+02 1.710378256701875044e+00
6.240000000000000000e+02 1.735805476761402621e+00
6.250000000000000000e+02 1.786630778778311335e+00
6.260000000000000000e+02 2.011588093515647380e+00
6.270000000000000000e+02 2.326425312476074758e+00
6.280000000000000000e+02 2.657941852477309741e+00
6.290000000000000000e+02 3.005512532929713654e+00
6.300000000000000000e+02 3.368995039011888348e+00
6.310000000000000000e+02 3.428460298810201312e+00
6.320000000000000000e+02 3.488183612663496191e+00
6.330000000000000000e+02 3.547922522554228131e+00
6.340000000000000000e+02 3.607692060640667719e+00
6.350000000000000000e+02 3.667243277031385418e+00
6.360000000000000000e+02 3.726478672963590810e+00
6.370000000000000000e+02 3.785325077137132510e+00
6.380000000000000000e+02 3.843781958252234787e+00
6.390000000000000000e+02 3.901770123583520267e+00
6.400000000000000000e+02 3.959212329452443946e+00
6.410000000000000000e+02 3.569374093321844299e+00
6.420000000000000000e+02 3.187334806443740121e+00
6.430000000000000000e+02 2.815962407246253463e+00
6.440000000000000000e+02 2.459808130071134080e+00
6.450000000000000000e+02 2.128996405603214903e+00
6.460000000000000000e+02 1.902346971278962018e+00
6.470000000000000000e+02 1.743924970608465852e+00
6.480000000000000000e+02 1.694393711709936357e+00
6.490000000000000000e+02 1.680103402180852745e+00
6.500000000000000000e+02 1.692489983917355501e+00
6.510000000000000000e+02 1.677365584839997315e+00
6.520000000000000000e+02 1.661277911010658359e+00
6.530000000000000000e+02 1.644485868327127731e+00
6.540000000000000000e+02 1.621713689699708638e+00
6.550000000000000000e+02 1.587243302927579425e+00
6.560000000000000000e+02 1.534281287242384328e+00
6.570000000000000000e+02 1.465988323783059766e+00
6.580000000000000000e+02 1.384180431616721885e+00
6.590000000000000000e+02 1.291341206990702206e+00
6.600000000000000000e+02 1.191725526476991703e+00
6.610000000000000000e+02 1.171017494304061879e+00
6.620000000000000000e+02 1.152661199041172146e+00
6.630000000000000000e+02 1.140686070455520174e+00
6.640000000000000000e+02 1.137645326912358312e+00
6.650000000000000000e+02 1.145496630439138741e+00
6.660000000000000000e+02 1.184871468572886277e+00
6.670000000000000000e+02 1.265965127124444756e+00
6.680000000000000000e+02 1.403984502192301420e+00
6.690000000000000000e+02 1.604901278465745929e+00
6.700000000000000000e+02 1.818611586273735314e+00
6.710000000000000000e+02 1.743378343528159125e+00
6.720000000000000000e+02 1.669874480808126060e+00
6.730000000000000000e+02 1.599702821881989312e+00
6.740000000000000000e+02 1.532301071471325216e+00
6.750000000000000000e+02 1.459345582503573047e+00
6.760000000000000000e+02 1.375520522066635998e+00
6.770000000000000000e+02 1.285845620509727505e+00
6.780000000000000000e+02 1.193742426753382047e+00
6.790000000000000000e+02 1.101416859381681768e+00
6.800000000000000000e+02 1.020838312933308289e+00
6.810000000000000000e+02 1.036803980416196813e+00
6.820000000000000000e+02 1.041147823952613516e+00
6.830000000000000000e+02 1.033382094424461828e+00
6.840000000000000000e+02 1.029739806037935912e+00
6.850000000000000000e+02 1.072558219227505383e+00
6.860000000000000000e+02 1.174559629161465502e+00
6.870000000000000000e+02 1.316760737788867042e+00
6.880000000000000000e+02 1.482601512122987852e+00
6.890000000000000000e+02 1.660959703977408664e+00
6.900000000000000000e+02 1.845066068824860350e+00
6.910000000000000000e+02 1.651979263666047970e+00
6.920000000000000000e+02 1.541327425036880250e+00
6.930000000000000000e+02 1.525889421007429414e+00
6.940000000000000000e+02 1.602725703088508258e+00
6.950000000000000000e+02 1.750673345758219979e+00
6.960000000000000000e+02 1.898035957697684850e+00
6.970000000000000000e+02 1.977819119996076180e+00
6.980000000000000000e+02 1.929659663239686518e+00
6.990000000000000000e+02 1.868382935061309702e+00


==> figures/test/sample/TEXTYELL/mono_ours_4.txt <==
3.000000000000000000e+02 8.175914073643539837e+00
3.010000000000000000e+02 8.093573908451038079e+00
3.020000000000000000e+02 8.019192197366495023e+00
3.030000000000000000e+02 7.954085914100885724e+00
3.040000000000000000e+02 7.899753991697675559e+00
3.050000000000000000e+02 7.858188223257132954e+00
3.060000000000000000e+02 7.840322143459456328e+00
3.070000000000000000e+02 7.847675772234602221e+00
3.080000000000000000e+02 7.882464572936401126e+00
3.090000000000000000e+02 7.937039247931645392e+00
3.100000000000000000e+02 8.018518996212817385e+00
3.110000000000000000e+02 7.832337958271798684e+00
3.120000000000000000e+02 7.663594676596338751e+00
3.130000000000000000e+02 7.525812862419393845e+00
3.140000000000000000e+02 7.427401326540945092e+00
3.150000000000000000e+02 7.374703122646149467e+00
3.160000000000000000e+02 7.352560759275727165e+00
3.170000000000000000e+02 7.357055863329152068e+00
3.180000000000000000e+02 7.386920160673104974e+00
3.190000000000000000e+02 7.440833773982619803e+00
3.200000000000000000e+02 7.517376364258398169e+00
3.210000000000000000e+02 7.961292752973332831e+00
3.220000000000000000e+02 8.437367201829623298e+00
3.230000000000000000e+02 8.947734072922195026e+00
3.240000000000000000e+02 9.498090878046614449e+00
3.250000000000000000e+02 1.010101966381813554e+01
3.260000000000000000e+02 1.075468883996094860e+01
3.270000000000000000e+02 1.145744044842930975e+01
3.280000000000000000e+02 1.220329807286058177e+01
3.290000000000000000e+02 1.299764689932877637e+01
3.300000000000000000e+02 1.384989042236940193e+01
3.310000000000000000e+02 1.391624825037427726e+01
3.320000000000000000e+02 1.398617413811114041e+01
3.330000000000000000e+02 1.405905533065294577e+01
3.340000000000000000e+02 1.413494813927388982e+01
3.350000000000000000e+02 1.421400215936846934e+01
3.360000000000000000e+02 1.429640476082811951e+01
3.370000000000000000e+02 1.438238414997501557e+01
3.380000000000000000e+02 1.447212033020096200e+01
3.390000000000000000e+02 1.456600434697542212e+01
3.400000000000000000e+02 1.466426139082902047e+01
3.410000000000000000e+02 1.421902222818074257e+01
3.420000000000000000e+02 1.378139281717188069e+01
3.430000000000000000e+02 1.335109479791156950e+01
3.440000000000000000e+02 1.292778603580087626e+01
3.450000000000000000e+02 1.251118339243913447e+01
3.460000000000000000e+02 1.210094966388033200e+01
3.470000000000000000e+02 1.169687571208436516e+01
3.480000000000000000e+02 1.129881161629413988e+01
3.490000000000000000e+02 1.090658473192350009e+01
3.500000000000000000e+02 1.052007066189387174e+01
3.510000000000000000e+02 9.399434685934437539e+00
3.520000000000000000e+02 8.342209085966494797e+00
3.530000000000000000e+02 7.340313208034156212e+00
3.540000000000000000e+02 6.388421261227329673e+00
3.550000000000000000e+02 5.483969217152798947e+00
3.560000000000000000e+02 4.628739712444909671e+00
3.570000000000000000e+02 3.833423775788014520e+00
3.580000000000000000e+02 3.107710991216795282e+00
3.590000000000000000e+02 2.470731607274118780e+00
3.600000000000000000e+02 1.993518771800955935e+00
3.610000000000000000e+02 1.605643379319193986e+00
3.620000000000000000e+02 2.110030010428378677e+00
3.630000000000000000e+02 3.032169169450477320e+00
3.640000000000000000e+02 4.060194537131812886e+00
3.650000000000000000e+02 5.104847750507111925e+00
3.660000000000000000e+02 6.139296970513434815e+00
3.670000000000000000e+02 7.158354883738498486e+00
3.680000000000000000e+02 8.162022204030416006e+00
3.690000000000000000e+02 9.148650393147189419e+00
3.700000000000000000e+02 1.011806827265575492e+01
3.710000000000000000e+02 1.086587140354214043e+01
3.720000000000000000e+02 1.160868794266901283e+01
3.730000000000000000e+02 1.234604772197123346e+01
3.740000000000000000e+02 1.307769571544069365e+01
3.750000000000000000e+02 1.380372785670058278e+01
3.760000000000000000e+02 1.452429976805752077e+01
3.770000000000000000e+02 1.523949253678917692e+01
3.780000000000000000e+02 1.594933501097634476e+01
3.790000000000000000e+02 1.665387744271312087e+01
3.800000000000000000e+02 1.735319774471385657e+01
3.810000000000000000e+02 1.770492344574416776e+01
3.820000000000000000e+02 1.805601150990405301e+01
3.830000000000000000e+02 1.840642998726616852e+01
3.840000000000000000e+02 1.875615141397743812e+01
3.850000000000000000e+02 1.910515229843465335e+01
3.860000000000000000e+02 1.945341233127085800e+01
3.870000000000000000e+02 1.980091505755029857e+01
3.880000000000000000e+02 2.014764644533748950e+01
3.890000000000000000e+02 2.049359494443146090e+01
3.900000000000000000e+02 2.040732040875800735e+01
3.910000000000000000e+02 2.061673334389421086e+01
3.920000000000000000e+02 2.080792226148151869e+01
3.930000000000000000e+02 2.097771834654160017e+01
3.940000000000000000e+02 2.112256193334961551e+01
3.950000000000000000e+02 2.123799645782700907e+01
3.960000000000000000e+02 2.132012320744084022e+01
3.970000000000000000e+02 2.136465867506193916e+01
3.980000000000000000e+02 2.136710816906134980e+01
3.990000000000000000e+02 2.132301028779729180e+01
4.000000000000000000e+02 2.122826889079510693e+01
4.010000000000000000e+02 2.104307060110765448e+01
4.020000000000000000e+02 2.080062542879537801e+01
4.030000000000000000e+02 2.049768752111973669e+01
4.040000000000000000e+02 2.013198064968012346e+01
4.050000000000000000e+02 1.970302714997673021e+01
4.060000000000000000e+02 1.921130821162858027e+01
4.070000000000000000e+02 1.865931907683944857e+01
4.080000000000000000e+02 1.805152217864466735e+01
4.090000000000000000e+02 1.739429358020130323e+01
4.100000000000000000e+02 1.669589279970101003e+01
4.110000000000000000e+02 1.583179660301602887e+01
4.120000000000000000e+02 1.494277602430064888e+01
4.130000000000000000e+02 1.403562991000095472e+01
4.140000000000000000e+02 1.311829654834907366e+01
4.150000000000000000e+02 1.219950035752479955e+01
4.160000000000000000e+02 1.128995630643824377e+01
4.170000000000000000e+02 1.040719818325860935e+01
4.180000000000000000e+02 9.571610243808681417e+00
4.190000000000000000e+02 8.804953978573285767e+00
4.200000000000000000e+02 8.127199917604750468e+00
4.210000000000000000e+02 7.569945686810572560e+00
4.220000000000000000e+02 7.083096422527280112e+00
4.230000000000000000e+02 6.654228009410676492e+00
4.240000000000000000e+02 6.271812802004147258e+00
4.250000000000000000e+02 5.927015926627933418e+00
4.260000000000000000e+02 5.621454208593148039e+00
4.270000000000000000e+02 5.365944950083114229e+00
4.280000000000000000e+02 5.168245258577179868e+00
4.290000000000000000e+02 5.028320679078659872e+00
4.300000000000000000e+02 4.937322934515183448e+00
4.310000000000000000e+02 4.668199792313004082e+00
4.320000000000000000e+02 4.410435413210193722e+00
4.330000000000000000e+02 4.167990674738179635e+00
4.340000000000000000e+02 3.949787045405059871e+00
4.350000000000000000e+02 3.769508531127959472e+00
4.360000000000000000e+02 3.640030301265714918e+00
4.370000000000000000e+02 3.553842511977732155e+00
4.380000000000000000e+02 3.489621631992251061e+00
4.390000000000000000e+02 3.418198225948282154e+00
4.400000000000000000e+02 3.305964227689396573e+00
4.410000000000000000e+02 3.455155006312542465e+00
4.420000000000000000e+02 3.533237568771697035e+00
4.430000000000000000e+02 3.558496099947357827e+00
4.440000000000000000e+02 3.552016744819849858e+00
4.450000000000000000e+02 3.536236704913517048e+00
4.460000000000000000e+02 3.527425147768207037e+00
4.470000000000000000e+02 3.515134848424282143e+00
4.480000000000000000e+02 3.482285427185002558e+00
4.490000000000000000e+02 3.412357183172800124e+00
4.500000000000000000e+02 3.290191906268092215e+00
4.510000000000000000e+02 2.958074807505072901e+00
4.520000000000000000e+02 2.577960603268009354e+00
4.530000000000000000e+02 2.176809297741662430e+00
4.540000000000000000e+02 1.786325162364365449e+00
4.550000000000000000e+02 1.446937685643564286e+00
4.560000000000000000e+02 1.209054810347361508e+00
4.570000000000000000e+02 1.115921415574590236e+00
4.580000000000000000e+02 1.177843293826112747e+00
4.590000000000000000e+02 1.355748627665191774e+00
4.600000000000000000e+02 1.598513138523538935e+00
4.610000000000000000e+02 1.830490392278900869e+00
4.620000000000000000e+02 2.080133828737444457e+00
4.630000000000000000e+02 2.346906763189890111e+00
4.640000000000000000e+02 2.629242434754834434e+00
4.650000000000000000e+02 2.925195807529793690e+00
4.660000000000000000e+02 3.233121219610417096e+00
4.670000000000000000e+02 3.550607579215263154e+00
4.680000000000000000e+02 3.878063826336442865e+00
4.690000000000000000e+02 4.216704636487645708e+00
4.700000000000000000e+02 4.568595847655166686e+00
4.710000000000000000e+02 5.078526850633838130e+00
4.720000000000000000e+02 5.613148406286472714e+00
4.730000000000000000e+02 6.163728465770958564e+00
4.740000000000000000e+02 6.725838637568836376e+00
4.750000000000000000e+02 7.297265365373389656e+00
4.760000000000000000e+02 7.876426369232294000e+00
4.770000000000000000e+02 8.459947584018213007e+00
4.780000000000000000e+02 9.044519610916729846e+00
4.790000000000000000e+02 9.631710067209825255e+00
4.800000000000000000e+02 1.022070971825404051e+01
4.810000000000000000e+02 1.083197535963568825e+01
4.820000000000000000e+02 1.142415783297089860e+01
4.830000000000000000e+02 1.199756270698463290e+01
4.840000000000000000e+02 1.255352548594972184e+01
4.850000000000000000e+02 1.309349002579175725e+01
4.860000000000000000e+02 1.361931619747016597e+01
4.870000000000000000e+02 1.412204510402835034e+01
4.880000000000000000e+02 1.454152523072297853e+01
4.890000000000000000e+02 1.487215100100588927e+01
4.900000000000000000e+02 1.512033779172111458e+01
4.910000000000000000e+02 1.503685441470265260e+01
4.920000000000000000e+02 1.488858226206700408e+01
4.930000000000000000e+02 1.468580482928871511e+01
4.940000000000000000e+02 1.442477201406383180e+01
4.950000000000000000e+02 1.410550778649217030e+01
4.960000000000000000e+02 1.372974440222712467e+01
4.970000000000000000e+02 1.330211712903090948e+01
4.980000000000000000e+02 1.282684247341707540e+01
4.990000000000000000e+02 1.230731606277531220e+01
5.000000000000000000e+02 1.174631820628987633e+01
5.010000000000000000e+02 1.115132259426881411e+01
5.020000000000000000e+02 1.051353554923435674e+01
5.030000000000000000e+02 9.830746565733647913e+00
5.040000000000000000e+02 9.101683340163747360e+00
5.050000000000000000e+02 8.326560331801518444e+00
5.060000000000000000e+02 7.508525792879332528e+00
5.070000000000000000e+02 6.676993856700980778e+00
5.080000000000000000e+02 5.885077886815887283e+00
5.090000000000000000e+02 5.077670789222600511e+00
5.100000000000000000e+02 4.318153210718969959e+00
5.110000000000000000e+02 3.855510844144375060e+00
5.120000000000000000e+02 3.445037967405090384e+00
5.130000000000000000e+02 3.080640563056815662e+00
5.140000000000000000e+02 2.742445157450137838e+00
5.150000000000000000e+02 2.408270071169758442e+00
5.160000000000000000e+02 2.087219529470534241e+00
5.170000000000000000e+02 1.788958754466368539e+00
5.180000000000000000e+02 1.522399673180902191e+00
5.190000000000000000e+02 1.303077143173373198e+00
5.200000000000000000e+02 1.148891052144132230e+00
5.210000000000000000e+02 1.083234243330200908e+00
5.220000000000000000e+02 1.040184745068161165e+00
5.230000000000000000e+02 1.003480471151290798e+00
5.240000000000000000e+02 9.943822162856857938e-01
5.250000000000000000e+02 1.016081724417486232e+00
5.260000000000000000e+02 1.064662232403299491e+00
5.270000000000000000e+02 1.133705765900956397e+00
5.280000000000000000e+02 1.215945810653752179e+00
5.290000000000000000e+02 1.305430280743805183e+00
5.300000000000000000e+02 1.397256178734070486e+00
5.310000000000000000e+02 1.504073195179789213e+00
5.320000000000000000e+02 1.621866563664029481e+00
5.330000000000000000e+02 1.745893977402939168e+00
5.340000000000000000e+02 1.872015828902198198e+00
5.350000000000000000e+02 1.998676369991179813e+00
5.360000000000000000e+02 2.125013839091527856e+00
5.370000000000000000e+02 2.249062899852273034e+00
5.380000000000000000e+02 2.369322525858740036e+00
5.390000000000000000e+02 2.485036405068710597e+00
5.400000000000000000e+02 2.594620935465129730e+00
5.410000000000000000e+02 2.625715792930896075e+00
5.420000000000000000e+02 2.668966823145754397e+00
5.430000000000000000e+02 2.712296254258131700e+00
5.440000000000000000e+02 2.751978027108601843e+00
5.450000000000000000e+02 2.787169084358994464e+00
5.460000000000000000e+02 2.817273297359771611e+00
5.470000000000000000e+02 2.842610917311638286e+00
5.480000000000000000e+02 2.864023398975214185e+00
5.490000000000000000e+02 2.882457717628704952e+00
5.500000000000000000e+02 2.898090032356877455e+00
5.510000000000000000e+02 3.053488315030737699e+00
5.520000000000000000e+02 3.234946098729039488e+00
5.530000000000000000e+02 3.419857905922411234e+00
5.540000000000000000e+02 3.601440614793897321e+00
5.550000000000000000e+02 3.776551954470662498e+00
5.560000000000000000e+02 3.937452471613951399e+00
5.570000000000000000e+02 4.054081053186411765e+00
5.580000000000000000e+02 4.122637946061086467e+00
5.590000000000000000e+02 4.145973401417289317e+00
5.600000000000000000e+02 4.126422026035907464e+00
5.610000000000000000e+02 4.016057831154304480e+00
5.620000000000000000e+02 3.885143886232991672e+00
5.630000000000000000e+02 3.729985409753392656e+00
5.640000000000000000e+02 3.557701955779068559e+00
5.650000000000000000e+02 3.375066844886314144e+00
5.660000000000000000e+02 3.183161376302679813e+00
5.670000000000000000e+02 2.982668132535818195e+00
5.680000000000000000e+02 2.783961694943567711e+00
5.690000000000000000e+02 2.598753043318763556e+00
5.700000000000000000e+02 2.429352637884429900e+00
5.710000000000000000e+02 2.441687897282095676e+00
5.720000000000000000e+02 2.459320606332213721e+00
5.730000000000000000e+02 2.477861592077717390e+00
5.740000000000000000e+02 2.495420439741238283e+00
5.750000000000000000e+02 2.509695427981069482e+00
5.760000000000000000e+02 2.517069313705193156e+00
5.770000000000000000e+02 2.511087982888756454e+00
5.780000000000000000e+02 2.479147473270019386e+00
5.790000000000000000e+02 2.420040443695110177e+00
5.800000000000000000e+02 2.338256004168761226e+00
5.810000000000000000e+02 2.106065283777823094e+00
5.820000000000000000e+02 1.814894529578273685e+00
5.830000000000000000e+02 1.486899909624710858e+00
5.840000000000000000e+02 1.143623319082624601e+00
5.850000000000000000e+02 8.064868037156688318e-01
5.860000000000000000e+02 5.599867749523196325e-01
5.870000000000000000e+02 5.893596482076786103e-01
5.880000000000000000e+02 8.899740486809479822e-01
5.890000000000000000e+02 1.298172379310460478e+00
5.900000000000000000e+02 1.591879341260406200e+00
5.910000000000000000e+02 1.488366473368247123e+00
5.920000000000000000e+02 1.401449185603887759e+00
5.930000000000000000e+02 1.318241484575995326e+00
5.940000000000000000e+02 1.237605370878370303e+00
5.950000000000000000e+02 1.161158280547781141e+00
5.960000000000000000e+02 1.093836553212008900e+00
5.970000000000000000e+02 1.099522676682569200e+00
5.980000000000000000e+02 1.123704455443924610e+00
5.990000000000000000e+02 1.132243990558928992e+00
6.000000000000000000e+02 1.140550196791773496e+00
6.010000000000000000e+02 1.109753880883292965e+00
6.020000000000000000e+02 1.102625200872924260e+00
6.030000000000000000e+02 1.108547518695631728e+00
6.040000000000000000e+02 1.153917537206198940e+00
6.050000000000000000e+02 1.203184522535710510e+00
6.060000000000000000e+02 1.264485663092857370e+00
6.070000000000000000e+02 1.326435820811185273e+00
6.080000000000000000e+02 1.384880086846759450e+00
6.090000000000000000e+02 1.438985322143064849e+00
6.100000000000000000e+02 1.470739888448513888e+00
6.110000000000000000e+02 1.502659062761689146e+00
6.120000000000000000e+02 1.531856678862023147e+00
6.130000000000000000e+02 1.557900902375894070e+00
6.140000000000000000e+02 1.580656862422824549e+00
6.150000000000000000e+02 1.600228508733348320e+00
6.160000000000000000e+02 1.614844639255781589e+00
6.170000000000000000e+02 1.629164263786498035e+00
6.180000000000000000e+02 1.641635776003680824e+00
6.190000000000000000e+02 1.652992663489785796e+00
6.200000000000000000e+02 1.663177778611564239e+00
6.210000000000000000e+02 1.666845797157724629e+00
6.220000000000000000e+02 1.668572675335990629e+00
6.230000000000000000e+02 1.678211893482489891e+00
6.240000000000000000e+02 1.703721640731812759e+00
6.250000000000000000e+02 1.754786167924679008e+00
6.260000000000000000e+02 1.980229214520628167e+00
6.270000000000000000e+02 2.295841237889804543e+00
6.280000000000000000e+02 2.628249638016861844e+00
6.290000000000000000e+02 2.976710385822160188e+00
6.300000000000000000e+02 3.341032328769269810e+00
6.310000000000000000e+02 3.400643972195867448e+00
6.320000000000000000e+02 3.460583793639040007e+00
6.330000000000000000e+02 3.520591391187803065e+00
6.340000000000000000e+02 3.580676090707092474e+00
6.350000000000000000e+02 3.640575031672959927e+00
6.360000000000000000e+02 3.700183604830004302e+00
6.370000000000000000e+02 3.759425181378297509e+00
6.380000000000000000e+02 3.818292523790227655e+00
6.390000000000000000e+02 3.876702293907373864e+00
6.400000000000000000e+02 3.934573726210532918e+00
6.410000000000000000e+02 3.544341476784363287e+00
6.420000000000000000e+02 3.161865925365134000e+00
6.430000000000000000e+02 2.790013132639217908e+00
6.440000000000000000e+02 2.433378402072084778e+00
6.450000000000000000e+02 2.102215757281518549e+00
6.460000000000000000e+02 1.875442554650493143e+00
6.470000000000000000e+02 1.717159033090374765e+00
6.480000000000000000e+02 1.667887659060953043e+00
6.490000000000000000e+02 1.653873848107715760e+00
6.500000000000000000e+02 1.666513067373163182e+00
6.510000000000000000e+02 1.651619063157696798e+00
6.520000000000000000e+02 1.635806442790584736e+00
6.530000000000000000e+02 1.619328989322718293e+00
6.540000000000000000e+02 1.596924698515605145e+00
6.550000000000000000e+02 1.562895620882873038e+00
6.560000000000000000e+02 1.510478819449067034e+00
6.570000000000000000e+02 1.442849455873134179e+00
6.580000000000000000e+02 1.361866047438867966e+00
6.590000000000000000e+02 1.270090884898338990e+00
6.600000000000000000e+02 1.172016683846832663e+00
6.610000000000000000e+02 1.151467455658614858e+00
6.620000000000000000e+02 1.133269203335318887e+00
6.630000000000000000e+02 1.121391276776356527e+00
6.640000000000000000e+02 1.118398405453691735e+00
6.650000000000000000e+02 1.126260491037067490e+00
6.660000000000000000e+02 1.165538507574787719e+00
6.670000000000000000e+02 1.246567407675829076e+00
6.680000000000000000e+02 1.384689303853873454e+00
6.690000000000000000e+02 1.585949388865097731e+00
6.700000000000000000e+02 1.800217332478687648e+00
6.710000000000000000e+02 1.725133272906263393e+00
6.720000000000000000e+02 1.651797131377578332e+00
6.730000000000000000e+02 1.581816458924118152e+00
6.740000000000000000e+02 1.514647814313630159e+00
6.750000000000000000e+02 1.442011503532608208e+00
6.760000000000000000e+02 1.358627094113108447e+00
6.770000000000000000e+02 1.269530952811478208e+00
6.780000000000000000e+02 1.178195118592224144e+00
6.790000000000000000e+02 1.086891818971085666e+00
6.800000000000000000e+02 1.007608603660029356e+00
6.810000000000000000e+02 1.023829736399318957e+00
6.820000000000000000e+02 1.029091176767912952e+00
6.830000000000000000e+02 1.023400212553759792e+00
6.840000000000000000e+02 1.022449893150842115e+00
6.850000000000000000e+02 1.068170097954559417e+00
6.860000000000000000e+02 1.172489279281956120e+00
6.870000000000000000e+02 1.316262441527698668e+00
6.880000000000000000e+02 1.483077370075623680e+00
6.890000000000000000e+02 1.662001971266489742e+00
6.900000000000000000e+02 1.846416270672820659e+00
6.910000000000000000e+02 1.651684993740074825e+00
6.920000000000000000e+02 1.539359976848109657e+00
6.930000000000000000e+02 1.522468228905368370e+00
6.940000000000000000e+02 1.598295801900075475e+00
6.950000000000000000e+02 1.745680101520491911e+00
6.960000000000000000e+02 1.892761861233493770e+00
6.970000000000000000e+02 1.972487066019472435e+00
6.980000000000000000e+02 1.924465269106144794e+00
6.990000000000000000e+02 1.863434397101086937e+00

